Industrial scale large eddy simulations (LES) with adaptive octree meshes using immersogeometric analysis

We present a variant of the immersed boundary method integrated with octree meshes for highly efficient and accurate Large-Eddy Simulations (LES) of flows around complex geometries. We demonstrate the scalability of the proposed method up to $\mathcal{O}(32K)$ processors. This is achieved by (a) rapid in-out tests; (b) adaptive quadrature for an accurate evaluation of forces; (c) tensorized evaluation during matrix assembly. We showcase this method on two non-trivial applications: accurately computing the drag coefficient of a sphere across Reynolds numbers $1-10^6$ encompassing the drag crisis regime; simulating flow features across a semi-truck for investigating the effect of platooning on efficiency.

==> Data/AdaptiveQuadratureDragandTime.txt <==
Level Drag Time OptimalTime
0 2.71554502322068 1 1
1 2.73772974468861 1.2180937 1.00474863254712
2 2.73737143427853 1.8552136093688 1.12031843361321
3 2.7318224556482 4.56086616572477 2.73646308748215


==> Data/PlatooningTruck/CpSorted/head_back_1st.csv <==
x,y,p_ave,p_max,p_min,p_std,block
5.14532,0.0286,-0.16747,-0.12168,-0.22165,0.02115,44
5.14501,0.02861,-0.16699,-0.12059,-0.22085,0.02093,44
5.14817,0.02866,-0.18909,-0.15038,-0.25087,0.0222,44
5.14852,0.02867,-0.19168,-0.15311,-0.25089,0.0218,44
5.14852,0.02895,-0.18937,-0.1516,-0.24512,0.02082,44
5.14854,0.03128,-0.16565,-0.1387,-0.18802,0.01361,44
5.14854,0.0316,-0.16746,-0.14086,-0.18947,0.01345,44
5.14856,0.03422,-0.18446,-0.15501,-0.20183,0.01379,44
5.14856,0.03461,-0.18672,-0.15767,-0.20366,0.0138,44
5.14856,0.03784,-0.20791,-0.17519,-0.23385,0.01723,44
5.14856,0.03826,-0.2083,-0.17597,-0.23442,0.01719,44
5.14856,0.0417,-0.21255,-0.18242,-0.24214,0.0177,44
5.14856,0.04213,-0.21202,-0.18224,-0.2416,0.01762,44
5.14856,0.04564,-0.20791,-0.17358,-0.23583,0.01683,44
5.14856,0.04607,-0.20765,-0.17315,-0.23564,0.01676,44
5.14856,0.04962,-0.20575,-0.16901,-0.23601,0.01704,44
5.14856,0.05005,-0.20561,-0.16907,-0.23607,0.01706,44
5.14856,0.05361,-0.20473,-0.16813,-0.24193,0.01856,44
5.14856,0.05405,-0.20417,-0.16778,-0.24124,0.01843,44
5.14856,0.05761,-0.20035,-0.16421,-0.23855,0.0184,44
5.14856,0.05804,-0.19962,-0.16368,-0.23743,0.01832,44
5.14856,0.06161,-0.19467,-0.15895,-0.23171,0.01893,44
5.14856,0.06204,-0.19355,-0.15847,-0.22964,0.01867,44
5.14856,0.06561,-0.18407,-0.15262,-0.21937,0.01802,44
5.14856,0.06604,-0.18281,-0.15212,-0.21818,0.01803,44
5.14856,0.06959,-0.1719,-0.13937,-0.20817,0.02068,44
5.14857,0.07001,-0.17093,-0.13905,-0.20799,0.02076,44
5.14858,0.07354,-0.16512,-0.14056,-0.20392,0.01991,44
5.1486,0.07395,-0.16432,-0.1394,-0.20354,0.02011,44
5.14874,0.07733,-0.16003,-0.1322,-0.19829,0.02072,44
5.14881,0.07772,-0.16074,-0.13369,-0.19781,0.02024,44
5.14935,0.08089,-0.16501,-0.1427,-0.1946,0.01588,44
5.15069,0.08366,-0.15541,-0.12564,-0.1779,0.01499,44
5.15085,0.084,-0.15425,-0.12383,-0.17551,0.01498,44
5.15086,0.08431,-0.15203,-0.12031,-0.17307,0.01532,44
5.15093,0.08688,-0.1354,-0.09508,-0.16288,0.02,44
5.15093,0.08724,-0.13506,-0.09694,-0.16034,0.01947,44
5.15095,0.09021,-0.13003,-0.08795,-0.15492,0.02018,44
5.15095,0.0906,-0.12427,-0.08465,-0.14695,0.01878,44
5.15095,0.09386,-0.07386,-0.03892,-0.12106,0.01871,44
5.15095,0.09427,-0.08379,-0.04937,-0.13325,0.01916,44
5.15096,0.09766,-0.1596,-0.12943,-0.20344,0.01958,44
5.15095,0.09809,-0.15932,-0.1304,-0.2012,0.01896,44
5.15095,0.10163,-0.15958,-0.14115,-0.18813,0.01348,44
5.15095,0.10206,-0.16107,-0.14236,-0.19028,0.01361,44
5.15095,0.10562,-0.17287,-0.15286,-0.20147,0.0136,44
5.15095,0.10605,-0.17415,-0.15407,-0.20187,0.01347,44
5.15095,0.10961,-0.18516,-0.1672,-0.20593,0.01179,44
5.15095,0.11005,-0.18577,-0.16759,-0.20662,0.01185,44
5.15096,0.11361,-0.19106,-0.17243,-0.21073,0.0115,44
5.15095,0.11404,-0.19189,-0.17328,-0.21086,0.01143,44
5.15095,0.11761,-0.19947,-0.18102,-0.22193,0.01093,44
5.15095,0.11804,-0.19888,-0.18055,-0.22109,0.01083,44
5.15095,0.12161,-0.19422,-0.17614,-0.21304,0.01035,44
5.15095,0.12205,-0.19388,-0.17589,-0.21234,0.01025,44
5.15095,0.12562,-0.19084,-0.17244,-0.21037,0.01007,44
5.15095,0.12605,-0.18981,-0.17156,-0.20915,0.01,44
5.15096,0.12963,-0.18144,-0.16322,-0.19884,0.00997,44
5.15096,0.13007,-0.18039,-0.16208,-0.19745,0.00997,44
5.15097,0.13369,-0.17171,-0.15135,-0.18946,0.01049,44
5.15099,0.13413,-0.1698,-0.14945,-0.18795,0.01047,44
5.15112,0.13776,-0.15446,-0.13284,-0.17546,0.01074,44
5.15118,0.13816,-0.15482,-0.13278,-0.17626,0.01094,44
5.15172,0.14149,-0.15818,-0.13222,-0.18107,0.01241,44
5.15189,0.14183,-0.15943,-0.13342,-0.18322,0.01272,44
5.15329,0.14468,-0.17058,-0.14334,-0.19639,0.01457,44
5.15501,0.14678,-0.19403,-0.17832,-0.2208,0.01238,44
5.15522,0.14704,-0.19703,-0.1826,-0.22471,0.01235,44
5.1552,0.14739,-0.19593,-0.18153,-0.22354,0.01226,44
5.15506,0.15029,-0.1869,-0.17341,-0.21419,0.01136,44
5.15504,0.15067,-0.18712,-0.17334,-0.21448,0.01139,44
5.15484,0.1538,-0.18974,-0.17411,-0.21791,0.01166,44
5.15482,0.1542,-0.19078,-0.17503,-0.21912,0.01176,44
5.15459,0.15749,-0.19954,-0.18341,-0.2297,0.01258,44
5.15457,0.1579,-0.19938,-0.18318,-0.22976,0.01261,44
5.15434,0.16125,-0.19831,-0.18106,-0.23077,0.01341,44
5.15432,0.16163,-0.19914,-0.18226,-0.23156,0.01332,44
5.1541,0.16479,-0.20587,-0.18929,-0.23953,0.01376,44
5.15407,0.16514,-0.2041,-0.18784,-0.23701,0.01365,44
5.15385,0.168,-0.18768,-0.17099,-0.2224,0.01431,44
5.15382,0.16834,-0.18999,-0.1732,-0.22525,0.01442,44
5.15356,0.17107,-0.21055,-0.19437,-0.25166,0.01563,44
5.15354,0.17143,-0.20876,-0.19222,-0.25049,0.01587,44
5.15331,0.17432,-0.19432,-0.17899,-0.24018,0.01641,44
5.15329,0.1747,-0.192,-0.17687,-0.23836,0.01638,44
5.15307,0.1778,-0.17251,-0.15503,-0.22767,0.0164,44
5.15305,0.17821,-0.17423,-0.15713,-0.22674,0.0157,44
5.15281,0.18163,-0.18795,-0.16995,-0.22362,0.01435,44
5.15278,0.18205,-0.17642,-0.15335,-0.2124,0.01355,44
5.15254,0.18555,-0.08201,0.0034,-0.13818,0.02864,44
5.15251,0.18598,-0.08327,0.00899,-0.14848,0.03167,44
5.15227,0.1895,-0.09682,0.03325,-0.24464,0.05769,44
5.15224,0.18992,-0.1102,0.00813,-0.24899,0.05253,44
5.15201,0.19344,-0.21613,-0.17428,-0.32304,0.04125,44
5.15198,0.19384,-0.20926,-0.17056,-0.31882,0.03962,44
5.15175,0.19719,-0.14183,-0.07327,-0.22839,0.03384,44
5.15172,0.19755,-0.14515,-0.07491,-0.2314,0.03321,44
5.15148,0.20053,-0.17206,-0.09954,-0.25617,0.03337,44
5.15145,0.20087,-0.18657,-0.11949,-0.27375,0.0327,44
5.15122,0.20363,-0.31345,-0.26317,-0.40239,0.03954,44
5.15098,0.20392,-0.30869,-0.26006,-0.38981,0.03837,44
5.14903,0.20623,-0.28774,-0.241,-0.3864,0.03999,44
5.14884,0.20659,-0.27294,-0.23285,-0.35619,0.03566,44
5.14721,0.20957,-0.13151,-0.06067,-0.20707,0.03128,44
5.14713,0.20999,-0.14075,-0.07878,-0.2144,0.02941,44
5.14651,0.21348,-0.22726,-0.20336,-0.28516,0.02291,44
5.14649,0.21391,-0.22711,-0.20311,-0.28473,0.02288,44
5.14635,0.21747,-0.22247,-0.19891,-0.27865,0.0215,44
5.14634,0.21788,-0.22248,-0.19941,-0.27805,0.02125,44
5.14631,0.22124,-0.22279,-0.20367,-0.271,0.0185,44
5.14631,0.22163,-0.22244,-0.20362,-0.27006,0.01821,44
5.14631,0.2248,-0.21843,-0.20186,-0.26006,0.01549,44
5.14631,0.2251,-0.21865,-0.20207,-0.25983,0.01537,44
5.14629,0.22751,-0.21913,-0.20209,-0.25611,0.01438,44
5.14628,0.22775,-0.21899,-0.2024,-0.25584,0.0142,44
5.14618,0.22967,-0.21922,-0.20565,-0.25367,0.01277,44
5.14611,0.23012,-0.21938,-0.20609,-0.25285,0.01257,44
5.14546,0.23386,-0.22158,-0.20963,-0.24394,0.01051,44
5.14544,0.23428,-0.21811,-0.20713,-0.23968,0.01003,44
5.14525,0.23776,-0.18996,-0.17391,-0.20814,0.00965,44
5.14525,0.23818,-0.19,-0.1738,-0.20805,0.00937,44
5.1452,0.24158,-0.18837,-0.17334,-0.20253,0.00835,44
5.1452,0.24196,-0.18786,-0.17289,-0.2024,0.00824,44
5.14513,0.24506,-0.18294,-0.17078,-0.20051,0.00815,44
5.14509,0.24538,-0.18358,-0.17069,-0.20124,0.0082,44


==> Data/PlatooningTruck/CpSorted/head_back_2nd.csv <==
x,y,p_ave,p_max,p_min,p_std,block
7.14532,0.0286,-0.0575,-0.0272,-0.09266,0.02072,88
7.14501,0.02861,-0.05832,-0.02887,-0.09391,0.02064,88
7.14817,0.02866,-0.05993,-0.01478,-0.10089,0.02622,88
7.14852,0.02867,-0.05997,-0.01279,-0.10254,0.02693,88
7.14852,0.02895,-0.06072,-0.01694,-0.09887,0.02536,88
7.14854,0.03128,-0.06708,-0.0422,-0.11974,0.02135,88
7.14854,0.0316,-0.06644,-0.04087,-0.11838,0.02084,88
7.14856,0.03422,-0.06013,-0.0283,-0.10414,0.01847,88
7.14856,0.03461,-0.05938,-0.02676,-0.10254,0.01835,88
7.14856,0.03784,-0.05186,-0.00658,-0.08555,0.02092,88
7.14856,0.03826,-0.05139,-0.00644,-0.08489,0.02086,88
7.14856,0.0417,-0.04749,-0.00285,-0.078,0.02123,88
7.14856,0.04213,-0.04715,-0.00372,-0.07784,0.021,88
7.14856,0.04564,-0.04514,-0.00465,-0.07625,0.01987,88
7.14856,0.04607,-0.04488,-0.00418,-0.07487,0.01979,88
7.14856,0.04962,-0.04314,-0.0005,-0.07223,0.01984,88
7.14856,0.05005,-0.04291,0.00022,-0.072,0.0199,88
7.14856,0.05361,-0.04125,0.00515,-0.06978,0.02137,88
7.14856,0.05405,-0.04107,0.00545,-0.06953,0.02136,88
7.14856,0.05761,-0.03877,0.00824,-0.06892,0.02172,88
7.14856,0.05804,-0.03861,0.00821,-0.06916,0.02178,88
7.14856,0.06161,-0.03605,0.00872,-0.07055,0.02269,88
7.14856,0.06204,-0.03613,0.00814,-0.07049,0.02255,88
7.14856,0.06561,-0.03558,0.00408,-0.0704,0.02111,88
7.14856,0.06604,-0.03573,0.00336,-0.07038,0.02098,88
7.14856,0.06959,-0.03578,-0.00213,-0.0702,0.01974,88
7.14857,0.07001,-0.0358,-0.00225,-0.07023,0.01968,88
7.14858,0.07354,-0.03545,-0.00438,-0.06981,0.01889,88
7.1486,0.07395,-0.03556,-0.00475,-0.06986,0.01881,88
7.14874,0.07733,-0.03629,-0.0067,-0.06967,0.01822,88
7.14881,0.07772,-0.03778,-0.00951,-0.06978,0.01769,88
7.14935,0.08089,-0.05104,-0.02034,-0.07628,0.01574,88
7.15069,0.08366,-0.05402,-0.02404,-0.08153,0.01563,88
7.15085,0.084,-0.05442,-0.02466,-0.0822,0.01558,88
7.15086,0.08431,-0.05482,-0.02578,-0.08252,0.01545,88
7.15093,0.08688,-0.05831,-0.03295,-0.0907,0.01587,88
7.15093,0.08724,-0.05862,-0.03232,-0.0922,0.01633,88
7.15095,0.09021,-0.06192,-0.02784,-0.1076,0.0218,88
7.15095,0.0906,-0.06224,-0.02897,-0.10641,0.02109,88
7.15095,0.09386,-0.06635,-0.03841,-0.10178,0.01668,88
7.15095,0.09427,-0.06652,-0.03727,-0.10343,0.01746,88
7.15096,0.09766,-0.06732,-0.02765,-0.11735,0.02533,88
7.15095,0.09809,-0.06785,-0.02898,-0.11749,0.0249,88
7.15095,0.10163,-0.07507,-0.04011,-0.1217,0.02231,88
7.15095,0.10206,-0.0754,-0.0399,-0.12208,0.0224,88
7.15095,0.10562,-0.07692,-0.0377,-0.12577,0.02425,88
7.15095,0.10605,-0.07751,-0.0381,-0.12563,0.02406,88
7.15095,0.10961,-0.08355,-0.04022,-0.12638,0.02292,88
7.15095,0.11005,-0.0835,-0.0403,-0.12551,0.0228,88
7.15096,0.11361,-0.08223,-0.04105,-0.11743,0.02177,88
7.15095,0.11404,-0.08256,-0.04114,-0.11721,0.02168,88
7.15095,0.11761,-0.08563,-0.04288,-0.11912,0.02074,88
7.15095,0.11804,-0.08527,-0.04277,-0.11832,0.02053,88
7.15095,0.12161,-0.08184,-0.04182,-0.11204,0.01878,88
7.15095,0.12205,-0.08175,-0.04183,-0.11204,0.01876,88
7.15095,0.12562,-0.08101,-0.04175,-0.11013,0.01823,88
7.15095,0.12605,-0.08066,-0.04163,-0.10901,0.018,88
7.15096,0.12963,-0.07821,-0.04017,-0.10612,0.01656,88
7.15096,0.13007,-0.0781,-0.04,-0.10556,0.0165,88
7.15097,0.13369,-0.0772,-0.03847,-0.10378,0.01605,88
7.15099,0.13413,-0.07681,-0.03819,-0.10307,0.01595,88
7.15112,0.13776,-0.07319,-0.0359,-0.09742,0.01522,88
7.15118,0.13816,-0.07318,-0.03578,-0.09699,0.01531,88
7.15172,0.14149,-0.07279,-0.03414,-0.09762,0.01623,88
7.15189,0.14183,-0.07313,-0.03387,-0.09869,0.01648,88
7.15329,0.14468,-0.07664,-0.03168,-0.10801,0.01913,88
7.15501,0.14678,-0.08369,-0.03898,-0.11463,0.01972,88
7.15522,0.14704,-0.08465,-0.03989,-0.1155,0.01983,88
7.1552,0.14739,-0.08447,-0.03974,-0.11478,0.01979,88
7.15506,0.15029,-0.08296,-0.03903,-0.11289,0.01959,88
7.15504,0.15067,-0.08323,-0.03883,-0.11319,0.01972,88
7.15484,0.1538,-0.0856,-0.03723,-0.11559,0.02099,88
7.15482,0.1542,-0.08622,-0.03731,-0.11648,0.02121,88
7.15459,0.15749,-0.09125,-0.03825,-0.12344,0.02299,88
7.15457,0.1579,-0.09143,-0.03799,-0.12338,0.02314,88
7.15434,0.16125,-0.093,-0.03588,-0.12372,0.02448,88
7.15432,0.16163,-0.09344,-0.03584,-0.12406,0.02467,88
7.1541,0.16479,-0.09724,-0.03574,-0.1296,0.02622,88
7.15407,0.16514,-0.09658,-0.03547,-0.12856,0.02609,88
7.15385,0.168,-0.09068,-0.03347,-0.12295,0.02477,88
7.15382,0.16834,-0.09154,-0.03363,-0.12428,0.02504,88
7.15356,0.17107,-0.09952,-0.03488,-0.13705,0.0278,88
7.15354,0.17143,-0.0994,-0.03455,-0.13749,0.02794,88
7.15331,0.17432,-0.09842,-0.03185,-0.14295,0.02944,88
7.15329,0.1747,-0.09789,-0.03144,-0.1426,0.02935,88
7.15307,0.1778,-0.09335,-0.028,-0.13937,0.02882,88
7.15305,0.17821,-0.09418,-0.02831,-0.14026,0.02892,88
7.15281,0.18163,-0.10129,-0.03156,-0.14725,0.02994,88
7.15278,0.18205,-0.09656,-0.03148,-0.13967,0.02797,88
7.15254,0.18555,-0.05676,-0.02967,-0.07666,0.01427,88
7.15251,0.18598,-0.05568,-0.03253,-0.07718,0.01325,88
7.15227,0.1895,-0.04654,-0.02083,-0.08259,0.02021,88
7.15224,0.18992,-0.04946,-0.02557,-0.08695,0.01883,88
7.15201,0.19344,-0.07343,-0.05597,-0.11691,0.01433,88
7.15198,0.19384,-0.07428,-0.05054,-0.11177,0.01349,88
7.15175,0.19719,-0.08317,-0.01041,-0.16162,0.04118,88
7.15172,0.19755,-0.08854,-0.00965,-0.17455,0.04477,88
7.15148,0.20053,-0.13469,-0.00352,-0.28409,0.07588,88
7.15145,0.20087,-0.13873,-0.00621,-0.28662,0.07552,88
7.15122,0.20363,-0.17081,-0.02646,-0.30658,0.07255,88
7.15098,0.20392,-0.16772,-0.02563,-0.29771,0.07016,88
7.14903,0.20623,-0.14458,-0.02424,-0.22365,0.04917,88
7.14884,0.20659,-0.13635,-0.02438,-0.20996,0.04548,88
7.14721,0.20957,-0.06265,-0.01947,-0.09657,0.01935,88
7.14713,0.20999,-0.06787,-0.01934,-0.1053,0.02139,88
7.14651,0.21348,-0.11509,-0.0204,-0.18271,0.03946,88
7.14649,0.21391,-0.11441,-0.02055,-0.18143,0.03905,88
7.14635,0.21747,-0.10918,-0.02066,-0.17291,0.03674,88
7.14634,0.21788,-0.10916,-0.0202,-0.17266,0.03682,88
7.14631,0.22124,-0.10905,-0.01577,-0.17161,0.0379,88
7.14631,0.22163,-0.10877,-0.01537,-0.17138,0.03798,88
7.14631,0.2248,-0.10569,-0.01034,-0.16939,0.03887,88
7.14631,0.2251,-0.1058,-0.00982,-0.16964,0.03905,88
7.14629,0.22751,-0.106,-0.00623,-0.17108,0.04051,88
7.14628,0.22775,-0.10604,-0.00549,-0.17104,0.04074,88
7.14618,0.22967,-0.10627,-0.00097,-0.17064,0.04299,88
7.14611,0.23012,-0.10765,-0.00677,-0.17171,0.04226,88
7.14546,0.23386,-0.11937,-0.03635,-0.18351,0.03823,88
7.14544,0.23428,-0.11721,-0.03456,-0.18183,0.03853,88
7.14525,0.23776,-0.09782,-0.01988,-0.18033,0.0461,88
7.14525,0.23818,-0.09955,-0.02238,-0.17863,0.0451,88
7.1452,0.24158,-0.11255,-0.04032,-0.1896,0.04164,88
7.1452,0.24196,-0.11378,-0.04072,-0.19077,0.04183,88
7.14513,0.24506,-0.1248,-0.04158,-0.22825,0.0458,88
7.14509,0.24538,-0.12847,-0.04244,-0.22599,0.04611,88


==> Data/PlatooningTruck/CpSorted/head_front_1st.csv <==
x,y,p_ave,p_max,p_min,p_std,block
5.00015,0.03037,0.34851,0.3529,0.3396,0.00381,44
5.00016,0.03057,0.36838,0.37244,0.35993,0.00362,44
5.00022,0.03217,0.53379,0.53706,0.52929,0.00209,44
5.00046,0.03388,0.5708,0.57342,0.56785,0.00147,44
5.00049,0.03409,0.57668,0.57935,0.57388,0.00144,44
5.00049,0.03437,0.5802,0.58282,0.57754,0.0014,44
5.00052,0.03676,0.60975,0.61189,0.60802,0.00102,44
5.0005,0.037,0.61214,0.6143,0.61034,0.00103,44
5.00023,0.03899,0.64108,0.64368,0.63874,0.00121,44
5.00022,0.03922,0.63757,0.64015,0.63526,0.0012,44
5.00017,0.0411,0.60432,0.60674,0.60229,0.00116,44
5.00017,0.04131,0.59993,0.60234,0.59794,0.00116,44
5.00019,0.043,0.56006,0.56244,0.55835,0.00114,44
5.0022,0.04528,0.45643,0.45875,0.45416,0.00125,44
5.00245,0.04556,0.44379,0.44613,0.44144,0.00128,44
5.00245,0.04591,0.4424,0.44473,0.44005,0.00127,44
5.0025,0.04878,0.43012,0.43237,0.42778,0.00124,44
5.00225,0.04906,0.44476,0.44699,0.44251,0.00121,44
5.00019,0.05133,0.56476,0.56709,0.56298,0.00111,44
5.00017,0.05168,0.57078,0.57307,0.56902,0.00109,44
5.00008,0.05455,0.62424,0.62631,0.62239,0.00103,44
5.00007,0.05492,0.62464,0.6267,0.62278,0.00102,44
5,0.05803,0.62914,0.63129,0.62741,0.00096,44
5,0.05842,0.62842,0.63056,0.62669,0.00097,44
5,0.06164,0.62746,0.62955,0.62567,0.00101,44
5.00001,0.06203,0.62342,0.62548,0.62164,0.001,44
5.00005,0.06526,0.59596,0.5978,0.5945,0.00088,44
5.00006,0.0656,0.59255,0.59441,0.59108,0.00089,44
5.00013,0.06845,0.56375,0.56565,0.56228,0.00091,44
5.00014,0.06876,0.56323,0.56517,0.56175,0.00093,44
5.00019,0.07133,0.55186,0.55401,0.55021,0.00102,44
5.00224,0.0737,0.59204,0.59456,0.59017,0.00123,44
5.00249,0.074,0.59955,0.60213,0.59762,0.00127,44
5.00248,0.07434,0.61093,0.61349,0.60903,0.00125,44
5.00244,0.07721,0.7355,0.73822,0.73329,0.00136,44
5.0022,0.07748,0.71489,0.71758,0.71274,0.00132,44
5.00019,0.07967,0.5299,0.53222,0.52825,0.00103,44
5.00018,0.08,0.52534,0.52754,0.52375,0.00098,44
5.00015,0.08276,0.48638,0.48788,0.48513,0.00071,44
5.00014,0.08311,0.48601,0.48744,0.48479,0.0007,44
5.00011,0.08601,0.5017,0.50316,0.50027,0.00087,44
5.00011,0.08645,0.51452,0.51605,0.51307,0.00088,44
5.00012,0.09005,0.61003,0.61217,0.60834,0.00105,44
5.00012,0.0904,0.60714,0.60932,0.60544,0.00107,44
5.00019,0.0935,0.57434,0.57603,0.57303,0.00079,44
5.00012,0.09792,0.57715,0.57857,0.57582,0.00074,44
5.00013,0.09832,0.57617,0.57761,0.57484,0.00074,44
5.00019,0.10322,0.56323,0.56474,0.56179,0.00077,44
5.00019,0.10409,0.56808,0.56963,0.56662,0.00078,44
5.00017,0.10493,0.56835,0.56992,0.5669,0.00078,44
5.00018,0.10561,0.56908,0.57064,0.56764,0.00078,44
5.00018,0.10977,0.56917,0.57083,0.5677,0.00082,44
5.00019,0.11017,0.56782,0.56947,0.56636,0.00081,44
5.00019,0.11366,0.56369,0.56533,0.56229,0.0008,44
5.00018,0.11374,0.56394,0.56558,0.56254,0.0008,44
5.00012,0.11793,0.57595,0.57759,0.57455,0.00081,44
5.00012,0.11848,0.57537,0.57701,0.57398,0.0008,44
5.00011,0.12242,0.57378,0.57538,0.57242,0.00079,44
5.00012,0.12285,0.57278,0.57438,0.57142,0.00079,44
5.00015,0.12617,0.56533,0.56689,0.56398,0.00077,44
5.00017,0.12658,0.56313,0.56468,0.56179,0.00077,44
5.00029,0.12991,0.54533,0.54682,0.54402,0.00075,44
5.0003,0.13032,0.54393,0.54541,0.54262,0.00075,44
5.00039,0.13374,0.53235,0.53379,0.53107,0.00073,44
5.0004,0.13416,0.53179,0.53323,0.53051,0.00073,44
5.00042,0.13764,0.52743,0.52885,0.52615,0.00073,44
5.00042,0.13806,0.52661,0.52804,0.52534,0.00072,44
5.00043,0.14148,0.51988,0.52126,0.51863,0.00071,44
5.00043,0.14188,0.51963,0.52102,0.51838,0.00071,44
5.00043,0.14522,0.51747,0.51886,0.51621,0.00072,44
5.00043,0.14556,0.51586,0.51725,0.5146,0.00072,44
5.00047,0.14843,0.50309,0.50449,0.50182,0.00072,44
5.00047,0.14874,0.49939,0.50082,0.4981,0.00074,44
5.00052,0.15133,0.46851,0.47013,0.46706,0.00083,44
5.00262,0.15334,0.36401,0.36529,0.36284,0.00067,44
5.00288,0.15358,0.35152,0.35276,0.35038,0.00065,44
5.00303,0.15391,0.37084,0.3721,0.36968,0.00066,44
5.0043,0.15659,0.53185,0.53328,0.5305,0.00076,44
5.0044,0.15692,0.51982,0.52123,0.51849,0.00075,44
5.00526,0.15967,0.42093,0.42218,0.41976,0.00066,44
5.00604,0.16237,0.45258,0.4539,0.45134,0.0007,44
5.00614,0.1627,0.45651,0.45784,0.45526,0.00071,44
5.00623,0.16304,0.45783,0.45917,0.45658,0.00071,44
5.00696,0.16589,0.46886,0.4702,0.46759,0.00072,44
5.00705,0.16625,0.46659,0.46793,0.46533,0.00071,44
5.0078,0.16924,0.44816,0.44945,0.44694,0.00069,44
5.00789,0.1696,0.4434,0.44467,0.44218,0.00069,44
5.00862,0.17253,0.40384,0.40498,0.40273,0.00063,44
5.0087,0.17287,0.40329,0.40444,0.40218,0.00063,44
5.00942,0.17565,0.39936,0.40052,0.39825,0.00063,44
5.01017,0.17835,0.46329,0.46454,0.46209,0.00068,44
5.01026,0.17868,0.47116,0.47243,0.46995,0.00069,44
5.01034,0.17903,0.47074,0.47201,0.46953,0.00069,44
5.01107,0.18187,0.4678,0.46907,0.46659,0.00069,44
5.01117,0.18223,0.46711,0.46837,0.4659,0.00069,44
5.01191,0.18522,0.46222,0.46345,0.46103,0.00068,44
5.012,0.18558,0.45952,0.46075,0.45833,0.00068,44
5.01273,0.18852,0.43673,0.43791,0.4356,0.00065,44
5.01282,0.18886,0.43485,0.43602,0.43371,0.00065,44
5.01353,0.19165,0.41946,0.42063,0.41833,0.00065,44
5.01424,0.19437,0.50677,0.50804,0.50557,0.00069,44
5.01432,0.1947,0.51743,0.51871,0.51622,0.0007,44
5.01435,0.19506,0.5066,0.50788,0.5054,0.00069,44
5.01461,0.19804,0.41767,0.4189,0.41647,0.00069,44
5.01446,0.19841,0.41261,0.41383,0.41141,0.00068,44
5.01322,0.20148,0.36874,0.36991,0.36756,0.00067,44
5.0129,0.20165,0.38111,0.38229,0.37995,0.00066,44
5.01018,0.20306,0.48586,0.48706,0.48478,0.00064,44
5.00982,0.20311,0.48246,0.48368,0.48137,0.00064,44
5.00683,0.20349,0.45369,0.45501,0.45248,0.0007,44
5.00647,0.20351,0.44306,0.44443,0.44181,0.00073,44
5.00352,0.20363,0.35439,0.35605,0.35269,0.00101,44
5.0036,0.20389,0.32805,0.32973,0.32634,0.00102,44
5.00427,0.20603,0.11255,0.11438,0.11071,0.00113,44
5.00436,0.2063,0.10625,0.10808,0.1044,0.00113,44
5.00506,0.20855,0.05481,0.05667,0.05291,0.00117,44
5.00515,0.20882,0.06407,0.06593,0.06217,0.00117,44
5.00591,0.21104,0.13829,0.14016,0.13638,0.00118,44
5.00668,0.21309,0.05491,0.05693,0.05278,0.00132,44
5.00678,0.21334,0.0448,0.04684,0.04265,0.00134,44
5.00685,0.21355,0.03023,0.03229,0.02804,0.00136,44
5.00746,0.21525,-0.08852,-0.08625,-0.09096,0.00153,44
5.01005,0.21664,0.00651,0.00824,0.00463,0.00117,44
5.01036,0.21681,0.01803,0.01968,0.01623,0.00113,44
5.01055,0.21704,0.02151,0.02323,0.01965,0.00117,44
5.01208,0.21894,0.05034,0.05251,0.04796,0.0015,44
5.01317,0.22087,-0.00176,0.00038,-0.00415,0.00151,44
5.01331,0.2211,-0.00819,-0.00605,-0.01059,0.00151,44
5.01668,0.22202,0.04728,0.04959,0.04473,0.00161,44
5.01709,0.22214,0.05428,0.05661,0.05171,0.00162,44
5.01734,0.22243,0.05892,0.06123,0.05637,0.00161,44
5.01937,0.22482,0.09759,0.09982,0.09517,0.00154,44
5.01953,0.22514,0.09325,0.09545,0.09085,0.00153,44
5.02086,0.22779,0.05791,0.05989,0.05572,0.00141,44
5.02099,0.22809,0.06155,0.06352,0.05936,0.0014,44
5.0221,0.23054,0.09015,0.09212,0.08799,0.0014,44
5.02331,0.23279,-0.0558,-0.05327,-0.05868,0.00189,44
5.02346,0.23307,-0.07357,-0.07097,-0.07654,0.00195,44
5.02361,0.23331,-0.06516,-0.06263,-0.06803,0.00189,44
5.02488,0.23535,0.00377,0.00564,0.00167,0.00139,44
5.02621,0.23731,-0.15947,-0.15659,-0.16291,0.00226,44
5.02637,0.23755,-0.17938,-0.17637,-0.18297,0.00237,44
5.02654,0.23777,-0.18571,-0.18276,-0.18926,0.00233,44
5.02795,0.23962,-0.23812,-0.23546,-0.24124,0.00207,44
5.02963,0.24123,-0.22707,-0.22454,-0.23006,0.00202,44
5.02984,0.24142,-0.2258,-0.22327,-0.22879,0.00201,44
5.03006,0.2416,-0.24313,-0.24043,-0.24634,0.00216,44
5.03191,0.24304,-0.38579,-0.38174,-0.39077,0.00336,44
5.03383,0.2444,-0.39428,-0.39065,-0.39865,0.00294,44
5.03407,0.24456,-0.39528,-0.39171,-0.39957,0.00288,44
5.03433,0.24471,-0.39152,-0.38787,-0.39585,0.00292,44
5.03646,0.24594,-0.36053,-0.35645,-0.36546,0.00336,44
5.03891,0.24682,-0.36353,-0.35906,-0.36888,0.00366,44
5.03921,0.24692,-0.3638,-0.35925,-0.36917,0.00369,44
5.04201,0.24766,-0.30414,-0.29976,-0.30928,0.0035,44
5.04235,0.24776,-0.29701,-0.29269,-0.30208,0.00346,44
5.04536,0.24841,-0.31687,-0.31186,-0.32267,0.00404,44
5.04572,0.24849,-0.31922,-0.31412,-0.32516,0.00414,44
5.04871,0.24901,-0.18254,-0.17987,-0.18563,0.00209,44
5.04907,0.24908,-0.1662,-0.16387,-0.16891,0.00183,44
5.04941,0.24916,-0.17982,-0.17713,-0.18288,0.00208,44


==> Data/PlatooningTruck/CpSorted/head_front_2nd.csv <==
x,y,p_ave,p_max,p_min,p_std,block
7.00015,0.03037,0.14844,0.2122,0.09945,0.02595,88
7.00016,0.03057,0.15978,0.22586,0.11088,0.02622,88
7.00022,0.03217,0.25321,0.3385,0.20316,0.02973,88
7.00046,0.03388,0.25733,0.34015,0.21486,0.02956,88
7.00049,0.03409,0.25826,0.34085,0.21652,0.02968,88
7.00049,0.03437,0.25937,0.34271,0.21778,0.0298,88
7.00052,0.03676,0.26832,0.35795,0.22811,0.03128,88
7.0005,0.037,0.2699,0.36123,0.22933,0.03167,88
7.00023,0.03899,0.28561,0.39127,0.24157,0.03607,88
7.00022,0.03922,0.28337,0.38859,0.23985,0.03577,88
7.00017,0.0411,0.26402,0.36502,0.22664,0.03397,88
7.00017,0.04131,0.26144,0.36178,0.22465,0.03385,88
7.00019,0.043,0.23966,0.33397,0.20941,0.03364,88
7.0022,0.04528,0.20908,0.26151,0.17147,0.02803,88
7.00245,0.04556,0.20519,0.25273,0.16611,0.02832,88
7.00245,0.04591,0.20408,0.25148,0.16556,0.02805,88
7.0025,0.04878,0.19399,0.24028,0.16042,0.02695,88
7.00225,0.04906,0.20047,0.25096,0.16683,0.02663,88
7.00019,0.05133,0.25467,0.34221,0.21843,0.03489,88
7.00017,0.05168,0.2584,0.34549,0.22149,0.03587,88
7.00008,0.05455,0.28885,0.40114,0.24683,0.04557,88
7.00007,0.05492,0.2887,0.40135,0.24681,0.04588,88
7,0.05803,0.28963,0.40745,0.24147,0.05006,88
7,0.05842,0.28893,0.40545,0.24063,0.04936,88
7,0.06164,0.28361,0.38523,0.23312,0.04433,88
7.00001,0.06203,0.2816,0.38054,0.23147,0.04359,88
7.00005,0.06526,0.26658,0.34291,0.21791,0.03835,88
7.00006,0.0656,0.26537,0.33896,0.217,0.0377,88
7.00013,0.06845,0.25562,0.31943,0.20984,0.03302,88
7.00014,0.06876,0.25624,0.31871,0.21039,0.03277,88
7.00019,0.07133,0.26008,0.33195,0.21372,0.0314,88
7.00224,0.0737,0.28509,0.32874,0.24187,0.02833,88
7.00249,0.074,0.28922,0.3299,0.24616,0.02843,88
7.00248,0.07434,0.29356,0.33677,0.2489,0.0293,88
7.00244,0.07721,0.34243,0.40786,0.28128,0.03911,88
7.0022,0.07748,0.33364,0.40229,0.27323,0.03876,88
7.00019,0.07967,0.26027,0.3542,0.20607,0.03738,88
7.00018,0.08,0.25552,0.34921,0.20152,0.03723,88
7.00015,0.08276,0.21485,0.30509,0.16082,0.0375,88
7.00014,0.08311,0.21362,0.30375,0.16011,0.03751,88
7.00011,0.08601,0.20766,0.29859,0.15594,0.03947,88
7.00011,0.08645,0.2186,0.3149,0.16471,0.04068,88
7.00012,0.09005,0.30903,0.44932,0.23921,0.05242,88
7.00012,0.0904,0.30785,0.44773,0.23821,0.05238,88
7.00019,0.0935,0.29164,0.42583,0.22125,0.05202,88
7.00012,0.09792,0.30758,0.46427,0.23909,0.05701,88
7.00013,0.09832,0.30776,0.46539,0.23872,0.05738,88
7.00019,0.10322,0.3143,0.47005,0.24128,0.0618,88
7.00019,0.10409,0.31804,0.47255,0.24434,0.06287,88
7.00017,0.10493,0.32068,0.47441,0.24671,0.06376,88
7.00018,0.10561,0.32256,0.47851,0.24766,0.06471,88
7.00018,0.10977,0.33552,0.49849,0.25582,0.07024,88
7.00019,0.11017,0.33588,0.50043,0.25611,0.07053,88
7.00019,0.11366,0.34365,0.52347,0.26189,0.07485,88
7.00018,0.11374,0.34399,0.52408,0.26219,0.07497,88
7.00012,0.11793,0.36244,0.56089,0.27862,0.08084,88
7.00012,0.11848,0.36325,0.56378,0.27979,0.08106,88
7.00011,0.12242,0.3714,0.58367,0.28997,0.08317,88
7.00012,0.12285,0.3715,0.58217,0.29074,0.08298,88
7.00015,0.12617,0.37158,0.56574,0.29305,0.08083,88
7.00017,0.12658,0.37076,0.562,0.29236,0.08044,88
7.00029,0.12991,0.36365,0.534,0.28634,0.07669,88
7.0003,0.13032,0.3636,0.53344,0.2859,0.07672,88
7.00039,0.13374,0.3628,0.5232,0.28188,0.07652,88
7.0004,0.13416,0.36331,0.52367,0.28205,0.0769,88
7.00042,0.13764,0.36771,0.52329,0.28338,0.08021,88
7.00042,0.13806,0.3684,0.52454,0.28375,0.08066,88
7.00043,0.14148,0.374,0.53475,0.28544,0.08454,88
7.00043,0.14188,0.37458,0.53606,0.28557,0.08474,88
7.00043,0.14522,0.37903,0.54695,0.28658,0.08571,88
7.00043,0.14556,0.37977,0.54632,0.28725,0.08516,88
7.00047,0.14843,0.3853,0.53992,0.29247,0.08024,88
7.00047,0.14874,0.38584,0.53588,0.2933,0.07854,88
7.00052,0.15133,0.3888,0.50951,0.30051,0.06566,88
7.00262,0.15334,0.2793,0.35934,0.2036,0.05033,88
7.00288,0.15358,0.2664,0.34206,0.19164,0.04881,88
7.00303,0.15391,0.28057,0.35811,0.20398,0.05032,88
7.0043,0.15659,0.39882,0.50264,0.30295,0.06461,88
7.0044,0.15692,0.3892,0.49033,0.29527,0.06305,88
7.00526,0.15967,0.30873,0.38926,0.23013,0.05183,88
7.00604,0.16237,0.34004,0.42872,0.25256,0.05845,88
7.00614,0.1627,0.34381,0.43363,0.25529,0.05928,88
7.00623,0.16304,0.34437,0.43522,0.25507,0.05991,88
7.00696,0.16589,0.34967,0.44912,0.25452,0.06529,88
7.00705,0.16625,0.34767,0.44722,0.25257,0.06538,88
7.0078,0.16924,0.33111,0.43188,0.23618,0.06644,88
7.00789,0.1696,0.3288,0.42775,0.23522,0.06536,88
7.00862,0.17253,0.30794,0.39146,0.22491,0.0566,88
7.0087,0.17287,0.30726,0.39064,0.22477,0.05611,88
7.00942,0.17565,0.30182,0.38381,0.22465,0.05285,88
7.01017,0.17835,0.34817,0.45049,0.24867,0.06638,88
7.01026,0.17868,0.35376,0.45859,0.25158,0.06811,88
7.01034,0.17903,0.35311,0.45913,0.25063,0.06889,88
7.01107,0.18187,0.34764,0.46323,0.24241,0.07632,88
7.01117,0.18223,0.34696,0.46286,0.24176,0.07644,88
7.01191,0.18522,0.34144,0.46031,0.23592,0.07813,88
7.012,0.18558,0.33982,0.4576,0.23479,0.07738,88
7.01273,0.18852,0.32591,0.43477,0.22271,0.07097,88
7.01282,0.18886,0.32492,0.43305,0.2223,0.07077,88
7.01353,0.19165,0.31626,0.4182,0.21748,0.06938,88
7.01424,0.19437,0.37417,0.49759,0.25936,0.0794,88
7.01432,0.1947,0.38107,0.50702,0.26403,0.08075,88
7.01435,0.19506,0.37415,0.49732,0.25998,0.07888,88
7.01461,0.19804,0.31548,0.41527,0.22337,0.06587,88
7.01446,0.19841,0.31208,0.41114,0.22085,0.06557,88
7.01322,0.20148,0.28191,0.37321,0.19647,0.06319,88
7.0129,0.20165,0.28889,0.38408,0.19984,0.06477,88
7.01018,0.20306,0.35214,0.47868,0.22276,0.08571,88
7.00982,0.20311,0.34919,0.47618,0.22001,0.08587,88
7.00683,0.20349,0.32449,0.45527,0.19853,0.08704,88
7.00647,0.20351,0.31882,0.45134,0.19964,0.08574,88
7.00352,0.20363,0.26344,0.45219,-0.01056,0.1313,88
7.0036,0.20389,0.24664,0.42663,-0.01918,0.12613,88
7.00427,0.20603,0.10842,0.21558,-0.0918,0.09321,88
7.00436,0.2063,0.10326,0.20771,-0.09218,0.09206,88
7.00506,0.20855,0.06241,0.1435,-0.09999,0.08315,88
7.00515,0.20882,0.06944,0.1546,-0.10124,0.08566,88
7.00591,0.21104,0.1243,0.24279,-0.1117,0.10793,88
7.00668,0.21309,0.0515,0.152,-0.14516,0.09555,88
7.00678,0.21334,0.0426,0.14093,-0.1496,0.09416,88
7.00685,0.21355,0.03004,0.12553,-0.15653,0.09258,88
7.00746,0.21525,-0.07128,0.01298,-0.21805,0.08087,88
7.01005,0.21664,0.00783,0.07728,-0.11758,0.06623,88
7.01036,0.21681,0.01721,0.08503,-0.10623,0.06466,88
7.01055,0.21704,0.01952,0.08952,-0.11243,0.06792,88
7.01208,0.21894,0.0371,0.14004,-0.16249,0.09637,88
7.01317,0.22087,-0.00995,0.07862,-0.18026,0.08473,88
7.01331,0.2211,-0.01577,0.07089,-0.18229,0.08326,88
7.01668,0.22202,0.02863,0.13872,-0.1765,0.10046,88
7.01709,0.22214,0.03431,0.14731,-0.17564,0.10254,88
7.01734,0.22243,0.03806,0.15191,-0.17359,0.10308,88
7.01937,0.22482,0.06949,0.19038,-0.15457,0.10772,88
7.01953,0.22514,0.06564,0.18427,-0.15433,0.10577,88
7.02086,0.22779,0.03353,0.13563,-0.157,0.09087,88
7.02099,0.22809,0.0367,0.13888,-0.15275,0.09069,88
7.0221,0.23054,0.06138,0.16519,-0.12247,0.09005,88
7.02331,0.23279,-0.05937,0.02415,-0.23977,0.08218,88
7.02346,0.23307,-0.07419,0.00695,-0.25414,0.08158,88
7.02361,0.23331,-0.06708,0.01406,-0.24431,0.08116,88
7.02488,0.23535,-0.00955,0.07223,-0.17054,0.08018,88
7.02621,0.23731,-0.13529,-0.07971,-0.26988,0.06136,88
7.02637,0.23755,-0.15058,-0.0967,-0.28238,0.0592,88
7.02654,0.23777,-0.1561,-0.10326,-0.28163,0.05709,88
7.02795,0.23962,-0.19877,-0.15437,-0.2773,0.03924,88
7.02963,0.24123,-0.18998,-0.14598,-0.26967,0.03908,88
7.02984,0.24142,-0.18918,-0.14495,-0.26883,0.03932,88
7.03006,0.2416,-0.20237,-0.16088,-0.28301,0.03784,88
7.03191,0.24304,-0.31306,-0.28264,-0.3984,0.02942,88
7.03383,0.2444,-0.31999,-0.2974,-0.35094,0.01453,88
7.03407,0.24456,-0.32079,-0.29525,-0.35517,0.01589,88
7.03433,0.24471,-0.31793,-0.2938,-0.34938,0.0148,88
7.03646,0.24594,-0.2935,-0.26922,-0.35665,0.01947,88
7.03891,0.24682,-0.30305,-0.26847,-0.3661,0.01994,88
7.03921,0.24692,-0.30438,-0.26722,-0.36718,0.02027,88
7.04201,0.24766,-0.26549,-0.22595,-0.29003,0.01712,88
7.04235,0.24776,-0.26089,-0.22024,-0.28153,0.01764,88
7.04536,0.24841,-0.27542,-0.22235,-0.32515,0.02188,88
7.04572,0.24849,-0.27695,-0.22174,-0.33176,0.02302,88
7.04871,0.24901,-0.15743,-0.14216,-0.17055,0.00759,88
7.04907,0.24908,-0.14321,-0.12913,-0.15326,0.00646,88
7.04941,0.24916,-0.15436,-0.13987,-0.16735,0.00743,88


==> Data/PlatooningTruck/CpSorted/load_back_1st.csv <==
x,y,p_ave,p_max,p_min,p_std,block
6.00432,0.09733,-0.04064,-0.01854,-0.05906,0.01223,14
5.99946,0.09733,-0.09986,-0.06485,-0.12763,0.01861,14
5.99917,0.09733,-0.09886,-0.0646,-0.12628,0.01835,14
5.99602,0.09733,-0.08449,-0.06337,-0.10788,0.01418,14
5.99959,0.09733,-0.09904,-0.06438,-0.12644,0.01838,14
5.99468,0.09733,-0.08453,-0.06422,-0.10976,0.01423,14
6.00432,0.10129,-0.08934,-0.07521,-0.10691,0.00984,14
6.00432,0.10156,-0.09057,-0.07539,-0.10868,0.01053,14
6.00432,0.10262,-0.08409,-0.0731,-0.09676,0.00769,14
6.00432,0.10469,-0.06983,-0.06656,-0.07348,0.00192,14
6.00432,0.10531,-0.06989,-0.06667,-0.07337,0.0019,14
6.00432,0.10759,-0.07442,-0.07017,-0.07849,0.0026,14
6.00432,0.109,-0.07901,-0.07287,-0.08649,0.00404,14
6.00432,0.11051,-0.07984,-0.07361,-0.0889,0.00438,14
6.00432,0.11238,-0.07393,-0.0691,-0.08198,0.00348,14
6.00432,0.11414,-0.07372,-0.06906,-0.08224,0.00359,14
6.00432,0.11688,-0.07846,-0.07384,-0.09006,0.00486,14
6.00432,0.11851,-0.07935,-0.0743,-0.09199,0.00524,14
6.00432,0.1211,-0.0798,-0.07416,-0.09447,0.00643,14
6.00432,0.12254,-0.07972,-0.07395,-0.09431,0.00666,14
6.00432,0.12372,-0.08048,-0.07454,-0.09564,0.00693,14
6.00432,0.12646,-0.08211,-0.07627,-0.09699,0.00674,14
6.00432,0.12864,-0.08234,-0.07609,-0.09887,0.00759,14
6.00432,0.12942,-0.0828,-0.07644,-0.09957,0.00771,14
6.00432,0.13141,-0.08913,-0.08254,-0.10585,0.00762,14
6.00432,0.13276,-0.09208,-0.08546,-0.10857,0.0074,14
6.00432,0.13356,-0.09192,-0.08529,-0.10827,0.00747,14
6.00432,0.13623,-0.08602,-0.07837,-0.10137,0.00718,14
6.00432,0.13813,-0.08606,-0.07834,-0.10014,0.00683,14
6.00432,0.14077,-0.09068,-0.08382,-0.10336,0.00636,14
6.00432,0.14227,-0.09069,-0.08338,-0.10344,0.00616,14
6.00432,0.14529,-0.09163,-0.08484,-0.10376,0.00566,14
6.00432,0.14629,-0.09305,-0.08632,-0.10575,0.00572,14
6.00432,0.14943,-0.09238,-0.08693,-0.10428,0.00488,14
6.00432,0.15025,-0.09229,-0.08665,-0.1044,0.0048,14
6.00432,0.15141,-0.09243,-0.08671,-0.10417,0.00459,14
6.00432,0.15343,-0.09313,-0.08744,-0.10478,0.00446,14
6.00432,0.15608,-0.10368,-0.09729,-0.11888,0.0053,14
6.00432,0.15609,-0.10372,-0.09732,-0.11893,0.00531,14
6.00432,0.1561,-0.10372,-0.09732,-0.11893,0.00531,14
6.00432,0.15954,-0.09884,-0.08965,-0.11264,0.00544,14
6.00432,0.16003,-0.09848,-0.08919,-0.11235,0.0055,14
6.00432,0.16238,-0.09378,-0.08509,-0.10603,0.0049,14
6.00432,0.16436,-0.09297,-0.08252,-0.10555,0.00525,14
6.00432,0.16587,-0.09231,-0.08083,-0.10557,0.00571,14
6.00432,0.16797,-0.09418,-0.07913,-0.1087,0.00739,14
6.00432,0.16869,-0.0944,-0.07912,-0.10859,0.00746,14
6.00432,0.17128,-0.09218,-0.07911,-0.10696,0.00677,14
6.00432,0.17201,-0.09265,-0.07976,-0.10743,0.00672,14
6.00432,0.1751,-0.08527,-0.06954,-0.10014,0.00812,14
6.00432,0.17514,-0.08524,-0.06952,-0.10013,0.00812,14
6.00432,0.17617,-0.08728,-0.07157,-0.10187,0.0074,14
6.00432,0.1796,-0.09401,-0.0732,-0.10753,0.00719,14
6.00432,0.17968,-0.09397,-0.07296,-0.10743,0.00723,14
6.00432,0.17983,-0.0939,-0.07279,-0.10711,0.00721,14
6.00432,0.18387,-0.08553,-0.06758,-0.09746,0.00655,14
6.00432,0.18681,-0.08545,-0.06838,-0.09358,0.00568,14
6.00432,0.18745,-0.08509,-0.06723,-0.09252,0.00612,14
6.00432,0.18862,-0.08418,-0.06896,-0.09139,0.00561,14
6.00432,0.19077,-0.08314,-0.06958,-0.09094,0.00513,14
6.00432,0.19215,-0.08046,-0.07084,-0.08696,0.00482,14
6.00432,0.19336,-0.0793,-0.06976,-0.08486,0.00481,14
6.00432,0.19513,-0.07695,-0.06624,-0.08249,0.00483,14
6.00432,0.1964,-0.07593,-0.06495,-0.08187,0.00503,14
6.00432,0.19694,-0.07587,-0.06467,-0.08198,0.00508,14
6.00432,0.19826,-0.07451,-0.06303,-0.08027,0.00501,14
6.00432,0.20053,-0.07423,-0.06214,-0.08006,0.0052,14
6.00432,0.20198,-0.0732,-0.06138,-0.07888,0.00508,14
6.00432,0.20371,-0.07165,-0.06037,-0.0772,0.00491,14
6.00432,0.20672,-0.06718,-0.05564,-0.07396,0.00577,14
6.00432,0.20702,-0.06688,-0.05482,-0.07394,0.00589,14
6.00432,0.20734,-0.06664,-0.05517,-0.07353,0.00568,14
6.00432,0.21028,-0.06535,-0.05806,-0.0723,0.00395,14
6.00432,0.21299,-0.06378,-0.05406,-0.07077,0.00456,14
6.00432,0.21392,-0.06338,-0.05274,-0.07051,0.00489,14
6.00432,0.21502,-0.06144,-0.05191,-0.06842,0.00445,14
6.00432,0.21779,-0.05702,-0.0505,-0.0646,0.00368,14
6.00432,0.21941,-0.05599,-0.04968,-0.06373,0.00369,14
6.00432,0.22196,-0.0559,-0.04935,-0.06456,0.00443,14
6.00432,0.2242,-0.05328,-0.04543,-0.06173,0.00443,14
6.00432,0.22629,-0.0495,-0.04106,-0.0573,0.00425,14
6.00432,0.2283,-0.04856,-0.03815,-0.05747,0.00494,14
6.00432,0.23147,-0.04756,-0.03314,-0.05779,0.00652,14
6.00432,0.23189,-0.04703,-0.03245,-0.05724,0.00658,14
6.00432,0.23276,-0.04596,-0.03113,-0.05588,0.00664,14
6.00432,0.23525,-0.04121,-0.02707,-0.05,0.0064,14
6.00432,0.23597,-0.04157,-0.02664,-0.05129,0.00691,14
6.00432,0.23847,-0.03995,-0.02382,-0.05222,0.00793,14
6.00432,0.23961,-0.03799,-0.02164,-0.05038,0.008,14
6.00432,0.24215,-0.03187,-0.01628,-0.04335,0.00792,14
6.00432,0.24342,-0.0308,-0.01454,-0.04269,0.00811,14
6.00432,0.24626,-0.03282,-0.01357,-0.04836,0.00948,14
6.00432,0.24653,-0.03255,-0.01327,-0.04834,0.00954,14
6.00432,0.2472,-0.03092,-0.01204,-0.04658,0.00924,14
6.00432,0.24994,-0.02193,-0.0064,-0.03611,0.00803,14
6.00432,0.2517,-0.02363,-0.00687,-0.03714,0.00781,14
6.00432,0.25277,-0.0242,-0.00687,-0.03679,0.00795,14
6.00432,0.25551,-0.01545,-0.00395,-0.02653,0.0065,14
6.00432,0.25628,-0.01101,-0.00078,-0.02238,0.00656,14
6.00432,0.25892,-0.02048,-0.00703,-0.03764,0.00608,14
6.00432,0.25924,-0.02341,-0.00884,-0.04106,0.00623,14
6.00432,0.26039,-0.02101,-0.00242,-0.03561,0.00757,14
6.00432,0.26221,-0.02296,0.00256,-0.03509,0.01096,14
6.00432,0.2627,-0.00142,0.02563,-0.02435,0.01555,14
5.99917,0.26667,-0.00631,0.01838,-0.03627,0.01361,14
5.99946,0.26667,-0.00719,0.01783,-0.03726,0.01363,14
5.99607,0.26667,0.00304,0.02338,-0.02503,0.01339,14
5.99958,0.26667,-0.00501,0.0198,-0.03491,0.01382,14
6.00432,0.26667,0.10689,0.19881,-0.00379,0.05667,14
5.99479,0.26667,0.00728,0.02793,-0.02056,0.01381,14


==> Data/PlatooningTruck/CpSorted/load_back_2nd.csv <==
x,y,p_ave,p_max,p_min,p_std,block
8.00432,0.09733,-0.05027,-0.01456,-0.08719,0.02104,58
7.99946,0.09733,-0.08636,-0.06908,-0.10045,0.00811,58
7.99917,0.09733,-0.08535,-0.06838,-0.09877,0.00787,58
7.99602,0.09733,-0.07076,-0.06337,-0.07791,0.00419,58
7.99959,0.09733,-0.08591,-0.06897,-0.10036,0.008,58
7.99468,0.09733,-0.07053,-0.06254,-0.07814,0.00435,58
8.00432,0.10129,-0.08709,-0.07632,-0.1084,0.00933,58
8.00432,0.10156,-0.08817,-0.07659,-0.10973,0.00951,58
8.00432,0.10262,-0.08274,-0.07153,-0.10259,0.00917,58
8.00432,0.10469,-0.07122,-0.05044,-0.09376,0.01312,58
8.00432,0.10531,-0.07092,-0.04953,-0.09284,0.01306,58
8.00432,0.10759,-0.07375,-0.05892,-0.08945,0.00942,58
8.00432,0.109,-0.07724,-0.06605,-0.08855,0.00674,58
8.00432,0.11051,-0.07801,-0.06759,-0.08754,0.0061,58
8.00432,0.11238,-0.0737,-0.05935,-0.08593,0.00882,58
8.00432,0.11414,-0.0739,-0.05862,-0.08639,0.00932,58
8.00432,0.11688,-0.07797,-0.0655,-0.08839,0.00762,58
8.00432,0.11851,-0.07927,-0.06724,-0.08893,0.00738,58
8.00432,0.1211,-0.07984,-0.0669,-0.08947,0.00766,58
8.00432,0.12254,-0.08048,-0.06659,-0.09033,0.00822,58
8.00432,0.12372,-0.08097,-0.06747,-0.0904,0.00788,58
8.00432,0.12646,-0.08251,-0.06987,-0.09112,0.00706,58
8.00432,0.12864,-0.08284,-0.06961,-0.09066,0.00722,58
8.00432,0.12942,-0.08328,-0.07001,-0.09081,0.00716,58
8.00432,0.13141,-0.08768,-0.07558,-0.09547,0.00634,58
8.00432,0.13276,-0.08971,-0.0782,-0.09751,0.00584,58
8.00432,0.13356,-0.08993,-0.07841,-0.09749,0.00579,58
8.00432,0.13623,-0.08661,-0.07491,-0.09236,0.00582,58
8.00432,0.13813,-0.08522,-0.0747,-0.09145,0.00519,58
8.00432,0.14077,-0.08673,-0.07814,-0.09485,0.00444,58
8.00432,0.14227,-0.08625,-0.07867,-0.09482,0.00419,58
8.00432,0.14529,-0.08514,-0.08,-0.09498,0.00461,58
8.00432,0.14629,-0.08535,-0.08013,-0.09567,0.00485,58
8.00432,0.14943,-0.08212,-0.07412,-0.09283,0.00564,58
8.00432,0.15025,-0.08192,-0.07333,-0.09225,0.00568,58
8.00432,0.15141,-0.08202,-0.07359,-0.09211,0.00561,58
8.00432,0.15343,-0.08241,-0.0728,-0.09116,0.00563,58
8.00432,0.15608,-0.09048,-0.08463,-0.09856,0.00424,58
8.00432,0.15609,-0.0905,-0.08466,-0.09857,0.00424,58
8.00432,0.1561,-0.0905,-0.08465,-0.09857,0.00424,58
8.00432,0.15954,-0.08712,-0.07737,-0.093,0.00505,58
8.00432,0.16003,-0.08658,-0.07704,-0.09216,0.00488,58
8.00432,0.16238,-0.07962,-0.07015,-0.08544,0.00473,58
8.00432,0.16436,-0.07785,-0.06847,-0.08413,0.00465,58
8.00432,0.16587,-0.07722,-0.06738,-0.08428,0.00501,58
8.00432,0.16797,-0.08018,-0.06891,-0.08873,0.00601,58
8.00432,0.16869,-0.08002,-0.06887,-0.08934,0.00619,58
8.00432,0.17128,-0.07717,-0.06975,-0.08777,0.00557,58
8.00432,0.17201,-0.0773,-0.07105,-0.08705,0.00505,58
8.00432,0.1751,-0.07231,-0.06404,-0.08108,0.00572,58
8.00432,0.17514,-0.07227,-0.06402,-0.08091,0.00569,58
8.00432,0.17617,-0.07138,-0.065,-0.07791,0.00378,58
8.00432,0.1796,-0.06823,-0.04263,-0.08201,0.01014,58
8.00432,0.17968,-0.06817,-0.04252,-0.08207,0.01017,58
8.00432,0.17983,-0.06804,-0.04244,-0.08137,0.01005,58
8.00432,0.18387,-0.05886,-0.02867,-0.07487,0.01335,58
8.00432,0.18681,-0.05418,-0.02054,-0.06909,0.01322,58
8.00432,0.18745,-0.05303,-0.0176,-0.0681,0.01392,58
8.00432,0.18862,-0.05295,-0.01644,-0.06684,0.01404,58
8.00432,0.19077,-0.05517,-0.01383,-0.07219,0.01689,58
8.00432,0.19215,-0.05251,-0.01882,-0.06638,0.01355,58
8.00432,0.19336,-0.05206,-0.02005,-0.06509,0.01259,58
8.00432,0.19513,-0.05215,-0.02704,-0.06594,0.01005,58
8.00432,0.1964,-0.053,-0.0301,-0.0697,0.00945,58
8.00432,0.19694,-0.05452,-0.03209,-0.07093,0.00919,58
8.00432,0.19826,-0.05504,-0.03607,-0.07171,0.00852,58
8.00432,0.20053,-0.05922,-0.03908,-0.07587,0.00926,58
8.00432,0.20198,-0.05742,-0.04015,-0.07593,0.00916,58
8.00432,0.20371,-0.05607,-0.03701,-0.07509,0.01004,58
8.00432,0.20672,-0.06453,-0.0427,-0.08408,0.00949,58
8.00432,0.20702,-0.06536,-0.04279,-0.08459,0.00955,58
8.00432,0.20734,-0.06475,-0.04159,-0.08404,0.00982,58
8.00432,0.21028,-0.05816,-0.02744,-0.07361,0.01284,58
8.00432,0.21299,-0.0656,-0.04031,-0.081,0.01178,58
8.00432,0.21392,-0.06839,-0.04557,-0.08382,0.01103,58
8.00432,0.21502,-0.06679,-0.04417,-0.08322,0.01146,58
8.00432,0.21779,-0.06293,-0.04099,-0.08033,0.01179,58
8.00432,0.21941,-0.0648,-0.04209,-0.08289,0.01158,58
8.00432,0.22196,-0.07185,-0.05001,-0.08887,0.01003,58
8.00432,0.2242,-0.07219,-0.05119,-0.08885,0.00952,58
8.00432,0.22629,-0.06992,-0.05047,-0.08603,0.00905,58
8.00432,0.2283,-0.07157,-0.05417,-0.08666,0.00824,58
8.00432,0.23147,-0.0764,-0.06304,-0.09135,0.00748,58
8.00432,0.23189,-0.07638,-0.06338,-0.09107,0.00738,58
8.00432,0.23276,-0.07668,-0.06422,-0.09094,0.00727,58
8.00432,0.23525,-0.07491,-0.0618,-0.08684,0.00688,58
8.00432,0.23597,-0.07627,-0.06269,-0.08753,0.00657,58
8.00432,0.23847,-0.07692,-0.06286,-0.08551,0.00583,58
8.00432,0.23961,-0.07542,-0.06116,-0.0834,0.00563,58
8.00432,0.24215,-0.06917,-0.05544,-0.07841,0.00574,58
8.00432,0.24342,-0.06986,-0.05583,-0.07967,0.00574,58
8.00432,0.24626,-0.07862,-0.06311,-0.08794,0.00652,58
8.00432,0.24653,-0.07839,-0.06293,-0.08773,0.00652,58
8.00432,0.2472,-0.07495,-0.06021,-0.0842,0.00622,58
8.00432,0.24994,-0.05733,-0.04496,-0.06832,0.00624,58
8.00432,0.2517,-0.06461,-0.05437,-0.07505,0.00516,58
8.00432,0.25277,-0.06886,-0.06077,-0.08029,0.00514,58
8.00432,0.25551,-0.056,-0.04833,-0.06456,0.00422,58
8.00432,0.25628,-0.049,-0.04011,-0.05632,0.00437,58
8.00432,0.25892,-0.05395,-0.04609,-0.06224,0.00461,58
8.00432,0.25924,-0.05659,-0.04876,-0.0645,0.00458,58
8.00432,0.26039,-0.05833,-0.05037,-0.06749,0.00507,58
8.00432,0.26221,-0.06588,-0.05517,-0.07486,0.00588,58
8.00432,0.2627,-0.04786,-0.0356,-0.06306,0.00737,58
7.99917,0.26667,-0.0368,-0.02201,-0.06014,0.00971,58
7.99946,0.26667,-0.03769,-0.0228,-0.06098,0.00973,58
7.99607,0.26667,-0.02733,-0.01372,-0.05041,0.00953,58
7.99958,0.26667,-0.03603,-0.0211,-0.05979,0.00981,58
8.00432,0.26667,0.05659,0.09378,0.00616,0.02361,58
7.99479,0.26667,-0.02331,-0.00999,-0.04655,0.00959,58


==> Data/PlatooningTruck/CpSorted/load_front_1st.csv <==
x,y,p_ave,p_max,p_min,p_std,block
5.19285,0.09733,-0.17836,-0.15201,-0.1982,0.01355,14
5.20252,0.09733,-0.18306,-0.11434,-0.239,0.03174,14
5.19791,0.09733,-0.17896,-0.1424,-0.22049,0.01961,14
5.19771,0.09733,-0.17897,-0.14306,-0.22106,0.01953,14
5.20065,0.09733,-0.17872,-0.11861,-0.23236,0.02968,14
5.19758,0.09733,-0.17921,-0.14421,-0.22123,0.01927,14
5.19285,0.10131,-0.17333,-0.15785,-0.19376,0.00962,14
5.19285,0.10179,-0.17232,-0.1565,-0.1945,0.00997,14
5.19285,0.10361,-0.17281,-0.15896,-0.19121,0.00802,14
5.19285,0.10476,-0.17267,-0.15919,-0.18871,0.00761,14
5.19285,0.10508,-0.17316,-0.16001,-0.18873,0.00747,14
5.19285,0.10772,-0.17862,-0.1658,-0.19187,0.00756,14
5.19285,0.10849,-0.18084,-0.16818,-0.19416,0.00759,14
5.19285,0.11123,-0.18726,-0.17282,-0.20252,0.00865,14
5.19285,0.1123,-0.18928,-0.17389,-0.2051,0.00911,14
5.19285,0.11406,-0.19234,-0.17474,-0.20936,0.01014,14
5.19285,0.1168,-0.20122,-0.18392,-0.21875,0.01003,14
5.19285,0.11747,-0.20322,-0.18573,-0.22099,0.01014,14
5.19285,0.11774,-0.20341,-0.18592,-0.2213,0.01017,14
5.19285,0.12058,-0.20245,-0.18396,-0.22189,0.01093,14
5.19285,0.12185,-0.20216,-0.1838,-0.22202,0.01099,14
5.19285,0.12439,-0.20433,-0.18666,-0.22469,0.01094,14
5.19285,0.12553,-0.20411,-0.18657,-0.22484,0.01101,14
5.19285,0.12802,-0.20193,-0.18467,-0.2234,0.01114,14
5.19285,0.12872,-0.20163,-0.18443,-0.22332,0.01118,14
5.19285,0.13121,-0.19964,-0.1833,-0.22063,0.01063,14
5.19285,0.1321,-0.19879,-0.18278,-0.21963,0.01046,14
5.19285,0.13258,-0.19813,-0.18207,-0.21885,0.01049,14
5.19285,0.13585,-0.19211,-0.17482,-0.21247,0.0113,14
5.19285,0.13775,-0.18641,-0.16826,-0.20608,0.0115,14
5.19285,0.13975,-0.17919,-0.15982,-0.19788,0.01188,14
5.19285,0.14207,-0.17395,-0.15485,-0.19408,0.01191,14
5.19285,0.14428,-0.17233,-0.15459,-0.19439,0.01172,14
5.19285,0.14602,-0.17243,-0.15502,-0.19583,0.01189,14
5.19285,0.1485,-0.17299,-0.15519,-0.19718,0.01213,14
5.19285,0.14974,-0.17376,-0.1559,-0.19824,0.01226,14
5.19285,0.15072,-0.1727,-0.15466,-0.19733,0.0122,14
5.19285,0.15363,-0.17002,-0.15078,-0.1957,0.01249,14
5.19285,0.15699,-0.17482,-0.15532,-0.20253,0.01257,14
5.19285,0.15707,-0.1749,-0.15541,-0.20264,0.01257,14
5.19285,0.15716,-0.17479,-0.15527,-0.20258,0.01258,14
5.19285,0.16038,-0.1709,-0.15075,-0.20077,0.01295,14
5.19285,0.16237,-0.1736,-0.15384,-0.20434,0.01241,14
5.19285,0.16364,-0.17464,-0.15507,-0.20598,0.01221,14
5.19285,0.16798,-0.1773,-0.15873,-0.21018,0.01212,14
5.19285,0.16847,-0.17745,-0.15898,-0.21051,0.01216,14
5.19285,0.16859,-0.17743,-0.15901,-0.21056,0.01216,14
5.19285,0.16912,-0.1765,-0.15857,-0.20952,0.01195,14
5.19285,0.17285,-0.16895,-0.15413,-0.20208,0.01086,14
5.19285,0.17352,-0.16818,-0.15394,-0.20069,0.01061,14
5.19285,0.17467,-0.16754,-0.15375,-0.19934,0.01044,14
5.19285,0.17692,-0.16633,-0.15158,-0.19812,0.01042,14
5.19285,0.17944,-0.16378,-0.14169,-0.19959,0.01207,14
5.19285,0.18049,-0.15962,-0.13477,-0.19776,0.01337,14
5.19285,0.18413,-0.13588,-0.09813,-0.18286,0.02292,14
5.19285,0.18423,-0.13487,-0.09668,-0.18287,0.02322,14
5.19285,0.18447,-0.13338,-0.09456,-0.18246,0.02325,14
5.19285,0.18869,-0.10502,-0.05138,-0.17441,0.02801,14
5.19285,0.19245,-0.06667,-0.02878,-0.13401,0.02736,14
5.19285,0.19354,-0.05698,-0.0091,-0.12497,0.02964,14
5.19285,0.19408,-0.05841,-0.00922,-0.12034,0.02973,14
5.19285,0.19605,-0.07923,-0.0255,-0.15678,0.03239,14
5.19285,0.19805,-0.09766,-0.01013,-0.20745,0.04655,14
5.19285,0.20159,-0.19029,-0.14267,-0.28499,0.0356,14
5.19285,0.20195,-0.1995,-0.1524,-0.29681,0.03519,14
5.19285,0.20223,-0.20465,-0.15882,-0.30301,0.03399,14
5.19285,0.20497,-0.20521,-0.17937,-0.2904,0.02467,14
5.19285,0.20706,-0.18083,-0.14809,-0.23549,0.01628,14
5.19285,0.20769,-0.17718,-0.14441,-0.22806,0.0157,14
5.19285,0.20888,-0.18157,-0.15089,-0.23843,0.01645,14
5.19285,0.21053,-0.18712,-0.16026,-0.25341,0.02009,14
5.19285,0.21215,-0.18993,-0.16658,-0.25613,0.01933,14
5.19285,0.2137,-0.192,-0.17345,-0.25737,0.01851,14
5.19285,0.21449,-0.19278,-0.17713,-0.25647,0.01798,14
5.19285,0.21781,-0.19575,-0.17902,-0.25292,0.01703,14
5.19285,0.21886,-0.19512,-0.17846,-0.25006,0.01674,14
5.19285,0.22175,-0.19242,-0.17638,-0.24361,0.01594,14
5.19285,0.22354,-0.19073,-0.17373,-0.23785,0.01516,14
5.19285,0.22579,-0.19057,-0.17172,-0.23211,0.0147,14
5.19285,0.22777,-0.18983,-0.17014,-0.22727,0.01435,14
5.19285,0.23151,-0.18929,-0.17134,-0.22422,0.01351,14
5.19285,0.23476,-0.18773,-0.16601,-0.2158,0.01296,14
5.19285,0.23537,-0.18785,-0.16613,-0.21585,0.01283,14
5.19285,0.23825,-0.19122,-0.17008,-0.21811,0.01189,14
5.19285,0.23933,-0.19146,-0.17041,-0.21709,0.01169,14
5.19285,0.24195,-0.19062,-0.16987,-0.21144,0.01135,14
5.19285,0.24364,-0.19036,-0.17199,-0.21139,0.011,14
5.19285,0.24564,-0.18972,-0.17244,-0.21118,0.01099,14
5.19285,0.24709,-0.18728,-0.16929,-0.20803,0.01065,14
5.19285,0.24986,-0.18316,-0.16204,-0.20331,0.01093,14
5.19285,0.25162,-0.18329,-0.16684,-0.20356,0.01071,14
5.19285,0.25343,-0.18558,-0.17036,-0.20652,0.01072,14
5.19285,0.25495,-0.18569,-0.16899,-0.20641,0.01096,14
5.19285,0.25641,-0.18542,-0.1678,-0.20574,0.01129,14
5.19285,0.25869,-0.18247,-0.16318,-0.20227,0.01153,14
5.19285,0.25931,-0.18081,-0.16161,-0.20062,0.01151,14
5.19285,0.26138,-0.17928,-0.15772,-0.19982,0.01195,14
5.19285,0.26244,-0.17812,-0.15548,-0.19917,0.01233,14
5.19285,0.26271,-0.17857,-0.15619,-0.20001,0.01232,14
5.19733,0.26667,-0.20925,-0.1899,-0.24314,0.01457,14
5.19811,0.26667,-0.20924,-0.19088,-0.24383,0.01449,14
5.20144,0.26667,-0.20912,-0.19033,-0.24698,0.01485,14
5.19285,0.26667,-0.19995,-0.17706,-0.2344,0.01496,14
5.19699,0.26667,-0.20904,-0.18862,-0.24245,0.01465,14


==> Data/PlatooningTruck/CpSorted/load_front_2nd.csv <==
x,y,p_ave,p_max,p_min,p_std,block
7.19285,0.09733,-0.06579,-0.03048,-0.10028,0.02079,58
7.20252,0.09733,-0.07227,-0.04862,-0.10177,0.01609,58
7.19791,0.09733,-0.06386,-0.04523,-0.0913,0.01442,58
7.19771,0.09733,-0.06347,-0.045,-0.09075,0.01431,58
7.20065,0.09733,-0.06802,-0.05262,-0.09379,0.01231,58
7.19758,0.09733,-0.06336,-0.04415,-0.09142,0.01483,58
7.19285,0.10131,-0.05668,-0.01111,-0.12424,0.03049,58
7.19285,0.10179,-0.05582,-0.00983,-0.12548,0.03116,58
7.19285,0.10361,-0.05566,-0.00933,-0.12787,0.03023,58
7.19285,0.10476,-0.05552,-0.01002,-0.1282,0.02961,58
7.19285,0.10508,-0.05558,-0.00981,-0.12819,0.02968,58
7.19285,0.10772,-0.05627,-0.00876,-0.12608,0.02967,58
7.19285,0.10849,-0.05718,-0.00908,-0.12774,0.02979,58
7.19285,0.11123,-0.06235,-0.01344,-0.13104,0.02874,58
7.19285,0.1123,-0.06542,-0.01697,-0.13253,0.02824,58
7.19285,0.11406,-0.06961,-0.02183,-0.13365,0.02698,58
7.19285,0.1168,-0.07634,-0.02395,-0.1449,0.0285,58
7.19285,0.11747,-0.07784,-0.02468,-0.14737,0.0288,58
7.19285,0.11774,-0.07806,-0.02501,-0.14714,0.02868,58
7.19285,0.12058,-0.0783,-0.02866,-0.13676,0.02605,58
7.19285,0.12185,-0.07783,-0.02929,-0.13452,0.02552,58
7.19285,0.12439,-0.07662,-0.02911,-0.14106,0.02569,58
7.19285,0.12553,-0.07685,-0.02983,-0.14145,0.02514,58
7.19285,0.12802,-0.07827,-0.03244,-0.13889,0.02322,58
7.19285,0.12872,-0.07881,-0.03336,-0.13867,0.02295,58
7.19285,0.13121,-0.08018,-0.03622,-0.14021,0.02291,58
7.19285,0.1321,-0.08057,-0.03733,-0.14061,0.02289,58
7.19285,0.13258,-0.08066,-0.03736,-0.14037,0.02284,58
7.19285,0.13585,-0.08045,-0.03688,-0.14208,0.02254,58
7.19285,0.13775,-0.07915,-0.0357,-0.14148,0.02229,58
7.19285,0.13975,-0.07754,-0.03484,-0.13803,0.022,58
7.19285,0.14207,-0.07775,-0.03481,-0.13693,0.02204,58
7.19285,0.14428,-0.07976,-0.03569,-0.13636,0.02223,58
7.19285,0.14602,-0.08158,-0.03624,-0.13613,0.02262,58
7.19285,0.1485,-0.08276,-0.03493,-0.13959,0.02344,58
7.19285,0.14974,-0.08376,-0.03467,-0.14252,0.02401,58
7.19285,0.15072,-0.08327,-0.03296,-0.14207,0.02447,58
7.19285,0.15363,-0.08241,-0.02745,-0.14218,0.0263,58
7.19285,0.15699,-0.0827,-0.02163,-0.14138,0.02919,58
7.19285,0.15707,-0.08271,-0.02151,-0.14133,0.02926,58
7.19285,0.15716,-0.08273,-0.02144,-0.14118,0.02931,58
7.19285,0.16038,-0.08355,-0.01888,-0.14577,0.03137,58
7.19285,0.16237,-0.08432,-0.01644,-0.15044,0.033,58
7.19285,0.16364,-0.08459,-0.01494,-0.15213,0.03386,58
7.19285,0.16798,-0.08631,-0.01188,-0.15718,0.03762,58
7.19285,0.16847,-0.08643,-0.01153,-0.15763,0.03808,58
7.19285,0.16859,-0.08644,-0.01148,-0.15763,0.03817,58
7.19285,0.16912,-0.08622,-0.01134,-0.15729,0.03821,58
7.19285,0.17285,-0.08398,-0.01043,-0.15914,0.03867,58
7.19285,0.17352,-0.08418,-0.0103,-0.15944,0.03885,58
7.19285,0.17467,-0.08506,-0.01034,-0.16049,0.03934,58
7.19285,0.17692,-0.08651,-0.01019,-0.16196,0.04046,58
7.19285,0.17944,-0.08701,-0.01009,-0.16525,0.04151,58
7.19285,0.18049,-0.08694,-0.00986,-0.16789,0.04204,58
7.19285,0.18413,-0.08748,-0.00387,-0.17589,0.04567,58
7.19285,0.18423,-0.08748,-0.00376,-0.1761,0.04577,58
7.19285,0.18447,-0.0875,-0.00352,-0.1766,0.04606,58
7.19285,0.18869,-0.08695,-0.00083,-0.18128,0.05036,58
7.19285,0.19245,-0.07487,0.01533,-0.16505,0.05074,58
7.19285,0.19354,-0.07189,0.01921,-0.16488,0.05147,58
7.19285,0.19408,-0.06975,0.01993,-0.16269,0.05099,58
7.19285,0.19605,-0.06503,0.02434,-0.15148,0.04831,58
7.19285,0.19805,-0.05959,0.02653,-0.14013,0.04671,58
7.19285,0.20159,-0.07993,-0.0064,-0.15887,0.04499,58
7.19285,0.20195,-0.08196,-0.0096,-0.16243,0.04497,58
7.19285,0.20223,-0.08372,-0.01165,-0.16422,0.04503,58
7.19285,0.20497,-0.08973,-0.03369,-0.16882,0.04234,58
7.19285,0.20706,-0.08855,-0.03195,-0.17078,0.04162,58
7.19285,0.20769,-0.08842,-0.03233,-0.17243,0.0412,58
7.19285,0.20888,-0.08994,-0.03282,-0.17927,0.04044,58
7.19285,0.21053,-0.09174,-0.02756,-0.18774,0.04028,58
7.19285,0.21215,-0.09384,-0.0318,-0.19051,0.03868,58
7.19285,0.2137,-0.0959,-0.03484,-0.19246,0.03748,58
7.19285,0.21449,-0.09679,-0.03757,-0.19234,0.0369,58
7.19285,0.21781,-0.09948,-0.04604,-0.18893,0.03598,58
7.19285,0.21886,-0.10001,-0.04597,-0.19051,0.03603,58
7.19285,0.22175,-0.10162,-0.0431,-0.18837,0.03558,58
7.19285,0.22354,-0.10132,-0.03349,-0.18435,0.03507,58
7.19285,0.22579,-0.10078,-0.0271,-0.1753,0.03411,58
7.19285,0.22777,-0.09896,-0.02071,-0.16782,0.03334,58
7.19285,0.23151,-0.09474,-0.01014,-0.16226,0.03364,58
7.19285,0.23476,-0.09282,0.0241,-0.1518,0.03672,58
7.19285,0.23537,-0.09204,0.02525,-0.14878,0.03654,58
7.19285,0.23825,-0.0892,0.02377,-0.14757,0.0357,58
7.19285,0.23933,-0.08795,0.02433,-0.14532,0.03602,58
7.19285,0.24195,-0.08584,0.02496,-0.14395,0.03842,58
7.19285,0.24364,-0.08538,0.03288,-0.14438,0.04079,58
7.19285,0.24564,-0.08416,0.04316,-0.14881,0.04501,58
7.19285,0.24709,-0.08439,0.04531,-0.16176,0.04716,58
7.19285,0.24986,-0.08461,0.05407,-0.19154,0.05397,58
7.19285,0.25162,-0.08088,0.06687,-0.18493,0.0569,58
7.19285,0.25343,-0.07448,0.08874,-0.16677,0.06101,58
7.19285,0.25495,-0.06662,0.10412,-0.16105,0.06507,58
7.19285,0.25641,-0.05748,0.11999,-0.15652,0.06955,58
7.19285,0.25869,-0.05904,0.12708,-0.16308,0.07453,58
7.19285,0.25931,-0.06151,0.12728,-0.16772,0.07545,58
7.19285,0.26138,-0.06741,0.11389,-0.16885,0.06895,58
7.19285,0.26244,-0.07146,0.10832,-0.17139,0.06685,58
7.19285,0.26271,-0.06925,0.10497,-0.16661,0.06463,58
7.19733,0.26667,-0.13317,-0.05726,-0.25495,0.05079,58
7.19811,0.26667,-0.1239,-0.04098,-0.24277,0.04987,58
7.20144,0.26667,-0.08549,0.04149,-0.20758,0.05505,58
7.19285,0.26667,-0.02619,0.1423,-0.13798,0.07327,58
7.19699,0.26667,-0.13655,-0.06355,-0.25846,0.0512,58


==> Data/PlatooningTruck/CpSorted/truck_full_1st.csv <==
x,y,p_ave,p_max,p_min,p_std,block
5.26885,0.019,-0.27932,-0.09392,-0.42381,0.08662,2
5.35885,0.019,-0.25601,-0.07261,-0.35414,0.07464,4
5.75512,0.019,-0.05917,-0.00327,-0.10119,0.0238,6
5.83179,0.019,-0.11951,-0.08297,-0.18886,0.02722,8
5.90845,0.019,-0.10334,-0.07807,-0.13071,0.0152,10
5.27209,0.01926,-0.27434,-0.14776,-0.36736,0.06781,2
5.36209,0.01926,-0.19817,-0.08325,-0.27962,0.05099,4
5.35562,0.01926,-0.14486,-0.01852,-0.21912,0.05699,4
5.26547,0.01929,-0.12579,0.06145,-0.24086,0.07781,2
5.7585,0.01929,-0.0847,-0.04688,-0.12132,0.02204,6
5.75174,0.01929,-0.01512,0.0731,-0.05045,0.02859,6
5.83517,0.01929,-0.11484,-0.09121,-0.15293,0.01658,8
5.8284,0.01929,-0.0338,0.00156,-0.06986,0.01845,8
5.91183,0.01929,-0.11825,-0.08984,-0.14938,0.01596,10
5.90507,0.01929,-0.08247,-0.05307,-0.12372,0.02,10
5.27498,0.02004,-0.23999,-0.13461,-0.31428,0.05368,2
5.36498,0.02004,-0.08043,-0.03811,-0.12926,0.02559,4
5.35273,0.02004,0.0497,0.1561,-0.00193,0.03153,4
5.27576,0.02024,-0.23066,-0.12629,-0.30202,0.05026,2
5.36576,0.02024,-0.04619,-0.02157,-0.08633,0.02045,4
5.35194,0.02024,0.10252,0.22244,0.04179,0.03783,4
5.26183,0.02029,-0.01582,0.28913,-0.21416,0.11207,2
5.76214,0.02029,-0.07605,-0.04249,-0.10295,0.01861,6
5.7481,0.02029,-0.00544,0.02879,-0.02589,0.01513,6
5.83881,0.02029,-0.08249,-0.05753,-0.11115,0.01359,8
5.82476,0.02029,0.0101,0.05924,-0.044,0.02393,8
5.91547,0.02029,-0.06523,-0.04644,-0.08013,0.0092,10
5.90143,0.02029,-0.02745,-0.00666,-0.05266,0.01358,10
5.2617,0.02032,-0.01247,0.29598,-0.21391,0.11334,2
5.76227,0.02032,-0.07554,-0.04214,-0.10212,0.01851,6
5.74797,0.02032,-0.00536,0.0309,-0.02675,0.01569,6
5.83893,0.02032,-0.08105,-0.05618,-0.10947,0.01349,8
5.82464,0.02032,0.01125,0.06074,-0.04322,0.02413,8
5.9156,0.02032,-0.06335,-0.04423,-0.07872,0.00922,10
5.9013,0.02032,-0.02572,-0.00479,-0.04999,0.01353,10
5.26167,0.02033,-0.01192,0.2971,-0.21367,0.11355,2
5.7623,0.02033,-0.07546,-0.04214,-0.10206,0.0185,6
5.74794,0.02033,-0.00532,0.03113,-0.02684,0.01581,6
5.83897,0.02033,-0.08078,-0.05591,-0.10915,0.01348,8
5.8246,0.02033,0.01154,0.06107,-0.04304,0.0242,8
5.91564,0.02033,-0.06276,-0.04348,-0.07818,0.0092,10
5.90127,0.02033,-0.02544,-0.00442,-0.04986,0.01363,10
5.26162,0.02036,-0.01162,0.29388,-0.21374,0.11287,2
5.76235,0.02036,-0.07526,-0.04205,-0.10182,0.01845,6
5.74789,0.02036,-0.00497,0.03059,-0.0261,0.01569,6
5.83902,0.02036,-0.08078,-0.05623,-0.10907,0.01342,8
5.82455,0.02036,0.011,0.06053,-0.04353,0.02398,8
5.91568,0.02036,-0.06342,-0.04416,-0.0789,0.00928,10
5.90122,0.02036,-0.02598,-0.0046,-0.05099,0.01387,10
5.27611,0.02037,-0.22645,-0.12295,-0.29679,0.0492,2
5.36611,0.02037,-0.04744,-0.02052,-0.09092,0.02136,4
5.3516,0.02037,0.10963,0.23684,0.04325,0.0395,4
5.27682,0.02075,-0.21841,-0.12011,-0.28436,0.04602,2
5.36682,0.02075,-0.04992,-0.02436,-0.09192,0.02189,4
5.35088,0.02075,0.12058,0.24053,0.04377,0.04337,4
5.25795,0.02224,-0.01299,0.16554,-0.19709,0.10059,2
5.76602,0.02224,-0.05801,-0.03806,-0.08851,0.01666,6
5.74421,0.02224,0.00849,0.12732,-0.04381,0.03724,6
5.84269,0.02224,-0.07096,-0.0578,-0.09125,0.01037,8
5.82088,0.02224,-0.0307,0.01762,-0.07739,0.01896,8
5.91936,0.02224,-0.1215,-0.08641,-0.1552,0.02003,10
5.89755,0.02224,-0.09325,-0.01799,-0.17468,0.04581,10
5.28005,0.02243,-0.18009,-0.10837,-0.2297,0.03318,2
5.37005,0.02243,-0.08199,-0.03851,-0.13425,0.03039,4
5.34765,0.02243,0.13085,0.27448,0.02592,0.06966,4
5.25589,0.02393,0.08126,0.3424,-0.15544,0.12052,2
5.76808,0.02393,-0.05891,-0.03468,-0.08575,0.01628,6
5.74216,0.02393,0.05516,0.17003,-0.00046,0.0392,6
5.84474,0.02393,-0.07256,-0.05363,-0.08848,0.01067,8
5.81883,0.02393,0.03424,0.06923,-0.02412,0.02478,8
5.92141,0.02393,-0.10688,-0.08443,-0.1189,0.00924,10
5.89549,0.02393,-0.06946,-0.03875,-0.11255,0.02286,10
5.28243,0.02435,-0.14314,-0.09739,-0.1807,0.02446,2
5.37243,0.02435,-0.07332,-0.02284,-0.13105,0.03166,4
5.34528,0.02435,0.45129,0.74345,0.08451,0.17101,4
5.28295,0.02482,-0.13652,-0.09363,-0.17224,0.02316,2
5.37295,0.02482,-0.06994,-0.02221,-0.12695,0.03017,4
5.34476,0.02482,0.455,0.7638,0.0835,0.1749,4
5.25468,0.02491,0.14439,0.46069,-0.12925,0.14414,2
5.7693,0.02491,-0.06002,-0.03247,-0.09046,0.01636,6
5.74094,0.02491,0.07979,0.18136,0.00445,0.04333,6
5.84596,0.02491,-0.07271,-0.04603,-0.08828,0.01215,8
5.81761,0.02491,0.0708,0.1306,-0.01128,0.03702,8
5.92263,0.02491,-0.09527,-0.07187,-0.10901,0.009,10
5.89427,0.02491,-0.0543,-0.02555,-0.08635,0.01512,10
5.25421,0.02542,0.12544,0.43794,-0.12643,0.13741,2
5.76977,0.02542,-0.05789,-0.03095,-0.08992,0.0168,6
5.74047,0.02542,0.08343,0.18977,0.00276,0.04574,6
5.84643,0.02542,-0.07154,-0.04855,-0.08561,0.01058,8
5.81714,0.02542,0.06086,0.11729,-0.01655,0.03444,8
5.9231,0.02542,-0.09422,-0.07248,-0.10494,0.00775,10
5.89381,0.02542,-0.05371,-0.02277,-0.08434,0.01523,10
5.28392,0.02604,-0.15505,-0.11012,-0.18928,0.02514,2
5.37392,0.02604,-0.06342,-0.02495,-0.11485,0.02573,4
5.34378,0.02604,0.33748,0.64856,0.05414,0.14629,4
5.09885,0.02733,-0.15916,-0.09862,-0.27126,0.04573,12
5.10182,0.02772,-0.11985,-0.07905,-0.19482,0.03183,12
5.09561,0.02779,-0.15235,-0.08991,-0.23175,0.03331,12
5.25228,0.0278,0.02296,0.38554,-0.17576,0.13918,2
5.77169,0.0278,-0.04633,-0.02692,-0.08124,0.01834,6
5.73855,0.0278,0.07442,0.14606,0.00192,0.03665,6
5.84835,0.0278,-0.06171,-0.04794,-0.07694,0.00861,8
5.81522,0.0278,-0.03832,0.02949,-0.08929,0.02545,8
5.92502,0.0278,-0.08337,-0.05833,-0.10721,0.01363,10
5.89188,0.0278,-0.06371,-0.04148,-0.08618,0.01288,10
5.28562,0.02809,-0.18401,-0.13258,-0.24224,0.0313,2
5.37562,0.02809,-0.0518,-0.0211,-0.09877,0.02003,4
5.34209,0.02809,0.09112,0.3955,-0.03987,0.11329,4
5.10322,0.02828,-0.1275,-0.09349,-0.18307,0.02567,12
5.04182,0.02856,-0.17493,-0.15474,-0.20016,0.01117,44
5.04139,0.02856,-0.17534,-0.15555,-0.19924,0.01097,44
5.03783,0.02856,-0.17885,-0.16137,-0.19439,0.01059,44
5.00991,0.02856,-0.15318,-0.13947,-0.1765,0.01022,44
5.00952,0.02856,-0.15448,-0.1409,-0.17762,0.01015,44
5.02584,0.02856,-0.18838,-0.16021,-0.20944,0.01449,44
5.0254,0.02856,-0.18817,-0.15986,-0.20911,0.01448,44
5.02184,0.02856,-0.1865,-0.15745,-0.207,0.01447,44
5.03383,0.02856,-0.18301,-0.16218,-0.19884,0.0113,44
5.0334,0.02856,-0.1833,-0.16213,-0.19936,0.01135,44
5.01784,0.02856,-0.17842,-0.15647,-0.20059,0.01249,44
5.01741,0.02856,-0.17663,-0.15539,-0.19898,0.01233,44
5.0374,0.02856,-0.17922,-0.16224,-0.19474,0.01055,44
5.0214,0.02856,-0.18568,-0.15733,-0.20615,0.01417,44
5.00626,0.02857,-0.16472,-0.15266,-0.18579,0.0095,44
5.05313,0.02857,-0.15604,-0.1274,-0.19988,0.01617,44
5.02983,0.02857,-0.18619,-0.16217,-0.20331,0.01228,44
5.01386,0.02857,-0.163,-0.1475,-0.18756,0.0115,44
5.04954,0.02857,-0.16748,-0.14064,-0.20569,0.0147,44
5.04913,0.02857,-0.16793,-0.14161,-0.2056,0.01454,44
5.04572,0.02857,-0.17178,-0.14749,-0.20572,0.01381,44
5.00592,0.02857,-0.16199,-0.15031,-0.18246,0.00934,44
5.05274,0.02857,-0.15731,-0.12895,-0.2006,0.01597,44
5.0294,0.02857,-0.18636,-0.16216,-0.20388,0.01248,44
5.01344,0.02857,-0.16178,-0.14649,-0.18628,0.01136,44
5.0453,0.02857,-0.17213,-0.14851,-0.20502,0.0134,44
5.05626,0.02859,-0.15635,-0.12815,-0.20256,0.0162,44
5.05592,0.02859,-0.1564,-0.12828,-0.20264,0.01609,44
5.00312,0.02859,-0.13767,-0.12823,-0.15584,0.00816,44
5.0028,0.0286,-0.11733,-0.10844,-0.13526,0.00791,44
5.14532,0.0286,-0.16747,-0.12168,-0.22165,0.02115,44
5.14501,0.02861,-0.16699,-0.12059,-0.22085,0.02093,44
5.14248,0.02864,-0.16193,-0.11019,-0.20406,0.02148,44
5.14817,0.02866,-0.18909,-0.15038,-0.25087,0.0222,44
5.05857,0.02866,-0.16485,-0.13967,-0.20985,0.01572,44
5.00019,0.02867,0.04756,0.05595,0.03075,0.00702,44
5.14852,0.02867,-0.19168,-0.15311,-0.25089,0.0218,44
5.05885,0.02867,-0.16583,-0.14039,-0.21029,0.01586,44
5.14223,0.0287,-0.16238,-0.11026,-0.20491,0.0217,44
5.10441,0.02875,-0.13155,-0.10405,-0.16717,0.01971,12
5.00018,0.02885,0.07908,0.08697,0.06309,0.00668,44
5.14852,0.02895,-0.18937,-0.1516,-0.24512,0.02082,44
5.05888,0.02897,-0.16473,-0.1389,-0.20771,0.01587,44
5.09273,0.02907,-0.17242,-0.08786,-0.24572,0.03677,12
5.09271,0.02908,-0.17247,-0.08791,-0.24576,0.03677,12
5.09272,0.02908,-0.17249,-0.08787,-0.24581,0.03679,12
5.10499,0.02914,-0.14109,-0.10729,-0.17969,0.02204,12
5.14016,0.02917,-0.16507,-0.1108,-0.21231,0.02451,44
5.14003,0.02941,-0.16669,-0.11234,-0.21388,0.02387,44
5.00015,0.03037,0.34851,0.3529,0.3396,0.00381,44
5.10692,0.03057,-0.17701,-0.12233,-0.23009,0.03116,12
5.00016,0.03057,0.36838,0.37244,0.35993,0.00362,44
5.09042,0.03094,-0.17304,-0.10488,-0.23262,0.03263,12
5.2506,0.03103,0.03574,0.44436,-0.2027,0.15311,2
5.77337,0.03103,-0.04204,-0.02652,-0.06891,0.01385,6
5.73687,0.03103,0.07253,0.12197,-0.00289,0.03211,6
5.85004,0.03103,-0.05192,-0.03822,-0.06108,0.00647,8
5.81354,0.03103,-0.03293,0.05302,-0.0858,0.02876,8
5.9267,0.03103,-0.08817,-0.04885,-0.11487,0.01725,10
5.8902,0.03103,-0.06506,-0.04214,-0.09258,0.01583,10
5.14854,0.03128,-0.16565,-0.1387,-0.18802,0.01361,44
5.13896,0.03133,-0.18198,-0.12999,-0.22755,0.0236,44
5.05915,0.03147,-0.15477,-0.11627,-0.1879,0.02087,44
5.14854,0.0316,-0.16746,-0.14086,-0.18947,0.01345,44
5.13892,0.03163,-0.1797,-0.12833,-0.22584,0.02343,44
5.25022,0.03174,0.04833,0.45319,-0.19085,0.15209,2
5.77375,0.03174,-0.04075,-0.02388,-0.06527,0.0128,6
5.73649,0.03174,0.06973,0.12292,-0.00592,0.03156,6
5.85042,0.03174,-0.05143,-0.03665,-0.06163,0.00728,8
5.81315,0.03174,-0.03144,0.06006,-0.08373,0.03,8
5.92708,0.03174,-0.08946,-0.05026,-0.11744,0.01767,10
5.88982,0.03174,-0.06593,-0.04296,-0.09852,0.01786,10
5.28749,0.03177,-0.1501,-0.10494,-0.18225,0.02229,2
5.37749,0.03177,-0.08545,-0.04306,-0.13624,0.0254,4
5.34021,0.03177,0.0444,0.26164,-0.05971,0.09174,4
5.05921,0.03181,-0.16392,-0.12471,-0.20039,0.02165,44
5.28752,0.03182,-0.15087,-0.10546,-0.18311,0.02235,2
5.37752,0.03182,-0.0863,-0.04331,-0.13872,0.02578,4
5.34019,0.03182,0.04409,0.26092,-0.06042,0.09179,4
5.28753,0.03185,-0.14835,-0.10354,-0.17993,0.022,2
5.37753,0.03185,-0.0856,-0.0434,-0.13756,0.02549,4
5.34017,0.03185,0.04288,0.25763,-0.06125,0.09123,4
5.28756,0.03198,-0.14845,-0.10401,-0.17974,0.0219,2
5.37756,0.03198,-0.08295,-0.04216,-0.13412,0.02474,4
5.34014,0.03198,0.03717,0.24475,-0.06499,0.08895,4
5.25009,0.03209,0.03542,0.44525,-0.20304,0.15688,2
5.77388,0.03209,-0.04148,-0.02417,-0.06613,0.01283,6
5.73636,0.03209,0.06725,0.11772,-0.00974,0.03078,6
5.85055,0.03209,-0.04852,-0.03409,-0.05789,0.00693,8
5.81303,0.03209,-0.03255,0.0548,-0.0858,0.02886,8
5.92721,0.03209,-0.08975,-0.04883,-0.11778,0.01808,10
5.88969,0.03209,-0.06631,-0.04407,-0.09828,0.01741,10
5.00022,0.03217,0.53379,0.53706,0.52929,0.00209,44
5.08899,0.03286,-0.16287,-0.11535,-0.20943,0.02567,12
5.10877,0.03286,-0.1659,-0.1229,-0.22922,0.0289,12
5.10878,0.03287,-0.16584,-0.12286,-0.22919,0.02891,12
5.24989,0.03288,0.00786,0.35921,-0.20287,0.13608,2
5.77408,0.03288,-0.04437,-0.02591,-0.06969,0.01335,6
5.73616,0.03288,0.05879,0.1049,-0.01388,0.02877,6
5.85074,0.03288,-0.05322,-0.04225,-0.06394,0.00655,8
5.81283,0.03288,-0.03607,0.04398,-0.08709,0.02693,8
5.92741,0.03288,-0.08931,-0.05374,-0.11431,0.01604,10
5.88949,0.03288,-0.06798,-0.04814,-0.09774,0.01615,10
5.10879,0.03289,-0.16577,-0.12287,-0.22894,0.02886,12
5.0886,0.03344,-0.16135,-0.11771,-0.20603,0.02413,12
5.00046,0.03388,0.5708,0.57342,0.56785,0.00147,44
5.00049,0.03409,0.57668,0.57935,0.57388,0.00144,44
5.13862,0.03414,-0.16181,-0.11669,-0.2093,0.02398,44
5.14856,0.03422,-0.18446,-0.15501,-0.20183,0.01379,44
5.00049,0.03437,0.5802,0.58282,0.57754,0.0014,44
5.13858,0.03453,-0.15956,-0.11499,-0.2064,0.02376,44
5.0597,0.03458,-0.24259,-0.19839,-0.31073,0.02762,44
5.14856,0.03461,-0.18672,-0.15767,-0.20366,0.0138,44
5.08814,0.03463,-0.16233,-0.11941,-0.20867,0.0241,12
5.05988,0.03494,-0.22596,-0.18485,-0.28988,0.02574,44
5.28856,0.03562,-0.12913,-0.09916,-0.15081,0.01712,2
5.37856,0.03562,-0.02006,-0.00038,-0.04975,0.01293,4
5.33914,0.03562,-0.10473,-0.04724,-0.21972,0.04541,4
5.11005,0.03571,-0.14874,-0.10513,-0.19238,0.02639,12
5.24912,0.03577,-0.07826,0.12855,-0.20541,0.08721,2
5.77486,0.03577,-0.05598,-0.03293,-0.08416,0.01512,6
5.73538,0.03577,0.02407,0.07992,-0.02591,0.02247,6
5.85152,0.03577,-0.07047,-0.04846,-0.08925,0.01129,8
5.81205,0.03577,-0.04849,0.00336,-0.089,0.02023,8
5.92819,0.03577,-0.08804,-0.07406,-0.09689,0.00595,10
5.88872,0.03577,-0.07499,-0.0575,-0.09721,0.01195,10
5.08758,0.036,-0.16419,-0.12194,-0.21275,0.02422,12
5.00052,0.03676,0.60975,0.61189,0.60802,0.00102,44
5.0005,0.037,0.61214,0.6143,0.61034,0.00103,44
5.13824,0.0377,-0.14053,-0.10189,-0.18255,0.02301,44
5.14856,0.03784,-0.20791,-0.17519,-0.23385,0.01723,44
5.06136,0.03797,-0.08481,-0.06236,-0.10889,0.01358,44
5.13812,0.0381,-0.14037,-0.10151,-0.18094,0.02253,44
5.14856,0.03826,-0.2083,-0.17597,-0.23442,0.01719,44
5.00023,0.03899,0.64108,0.64368,0.63874,0.00121,44
5.28885,0.039,-0.17772,-0.13571,-0.21577,0.02361,2
5.24885,0.039,-0.12155,-0.04984,-0.18694,0.03245,2
5.37885,0.039,-0.04749,0.05098,-0.11979,0.04512,4
5.33885,0.039,-0.20881,-0.13749,-0.32436,0.04535,4
5.77512,0.039,-0.05619,-0.03012,-0.08814,0.01751,6
5.73512,0.039,0.03602,0.10885,-0.01424,0.0294,6
5.85179,0.039,-0.06046,-0.04689,-0.07972,0.00951,8
5.81178,0.039,-0.05785,-0.04124,-0.08939,0.01249,8
5.92845,0.039,-0.08165,-0.07165,-0.09137,0.0054,10
5.88845,0.039,-0.06461,-0.05355,-0.07913,0.00764,10
5.08718,0.039,-0.16943,-0.11953,-0.21607,0.02665,12
5.11052,0.039,-0.17585,-0.13124,-0.23093,0.02642,12
5.00022,0.03922,0.63757,0.64015,0.63526,0.0012,44
5.06477,0.03994,-0.13614,-0.10385,-0.1693,0.0181,44
5.06518,0.04018,-0.14192,-0.10707,-0.1768,0.01907,44
5.06883,0.04084,-0.16895,-0.12437,-0.21466,0.02405,44
5.06927,0.04093,-0.17212,-0.12647,-0.21861,0.02462,44
5.00017,0.0411,0.60432,0.60674,0.60229,0.00116,44
5.07262,0.04118,-0.17236,-0.12547,-0.21713,0.02524,44
5.07303,0.04121,-0.17248,-0.1254,-0.21702,0.02531,44
5.00017,0.04131,0.59993,0.60234,0.59794,0.00116,44
5.13717,0.04138,-0.13708,-0.09728,-0.17213,0.02054,44
5.07591,0.04141,-0.17173,-0.12693,-0.21499,0.02424,44
5.07626,0.04144,-0.17167,-0.12724,-0.21486,0.0241,44
5.0766,0.04147,-0.17194,-0.12762,-0.21516,0.02407,44
5.13681,0.04167,-0.13662,-0.09727,-0.17224,0.02054,44
5.14856,0.0417,-0.21255,-0.18242,-0.24214,0.0177,44
5.07935,0.04171,-0.17412,-0.13062,-0.21727,0.02368,44
5.08215,0.0419,-0.17925,-0.13569,-0.22343,0.02409,44
5.08249,0.04193,-0.1798,-0.13617,-0.22412,0.02417,44
5.08759,0.04204,-0.07865,-0.05814,-0.09976,0.01146,12
5.08561,0.04212,-0.14325,-0.10701,-0.182,0.02058,44
5.14856,0.04213,-0.21202,-0.18224,-0.2416,0.01762,44
5.08599,0.04215,-0.1393,-0.10391,-0.17727,0.02012,44
5.28859,0.04223,-0.15786,-0.12125,-0.18426,0.01953,2
5.24912,0.04223,-0.18933,-0.09773,-0.28269,0.04256,2
5.77486,0.04223,-0.04321,-0.01515,-0.07281,0.01763,6
5.73538,0.04223,-0.01266,0.03939,-0.05641,0.01941,6
5.85152,0.04223,-0.06791,-0.05422,-0.08501,0.0089,8
5.81205,0.04223,-0.05464,-0.03112,-0.0911,0.01493,8
5.92819,0.04223,-0.08989,-0.08263,-0.09818,0.00458,10
5.88872,0.04223,-0.06839,-0.05152,-0.08701,0.00855,10
5.11005,0.04228,-0.15706,-0.12263,-0.19357,0.02348,12
5.0894,0.04236,0.01264,0.01674,0.00685,0.00275,44
5.37856,0.04238,-0.02334,0.04107,-0.05434,0.02296,4
5.33914,0.04238,-0.24251,-0.15898,-0.37443,0.05148,4
5.08981,0.04239,0.03148,0.04058,0.01997,0.00527,44
5.09335,0.04262,0.00349,0.0045,0.00202,0.00063,44
5.09378,0.04264,0,0,0,0,44
5.09733,0.04287,0,0,0,0,44
5.09776,0.04289,0,0,0,0,44
5.00019,0.043,0.56006,0.56244,0.55835,0.00114,44
5.10131,0.04311,0,0,0,0,44
5.10174,0.04314,0,0,0,0,44
5.10529,0.04335,-0.00752,-0.00528,-0.00917,0.00117,44
5.10572,0.04338,-0.00853,-0.00621,-0.01034,0.00127,44
5.08816,0.04344,-0.03384,-0.02561,-0.04294,0.00485,12
5.10928,0.04359,-0.11031,-0.0779,-0.13495,0.01747,44
5.10971,0.04362,-0.12351,-0.08989,-0.15043,0.01889,44
5.11326,0.04384,-0.15282,-0.11514,-0.20384,0.02498,44
5.11369,0.04386,-0.15551,-0.11624,-0.21221,0.02679,44
5.11725,0.04408,-0.14148,-0.10409,-0.1892,0.02375,44
5.13382,0.0441,-0.13537,-0.10138,-0.17561,0.02134,44
5.11768,0.04411,-0.13979,-0.10282,-0.18631,0.02331,44
5.13338,0.04416,-0.13741,-0.10323,-0.17878,0.02172,44
5.12124,0.04432,-0.15383,-0.11382,-0.20202,0.02442,44
5.12167,0.04435,-0.15567,-0.11546,-0.20372,0.02448,44
5.12526,0.04455,-0.16291,-0.12242,-0.21142,0.02455,44
5.1257,0.04457,-0.16386,-0.12327,-0.21225,0.0246,44
5.08862,0.04459,0.0039,0.00606,0.00051,0.00151,12
5.12975,0.04464,-0.15268,-0.11568,-0.20028,0.02459,44
5.12931,0.04464,-0.15401,-0.11671,-0.20181,0.02454,44
5.28781,0.04512,-0.14961,-0.11285,-0.18031,0.02064,2
5.24989,0.04512,-0.16157,-0.10649,-0.23075,0.02857,2
5.77408,0.04512,-0.03627,0.02138,-0.07702,0.02541,6
5.73616,0.04512,-0.04189,0.01608,-0.0877,0.02777,6
5.85074,0.04512,-0.05767,-0.04214,-0.0663,0.0072,8
5.81283,0.04512,-0.04505,-0.01008,-0.08122,0.02184,8
5.92741,0.04512,-0.09889,-0.09078,-0.11052,0.00579,10
5.88949,0.04512,-0.06023,-0.03487,-0.0872,0.01503,10
5.10878,0.04512,-0.05466,-0.0394,-0.06649,0.00816,12
5.10878,0.04513,-0.05436,-0.03914,-0.06611,0.00812,12
5.10877,0.04514,-0.05422,-0.03902,-0.06595,0.00811,12
5.08908,0.04525,0.00452,0.00642,0.00155,0.00132,12
5.0022,0.04528,0.45643,0.45875,0.45416,0.00125,44
5.00245,0.04556,0.44379,0.44613,0.44144,0.00128,44
5.14856,0.04564,-0.20791,-0.17358,-0.23583,0.01683,44
5.28761,0.04591,-0.1499,-0.1133,-0.18146,0.02078,2
5.25009,0.04591,-0.15992,-0.11187,-0.22807,0.02794,2
5.77388,0.04591,-0.03405,0.02863,-0.07696,0.02754,6
5.73636,0.04591,-0.04909,0.00908,-0.10222,0.03064,6
5.85055,0.04591,-0.05405,-0.03638,-0.06227,0.00847,8
5.81303,0.04591,-0.04322,-0.00235,-0.0794,0.02421,8
5.92721,0.04591,-0.10112,-0.09179,-0.11276,0.00598,10
5.88969,0.04591,-0.05856,-0.02977,-0.08765,0.01663,10
5.00245,0.04591,0.4424,0.44473,0.44005,0.00127,44
5.37756,0.04602,-0.07757,-0.03619,-0.12028,0.02169,4
5.34014,0.04602,-0.14438,-0.10292,-0.19286,0.02516,4
5.14856,0.04607,-0.20765,-0.17315,-0.23564,0.01676,44
5.37753,0.04615,-0.07975,-0.03898,-0.12345,0.0219,4
5.34017,0.04615,-0.14084,-0.09896,-0.18623,0.0244,4
5.37752,0.04618,-0.0804,-0.03923,-0.12442,0.02208,4
5.34019,0.04618,-0.13955,-0.09763,-0.18379,0.02411,4
5.37749,0.04623,-0.08041,-0.03902,-0.12417,0.02204,4
5.34021,0.04623,-0.13954,-0.09774,-0.18362,0.02408,4
5.28748,0.04626,-0.14743,-0.11245,-0.18048,0.0202,2
5.25022,0.04626,-0.15134,-0.1082,-0.21183,0.02427,2
5.77375,0.04626,-0.03388,0.02859,-0.07659,0.02763,6
5.73649,0.04626,-0.05321,0.00646,-0.11114,0.03287,6
5.85042,0.04626,-0.0588,-0.04029,-0.06752,0.0086,8
5.81316,0.04626,-0.04114,-0.00102,-0.07669,0.02453,8
5.92708,0.04626,-0.10159,-0.09218,-0.11237,0.00557,10
5.88982,0.04626,-0.05797,-0.0278,-0.08815,0.01735,10
5.2871,0.04697,-0.14833,-0.11353,-0.18,0.02009,2
5.2506,0.04697,-0.14939,-0.10918,-0.20999,0.02309,2
5.77337,0.04697,-0.03577,0.01834,-0.07361,0.02384,6
5.73687,0.04697,-0.0597,0.00107,-0.11862,0.03474,6
5.85004,0.04697,-0.06055,-0.04037,-0.07047,0.00953,8
5.81354,0.04697,-0.04172,-0.00537,-0.0767,0.02418,8
5.9267,0.04697,-0.10131,-0.09209,-0.11288,0.00581,10
5.8902,0.04697,-0.05817,-0.03164,-0.08572,0.0158,10
5.09047,0.04711,0,0,0,0,12
5.10691,0.04743,-0.00288,-0.00108,-0.00439,0.00083,12
5.0025,0.04878,0.43012,0.43237,0.42778,0.00124,44
5.10499,0.04886,-0.00099,-7E-05,-0.00167,0.0004,12
5.0927,0.04891,0,0,0,0,12
5.09272,0.04893,0,0,0,0,12
5.09274,0.04894,0,0,0,0,12
5.00225,0.04906,0.44476,0.44699,0.44251,0.00121,44
5.10441,0.04925,-0.00066,6E-05,-0.00127,0.0003,12
5.14856,0.04962,-0.20575,-0.16901,-0.23601,0.01704,44
5.10322,0.04972,-0.00034,9E-05,-0.00072,0.00018,12
5.37562,0.04991,-0.09944,-0.04011,-0.13682,0.02334,4
5.34209,0.04991,-0.1216,-0.08992,-0.14663,0.01702,4
5.14856,0.05005,-0.20561,-0.16907,-0.23607,0.01706,44
5.09553,0.05018,0,0,0,0,12
5.28542,0.0502,-0.15039,-0.1241,-0.17252,0.01484,2
5.25228,0.0502,-0.13286,-0.10854,-0.19042,0.0174,2
5.77169,0.0502,-0.04301,-0.02566,-0.06082,0.01111,6
5.73855,0.0502,-0.0875,-0.01937,-0.15562,0.04571,6
5.84835,0.0502,-0.07831,-0.04917,-0.09789,0.01402,8
5.81522,0.0502,-0.04424,-0.0022,-0.0784,0.02306,8
5.92502,0.0502,-0.09851,-0.09144,-0.10403,0.00381,10
5.89188,0.0502,-0.05684,-0.04446,-0.07465,0.00947,10
5.10182,0.05028,-6E-05,0,-0.0001,2E-05,12
5.09885,0.05067,0,0,0,0,12
5.00019,0.05133,0.56476,0.56709,0.56298,0.00111,44
5.00017,0.05168,0.57078,0.57307,0.56902,0.00109,44
5.37392,0.05196,-0.09329,-0.06918,-0.11732,0.01328,4
5.34378,0.05196,-0.12818,-0.09543,-0.16237,0.01789,4
5.2835,0.05258,-0.15585,-0.13112,-0.18283,0.01541,2
5.25421,0.05258,-0.13146,-0.10427,-0.1708,0.0176,2
5.76977,0.05258,-0.04422,-0.02391,-0.063,0.01188,6
5.74047,0.05258,-0.08496,-0.01455,-0.15564,0.04537,6
5.84643,0.05258,-0.06107,-0.04322,-0.07882,0.01036,8
5.81714,0.05258,-0.05369,-0.01717,-0.08361,0.01623,8
5.9231,0.05258,-0.10337,-0.095,-0.11605,0.00665,10
5.89381,0.05258,-0.06595,-0.03666,-0.10455,0.02223,10
5.28303,0.05309,-0.15381,-0.12922,-0.18034,0.0156,2
5.25468,0.05309,-0.13093,-0.10075,-0.16694,0.01759,2
5.7693,0.05309,-0.04414,-0.02359,-0.06245,0.01176,6
5.74094,0.05309,-0.07853,-0.01127,-0.14445,0.04322,6
5.84596,0.05309,-0.06061,-0.04071,-0.08211,0.01276,8
5.81761,0.05309,-0.05468,-0.00957,-0.08603,0.01878,8
5.92263,0.05309,-0.10365,-0.09499,-0.11661,0.00643,10
5.89427,0.05309,-0.0664,-0.03473,-0.10716,0.02273,10
5.37295,0.05318,-0.09002,-0.07253,-0.12534,0.01647,4
5.34476,0.05318,-0.13369,-0.10145,-0.17399,0.01953,4
5.14856,0.05361,-0.20473,-0.16813,-0.24193,0.01856,44
5.37243,0.05365,-0.09281,-0.07682,-0.12628,0.01573,4
5.34528,0.05365,-0.12857,-0.09557,-0.16649,0.01871,4
5.14856,0.05405,-0.20417,-0.16778,-0.24124,0.01843,44
5.28181,0.05407,-0.15184,-0.13012,-0.18125,0.01481,2
5.2559,0.05407,-0.13548,-0.1131,-0.17807,0.01575,2
5.76808,0.05407,-0.04071,-0.02123,-0.05812,0.01159,6
5.74216,0.05407,-0.07429,-0.00788,-0.13481,0.04047,6
5.84474,0.05407,-0.06809,-0.05785,-0.07717,0.00647,8
5.81883,0.05407,-0.05463,-0.02296,-0.07556,0.01322,8
5.92141,0.05407,-0.12537,-0.11238,-0.13833,0.00769,10
5.8955,0.05407,-0.06259,-0.03137,-0.11015,0.02362,10
5.00008,0.05455,0.62424,0.62631,0.62239,0.00103,44
5.00007,0.05492,0.62464,0.6267,0.62278,0.00102,44
5.37005,0.05557,-0.12766,-0.08901,-0.15023,0.01724,4
5.34765,0.05557,-0.105,-0.06994,-0.13045,0.01706,4
5.27976,0.05576,-0.15053,-0.13477,-0.18071,0.01397,2
5.25795,0.05576,-0.13989,-0.11565,-0.19019,0.01832,2
5.76602,0.05576,-0.03606,-0.01667,-0.05138,0.01174,6
5.74421,0.05576,-0.06174,-0.00333,-0.10734,0.03287,6
5.84269,0.05576,-0.08226,-0.06234,-0.09431,0.00823,8
5.82088,0.05576,-0.05344,-0.00484,-0.08479,0.02384,8
5.91936,0.05576,-0.15408,-0.13512,-0.17642,0.01111,10
5.89755,0.05576,-0.05606,-0.0068,-0.1117,0.02757,10
5.36682,0.05725,-0.09975,-0.07424,-0.11984,0.01274,4
5.35088,0.05725,-0.15114,-0.10932,-0.18405,0.02083,4
5.14856,0.05761,-0.20035,-0.16421,-0.23855,0.0184,44
5.36611,0.05763,-0.09791,-0.07522,-0.1188,0.01191,4
5.3516,0.05763,-0.16315,-0.11968,-0.20152,0.02229,4
5.27608,0.05764,-0.11748,-0.09179,-0.1406,0.01169,2
5.26162,0.05764,-0.14342,-0.11275,-0.18355,0.01867,2
5.76235,0.05764,-0.04962,-0.02215,-0.07242,0.01449,6
5.74789,0.05764,-0.03855,0.00013,-0.06654,0.02137,6
5.83902,0.05764,-0.07684,-0.06546,-0.08527,0.00616,8
5.82455,0.05764,-0.06329,-0.00584,-0.0904,0.02437,8
5.91568,0.05764,-0.07489,-0.06149,-0.08976,0.00808,10
5.90122,0.05764,-0.04758,-0.02253,-0.08472,0.01662,10
5.27603,0.05767,-0.11737,-0.09164,-0.14046,0.0117,2
5.26167,0.05767,-0.14342,-0.11245,-0.18321,0.01878,2
5.7623,0.05767,-0.04984,-0.02218,-0.07275,0.01451,6
5.74794,0.05767,-0.03823,0.00014,-0.06595,0.02119,6
5.83897,0.05767,-0.07672,-0.06517,-0.08551,0.00632,8
5.8246,0.05767,-0.06356,-0.00647,-0.09081,0.02423,8
5.91564,0.05767,-0.07382,-0.06052,-0.08873,0.00808,10
5.90127,0.05767,-0.04751,-0.02278,-0.08446,0.01651,10
5.276,0.05768,-0.11667,-0.09103,-0.13963,0.01164,2
5.2617,0.05768,-0.1435,-0.1125,-0.18333,0.01879,2
5.76227,0.05768,-0.04987,-0.02223,-0.0728,0.01451,6
5.74797,0.05768,-0.03818,0.00021,-0.06572,0.02115,6
5.83893,0.05768,-0.07685,-0.06518,-0.08577,0.00636,8
5.82464,0.05768,-0.0634,-0.00607,-0.0906,0.02431,8
5.9156,0.05768,-0.07405,-0.06064,-0.08893,0.00808,10
5.90131,0.05768,-0.04745,-0.02285,-0.08436,0.01647,10
5.27587,0.05771,-0.11787,-0.09216,-0.1412,0.01163,2
5.26184,0.05771,-0.14315,-0.11199,-0.18296,0.01854,2
5.76214,0.05771,-0.05001,-0.02229,-0.07299,0.01458,6
5.7481,0.05771,-0.03876,0.00041,-0.06611,0.02146,6
5.83881,0.05771,-0.07727,-0.06524,-0.0862,0.00629,8
5.82477,0.05771,-0.06293,-0.0052,-0.08993,0.02444,8
5.91547,0.05771,-0.0761,-0.06259,-0.09095,0.00802,10
5.90144,0.05771,-0.04785,-0.02331,-0.08457,0.01639,10
5.36576,0.05776,-0.08818,-0.06747,-0.10762,0.01099,4
5.35194,0.05776,-0.15988,-0.11725,-0.1977,0.02209,4
5.36498,0.05796,-0.10458,-0.07956,-0.12996,0.01338,4
5.35273,0.05796,-0.1663,-0.12156,-0.20563,0.02322,4
5,0.05803,0.62914,0.63129,0.62741,0.00096,44
5.14856,0.05804,-0.19962,-0.16368,-0.23743,0.01832,44
5,0.05842,0.62842,0.63056,0.62669,0.00097,44
5.27223,0.05871,-0.14257,-0.10733,-0.17215,0.01966,2
5.26547,0.05871,-0.13607,-0.10303,-0.1742,0.01766,2
5.7585,0.05871,-0.05463,-0.02671,-0.07748,0.01622,6
5.75174,0.05871,-0.05489,-0.00627,-0.08686,0.02651,6
5.83517,0.05871,-0.08841,-0.06788,-0.09959,0.00828,8
5.8284,0.05871,-0.05499,0.00116,-0.08736,0.02659,8
5.91183,0.05871,-0.12217,-0.10637,-0.15319,0.01327,10
5.90507,0.05871,-0.06129,-0.04447,-0.09157,0.01315,10
5.36209,0.05874,-0.14861,-0.1129,-0.19036,0.02204,4
5.35562,0.05874,-0.1742,-0.12508,-0.22132,0.02629,4
5.26885,0.059,-0.12862,-0.09436,-0.15696,0.01687,2
5.35885,0.059,-0.14651,-0.10859,-0.19005,0.02259,4
5.75512,0.059,-0.04923,0.00055,-0.08066,0.02519,6
5.83179,0.059,-0.07257,-0.0494,-0.09172,0.01051,8
5.90845,0.059,-0.09732,-0.08572,-0.11061,0.00629,10
5.14856,0.06161,-0.19467,-0.15895,-0.23171,0.01893,44
5,0.06164,0.62746,0.62955,0.62567,0.00101,44
5.00001,0.06203,0.62342,0.62548,0.62164,0.001,44
5.14856,0.06204,-0.19355,-0.15847,-0.22964,0.01867,44
5.00005,0.06526,0.59596,0.5978,0.5945,0.00088,44
5.00006,0.0656,0.59255,0.59441,0.59108,0.00089,44
5.14856,0.06561,-0.18407,-0.15262,-0.21937,0.01802,44
5.14856,0.06604,-0.18281,-0.15212,-0.21818,0.01803,44
5.00013,0.06845,0.56375,0.56565,0.56228,0.00091,44
5.00014,0.06876,0.56323,0.56517,0.56175,0.00093,44
5.14856,0.06959,-0.1719,-0.13937,-0.20817,0.02068,44
5.14857,0.07001,-0.17093,-0.13905,-0.20799,0.02076,44
5.00019,0.07133,0.55186,0.55401,0.55021,0.00102,44
5.14858,0.07354,-0.16512,-0.14056,-0.20392,0.01991,44
5.00224,0.0737,0.59204,0.59456,0.59017,0.00123,44
5.1486,0.07395,-0.16432,-0.1394,-0.20354,0.02011,44
5.00249,0.074,0.59955,0.60213,0.59762,0.00127,44
5.00248,0.07434,0.61093,0.61349,0.60903,0.00125,44
5.00244,0.07721,0.7355,0.73822,0.73329,0.00136,44
5.14874,0.07733,-0.16003,-0.1322,-0.19829,0.02072,44
5.0022,0.07748,0.71489,0.71758,0.71274,0.00132,44
5.14881,0.07772,-0.16074,-0.13369,-0.19781,0.02024,44
5.00019,0.07967,0.5299,0.53222,0.52825,0.00103,44
5.00018,0.08,0.52534,0.52754,0.52375,0.00098,44
5.14935,0.08089,-0.16501,-0.1427,-0.1946,0.01588,44
5.00015,0.08276,0.48638,0.48788,0.48513,0.00071,44
5.00014,0.08311,0.48601,0.48744,0.48479,0.0007,44
5.15069,0.08366,-0.15541,-0.12564,-0.1779,0.01499,44
5.15085,0.084,-0.15425,-0.12383,-0.17551,0.01498,44
5.15086,0.08431,-0.15203,-0.12031,-0.17307,0.01532,44
5.00011,0.08601,0.5017,0.50316,0.50027,0.00087,44
5.00011,0.08645,0.51452,0.51605,0.51307,0.00088,44
5.15093,0.08688,-0.1354,-0.09508,-0.16288,0.02,44
5.15093,0.08724,-0.13506,-0.09694,-0.16034,0.01947,44
5.00012,0.09005,0.61003,0.61217,0.60834,0.00105,44
5.15095,0.09021,-0.13003,-0.08795,-0.15492,0.02018,44
5.00012,0.0904,0.60714,0.60932,0.60544,0.00107,44
5.15095,0.0906,-0.12427,-0.08465,-0.14695,0.01878,44
5.00019,0.0935,0.57434,0.57603,0.57303,0.00079,44
5.15095,0.09386,-0.07386,-0.03892,-0.12106,0.01871,44
5.15095,0.09427,-0.08379,-0.04937,-0.13325,0.01916,44
5.19285,0.09733,-0.17836,-0.15201,-0.1982,0.01355,14
6.00432,0.09733,-0.04064,-0.01854,-0.05906,0.01223,14
5.91885,0.09733,-0.09833,-0.07591,-0.11757,0.01464,14
5.91637,0.09733,-0.09472,-0.07125,-0.11452,0.01423,14
5.64767,0.09733,-0.01599,0.00276,-0.04783,0.01626,14
5.64738,0.09733,-0.01604,0.00268,-0.04736,0.01605,14
5.92076,0.09733,-0.0981,-0.07558,-0.11599,0.01527,14
5.68727,0.09733,-0.02854,0.01306,-0.07294,0.02465,14
5.68623,0.09733,-0.02871,0.013,-0.07152,0.02476,14
5.92772,0.09733,-0.10951,-0.08497,-0.13221,0.01676,14
5.92371,0.09733,-0.10106,-0.07571,-0.12647,0.01841,14
5.77291,0.09733,-0.04341,-0.01048,-0.06035,0.01417,14
5.7684,0.09733,-0.0345,-0.00303,-0.05434,0.01456,14
5.92916,0.09733,-0.10595,-0.08232,-0.12738,0.01587,14
5.20774,0.09733,-0.18301,-0.12023,-0.22604,0.02674,14
5.20396,0.09733,-0.17812,-0.1033,-0.23537,0.03457,14
5.73565,0.09733,0.00119,0.05296,-0.02943,0.02198,14
5.73495,0.09733,0.0014,0.04885,-0.02997,0.02137,14
5.46247,0.09733,-0.07911,-0.04788,-0.09191,0.00978,14
5.46171,0.09733,-0.07764,-0.04884,-0.0901,0.00906,14
5.69754,0.09733,-0.02489,0.01035,-0.06347,0.0186,14
5.69456,0.09733,-0.02614,0.01271,-0.06441,0.02012,14
5.54474,0.09733,-0.048,-0.0181,-0.07581,0.01674,14
5.54023,0.09733,-0.05038,-0.02203,-0.08568,0.01716,14
5.54751,0.09733,-0.04587,-0.01453,-0.07217,0.01748,14
5.42858,0.09733,-0.09323,-0.07343,-0.1213,0.01209,14
5.42672,0.09733,-0.09701,-0.07802,-0.12885,0.01301,14
5.423,0.09733,-0.09423,-0.07867,-0.12107,0.01166,14
5.5176,0.09733,-0.07161,-0.04078,-0.12108,0.02383,14
5.51635,0.09733,-0.07293,-0.04165,-0.12197,0.02377,14
5.93648,0.09733,-0.10924,-0.08739,-0.13177,0.0152,14
5.93571,0.09733,-0.10998,-0.08728,-0.13345,0.01591,14
5.52391,0.09733,-0.06653,-0.03924,-0.12167,0.02346,14
5.52333,0.09733,-0.06726,-0.03955,-0.12295,0.02385,14
5.93657,0.09733,-0.10919,-0.0874,-0.13158,0.01514,14
5.47406,0.09733,-0.0769,-0.03166,-0.09554,0.01472,14
5.47236,0.09733,-0.07762,-0.03414,-0.09458,0.01432,14
5.35672,0.09733,-0.13627,-0.09759,-0.17368,0.02091,14
5.35298,0.09733,-0.13552,-0.09754,-0.17745,0.0211,14
5.68328,0.09733,-0.02753,0.01471,-0.06685,0.02481,14
5.43241,0.09733,-0.08855,-0.0639,-0.10834,0.01195,14
5.45767,0.09733,-0.07953,-0.06014,-0.09463,0.00781,14
5.45583,0.09733,-0.0812,-0.06421,-0.09676,0.0086,14
5.64444,0.09733,-0.01699,0.00124,-0.04206,0.01349,14
5.6696,0.09733,-0.02431,0.00876,-0.06074,0.02441,14
5.666,0.09733,-0.02235,0.00533,-0.06048,0.02324,14
5.78543,0.09733,-0.04692,-0.01732,-0.06302,0.01284,14
5.78452,0.09733,-0.0457,-0.01001,-0.06279,0.01438,14
5.20252,0.09733,-0.18306,-0.11434,-0.239,0.03174,14
5.78864,0.09733,-0.05201,-0.02946,-0.06552,0.01042,14
5.51994,0.09733,-0.07042,-0.03839,-0.1186,0.02396,14
5.89771,0.09733,-0.07815,-0.06847,-0.09411,0.00778,14
5.89548,0.09733,-0.07805,-0.06294,-0.09282,0.00767,14
5.35685,0.09733,-0.13643,-0.0977,-0.17387,0.02095,14
5.41094,0.09733,-0.09967,-0.07637,-0.1206,0.01315,14
5.40804,0.09733,-0.10048,-0.0774,-0.11853,0.01259,14
5.83575,0.09733,-0.06216,-0.04784,-0.07618,0.00787,14
5.83285,0.09733,-0.06554,-0.05262,-0.07634,0.00725,14
5.5832,0.09733,-0.01893,0.0033,-0.036,0.00971,14
5.58308,0.09733,-0.01905,0.00289,-0.03617,0.0097,14
5.62055,0.09733,-0.01491,0.00312,-0.03142,0.0097,14
5.61769,0.09733,-0.01354,-0.00091,-0.02792,0.0084,14
5.6147,0.09733,-0.01252,0.00339,-0.03091,0.00979,14
5.60504,0.09733,-0.01089,0.00694,-0.03348,0.01059,14
5.6039,0.09733,-0.01101,0.00453,-0.03261,0.00995,14
5.66571,0.09733,-0.02212,0.00477,-0.06052,0.02315,14
5.4769,0.09733,-0.07724,-0.02943,-0.10245,0.01592,14
5.98122,0.09733,-0.08765,-0.0685,-0.12316,0.01789,14
5.97882,0.09733,-0.08987,-0.07113,-0.1256,0.01737,14
5.60911,0.09733,-0.01076,0.00445,-0.02796,0.00916,14
5.60626,0.09733,-0.0109,0.00711,-0.03342,0.01063,14
5.73414,0.09733,-0.00117,0.03805,-0.02912,0.01903,14
5.25162,0.09733,-0.13517,-0.11191,-0.15524,0.01118,14
5.24983,0.09733,-0.14842,-0.12329,-0.17734,0.01424,14
5.74431,0.09733,-8E-05,0.06796,-0.03172,0.02469,14
5.74178,0.09733,0.00042,0.06248,-0.02902,0.02331,14
5.27353,0.09733,-0.14929,-0.12901,-0.18218,0.01288,14
5.27337,0.09733,-0.14966,-0.12941,-0.18247,0.01288,14
5.9721,0.09733,-0.08753,-0.07026,-0.12342,0.01584,14
5.97184,0.09733,-0.08746,-0.07005,-0.12288,0.01569,14
5.58055,0.09733,-0.02107,0.00197,-0.04177,0.0115,14
5.26895,0.09733,-0.13695,-0.12386,-0.16186,0.01046,14
5.36382,0.09733,-0.13261,-0.09752,-0.16943,0.02024,14
5.36127,0.09733,-0.1329,-0.09704,-0.17188,0.02095,14
5.31806,0.09733,-0.12895,-0.10495,-0.15128,0.0139,14
5.3164,0.09733,-0.12858,-0.10566,-0.15155,0.01361,14
5.83755,0.09733,-0.06334,-0.04938,-0.07553,0.00687,14
5.80299,0.09733,-0.05062,-0.02541,-0.07158,0.0123,14
5.80007,0.09733,-0.0466,-0.02535,-0.0663,0.01108,14
5.69807,0.09733,-0.02449,0.01078,-0.06241,0.0184,14
5.32062,0.09733,-0.1308,-0.10912,-0.15475,0.01458,14
5.20775,0.09733,-0.18299,-0.12018,-0.22604,0.02674,14
5.53962,0.09733,-0.05126,-0.02338,-0.08771,0.01735,14
5.53513,0.09733,-0.05885,-0.03541,-0.10082,0.01839,14
5.54004,0.09733,-0.05055,-0.02228,-0.08597,0.01717,14
5.98425,0.09733,-0.08764,-0.06513,-0.12134,0.01793,14
5.98309,0.09733,-0.08872,-0.06737,-0.12403,0.01803,14
5.82561,0.09733,-0.0567,-0.04321,-0.0704,0.00814,14
5.82545,0.09733,-0.05674,-0.04321,-0.07048,0.00817,14
5.50803,0.09733,-0.07778,-0.03816,-0.12716,0.02297,14
5.50458,0.09733,-0.07932,-0.03748,-0.11833,0.02162,14
5.50159,0.09733,-0.08114,-0.03608,-0.12065,0.02239,14
5.89973,0.09733,-0.08028,-0.07231,-0.09607,0.00778,14
5.25326,0.09733,-0.12448,-0.08445,-0.14949,0.01506,14
5.74066,0.09733,7E-05,0.06235,-0.03029,0.02317,14
5.7017,0.09733,-0.02182,0.01106,-0.05712,0.0161,14
5.70111,0.09733,-0.02221,0.01096,-0.05712,0.01635,14
5.81786,0.09733,-0.05203,-0.03488,-0.07179,0.01063,14
5.81619,0.09733,-0.05188,-0.03348,-0.0734,0.01157,14
5.54012,0.09733,-0.05049,-0.02216,-0.08586,0.01717,14
5.30088,0.09733,-0.13911,-0.11128,-0.16547,0.01441,14
5.29717,0.09733,-0.14687,-0.11059,-0.18591,0.02054,14
5.30427,0.09733,-0.14687,-0.11393,-0.18211,0.02013,14
5.98765,0.09733,-0.08929,-0.0685,-0.12139,0.01725,14
5.93314,0.09733,-0.11203,-0.08706,-0.13738,0.01787,14
5.93236,0.09733,-0.11126,-0.08611,-0.1366,0.01788,14
5.46597,0.09733,-0.07941,-0.04084,-0.09572,0.01233,14
5.51476,0.09733,-0.07164,-0.0413,-0.12135,0.02329,14
5.26838,0.09733,-0.13567,-0.12263,-0.16153,0.0105,14
5.46953,0.09733,-0.07703,-0.03661,-0.09451,0.01318,14
5.26503,0.09733,-0.1381,-0.1251,-0.1651,0.01025,14
5.70483,0.09733,-0.0188,0.00998,-0.05469,0.01528,14
5.31457,0.09733,-0.13068,-0.10523,-0.15397,0.01392,14
5.31223,0.09733,-0.13317,-0.10568,-0.15529,0.01449,14
5.89418,0.09733,-0.0787,-0.06052,-0.0938,0.00826,14
5.67655,0.09733,-0.02617,0.01079,-0.06427,0.025,14
5.67487,0.09733,-0.0265,0.01204,-0.06477,0.02559,14
5.25874,0.09733,-0.13137,-0.11418,-0.16095,0.01204,14
5.25626,0.09733,-0.12777,-0.10308,-0.16336,0.01375,14
5.24792,0.09733,-0.13363,-0.10865,-0.15611,0.01129,14
5.79948,0.09733,-0.04818,-0.02661,-0.06843,0.01116,14
5.34396,0.09733,-0.13027,-0.09391,-0.16358,0.01725,14
5.34034,0.09733,-0.13578,-0.10234,-0.17157,0.01806,14
5.67887,0.09733,-0.02623,0.01086,-0.07009,0.0256,14
5.74608,0.09733,-0.00231,0.06971,-0.03202,0.02527,14
5.26435,0.09733,-0.1379,-0.1252,-0.16218,0.00959,14
5.25991,0.09733,-0.13322,-0.11679,-0.15975,0.012,14
5.55687,0.09733,-0.03777,-0.01036,-0.06133,0.01613,14
5.55562,0.09733,-0.03864,-0.00997,-0.06269,0.01642,14
5.45305,0.09733,-0.08046,-0.06151,-0.09622,0.00937,14
5.4509,0.09733,-0.08113,-0.05944,-0.10003,0.01091,14
5.73848,0.09733,-0.00142,0.05289,-0.03174,0.02137,14
5.44789,0.09733,-0.08193,-0.05848,-0.10348,0.01214,14
5.8246,0.09733,-0.05576,-0.04199,-0.06996,0.00826,14
5.62176,0.09733,-0.01549,0.0034,-0.03217,0.00998,14
5.62145,0.09733,-0.01536,0.00392,-0.03212,0.0101,14
5.90275,0.09733,-0.08491,-0.07256,-0.10551,0.01077,14
5.90021,0.09733,-0.08122,-0.07258,-0.09775,0.00818,14
5.37983,0.09733,-0.12285,-0.09854,-0.13578,0.01249,14
5.37693,0.09733,-0.1302,-0.10442,-0.14967,0.01466,14
5.90928,0.09733,-0.08868,-0.06853,-0.10869,0.01219,14
5.90859,0.09733,-0.08782,-0.06752,-0.10745,0.01201,14
5.72737,0.09733,-0.00813,0.03366,-0.03019,0.01436,14
5.72683,0.09733,-0.00822,0.03384,-0.03032,0.01452,14
5.81584,0.09733,-0.05165,-0.03322,-0.07314,0.01163,14
5.35154,0.09733,-0.13598,-0.09863,-0.17628,0.02043,14
5.34882,0.09733,-0.1369,-0.10042,-0.1748,0.01963,14
5.34523,0.09733,-0.1309,-0.09468,-0.16439,0.01727,14
5.31061,0.09733,-0.13379,-0.1075,-0.15771,0.01424,14
5.80371,0.09733,-0.05144,-0.02547,-0.07286,0.0127,14
5.37579,0.09733,-0.13433,-0.10818,-0.15637,0.01545,14
5.48186,0.09733,-0.08044,-0.02905,-0.11166,0.01919,14
5.48064,0.09733,-0.07898,-0.02993,-0.10836,0.01812,14
5.60073,0.09733,-0.01129,0.00375,-0.02902,0.00862,14
5.59842,0.09733,-0.01161,0.00413,-0.02908,0.00865,14
5.33798,0.09733,-0.13262,-0.10297,-0.1675,0.01682,14
5.99946,0.09733,-0.09986,-0.06485,-0.12763,0.01861,14
5.99917,0.09733,-0.09886,-0.0646,-0.12628,0.01835,14
5.19791,0.09733,-0.17896,-0.1424,-0.22049,0.01961,14
5.19771,0.09733,-0.17897,-0.14306,-0.22106,0.01953,14
5.76786,0.09733,-0.03377,-0.00206,-0.05406,0.01461,14
5.90555,0.09733,-0.08734,-0.0681,-0.10672,0.01125,14
5.82904,0.09733,-0.05835,-0.04669,-0.07237,0.00818,14
5.61315,0.09733,-0.01199,0.00394,-0.03119,0.01006,14
5.99602,0.09733,-0.08449,-0.06337,-0.10788,0.01418,14
5.20065,0.09733,-0.17872,-0.11861,-0.23236,0.02968,14
5.89055,0.09733,-0.0796,-0.07001,-0.08849,0.00548,14
5.88852,0.09733,-0.07584,-0.06859,-0.08239,0.00413,14
5.58358,0.09733,-0.01892,0.00369,-0.036,0.00961,14
5.98889,0.09733,-0.08878,-0.06695,-0.1191,0.017,14
5.39302,0.09733,-0.11785,-0.09536,-0.13907,0.0115,14
5.39156,0.09733,-0.11586,-0.09394,-0.13696,0.01128,14
5.39623,0.09733,-0.11153,-0.08915,-0.13122,0.01214,14
5.64179,0.09733,-0.01681,0.00463,-0.04016,0.01368,14
5.64116,0.09733,-0.01665,0.00574,-0.03954,0.01361,14
5.82151,0.09733,-0.05371,-0.03836,-0.07202,0.00971,14
5.82108,0.09733,-0.0528,-0.03772,-0.07089,0.00956,14
5.841,0.09733,-0.06935,-0.05396,-0.0824,0.00702,14
5.83938,0.09733,-0.0659,-0.05162,-0.07812,0.00672,14
5.33657,0.09733,-0.13091,-0.10199,-0.16516,0.01675,14
5.33345,0.09733,-0.12795,-0.0986,-0.15486,0.0157,14
5.25619,0.09733,-0.1273,-0.10236,-0.16277,0.01369,14
5.54861,0.09733,-0.04479,-0.01388,-0.07009,0.01737,14
5.22294,0.09733,-0.15008,-0.04557,-0.20032,0.03432,14
5.21975,0.09733,-0.15074,-0.04267,-0.20067,0.03649,14
5.82064,0.09733,-0.0524,-0.03708,-0.07083,0.00973,14
5.88701,0.09733,-0.07616,-0.06733,-0.08471,0.00408,14
5.885,0.09733,-0.07565,-0.06786,-0.08348,0.00366,14
5.88394,0.09733,-0.07621,-0.06823,-0.08512,0.00422,14
5.21303,0.09733,-0.16104,-0.05879,-0.20871,0.03961,14
5.21114,0.09733,-0.16375,-0.06338,-0.21746,0.03932,14
5.56988,0.09733,-0.03067,-0.00566,-0.0621,0.01696,14
5.56681,0.09733,-0.03272,-0.01012,-0.05839,0.01527,14
5.21739,0.09733,-0.15517,-0.05748,-0.20441,0.03361,14
5.21481,0.09733,-0.15886,-0.05491,-0.20407,0.03798,14
5.29712,0.09733,-0.14691,-0.11055,-0.18595,0.02056,14
5.96324,0.09733,-0.09288,-0.07866,-0.11439,0.00992,14
5.96174,0.09733,-0.09895,-0.08337,-0.12082,0.01039,14
5.33207,0.09733,-0.12724,-0.1003,-0.15343,0.01489,14
5.2422,0.09733,-0.15103,-0.09172,-0.1879,0.02164,14
5.24185,0.09733,-0.15004,-0.08788,-0.18647,0.0219,14
5.80398,0.09733,-0.05119,-0.02554,-0.07242,0.01257,14
5.2242,0.09733,-0.15091,-0.02263,-0.20245,0.03857,14
5.22362,0.09733,-0.14859,-0.03272,-0.19956,0.03643,14
5.22702,0.09733,-0.14403,-0.01708,-0.19987,0.03572,14
5.55885,0.09733,-0.03605,-0.00884,-0.06304,0.01641,14
5.6918,0.09733,-0.02717,0.01635,-0.06706,0.02271,14
5.40633,0.09733,-0.10292,-0.08014,-0.12048,0.01258,14
5.87966,0.09733,-0.07817,-0.06755,-0.09034,0.00624,14
5.87713,0.09733,-0.07551,-0.06323,-0.0892,0.00711,14
5.55193,0.09733,-0.04279,-0.01208,-0.06615,0.01733,14
5.54981,0.09733,-0.04387,-0.01298,-0.06833,0.01736,14
5.23861,0.09733,-0.12996,-0.03715,-0.15938,0.02436,14
5.23521,0.09733,-0.14818,-0.00341,-0.20698,0.03803,14
5.86881,0.09733,-0.07492,-0.05833,-0.09422,0.0087,14
5.86754,0.09733,-0.07304,-0.05779,-0.09212,0.00825,14
5.28458,0.09733,-0.15561,-0.13407,-0.18667,0.0155,14
5.28408,0.09733,-0.15499,-0.13425,-0.18632,0.01542,14
5.84286,0.09733,-0.07077,-0.05707,-0.08482,0.00611,14
5.21884,0.09733,-0.15125,-0.0352,-0.2003,0.03882,14
5.36534,0.09733,-0.1329,-0.09855,-0.16901,0.01981,14
5.27919,0.09733,-0.13881,-0.12406,-0.16209,0.01123,14
5.27745,0.09733,-0.13988,-0.126,-0.16402,0.0111,14
5.56428,0.09733,-0.03417,-0.008,-0.06474,0.01705,14
5.75692,0.09733,-0.01684,0.03442,-0.04032,0.01909,14
5.75384,0.09733,-0.01183,0.04544,-0.03993,0.0212,14
5.78072,0.09733,-0.05195,-0.02276,-0.06711,0.01255,14
5.77829,0.09733,-0.04608,-0.01892,-0.05995,0.01238,14
5.96837,0.09733,-0.09352,-0.07957,-0.1282,0.0145,14
5.23499,0.09733,-0.14963,-0.00124,-0.20939,0.03912,14
5.30471,0.09733,-0.1469,-0.11391,-0.18199,0.02016,14
5.24616,0.09733,-0.12751,-0.09329,-0.1532,0.01341,14
5.2737,0.09733,-0.14912,-0.12892,-0.18189,0.01289,14
5.87054,0.09733,-0.07824,-0.0586,-0.0986,0.00948,14
5.64069,0.09733,-0.01631,0.00564,-0.03765,0.01298,14
5.7835,0.09733,-0.04716,-0.01486,-0.06409,0.01357,14
5.89284,0.09733,-0.07719,-0.06354,-0.08878,0.00632,14
5.37371,0.09733,-0.13104,-0.10485,-0.15699,0.01646,14
5.86486,0.09733,-0.07694,-0.06383,-0.09884,0.00853,14
5.55309,0.09733,-0.04119,-0.01122,-0.06504,0.01707,14
5.99146,0.09733,-0.08859,-0.06282,-0.12156,0.01723,14
5.91239,0.09733,-0.08892,-0.06741,-0.1092,0.01298,14
5.48448,0.09733,-0.07867,-0.02585,-0.11072,0.01976,14
5.51292,0.09733,-0.07487,-0.04077,-0.12393,0.02319,14
5.50951,0.09733,-0.07702,-0.03876,-0.12844,0.02323,14
5.5787,0.09733,-0.02259,0.00181,-0.04548,0.01301,14
5.57458,0.09733,-0.02642,-0.00588,-0.04987,0.01313,14
5.25988,0.09733,-0.13329,-0.11677,-0.15997,0.01204,14
5.49971,0.09733,-0.08133,-0.03388,-0.11984,0.02277,14
5.49701,0.09733,-0.07901,-0.02775,-0.11393,0.0228,14
5.49443,0.09733,-0.07819,-0.02672,-0.11117,0.02296,14
5.40435,0.09733,-0.10809,-0.08477,-0.12604,0.01338,14
5.33704,0.09733,-0.13146,-0.1022,-0.16642,0.01702,14
5.72338,0.09733,-0.00796,0.03989,-0.034,0.01821,14
5.72141,0.09733,-0.00798,0.03776,-0.03188,0.01732,14
5.71952,0.09733,-0.00705,0.04156,-0.03211,0.01683,14
5.24279,0.09733,-0.14742,-0.09547,-0.18464,0.02014,14
5.36619,0.09733,-0.13317,-0.09929,-0.16869,0.01958,14
5.70951,0.09733,-0.01367,0.02937,-0.04526,0.01453,14
5.70849,0.09733,-0.01426,0.02985,-0.04565,0.01497,14
5.90573,0.09733,-0.08739,-0.06809,-0.10669,0.01133,14
5.67372,0.09733,-0.02502,0.00928,-0.06124,0.02452,14
5.67074,0.09733,-0.02392,0.0081,-0.05947,0.02407,14
5.83117,0.09733,-0.06317,-0.05155,-0.0741,0.0073,14
5.6268,0.09733,-0.01477,-0.00274,-0.02809,0.00695,14
5.6252,0.09733,-0.01455,-0.00046,-0.0278,0.00778,14
5.63549,0.09733,-0.01529,0.0005,-0.03166,0.0088,14
5.63207,0.09733,-0.01537,-0.00614,-0.02813,0.00616,14
5.50069,0.09733,-0.08192,-0.03535,-0.12071,0.02251,14
5.68913,0.09733,-0.02809,0.0139,-0.06969,0.02378,14
5.87598,0.09733,-0.0737,-0.05966,-0.08812,0.00766,14
5.87527,0.09733,-0.0738,-0.05818,-0.08919,0.00803,14
5.87208,0.09733,-0.08005,-0.06039,-0.10034,0.0094,14
5.30506,0.09733,-0.1465,-0.11338,-0.18162,0.02015,14
5.44193,0.09733,-0.08534,-0.05898,-0.10515,0.01217,14
5.44041,0.09733,-0.08664,-0.06068,-0.10683,0.01212,14
5.4382,0.09733,-0.08882,-0.06361,-0.11095,0.01223,14
5.73174,0.09733,-0.01029,0.02507,-0.02983,0.01374,14
5.72776,0.09733,-0.00854,0.032,-0.0298,0.014,14
5.95651,0.09733,-0.09928,-0.08562,-0.11532,0.00786,14
5.95494,0.09733,-0.10119,-0.088,-0.11734,0.00794,14
5.52819,0.09733,-0.06312,-0.03848,-0.10721,0.01968,14
5.52447,0.09733,-0.06634,-0.03925,-0.12203,0.02347,14
5.63623,0.09733,-0.01507,0.00187,-0.03228,0.00935,14
5.41401,0.09733,-0.10119,-0.0796,-0.125,0.01318,14
5.41176,0.09733,-0.09921,-0.07587,-0.12047,0.0132,14
5.38874,0.09733,-0.11949,-0.09512,-0.13952,0.01145,14
5.48984,0.09733,-0.0753,-0.02535,-0.10871,0.0216,14
5.48971,0.09733,-0.07522,-0.02532,-0.10864,0.02154,14
5.85462,0.09733,-0.07819,-0.06931,-0.10188,0.00857,14
5.85298,0.09733,-0.07451,-0.06475,-0.09637,0.00794,14
5.39672,0.09733,-0.11119,-0.08899,-0.13058,0.01222,14
5.4228,0.09733,-0.09407,-0.07882,-0.12074,0.0116,14
5.42217,0.09733,-0.09452,-0.07974,-0.11987,0.01158,14
5.44597,0.09733,-0.08196,-0.05811,-0.10279,0.01173,14
5.59659,0.09733,-0.01224,0.00296,-0.02801,0.00796,14
5.8509,0.09733,-0.07314,-0.06172,-0.09333,0.00788,14
5.66248,0.09733,-0.01975,0.00545,-0.05867,0.02166,14
5.66201,0.09733,-0.02007,0.00488,-0.05733,0.02138,14
5.38134,0.09733,-0.12277,-0.09891,-0.13726,0.01159,14
5.34455,0.09733,-0.12978,-0.09322,-0.16312,0.0173,14
5.58689,0.09733,-0.01866,0.00154,-0.03216,0.00798,14
5.33067,0.09733,-0.12979,-0.10169,-0.15628,0.01513,14
5.32871,0.09733,-0.12883,-0.10845,-0.1571,0.01441,14
5.79733,0.09733,-0.04809,-0.02379,-0.0671,0.0112,14
5.66448,0.09733,-0.02133,0.00402,-0.05955,0.02244,14
5.70513,0.09733,-0.01839,0.01195,-0.05401,0.01529,14
5.94074,0.09733,-0.10629,-0.08689,-0.12267,0.01248,14
5.93996,0.09733,-0.10569,-0.0862,-0.12234,0.01253,14
5.95124,0.09733,-0.10238,-0.08774,-0.11798,0.00831,14
5.94778,0.09733,-0.10092,-0.08235,-0.11492,0.00977,14
5.71213,0.09733,-0.01138,0.03664,-0.04004,0.0142,14
5.9762,0.09733,-0.0907,-0.07489,-0.12754,0.01737,14
5.97489,0.09733,-0.09267,-0.07781,-0.12985,0.01688,14
5.94366,0.09733,-0.10785,-0.08947,-0.12291,0.01129,14
5.86069,0.09733,-0.07778,-0.06493,-0.09982,0.00859,14
5.8598,0.09733,-0.07662,-0.06406,-0.09791,0.00852,14
5.38424,0.09733,-0.12481,-0.09853,-0.14374,0.0123,14
5.95978,0.09733,-0.09167,-0.07994,-0.1058,0.0076,14
5.95887,0.09733,-0.09273,-0.08038,-0.10712,0.00742,14
5.22911,0.09733,-0.13978,0.00104,-0.19509,0.03809,14
5.22852,0.09733,-0.14024,0.00316,-0.19702,0.03961,14
5.79259,0.09733,-0.04827,-0.0153,-0.06582,0.014,14
5.79047,0.09733,-0.05056,-0.02515,-0.06459,0.0106,14
5.62903,0.09733,-0.01533,-0.00463,-0.02959,0.00734,14
5.50897,0.09733,-0.07746,-0.03839,-0.12818,0.02315,14
5.32788,0.09733,-0.12994,-0.11019,-0.15865,0.01455,14
5.80854,0.09733,-0.04635,-0.0274,-0.06639,0.01179,14
5.80704,0.09733,-0.04818,-0.02782,-0.06936,0.01229,14
5.37247,0.09733,-0.12912,-0.1019,-0.1574,0.01694,14
5.3712,0.09733,-0.13121,-0.10224,-0.16188,0.01774,14
5.36874,0.09733,-0.13434,-0.10293,-0.16914,0.01888,14
5.38765,0.09733,-0.12041,-0.09588,-0.13944,0.01149,14
5.38454,0.09733,-0.1248,-0.09841,-0.1438,0.01236,14
5.95219,0.09733,-0.10263,-0.0887,-0.11833,0.00823,14
5.94758,0.09733,-0.10121,-0.08239,-0.11514,0.00982,14
5.85607,0.09733,-0.07529,-0.06745,-0.09749,0.00789,14
5.44417,0.09733,-0.08244,-0.05762,-0.10319,0.01184,14
5.30844,0.09733,-0.13273,-0.10678,-0.1574,0.0138,14
5.71605,0.09733,-0.00814,0.05024,-0.03359,0.01621,14
5.71463,0.09733,-0.00913,0.04495,-0.03673,0.01536,14
5.56989,0.09733,-0.03067,-0.00565,-0.0621,0.01696,14
5.77728,0.09733,-0.04397,-0.01808,-0.05865,0.01233,14
5.29178,0.09733,-0.14013,-0.11418,-0.1565,0.01222,14
5.28856,0.09733,-0.14408,-0.12079,-0.17087,0.01453,14
5.19758,0.09733,-0.17921,-0.14421,-0.22123,0.01927,14
5.99959,0.09733,-0.09904,-0.06438,-0.12644,0.01838,14
5.36068,0.09733,-0.13529,-0.09859,-0.17496,0.02141,14
5.96575,0.09733,-0.09625,-0.07996,-0.12438,0.01214,14
5.7172,0.09733,-0.00758,0.04949,-0.0338,0.01649,14
5.96822,0.09733,-0.09355,-0.07969,-0.12792,0.01436,14
5.84714,0.09733,-0.06977,-0.05703,-0.08881,0.00735,14
5.84407,0.09733,-0.07141,-0.05813,-0.08672,0.00618,14
5.29709,0.09733,-0.14694,-0.11065,-0.18591,0.02054,14
5.56357,0.09733,-0.03495,-0.00834,-0.06532,0.01717,14
5.5632,0.09733,-0.03504,-0.00838,-0.06544,0.01718,14
5.84747,0.09733,-0.06967,-0.05696,-0.08905,0.00749,14
5.94664,0.09733,-0.10244,-0.08297,-0.11659,0.01034,14
5.94414,0.09733,-0.10755,-0.08958,-0.12226,0.01098,14
5.77365,0.09733,-0.04407,-0.0105,-0.06117,0.01424,14
5.77559,0.09733,-0.04411,-0.01448,-0.06019,0.0134,14
5.436,0.09733,-0.09046,-0.06424,-0.11103,0.01243,14
5.75753,0.09733,-0.01773,0.03415,-0.04103,0.01905,14
5.81093,0.09733,-0.04879,-0.03052,-0.06939,0.01169,14
5.28141,0.09733,-0.14083,-0.12487,-0.16147,0.011,14
5.29336,0.09733,-0.1431,-0.11594,-0.16092,0.01261,14
5.53147,0.09733,-0.05928,-0.03979,-0.10868,0.02037,14
5.53144,0.09733,-0.0593,-0.03977,-0.10873,0.02038,14
5.32428,0.09733,-0.12705,-0.10689,-0.15277,0.01377,14
5.32121,0.09733,-0.13078,-0.10892,-0.15456,0.01462,14
5.7957,0.09733,-0.04911,-0.02318,-0.06823,0.01168,14
5.79516,0.09733,-0.04881,-0.02058,-0.06758,0.01229,14
5.6911,0.09733,-0.02723,0.01682,-0.06701,0.02331,14
5.56017,0.09733,-0.03539,-0.00906,-0.0619,0.01612,14
5.75277,0.09733,-0.01016,0.04946,-0.0386,0.02161,14
5.61366,0.09733,-0.0122,0.00433,-0.03126,0.01012,14
5.63,0.09733,-0.01555,-0.00658,-0.02973,0.00684,14
5.68058,0.09733,-0.0268,0.01225,-0.07103,0.02533,14
5.8474,0.09733,-0.06965,-0.05691,-0.08899,0.00749,14
5.57342,0.09733,-0.02732,-0.006,-0.05089,0.01364,14
5.56991,0.09733,-0.03065,-0.00564,-0.06207,0.01696,14
5.58942,0.09733,-0.01657,0.00365,-0.0314,0.00809,14
5.65897,0.09733,-0.01904,0.00423,-0.05645,0.02092,14
5.8814,0.09733,-0.07751,-0.07017,-0.08954,0.00537,14
5.40338,0.09733,-0.10908,-0.08595,-0.12735,0.01347,14
5.40026,0.09733,-0.11032,-0.08736,-0.12896,0.01346,14
5.32474,0.09733,-0.1267,-0.10663,-0.15259,0.0137,14
5.28777,0.09733,-0.14537,-0.12293,-0.17249,0.01455,14
5.83228,0.09733,-0.06607,-0.05314,-0.07741,0.00764,14
5.63658,0.09733,-0.01517,0.00193,-0.03192,0.00941,14
5.99215,0.09733,-0.08822,-0.06213,-0.11932,0.01702,14
5.59479,0.09733,-0.01324,0.00236,-0.02766,0.00753,14
5.46943,0.09733,-0.07706,-0.03673,-0.09453,0.01315,14
5.46621,0.09733,-0.07903,-0.04055,-0.09537,0.0124,14
5.91383,0.09733,-0.09034,-0.0685,-0.11044,0.01331,14
5.35699,0.09733,-0.13672,-0.09798,-0.17432,0.02102,14
5.59308,0.09733,-0.01425,0.00027,-0.02762,0.00714,14
5.41931,0.09733,-0.09646,-0.07988,-0.11863,0.01178,14
5.50874,0.09733,-0.07799,-0.03848,-0.12863,0.0232,14
5.57881,0.09733,-0.02252,0.00177,-0.04531,0.01295,14
5.49337,0.09733,-0.07776,-0.02549,-0.10977,0.02288,14
5.49295,0.09733,-0.07791,-0.02552,-0.11004,0.02288,14
5.65851,0.09733,-0.0184,0.00463,-0.05683,0.02068,14
5.65542,0.09733,-0.0161,0.00504,-0.05641,0.02002,14
5.59009,0.09733,-0.01604,0.00382,-0.03112,0.00807,14
5.58986,0.09733,-0.01619,0.00377,-0.03133,0.0081,14
5.41874,0.09733,-0.09729,-0.08093,-0.12004,0.01179,14
5.23188,0.09733,-0.13935,0.00535,-0.18453,0.03961,14
5.99468,0.09733,-0.08453,-0.06422,-0.10976,0.01423,14
5.81478,0.09733,-0.05128,-0.03299,-0.07227,0.01158,14
5.81189,0.09733,-0.05069,-0.03251,-0.07228,0.0121,14
5.61385,0.09733,-0.01231,0.00457,-0.03139,0.01013,14
5.4872,0.09733,-0.07657,-0.02531,-0.10917,0.02058,14
5.48624,0.09733,-0.07658,-0.02541,-0.10963,0.02028,14
5.47793,0.09733,-0.0776,-0.02915,-0.10412,0.01642,14
5.39694,0.09733,-0.11081,-0.08881,-0.12999,0.01225,14
5.76512,0.09733,-0.03179,0.0069,-0.05551,0.01601,14
5.76454,0.09733,-0.03076,0.00769,-0.05436,0.01598,14
5.85745,0.09733,-0.07499,-0.0662,-0.09668,0.00803,14
5.76127,0.09733,-0.02437,0.01714,-0.05137,0.01786,14
5.32482,0.09733,-0.12673,-0.10669,-0.1527,0.0137,14
5.65146,0.09733,-0.01725,0.00236,-0.05018,0.01743,14
5.48966,0.09733,-0.07523,-0.02533,-0.10867,0.02153,14
5.76088,0.09733,-0.02367,0.01705,-0.05069,0.01787,14
5.74733,0.09733,-0.00321,0.06885,-0.0333,0.02543,14
5.41546,0.09733,-0.10162,-0.08099,-0.12551,0.01297,14
5.40017,0.09733,-0.11029,-0.08734,-0.12891,0.01342,14
5.75043,0.09733,-0.00573,0.05993,-0.0326,0.02299,14
5.74916,0.09733,-0.00434,0.05778,-0.03248,0.02346,14
5.65166,0.09733,-0.01731,0.00238,-0.05043,0.01754,14
5.65516,0.09733,-0.01617,0.00498,-0.05585,0.0198,14
5.23464,0.09733,-0.14822,-0.00367,-0.20719,0.03892,14
5.91545,0.09733,-0.09298,-0.07035,-0.11306,0.01393,14
5.53438,0.09733,-0.05963,-0.03719,-0.10268,0.01866,14
5.43565,0.09733,-0.09008,-0.06407,-0.11036,0.01232,14
5.86323,0.09733,-0.08069,-0.06824,-0.1043,0.00896,14
5.41512,0.09733,-0.10189,-0.08063,-0.12629,0.01309,14
5.15096,0.09766,-0.1596,-0.12943,-0.20344,0.01958,44
5.00012,0.09792,0.57715,0.57857,0.57582,0.00074,44
5.15095,0.09809,-0.15932,-0.1304,-0.2012,0.01896,44
5.00013,0.09832,0.57617,0.57761,0.57484,0.00074,44
6.00432,0.10129,-0.08934,-0.07521,-0.10691,0.00984,14
5.19285,0.10131,-0.17333,-0.15785,-0.19376,0.00962,14
6.00432,0.10156,-0.09057,-0.07539,-0.10868,0.01053,14
5.15095,0.10163,-0.15958,-0.14115,-0.18813,0.01348,44
5.19285,0.10179,-0.17232,-0.1565,-0.1945,0.00997,14
5.15095,0.10206,-0.16107,-0.14236,-0.19028,0.01361,44
6.00432,0.10262,-0.08409,-0.0731,-0.09676,0.00769,14
5.00019,0.10322,0.56323,0.56474,0.56179,0.00077,44
5.19285,0.10361,-0.17281,-0.15896,-0.19121,0.00802,14
5.00019,0.10409,0.56808,0.56963,0.56662,0.00078,44
6.00432,0.10469,-0.06983,-0.06656,-0.07348,0.00192,14
5.19285,0.10476,-0.17267,-0.15919,-0.18871,0.00761,14
5.00017,0.10493,0.56835,0.56992,0.5669,0.00078,44
5.19285,0.10508,-0.17316,-0.16001,-0.18873,0.00747,14
6.00432,0.10531,-0.06989,-0.06667,-0.07337,0.0019,14
5.00018,0.10561,0.56908,0.57064,0.56764,0.00078,44
5.15095,0.10562,-0.17287,-0.15286,-0.20147,0.0136,44
5.15095,0.10605,-0.17415,-0.15407,-0.20187,0.01347,44
6.00432,0.10759,-0.07442,-0.07017,-0.07849,0.0026,14
5.19285,0.10772,-0.17862,-0.1658,-0.19187,0.00756,14
5.19285,0.10849,-0.18084,-0.16818,-0.19416,0.00759,14
6.00432,0.109,-0.07901,-0.07287,-0.08649,0.00404,14
5.15095,0.10961,-0.18516,-0.1672,-0.20593,0.01179,44
5.00018,0.10977,0.56917,0.57083,0.5677,0.00082,44
5.15095,0.11005,-0.18577,-0.16759,-0.20662,0.01185,44
5.00019,0.11017,0.56782,0.56947,0.56636,0.00081,44
6.00432,0.11051,-0.07984,-0.07361,-0.0889,0.00438,14
5.19285,0.11123,-0.18726,-0.17282,-0.20252,0.00865,14
5.19285,0.1123,-0.18928,-0.17389,-0.2051,0.00911,14
6.00432,0.11238,-0.07393,-0.0691,-0.08198,0.00348,14
5.15096,0.11361,-0.19106,-0.17243,-0.21073,0.0115,44
5.00019,0.11366,0.56369,0.56533,0.56229,0.0008,44
5.00018,0.11374,0.56394,0.56558,0.56254,0.0008,44
5.15095,0.11404,-0.19189,-0.17328,-0.21086,0.01143,44
5.19285,0.11406,-0.19234,-0.17474,-0.20936,0.01014,14
6.00432,0.11414,-0.07372,-0.06906,-0.08224,0.00359,14
5.19285,0.1168,-0.20122,-0.18392,-0.21875,0.01003,14
6.00432,0.11688,-0.07846,-0.07384,-0.09006,0.00486,14
5.19285,0.11747,-0.20322,-0.18573,-0.22099,0.01014,14
5.15095,0.11761,-0.19947,-0.18102,-0.22193,0.01093,44
5.19285,0.11774,-0.20341,-0.18592,-0.2213,0.01017,14
5.00012,0.11793,0.57595,0.57759,0.57455,0.00081,44
5.15095,0.11804,-0.19888,-0.18055,-0.22109,0.01083,44
5.00012,0.11848,0.57537,0.57701,0.57398,0.0008,44
6.00432,0.11851,-0.07935,-0.0743,-0.09199,0.00524,14
5.19285,0.12058,-0.20245,-0.18396,-0.22189,0.01093,14
6.00432,0.1211,-0.0798,-0.07416,-0.09447,0.00643,14
5.15095,0.12161,-0.19422,-0.17614,-0.21304,0.01035,44
5.19285,0.12185,-0.20216,-0.1838,-0.22202,0.01099,14
5.15095,0.12205,-0.19388,-0.17589,-0.21234,0.01025,44
5.00011,0.12242,0.57378,0.57538,0.57242,0.00079,44
6.00432,0.12254,-0.07972,-0.07395,-0.09431,0.00666,14
5.00012,0.12285,0.57278,0.57438,0.57142,0.00079,44
6.00432,0.12372,-0.08048,-0.07454,-0.09564,0.00693,14
5.19285,0.12439,-0.20433,-0.18666,-0.22469,0.01094,14
5.19285,0.12553,-0.20411,-0.18657,-0.22484,0.01101,14
5.15095,0.12562,-0.19084,-0.17244,-0.21037,0.01007,44
5.15095,0.12605,-0.18981,-0.17156,-0.20915,0.01,44
5.00015,0.12617,0.56533,0.56689,0.56398,0.00077,44
6.00432,0.12646,-0.08211,-0.07627,-0.09699,0.00674,14
5.00017,0.12658,0.56313,0.56468,0.56179,0.00077,44
5.19285,0.12802,-0.20193,-0.18467,-0.2234,0.01114,14
6.00432,0.12864,-0.08234,-0.07609,-0.09887,0.00759,14
5.19285,0.12872,-0.20163,-0.18443,-0.22332,0.01118,14
6.00432,0.12942,-0.0828,-0.07644,-0.09957,0.00771,14
5.15096,0.12963,-0.18144,-0.16322,-0.19884,0.00997,44
5.00029,0.12991,0.54533,0.54682,0.54402,0.00075,44
5.15096,0.13007,-0.18039,-0.16208,-0.19745,0.00997,44
5.0003,0.13032,0.54393,0.54541,0.54262,0.00075,44
5.19285,0.13121,-0.19964,-0.1833,-0.22063,0.01063,14
6.00432,0.13141,-0.08913,-0.08254,-0.10585,0.00762,14
5.19285,0.1321,-0.19879,-0.18278,-0.21963,0.01046,14
5.19285,0.13258,-0.19813,-0.18207,-0.21885,0.01049,14
6.00432,0.13276,-0.09208,-0.08546,-0.10857,0.0074,14
6.00432,0.13356,-0.09192,-0.08529,-0.10827,0.00747,14
5.15097,0.13369,-0.17171,-0.15135,-0.18946,0.01049,44
5.00039,0.13374,0.53235,0.53379,0.53107,0.00073,44
5.15099,0.13413,-0.1698,-0.14945,-0.18795,0.01047,44
5.0004,0.13416,0.53179,0.53323,0.53051,0.00073,44
5.19285,0.13585,-0.19211,-0.17482,-0.21247,0.0113,14
6.00432,0.13623,-0.08602,-0.07837,-0.10137,0.00718,14
5.00042,0.13764,0.52743,0.52885,0.52615,0.00073,44
5.19285,0.13775,-0.18641,-0.16826,-0.20608,0.0115,14
5.15112,0.13776,-0.15446,-0.13284,-0.17546,0.01074,44
5.00042,0.13806,0.52661,0.52804,0.52534,0.00072,44
6.00432,0.13813,-0.08606,-0.07834,-0.10014,0.00683,14
5.15118,0.13816,-0.15482,-0.13278,-0.17626,0.01094,44
5.19285,0.13975,-0.17919,-0.15982,-0.19788,0.01188,14
6.00432,0.14077,-0.09068,-0.08382,-0.10336,0.00636,14
5.00043,0.14148,0.51988,0.52126,0.51863,0.00071,44
5.15172,0.14149,-0.15818,-0.13222,-0.18107,0.01241,44
5.15189,0.14183,-0.15943,-0.13342,-0.18322,0.01272,44
5.00043,0.14188,0.51963,0.52102,0.51838,0.00071,44
5.19285,0.14207,-0.17395,-0.15485,-0.19408,0.01191,14
6.00432,0.14227,-0.09069,-0.08338,-0.10344,0.00616,14
5.19285,0.14428,-0.17233,-0.15459,-0.19439,0.01172,14
5.15329,0.14468,-0.17058,-0.14334,-0.19639,0.01457,44
5.00043,0.14522,0.51747,0.51886,0.51621,0.00072,44
6.00432,0.14529,-0.09163,-0.08484,-0.10376,0.00566,14
5.00043,0.14556,0.51586,0.51725,0.5146,0.00072,44
5.19285,0.14602,-0.17243,-0.15502,-0.19583,0.01189,14
6.00432,0.14629,-0.09305,-0.08632,-0.10575,0.00572,14
5.15501,0.14678,-0.19403,-0.17832,-0.2208,0.01238,44
5.15522,0.14704,-0.19703,-0.1826,-0.22471,0.01235,44
5.1552,0.14739,-0.19593,-0.18153,-0.22354,0.01226,44
5.00047,0.14843,0.50309,0.50449,0.50182,0.00072,44
5.19285,0.1485,-0.17299,-0.15519,-0.19718,0.01213,14
5.00047,0.14874,0.49939,0.50082,0.4981,0.00074,44
6.00432,0.14943,-0.09238,-0.08693,-0.10428,0.00488,14
5.19285,0.14974,-0.17376,-0.1559,-0.19824,0.01226,14
6.00432,0.15025,-0.09229,-0.08665,-0.1044,0.0048,14
5.15506,0.15029,-0.1869,-0.17341,-0.21419,0.01136,44
5.15504,0.15067,-0.18712,-0.17334,-0.21448,0.01139,44
5.19285,0.15072,-0.1727,-0.15466,-0.19733,0.0122,14
5.00052,0.15133,0.46851,0.47013,0.46706,0.00083,44
6.00432,0.15141,-0.09243,-0.08671,-0.10417,0.00459,14
5.00262,0.15334,0.36401,0.36529,0.36284,0.00067,44
6.00432,0.15343,-0.09313,-0.08744,-0.10478,0.00446,14
5.00288,0.15358,0.35152,0.35276,0.35038,0.00065,44
5.19285,0.15363,-0.17002,-0.15078,-0.1957,0.01249,14
5.15484,0.1538,-0.18974,-0.17411,-0.21791,0.01166,44
5.00303,0.15391,0.37084,0.3721,0.36968,0.00066,44
5.15482,0.1542,-0.19078,-0.17503,-0.21912,0.01176,44
6.00432,0.15608,-0.10368,-0.09729,-0.11888,0.0053,14
6.00432,0.15609,-0.10372,-0.09732,-0.11893,0.00531,14
6.00432,0.1561,-0.10372,-0.09732,-0.11893,0.00531,14
5.0043,0.15659,0.53185,0.53328,0.5305,0.00076,44
5.0044,0.15692,0.51982,0.52123,0.51849,0.00075,44
5.19285,0.15699,-0.17482,-0.15532,-0.20253,0.01257,14
5.19285,0.15707,-0.1749,-0.15541,-0.20264,0.01257,14
5.19285,0.15716,-0.17479,-0.15527,-0.20258,0.01258,14
5.15459,0.15749,-0.19954,-0.18341,-0.2297,0.01258,44
5.15457,0.1579,-0.19938,-0.18318,-0.22976,0.01261,44
6.00432,0.15954,-0.09884,-0.08965,-0.11264,0.00544,14
5.00526,0.15967,0.42093,0.42218,0.41976,0.00066,44
6.00432,0.16003,-0.09848,-0.08919,-0.11235,0.0055,14
5.19285,0.16038,-0.1709,-0.15075,-0.20077,0.01295,14
5.15434,0.16125,-0.19831,-0.18106,-0.23077,0.01341,44
5.15432,0.16163,-0.19914,-0.18226,-0.23156,0.01332,44
5.19285,0.16237,-0.1736,-0.15384,-0.20434,0.01241,14
5.00604,0.16237,0.45258,0.4539,0.45134,0.0007,44
6.00432,0.16238,-0.09378,-0.08509,-0.10603,0.0049,14
5.00614,0.1627,0.45651,0.45784,0.45526,0.00071,44
5.00623,0.16304,0.45783,0.45917,0.45658,0.00071,44
5.19285,0.16364,-0.17464,-0.15507,-0.20598,0.01221,14
6.00432,0.16436,-0.09297,-0.08252,-0.10555,0.00525,14
5.1541,0.16479,-0.20587,-0.18929,-0.23953,0.01376,44
5.15407,0.16514,-0.2041,-0.18784,-0.23701,0.01365,44
6.00432,0.16587,-0.09231,-0.08083,-0.10557,0.00571,14
5.00696,0.16589,0.46886,0.4702,0.46759,0.00072,44
5.00705,0.16625,0.46659,0.46793,0.46533,0.00071,44
6.00432,0.16797,-0.09418,-0.07913,-0.1087,0.00739,14
5.19285,0.16798,-0.1773,-0.15873,-0.21018,0.01212,14
5.15385,0.168,-0.18768,-0.17099,-0.2224,0.01431,44
5.15382,0.16834,-0.18999,-0.1732,-0.22525,0.01442,44
5.19285,0.16847,-0.17745,-0.15898,-0.21051,0.01216,14
5.19285,0.16859,-0.17743,-0.15901,-0.21056,0.01216,14
6.00432,0.16869,-0.0944,-0.07912,-0.10859,0.00746,14
5.19285,0.16912,-0.1765,-0.15857,-0.20952,0.01195,14
5.0078,0.16924,0.44816,0.44945,0.44694,0.00069,44
5.00789,0.1696,0.4434,0.44467,0.44218,0.00069,44
5.15356,0.17107,-0.21055,-0.19437,-0.25166,0.01563,44
6.00432,0.17128,-0.09218,-0.07911,-0.10696,0.00677,14
5.15354,0.17143,-0.20876,-0.19222,-0.25049,0.01587,44
6.00432,0.17201,-0.09265,-0.07976,-0.10743,0.00672,14
5.00862,0.17253,0.40384,0.40498,0.40273,0.00063,44
5.19285,0.17285,-0.16895,-0.15413,-0.20208,0.01086,14
5.0087,0.17287,0.40329,0.40444,0.40218,0.00063,44
5.19285,0.17352,-0.16818,-0.15394,-0.20069,0.01061,14
5.15331,0.17432,-0.19432,-0.17899,-0.24018,0.01641,44
5.19285,0.17467,-0.16754,-0.15375,-0.19934,0.01044,14
5.15329,0.1747,-0.192,-0.17687,-0.23836,0.01638,44
6.00432,0.1751,-0.08527,-0.06954,-0.10014,0.00812,14
6.00432,0.17514,-0.08524,-0.06952,-0.10013,0.00812,14
5.00942,0.17565,0.39936,0.40052,0.39825,0.00063,44
6.00432,0.17617,-0.08728,-0.07157,-0.10187,0.0074,14
5.19285,0.17692,-0.16633,-0.15158,-0.19812,0.01042,14
5.15307,0.1778,-0.17251,-0.15503,-0.22767,0.0164,44
5.15305,0.17821,-0.17423,-0.15713,-0.22674,0.0157,44
5.01017,0.17835,0.46329,0.46454,0.46209,0.00068,44
5.01026,0.17868,0.47116,0.47243,0.46995,0.00069,44
5.01034,0.17903,0.47074,0.47201,0.46953,0.00069,44
5.19285,0.17944,-0.16378,-0.14169,-0.19959,0.01207,14
6.00432,0.1796,-0.09401,-0.0732,-0.10753,0.00719,14
6.00432,0.17968,-0.09397,-0.07296,-0.10743,0.00723,14
6.00432,0.17983,-0.0939,-0.07279,-0.10711,0.00721,14
5.19285,0.18049,-0.15962,-0.13477,-0.19776,0.01337,14
5.15281,0.18163,-0.18795,-0.16995,-0.22362,0.01435,44
5.01107,0.18187,0.4678,0.46907,0.46659,0.00069,44
5.15278,0.18205,-0.17642,-0.15335,-0.2124,0.01355,44
5.01117,0.18223,0.46711,0.46837,0.4659,0.00069,44
6.00432,0.18387,-0.08553,-0.06758,-0.09746,0.00655,14
5.19285,0.18413,-0.13588,-0.09813,-0.18286,0.02292,14
5.19285,0.18423,-0.13487,-0.09668,-0.18287,0.02322,14
5.19285,0.18447,-0.13338,-0.09456,-0.18246,0.02325,14
5.01191,0.18522,0.46222,0.46345,0.46103,0.00068,44
5.15254,0.18555,-0.08201,0.0034,-0.13818,0.02864,44
5.012,0.18558,0.45952,0.46075,0.45833,0.00068,44
5.15251,0.18598,-0.08327,0.00899,-0.14848,0.03167,44
6.00432,0.18681,-0.08545,-0.06838,-0.09358,0.00568,14
6.00432,0.18745,-0.08509,-0.06723,-0.09252,0.00612,14
5.01273,0.18852,0.43673,0.43791,0.4356,0.00065,44
6.00432,0.18862,-0.08418,-0.06896,-0.09139,0.00561,14
5.19285,0.18869,-0.10502,-0.05138,-0.17441,0.02801,14
5.01282,0.18886,0.43485,0.43602,0.43371,0.00065,44
5.15227,0.1895,-0.09682,0.03325,-0.24464,0.05769,44
5.15224,0.18992,-0.1102,0.00813,-0.24899,0.05253,44
6.00432,0.19077,-0.08314,-0.06958,-0.09094,0.00513,14
5.01353,0.19165,0.41946,0.42063,0.41833,0.00065,44
6.00432,0.19215,-0.08046,-0.07084,-0.08696,0.00482,14
5.19285,0.19245,-0.06667,-0.02878,-0.13401,0.02736,14
6.00432,0.19336,-0.0793,-0.06976,-0.08486,0.00481,14
5.15201,0.19344,-0.21613,-0.17428,-0.32304,0.04125,44
5.19285,0.19354,-0.05698,-0.0091,-0.12497,0.02964,14
5.15198,0.19384,-0.20926,-0.17056,-0.31882,0.03962,44
5.19285,0.19408,-0.05841,-0.00922,-0.12034,0.02973,14
5.01424,0.19437,0.50677,0.50804,0.50557,0.00069,44
5.01432,0.1947,0.51743,0.51871,0.51622,0.0007,44
5.01435,0.19506,0.5066,0.50788,0.5054,0.00069,44
6.00432,0.19513,-0.07695,-0.06624,-0.08249,0.00483,14
5.19285,0.19605,-0.07923,-0.0255,-0.15678,0.03239,14
6.00432,0.1964,-0.07593,-0.06495,-0.08187,0.00503,14
6.00432,0.19694,-0.07587,-0.06467,-0.08198,0.00508,14
5.15175,0.19719,-0.14183,-0.07327,-0.22839,0.03384,44
5.15172,0.19755,-0.14515,-0.07491,-0.2314,0.03321,44
5.01461,0.19804,0.41767,0.4189,0.41647,0.00069,44
5.19285,0.19805,-0.09766,-0.01013,-0.20745,0.04655,14
6.00432,0.19826,-0.07451,-0.06303,-0.08027,0.00501,14
5.01446,0.19841,0.41261,0.41383,0.41141,0.00068,44
6.00432,0.20053,-0.07423,-0.06214,-0.08006,0.0052,14
5.15148,0.20053,-0.17206,-0.09954,-0.25617,0.03337,44
5.15145,0.20087,-0.18657,-0.11949,-0.27375,0.0327,44
5.01322,0.20148,0.36874,0.36991,0.36756,0.00067,44
5.19285,0.20159,-0.19029,-0.14267,-0.28499,0.0356,14
5.0129,0.20165,0.38111,0.38229,0.37995,0.00066,44
5.19285,0.20195,-0.1995,-0.1524,-0.29681,0.03519,14
6.00432,0.20198,-0.0732,-0.06138,-0.07888,0.00508,14
5.19285,0.20223,-0.20465,-0.15882,-0.30301,0.03399,14
5.01018,0.20306,0.48586,0.48706,0.48478,0.00064,44
5.00982,0.20311,0.48246,0.48368,0.48137,0.00064,44
5.00683,0.20349,0.45369,0.45501,0.45248,0.0007,44
5.00647,0.20351,0.44306,0.44443,0.44181,0.00073,44
5.15122,0.20363,-0.31345,-0.26317,-0.40239,0.03954,44
5.00352,0.20363,0.35439,0.35605,0.35269,0.00101,44
6.00432,0.20371,-0.07165,-0.06037,-0.0772,0.00491,14
5.0036,0.20389,0.32805,0.32973,0.32634,0.00102,44
5.15098,0.20392,-0.30869,-0.26006,-0.38981,0.03837,44
5.19285,0.20497,-0.20521,-0.17937,-0.2904,0.02467,14
5.00427,0.20603,0.11255,0.11438,0.11071,0.00113,44
5.14903,0.20623,-0.28774,-0.241,-0.3864,0.03999,44
5.00436,0.2063,0.10625,0.10808,0.1044,0.00113,44
5.14884,0.20659,-0.27294,-0.23285,-0.35619,0.03566,44
6.00432,0.20672,-0.06718,-0.05564,-0.07396,0.00577,14
6.00432,0.20702,-0.06688,-0.05482,-0.07394,0.00589,14
5.19285,0.20706,-0.18083,-0.14809,-0.23549,0.01628,14
6.00432,0.20734,-0.06664,-0.05517,-0.07353,0.00568,14
5.19285,0.20769,-0.17718,-0.14441,-0.22806,0.0157,14
5.00506,0.20855,0.05481,0.05667,0.05291,0.00117,44
5.00515,0.20882,0.06407,0.06593,0.06217,0.00117,44
5.19285,0.20888,-0.18157,-0.15089,-0.23843,0.01645,14
5.14721,0.20957,-0.13151,-0.06067,-0.20707,0.03128,44
5.14713,0.20999,-0.14075,-0.07878,-0.2144,0.02941,44
6.00432,0.21028,-0.06535,-0.05806,-0.0723,0.00395,14
5.19285,0.21053,-0.18712,-0.16026,-0.25341,0.02009,14
5.00591,0.21104,0.13829,0.14016,0.13638,0.00118,44
5.19285,0.21215,-0.18993,-0.16658,-0.25613,0.01933,14
6.00432,0.21299,-0.06378,-0.05406,-0.07077,0.00456,14
5.00668,0.21309,0.05491,0.05693,0.05278,0.00132,44
5.00678,0.21334,0.0448,0.04684,0.04265,0.00134,44
5.14651,0.21348,-0.22726,-0.20336,-0.28516,0.02291,44
5.00685,0.21355,0.03023,0.03229,0.02804,0.00136,44
5.19285,0.2137,-0.192,-0.17345,-0.25737,0.01851,14
5.14649,0.21391,-0.22711,-0.20311,-0.28473,0.02288,44
6.00432,0.21392,-0.06338,-0.05274,-0.07051,0.00489,14
5.19285,0.21449,-0.19278,-0.17713,-0.25647,0.01798,14
6.00432,0.21502,-0.06144,-0.05191,-0.06842,0.00445,14
5.00746,0.21525,-0.08852,-0.08625,-0.09096,0.00153,44
5.01005,0.21664,0.00651,0.00824,0.00463,0.00117,44
5.01036,0.21681,0.01803,0.01968,0.01623,0.00113,44
5.01055,0.21704,0.02151,0.02323,0.01965,0.00117,44
5.14635,0.21747,-0.22247,-0.19891,-0.27865,0.0215,44
6.00432,0.21779,-0.05702,-0.0505,-0.0646,0.00368,14
5.19285,0.21781,-0.19575,-0.17902,-0.25292,0.01703,14
5.14634,0.21788,-0.22248,-0.19941,-0.27805,0.02125,44
5.19285,0.21886,-0.19512,-0.17846,-0.25006,0.01674,14
5.01208,0.21894,0.05034,0.05251,0.04796,0.0015,44
6.00432,0.21941,-0.05599,-0.04968,-0.06373,0.00369,14
5.01317,0.22087,-0.00176,0.00038,-0.00415,0.00151,44
5.01331,0.2211,-0.00819,-0.00605,-0.01059,0.00151,44
5.14631,0.22124,-0.22279,-0.20367,-0.271,0.0185,44
5.14631,0.22163,-0.22244,-0.20362,-0.27006,0.01821,44
5.19285,0.22175,-0.19242,-0.17638,-0.24361,0.01594,14
6.00432,0.22196,-0.0559,-0.04935,-0.06456,0.00443,14
5.01668,0.22202,0.04728,0.04959,0.04473,0.00161,44
5.01709,0.22214,0.05428,0.05661,0.05171,0.00162,44
5.01734,0.22243,0.05892,0.06123,0.05637,0.00161,44
5.19285,0.22354,-0.19073,-0.17373,-0.23785,0.01516,14
6.00432,0.2242,-0.05328,-0.04543,-0.06173,0.00443,14
5.14631,0.2248,-0.21843,-0.20186,-0.26006,0.01549,44
5.01937,0.22482,0.09759,0.09982,0.09517,0.00154,44
5.14631,0.2251,-0.21865,-0.20207,-0.25983,0.01537,44
5.01953,0.22514,0.09325,0.09545,0.09085,0.00153,44
5.19285,0.22579,-0.19057,-0.17172,-0.23211,0.0147,14
6.00432,0.22629,-0.0495,-0.04106,-0.0573,0.00425,14
5.14629,0.22751,-0.21913,-0.20209,-0.25611,0.01438,44
5.14628,0.22775,-0.21899,-0.2024,-0.25584,0.0142,44
5.19285,0.22777,-0.18983,-0.17014,-0.22727,0.01435,14
5.02086,0.22779,0.05791,0.05989,0.05572,0.00141,44
5.02099,0.22809,0.06155,0.06352,0.05936,0.0014,44
6.00432,0.2283,-0.04856,-0.03815,-0.05747,0.00494,14
5.14618,0.22967,-0.21922,-0.20565,-0.25367,0.01277,44
5.14611,0.23012,-0.21938,-0.20609,-0.25285,0.01257,44
5.0221,0.23054,0.09015,0.09212,0.08799,0.0014,44
6.00432,0.23147,-0.04756,-0.03314,-0.05779,0.00652,14
5.19285,0.23151,-0.18929,-0.17134,-0.22422,0.01351,14
6.00432,0.23189,-0.04703,-0.03245,-0.05724,0.00658,14
6.00432,0.23276,-0.04596,-0.03113,-0.05588,0.00664,14
5.02331,0.23279,-0.0558,-0.05327,-0.05868,0.00189,44
5.02346,0.23307,-0.07357,-0.07097,-0.07654,0.00195,44
5.02361,0.23331,-0.06516,-0.06263,-0.06803,0.00189,44
5.14546,0.23386,-0.22158,-0.20963,-0.24394,0.01051,44
5.14544,0.23428,-0.21811,-0.20713,-0.23968,0.01003,44
5.19285,0.23476,-0.18773,-0.16601,-0.2158,0.01296,14
6.00432,0.23525,-0.04121,-0.02707,-0.05,0.0064,14
5.02488,0.23535,0.00377,0.00564,0.00167,0.00139,44
5.19285,0.23537,-0.18785,-0.16613,-0.21585,0.01283,14
6.00432,0.23597,-0.04157,-0.02664,-0.05129,0.00691,14
5.02621,0.23731,-0.15947,-0.15659,-0.16291,0.00226,44
5.02637,0.23755,-0.17938,-0.17637,-0.18297,0.00237,44
5.14525,0.23776,-0.18996,-0.17391,-0.20814,0.00965,44
5.02654,0.23777,-0.18571,-0.18276,-0.18926,0.00233,44
5.14525,0.23818,-0.19,-0.1738,-0.20805,0.00937,44
5.19285,0.23825,-0.19122,-0.17008,-0.21811,0.01189,14
6.00432,0.23847,-0.03995,-0.02382,-0.05222,0.00793,14
5.19285,0.23933,-0.19146,-0.17041,-0.21709,0.01169,14
6.00432,0.23961,-0.03799,-0.02164,-0.05038,0.008,14
5.02795,0.23962,-0.23812,-0.23546,-0.24124,0.00207,44
5.02963,0.24123,-0.22707,-0.22454,-0.23006,0.00202,44
5.02984,0.24142,-0.2258,-0.22327,-0.22879,0.00201,44
5.1452,0.24158,-0.18837,-0.17334,-0.20253,0.00835,44
5.03006,0.2416,-0.24313,-0.24043,-0.24634,0.00216,44
5.19285,0.24195,-0.19062,-0.16987,-0.21144,0.01135,14
5.1452,0.24196,-0.18786,-0.17289,-0.2024,0.00824,44
6.00432,0.24215,-0.03187,-0.01628,-0.04335,0.00792,14
5.03191,0.24304,-0.38579,-0.38174,-0.39077,0.00336,44
6.00432,0.24342,-0.0308,-0.01454,-0.04269,0.00811,14
5.19285,0.24364,-0.19036,-0.17199,-0.21139,0.011,14
5.03383,0.2444,-0.39428,-0.39065,-0.39865,0.00294,44
5.03407,0.24456,-0.39528,-0.39171,-0.39957,0.00288,44
5.03433,0.24471,-0.39152,-0.38787,-0.39585,0.00292,44
5.14513,0.24506,-0.18294,-0.17078,-0.20051,0.00815,44
5.14509,0.24538,-0.18358,-0.17069,-0.20124,0.0082,44
5.19285,0.24564,-0.18972,-0.17244,-0.21118,0.01099,14
5.03646,0.24594,-0.36053,-0.35645,-0.36546,0.00336,44
6.00432,0.24626,-0.03282,-0.01357,-0.04836,0.00948,14
6.00432,0.24653,-0.03255,-0.01327,-0.04834,0.00954,14
5.03891,0.24682,-0.36353,-0.35906,-0.36888,0.00366,44
5.03921,0.24692,-0.3638,-0.35925,-0.36917,0.00369,44
5.19285,0.24709,-0.18728,-0.16929,-0.20803,0.01065,14
6.00432,0.2472,-0.03092,-0.01204,-0.04658,0.00924,14
5.04201,0.24766,-0.30414,-0.29976,-0.30928,0.0035,44
5.04235,0.24776,-0.29701,-0.29269,-0.30208,0.00346,44
5.14473,0.24797,-0.19018,-0.17831,-0.20499,0.00716,44
5.14457,0.2482,-0.19063,-0.17818,-0.20519,0.00716,44
5.04536,0.24841,-0.31687,-0.31186,-0.32267,0.00404,44
5.04572,0.24849,-0.31922,-0.31412,-0.32516,0.00414,44
5.04871,0.24901,-0.18254,-0.17987,-0.18563,0.00209,44
5.04907,0.24908,-0.1662,-0.16387,-0.16891,0.00183,44
5.04941,0.24916,-0.17982,-0.17713,-0.18288,0.00208,44
5.19285,0.24986,-0.18316,-0.16204,-0.20331,0.01093,14
5.05221,0.24991,-0.29472,-0.28945,-0.30028,0.00391,44
6.00432,0.24994,-0.02193,-0.0064,-0.03611,0.00803,14
5.14323,0.25005,-0.19596,-0.1854,-0.20673,0.00603,44
5.14293,0.25012,-0.19462,-0.18488,-0.20509,0.00575,44
5.05491,0.25054,-0.23012,-0.22506,-0.23538,0.00373,44
5.05523,0.25061,-0.22254,-0.21745,-0.22776,0.00371,44
5.14048,0.25077,-0.18324,-0.17422,-0.19534,0.0057,44
5.14014,0.2508,-0.18561,-0.17647,-0.1975,0.00567,44
5.0581,0.25084,-0.2074,-0.20213,-0.21292,0.00392,44
5.05845,0.25086,-0.20552,-0.20024,-0.21108,0.00395,44
5.13732,0.25099,-0.20442,-0.19278,-0.21565,0.00589,44
5.06175,0.25099,-0.19329,-0.18781,-0.19923,0.00422,44
5.13692,0.251,-0.20583,-0.19407,-0.21669,0.00582,44
5.06215,0.25101,-0.19176,-0.18626,-0.19776,0.00425,44
5.1336,0.2511,-0.21649,-0.20304,-0.22603,0.0058,44
5.13318,0.25111,-0.21638,-0.20303,-0.22591,0.00582,44
5.06556,0.25114,-0.19314,-0.18701,-0.19931,0.00441,44
5.06597,0.25116,-0.19333,-0.18712,-0.19952,0.00443,44
5.12971,0.25119,-0.21493,-0.20303,-0.22435,0.00574,44
5.12929,0.2512,-0.21452,-0.20287,-0.2238,0.00572,44
5.12577,0.25127,-0.2109,-0.20129,-0.21928,0.00539,44
5.09786,0.25128,-0.20801,-0.19867,-0.21474,0.00524,44
5.12534,0.25128,-0.21095,-0.20137,-0.21932,0.00537,44
5.09743,0.25129,-0.2077,-0.19845,-0.21438,0.00523,44
5.0695,0.25129,-0.19596,-0.18909,-0.20232,0.00459,44
5.10186,0.25131,-0.21009,-0.20066,-0.21766,0.0057,44
5.06993,0.25131,-0.19632,-0.18937,-0.20271,0.00461,44
5.10143,0.25131,-0.20985,-0.20037,-0.21734,0.00568,44
5.1218,0.25132,-0.2115,-0.20152,-0.22027,0.00529,44
5.12137,0.25132,-0.21154,-0.20149,-0.22017,0.00527,44
5.10585,0.25135,-0.21014,-0.19998,-0.21796,0.00602,44
5.10542,0.25135,-0.21014,-0.20006,-0.21807,0.00603,44
5.11782,0.25135,-0.21188,-0.20039,-0.22064,0.00575,44
5.11738,0.25135,-0.21187,-0.20051,-0.22042,0.0057,44
5.11383,0.25138,-0.21193,-0.20138,-0.21951,0.00552,44
5.1134,0.25138,-0.21179,-0.20128,-0.21937,0.00557,44
5.10984,0.25138,-0.21071,-0.20048,-0.2182,0.00585,44
5.10941,0.25138,-0.21069,-0.20041,-0.21826,0.00594,44
5.09385,0.2514,-0.20491,-0.19697,-0.21145,0.00502,44
5.07349,0.25144,-0.20353,-0.19727,-0.20995,0.00457,44
5.07392,0.25146,-0.20428,-0.19808,-0.21073,0.00458,44
5.09342,0.25147,-0.20468,-0.19681,-0.21111,0.00497,44
5.07748,0.25159,-0.20841,-0.20209,-0.21515,0.00472,44
5.07791,0.2516,-0.20882,-0.20247,-0.21562,0.00475,44
5.19285,0.25162,-0.18329,-0.16684,-0.20356,0.01071,14
6.00432,0.2517,-0.02363,-0.00687,-0.03714,0.00781,14
5.08147,0.25173,-0.20926,-0.20311,-0.21614,0.00484,44
5.0819,0.25175,-0.20939,-0.20324,-0.21629,0.00485,44
5.08545,0.25187,-0.20821,-0.20129,-0.2149,0.00498,44
5.08588,0.25189,-0.20803,-0.20098,-0.21479,0.00501,44
5.08942,0.25199,-0.20436,-0.1977,-0.21068,0.00476,44
5.08985,0.252,-0.20392,-0.19714,-0.21019,0.00474,44
6.00432,0.25277,-0.0242,-0.00687,-0.03679,0.00795,14
5.19285,0.25343,-0.18558,-0.17036,-0.20652,0.01072,14
5.19285,0.25495,-0.18569,-0.16899,-0.20641,0.01096,14
6.00432,0.25551,-0.01545,-0.00395,-0.02653,0.0065,14
6.00432,0.25628,-0.01101,-0.00078,-0.02238,0.00656,14
5.19285,0.25641,-0.18542,-0.1678,-0.20574,0.01129,14
5.19285,0.25869,-0.18247,-0.16318,-0.20227,0.01153,14
6.00432,0.25892,-0.02048,-0.00703,-0.03764,0.00608,14
6.00432,0.25924,-0.02341,-0.00884,-0.04106,0.00623,14
5.19285,0.25931,-0.18081,-0.16161,-0.20062,0.01151,14
6.00432,0.26039,-0.02101,-0.00242,-0.03561,0.00757,14
5.19285,0.26138,-0.17928,-0.15772,-0.19982,0.01195,14
6.00432,0.26221,-0.02296,0.00256,-0.03509,0.01096,14
5.19285,0.26244,-0.17812,-0.15548,-0.19917,0.01233,14
6.00432,0.2627,-0.00142,0.02563,-0.02435,0.01555,14
5.19285,0.26271,-0.17857,-0.15619,-0.20001,0.01232,14
5.49789,0.26667,0.00621,0.06848,-0.07903,0.0333,14
5.50167,0.26667,0.00565,0.06319,-0.07534,0.03208,14
5.44094,0.26667,0.01181,0.08497,-0.08823,0.04696,14
5.44401,0.26667,0.01134,0.0833,-0.0836,0.04671,14
5.41908,0.26667,0.01033,0.09734,-0.08755,0.05573,14
5.42005,0.26667,0.01051,0.09694,-0.0877,0.05506,14
5.26479,0.26667,-0.23048,-0.18126,-0.27188,0.02473,14
5.26495,0.26667,-0.23033,-0.18093,-0.27198,0.02479,14
5.79908,0.26667,-0.01251,0.00613,-0.03693,0.01011,14
5.80347,0.26667,-0.01272,0.00628,-0.03261,0.00997,14
5.59011,0.26667,0.00104,0.04882,-0.03764,0.01968,14
5.59102,0.26667,0.00089,0.04906,-0.03772,0.01972,14
5.90039,0.26667,-0.01033,0.00628,-0.0305,0.00892,14
5.90053,0.26667,-0.01033,0.00626,-0.03045,0.00892,14
5.57278,0.26667,0.00279,0.04144,-0.03465,0.01979,14
5.57488,0.26667,0.00268,0.04694,-0.03591,0.02065,14
5.56998,0.26667,0.00311,0.05263,-0.03336,0.02108,14
5.88389,0.26667,-0.01055,0.00587,-0.02881,0.00872,14
5.88611,0.26667,-0.01057,0.00619,-0.02893,0.00873,14
5.38034,0.26667,-0.02263,0.11448,-0.1814,0.06525,14
5.38378,0.26667,-0.01703,0.12064,-0.19758,0.06524,14
5.74252,0.26667,-0.01171,0.01042,-0.03504,0.01181,14
5.74377,0.26667,-0.01169,0.01023,-0.03662,0.01168,14
5.2078,0.26667,-0.21097,-0.19578,-0.24622,0.01422,14
5.20809,0.26667,-0.21125,-0.19581,-0.24642,0.01419,14
5.89673,0.26667,-0.01047,0.00664,-0.03194,0.00891,14
5.82347,0.26667,-0.01253,0.00628,-0.03149,0.00965,14
5.82502,0.26667,-0.01246,0.00623,-0.03239,0.00958,14
5.82818,0.26667,-0.01229,0.00658,-0.03493,0.00961,14
5.44024,0.26667,0.01196,0.08669,-0.0888,0.04733,14
5.44706,0.26667,0.01072,0.07917,-0.08163,0.04571,14
5.27369,0.26667,-0.21968,-0.16093,-0.2762,0.03058,14
5.27832,0.26667,-0.21283,-0.14862,-0.27441,0.03141,14
5.47139,0.26667,0.00864,0.07744,-0.09778,0.04009,14
5.47404,0.26667,0.00845,0.07716,-0.0961,0.03884,14
5.43634,0.26667,0.01267,0.09157,-0.08774,0.04894,14
5.43716,0.26667,0.01256,0.09026,-0.08935,0.04862,14
5.43347,0.26667,0.01248,0.08795,-0.08001,0.04875,14
5.22372,0.26667,-0.21987,-0.19785,-0.25681,0.01623,14
5.22464,0.26667,-0.22099,-0.19551,-0.25884,0.0171,14
5.22826,0.26667,-0.22274,-0.18437,-0.26397,0.02073,14
5.78123,0.26667,-0.01177,0.00661,-0.03462,0.00994,14
5.78328,0.26667,-0.0119,0.00654,-0.03207,0.00986,14
5.61304,0.26667,-0.00362,0.04043,-0.04162,0.01747,14
5.61314,0.26667,-0.00364,0.04053,-0.04163,0.01749,14
5.26523,0.26667,-0.22993,-0.18059,-0.27155,0.02474,14
5.78528,0.26667,-0.01204,0.00638,-0.03502,0.0099,14
5.91602,0.26667,-0.00949,0.00597,-0.02972,0.00863,14
5.91617,0.26667,-0.00948,0.00596,-0.02973,0.00863,14
5.93136,0.26667,-0.00852,0.00686,-0.02807,0.00858,14
5.93306,0.26667,-0.00835,0.00709,-0.02803,0.00858,14
5.68295,0.26667,-0.01249,0.00739,-0.03931,0.01223,14
5.68656,0.26667,-0.0127,0.00714,-0.04418,0.01236,14
5.88185,0.26667,-0.01052,0.00597,-0.03022,0.00885,14
5.61316,0.26667,-0.00364,0.0405,-0.04163,0.01748,14
5.72301,0.26667,-0.01185,0.01301,-0.03808,0.01295,14
5.72373,0.26667,-0.01184,0.01287,-0.03895,0.01292,14
5.20831,0.26667,-0.2114,-0.19593,-0.24654,0.01416,14
5.88774,0.26667,-0.01057,0.00648,-0.02977,0.00872,14
5.86392,0.26667,-0.0115,0.00606,-0.02983,0.00942,14
5.86437,0.26667,-0.01149,0.00614,-0.02969,0.00945,14
5.86078,0.26667,-0.01151,0.00598,-0.03248,0.00944,14
5.48911,0.26667,0.00699,0.07409,-0.09147,0.03611,14
5.49111,0.26667,0.00686,0.07413,-0.09158,0.0358,14
5.25689,0.26667,-0.23318,-0.18445,-0.27729,0.02631,14
5.25959,0.26667,-0.23063,-0.19205,-0.27217,0.02494,14
5.42571,0.26667,0.01171,0.09209,-0.08463,0.05178,14
5.42797,0.26667,0.0123,0.09208,-0.08005,0.051,14
5.25512,0.26667,-0.23268,-0.18247,-0.27721,0.02564,14
5.85191,0.26667,-0.01196,0.00689,-0.03564,0.00948,14
5.85253,0.26667,-0.01194,0.00686,-0.0357,0.00947,14
5.84117,0.26667,-0.01188,0.00567,-0.03207,0.00926,14
5.84265,0.26667,-0.01183,0.00579,-0.03112,0.0092,14
5.7021,0.26667,-0.01208,0.0127,-0.03774,0.01279,14
5.70608,0.26667,-0.01212,0.01424,-0.0421,0.01282,14
5.46609,0.26667,0.00891,0.07473,-0.09031,0.04143,14
5.46913,0.26667,0.00873,0.07727,-0.09906,0.04183,14
5.82117,0.26667,-0.01268,0.00578,-0.03422,0.00967,14
5.9123,0.26667,-0.00969,0.00662,-0.02991,0.00856,14
5.91077,0.26667,-0.00974,0.00636,-0.02955,0.00852,14
5.83872,0.26667,-0.012,0.00525,-0.03444,0.00943,14
5.49371,0.26667,0.00652,0.07286,-0.08682,0.03495,14
5.63366,0.26667,-0.00768,0.01722,-0.04197,0.0147,14
5.63693,0.26667,-0.00871,0.02321,-0.04262,0.01546,14
5.37752,0.26667,-0.02752,0.12059,-0.18587,0.07066,14
5.37795,0.26667,-0.02678,0.1198,-0.18666,0.07015,14
5.27846,0.26667,-0.2127,-0.14816,-0.27468,0.03152,14
5.48603,0.26667,0.00731,0.07319,-0.09258,0.0373,14
5.48828,0.26667,0.00704,0.07384,-0.09185,0.0363,14
5.97447,0.26667,0.00011,0.01394,-0.02079,0.01051,14
5.97528,0.26667,0.00049,0.01438,-0.02043,0.01061,14
5.85632,0.26667,-0.01172,0.00624,-0.03429,0.00928,14
5.20462,0.26667,-0.20931,-0.18857,-0.24626,0.01515,14
5.88969,0.26667,-0.01058,0.00671,-0.03125,0.00882,14
5.89207,0.26667,-0.01061,0.0067,-0.03192,0.00893,14
5.98351,0.26667,0.0032,0.01934,-0.02026,0.01129,14
5.98555,0.26667,0.00538,0.02219,-0.01897,0.01171,14
5.98762,0.26667,0.00877,0.02624,-0.01654,0.01253,14
5.82924,0.26667,-0.01224,0.00657,-0.03547,0.0096,14
5.83226,0.26667,-0.0122,0.00574,-0.03596,0.00928,14
5.83443,0.26667,-0.01214,0.00603,-0.03646,0.00958,14
5.92382,0.26667,-0.00903,0.00559,-0.02642,0.00849,14
5.92402,0.26667,-0.00902,0.00565,-0.02628,0.00849,14
5.32098,0.26667,-0.15692,-0.04602,-0.27077,0.06124,14
5.32266,0.26667,-0.15364,-0.04327,-0.2707,0.06273,14
5.37684,0.26667,-0.02871,0.12146,-0.18433,0.07151,14
5.77189,0.26667,-0.01181,0.00672,-0.04107,0.01048,14
5.77438,0.26667,-0.01183,0.00642,-0.04102,0.0104,14
5.63756,0.26667,-0.00878,0.02263,-0.04293,0.01541,14
5.9244,0.26667,-0.009,0.00575,-0.026,0.00849,14
5.92842,0.26667,-0.00874,0.00699,-0.02737,0.00851,14
5.69068,0.26667,-0.01243,0.00693,-0.04395,0.01257,14
5.69294,0.26667,-0.01222,0.00505,-0.04376,0.01254,14
5.9447,0.26667,-0.00693,0.00783,-0.02398,0.00861,14
5.94585,0.26667,-0.00677,0.00818,-0.02389,0.00867,14
5.94072,0.26667,-0.00744,0.00726,-0.02627,0.00856,14
5.54106,0.26667,0.00487,0.04894,-0.03568,0.02256,14
5.5449,0.26667,0.00438,0.05118,-0.03907,0.02315,14
5.62056,0.26667,-0.00534,0.02996,-0.0405,0.01617,14
5.62097,0.26667,-0.00542,0.02919,-0.04082,0.01605,14
5.37109,0.26667,-0.03823,0.12252,-0.19987,0.07294,14
5.37374,0.26667,-0.03392,0.1228,-0.18675,0.073,14
5.5456,0.26667,0.00431,0.05206,-0.03898,0.02312,14
5.54968,0.26667,0.00441,0.05371,-0.03212,0.02251,14
5.60911,0.26667,-0.00273,0.03042,-0.04064,0.01643,14
5.59143,0.26667,0.00081,0.04869,-0.03774,0.01973,14
5.63092,0.26667,-0.00745,0.01843,-0.04326,0.01474,14
5.2692,0.26667,-0.22596,-0.17416,-0.26983,0.02673,14
5.94725,0.26667,-0.00661,0.00835,-0.02454,0.00873,14
5.95013,0.26667,-0.0062,0.00888,-0.0251,0.00883,14
5.54527,0.26667,0.00434,0.05201,-0.03909,0.02318,14
5.25979,0.26667,-0.23056,-0.19269,-0.27192,0.02483,14
5.40557,0.26667,0.00564,0.11161,-0.13585,0.06251,14
5.58206,0.26667,0.00201,0.03633,-0.03686,0.01966,14
5.58317,0.26667,0.00186,0.03631,-0.03695,0.01941,14
5.5319,0.26667,0.00501,0.07065,-0.04595,0.02776,14
5.53688,0.26667,0.00488,0.05692,-0.03765,0.02491,14
5.58438,0.26667,0.00173,0.03596,-0.03697,0.01934,14
5.58685,0.26667,0.00135,0.03684,-0.03705,0.01861,14
5.8145,0.26667,-0.01236,0.00534,-0.03744,0.00968,14
5.81681,0.26667,-0.01255,0.00496,-0.03623,0.00956,14
5.63788,0.26667,-0.00881,0.02228,-0.04312,0.01539,14
5.64225,0.26667,-0.00971,0.01994,-0.0441,0.01502,14
5.50266,0.26667,0.00557,0.06232,-0.07715,0.032,14
5.81956,0.26667,-0.01262,0.00552,-0.03547,0.0097,14
5.68803,0.26667,-0.01277,0.00617,-0.04496,0.0124,14
5.52678,0.26667,0.00476,0.05603,-0.0536,0.02622,14
5.5268,0.26667,0.00476,0.05602,-0.05356,0.02622,14
5.52739,0.26667,0.00478,0.05741,-0.05271,0.02632,14
5.77638,0.26667,-0.01178,0.00677,-0.03933,0.01026,14
5.67064,0.26667,-0.01269,0.00646,-0.04631,0.01371,14
5.67248,0.26667,-0.01273,0.00673,-0.0456,0.01375,14
5.69555,0.26667,-0.01195,0.00757,-0.04224,0.01291,14
5.33966,0.26667,-0.11035,0.04783,-0.23842,0.08094,14
5.34139,0.26667,-0.10515,0.05611,-0.24158,0.08207,14
5.59679,0.26667,-0.0003,0.03904,-0.03785,0.01865,14
5.59981,0.26667,-0.00104,0.03084,-0.03918,0.01772,14
5.82891,0.26667,-0.01225,0.00658,-0.03545,0.0096,14
5.97738,0.26667,0.00097,0.01521,-0.01979,0.01078,14
5.25054,0.26667,-0.23395,-0.18226,-0.27798,0.02582,14
5.25352,0.26667,-0.23348,-0.1817,-0.27977,0.02591,14
5.30043,0.26667,-0.19236,-0.12802,-0.29872,0.04704,14
5.3042,0.26667,-0.18507,-0.10876,-0.2976,0.05017,14
5.69714,0.26667,-0.01191,0.00914,-0.04049,0.01287,14
5.75749,0.26667,-0.01155,0.00881,-0.04097,0.0111,14
5.75784,0.26667,-0.01155,0.00882,-0.04069,0.01109,14
5.60712,0.26667,-0.00239,0.02847,-0.04079,0.01658,14
5.53174,0.26667,0.00502,0.071,-0.04616,0.02781,14
5.75475,0.26667,-0.0116,0.00855,-0.04131,0.01095,14
5.91624,0.26667,-0.00947,0.00596,-0.02972,0.00863,14
5.92006,0.26667,-0.00917,0.00655,-0.02845,0.00842,14
5.52673,0.26667,0.00476,0.056,-0.05369,0.02621,14
5.28208,0.26667,-0.20752,-0.14148,-0.27623,0.03463,14
5.28307,0.26667,-0.20639,-0.1419,-0.2755,0.03516,14
5.63025,0.26667,-0.00733,0.01765,-0.04385,0.01469,14
5.81341,0.26667,-0.01232,0.00544,-0.03729,0.00963,14
5.30865,0.26667,-0.17725,-0.08951,-0.2985,0.05122,14
5.31148,0.26667,-0.17352,-0.07983,-0.29742,0.05302,14
5.36654,0.26667,-0.04655,0.11776,-0.21795,0.07523,14
5.36936,0.26667,-0.04138,0.12098,-0.20408,0.07363,14
5.60134,0.26667,-0.00134,0.03058,-0.03999,0.01723,14
5.60452,0.26667,-0.00193,0.02949,-0.04033,0.01664,14
5.23148,0.26667,-0.22402,-0.17783,-0.26637,0.02401,14
5.23205,0.26667,-0.22386,-0.17547,-0.26672,0.02467,14
5.30477,0.26667,-0.1843,-0.1063,-0.29441,0.05026,14
5.50353,0.26667,0.00551,0.06295,-0.07779,0.03179,14
5.57932,0.26667,0.0022,0.03682,-0.03711,0.01943,14
5.57709,0.26667,0.00245,0.04194,-0.03662,0.02036,14
5.28596,0.26667,-0.20382,-0.14081,-0.27284,0.03589,14
5.77091,0.26667,-0.01181,0.00693,-0.04112,0.01047,14
5.95389,0.26667,-0.00552,0.00921,-0.0254,0.00924,14
5.9574,0.26667,-0.0049,0.00982,-0.02452,0.00904,14
5.44916,0.26667,0.01066,0.07848,-0.08546,0.04545,14
5.45174,0.26667,0.01076,0.07747,-0.09393,0.0457,14
5.84438,0.26667,-0.0118,0.00604,-0.03001,0.00918,14
5.98904,0.26667,0.01114,0.02902,-0.01493,0.01323,14
5.86049,0.26667,-0.01152,0.00603,-0.03265,0.00944,14
5.33322,0.26667,-0.12754,0.02357,-0.25824,0.07806,14
5.33342,0.26667,-0.12701,0.02443,-0.257,0.07827,14
5.21659,0.26667,-0.21324,-0.19689,-0.24764,0.01234,14
5.21845,0.26667,-0.21485,-0.19789,-0.25009,0.01308,14
5.74681,0.26667,-0.01163,0.00951,-0.04039,0.01145,14
5.47525,0.26667,0.0084,0.07688,-0.09493,0.03845,14
5.93909,0.26667,-0.0076,0.00724,-0.02688,0.00857,14
5.99917,0.26667,-0.00631,0.01838,-0.03627,0.01361,14
5.99946,0.26667,-0.00719,0.01783,-0.03726,0.01363,14
5.19733,0.26667,-0.20925,-0.1899,-0.24314,0.01457,14
5.19811,0.26667,-0.20924,-0.19088,-0.24383,0.01449,14
5.99607,0.26667,0.00304,0.02338,-0.02503,0.01339,14
5.20144,0.26667,-0.20912,-0.19033,-0.24698,0.01485,14
5.5956,0.26667,-6E-05,0.04107,-0.03691,0.01888,14
5.21516,0.26667,-0.21313,-0.19728,-0.24762,0.01242,14
5.72717,0.26667,-0.01185,0.01155,-0.04269,0.01257,14
5.66978,0.26667,-0.01263,0.00706,-0.04577,0.01367,14
5.79862,0.26667,-0.01249,0.00613,-0.03731,0.01014,14
5.53716,0.26667,0.00487,0.05594,-0.03775,0.02481,14
5.53751,0.26667,0.00484,0.05453,-0.0379,0.02462,14
5.55139,0.26667,0.00432,0.05756,-0.03343,0.02309,14
5.24975,0.26667,-0.23404,-0.18207,-0.27853,0.02609,14
5.46514,0.26667,0.00895,0.07545,-0.08683,0.04135,14
5.6196,0.26667,-0.00513,0.03306,-0.03977,0.01659,14
5.76512,0.26667,-0.01178,0.00794,-0.03769,0.01071,14
5.76571,0.26667,-0.01178,0.00786,-0.03852,0.01071,14
5.27888,0.26667,-0.21212,-0.14769,-0.27472,0.0316,14
5.21148,0.26667,-0.21542,-0.20067,-0.25127,0.01411,14
5.21336,0.26667,-0.21478,-0.19944,-0.25033,0.01326,14
5.92932,0.26667,-0.0087,0.00707,-0.02789,0.00858,14
5.62534,0.26667,-0.00636,0.0179,-0.04301,0.0146,14
5.62613,0.26667,-0.00652,0.0174,-0.0434,0.01452,14
5.9913,0.26667,0.01526,0.03602,-0.01226,0.01494,14
5.32542,0.26667,-0.14667,-0.02491,-0.26948,0.0662,14
5.64245,0.26667,-0.00975,0.01968,-0.04418,0.015,14
5.31845,0.26667,-0.16178,-0.05514,-0.26853,0.05745,14
5.31304,0.26667,-0.1712,-0.07304,-0.29208,0.05376,14
5.31647,0.26667,-0.16502,-0.06058,-0.27813,0.05548,14
5.89588,0.26667,-0.0105,0.00666,-0.03175,0.00886,14
5.6801,0.26667,-0.01241,0.00668,-0.03782,0.01246,14
5.68162,0.26667,-0.01244,0.00648,-0.03763,0.01216,14
5.97892,0.26667,0.00131,0.016,-0.01965,0.01083,14
5.76939,0.26667,-0.0118,0.00732,-0.04084,0.01056,14
5.519,0.26667,0.00563,0.05782,-0.06594,0.02697,14
5.52137,0.26667,0.00537,0.05534,-0.06066,0.02593,14
5.9718,0.26667,-0.00116,0.01272,-0.02154,0.01014,14
5.76125,0.26667,-0.01167,0.00834,-0.03575,0.0107,14
5.76167,0.26667,-0.01166,0.00828,-0.03528,0.01071,14
5.39914,0.26667,0.0009,0.1111,-0.13289,0.06334,14
5.40261,0.26667,0.00365,0.10944,-0.12995,0.0603,14
5.67786,0.26667,-0.01241,0.00573,-0.03882,0.0127,14
5.21972,0.26667,-0.21504,-0.19776,-0.2502,0.01343,14
5.23516,0.26667,-0.22485,-0.16421,-0.26821,0.02868,14
5.23855,0.26667,-0.22448,-0.15973,-0.26813,0.02902,14
5.33694,0.26667,-0.1191,0.03809,-0.23392,0.08003,14
5.7519,0.26667,-0.01156,0.00881,-0.04341,0.01134,14
5.24205,0.26667,-0.22416,-0.15733,-0.26382,0.02887,14
5.36492,0.26667,-0.04965,0.11261,-0.21986,0.07632,14
5.96542,0.26667,-0.00319,0.01017,-0.02205,0.00952,14
5.96891,0.26667,-0.00209,0.01261,-0.02291,0.01034,14
5.39409,0.26667,-0.00341,0.11602,-0.14211,0.06082,14
5.39548,0.26667,-0.00221,0.11389,-0.13052,0.06065,14
5.39809,0.26667,-6E-05,0.11335,-0.1314,0.06333,14
5.96319,0.26667,-0.00361,0.00987,-0.02193,0.00944,14
5.27224,0.26667,-0.22208,-0.17066,-0.27417,0.02886,14
5.50607,0.26667,0.00539,0.06541,-0.07905,0.03134,14
5.75878,0.26667,-0.01158,0.00872,-0.03942,0.01095,14
5.93428,0.26667,-0.00821,0.00702,-0.02791,0.00861,14
5.30444,0.26667,-0.18473,-0.10743,-0.29705,0.05045,14
5.22245,0.26667,-0.21772,-0.19881,-0.25351,0.01506,14
5.24597,0.26667,-0.22921,-0.1667,-0.26913,0.02803,14
5.24881,0.26667,-0.23297,-0.17914,-0.27584,0.02626,14
5.2937,0.26667,-0.19939,-0.12569,-0.28601,0.04215,14
5.29719,0.26667,-0.19593,-0.12357,-0.30161,0.0462,14
5.72809,0.26667,-0.0118,0.01138,-0.04347,0.01251,14
5.73098,0.26667,-0.0118,0.01113,-0.04331,0.01208,14
5.73455,0.26667,-0.01169,0.0121,-0.0454,0.01281,14
5.80788,0.26667,-0.01257,0.00628,-0.0361,0.00985,14
5.81097,0.26667,-0.01234,0.00548,-0.0371,0.00946,14
5.49436,0.26667,0.00648,0.07258,-0.08605,0.0348,14
5.44777,0.26667,0.0107,0.07916,-0.08244,0.04577,14
5.95975,0.26667,-0.00429,0.00933,-0.02347,0.00926,14
5.24217,0.26667,-0.22419,-0.15717,-0.26383,0.02892,14
5.51608,0.26667,0.00552,0.06244,-0.07126,0.0297,14
5.67446,0.26667,-0.01264,0.00572,-0.0437,0.01346,14
5.67571,0.26667,-0.01257,0.00571,-0.04183,0.01326,14
5.74744,0.26667,-0.01159,0.00941,-0.04128,0.01147,14
5.7514,0.26667,-0.01155,0.00886,-0.04335,0.01138,14
5.90445,0.26667,-0.01004,0.00588,-0.0275,0.00864,14
5.9058,0.26667,-0.00996,0.00586,-0.02738,0.00858,14
5.32704,0.26667,-0.14308,-0.01686,-0.26702,0.06815,14
5.24232,0.26667,-0.22437,-0.15755,-0.26351,0.02883,14
5.62818,0.26667,-0.00703,0.01582,-0.04391,0.01466,14
5.78754,0.26667,-0.01221,0.00655,-0.03798,0.01014,14
5.60534,0.26667,-0.00207,0.02929,-0.04052,0.0164,14
5.43246,0.26667,0.0125,0.08857,-0.07695,0.04912,14
5.84671,0.26667,-0.0118,0.00632,-0.0316,0.00915,14
5.73832,0.26667,-0.01176,0.01056,-0.03914,0.01155,14
5.74216,0.26667,-0.01171,0.01046,-0.03524,0.0118,14
5.23504,0.26667,-0.22484,-0.16408,-0.26845,0.02868,14
5.41553,0.26667,0.0099,0.09863,-0.08976,0.05686,14
5.41891,0.26667,0.01029,0.09738,-0.08748,0.05578,14
5.40878,0.26667,0.00726,0.108,-0.12431,0.06036,14
5.66533,0.26667,-0.01232,0.00652,-0.04363,0.01368,14
5.66605,0.26667,-0.01239,0.00646,-0.04437,0.01363,14
5.95991,0.26667,-0.00425,0.00936,-0.02339,0.00927,14
5.70695,0.26667,-0.0121,0.01447,-0.04351,0.01291,14
5.42858,0.26667,0.0124,0.09216,-0.07868,0.0509,14
5.29284,0.26667,-0.19964,-0.12483,-0.28297,0.04155,14
5.90838,0.26667,-0.00983,0.0064,-0.02856,0.0085,14
5.27322,0.26667,-0.22062,-0.16419,-0.27593,0.03017,14
5.96271,0.26667,-0.0037,0.00967,-0.02186,0.0094,14
5.48476,0.26667,0.00745,0.07238,-0.09259,0.03786,14
5.48429,0.26667,0.00751,0.0717,-0.09154,0.03786,14
5.97991,0.26667,0.00166,0.01655,-0.01991,0.01092,14
5.98228,0.26667,0.00235,0.01821,-0.0203,0.01104,14
5.93666,0.26667,-0.00786,0.00732,-0.02792,0.00861,14
5.46459,0.26667,0.009,0.07567,-0.08505,0.04135,14
5.7184,0.26667,-0.01188,0.01406,-0.04036,0.0131,14
5.72283,0.26667,-0.01185,0.01305,-0.0379,0.01294,14
5.69916,0.26667,-0.01193,0.01098,-0.0379,0.01301,14
5.39873,0.26667,0.00055,0.11217,-0.13324,0.06362,14
5.90098,0.26667,-0.0103,0.00622,-0.03013,0.00889,14
5.71477,0.26667,-0.01199,0.01484,-0.04372,0.01308,14
5.71825,0.26667,-0.01188,0.01407,-0.04058,0.01311,14
5.66163,0.26667,-0.01186,0.00773,-0.04325,0.01382,14
5.66385,0.26667,-0.0122,0.00847,-0.04228,0.01379,14
5.80701,0.26667,-0.01262,0.00635,-0.03566,0.00989,14
5.80764,0.26667,-0.01259,0.0063,-0.03604,0.00986,14
5.44798,0.26667,0.01069,0.07912,-0.0822,0.04573,14
5.61327,0.26667,-0.00367,0.04052,-0.04162,0.01749,14
5.61697,0.26667,-0.00433,0.0343,-0.0392,0.01696,14
5.89274,0.26667,-0.01059,0.0067,-0.03208,0.00893,14
5.76856,0.26667,-0.0118,0.00741,-0.04013,0.01055,14
5.45973,0.26667,0.00936,0.07778,-0.09179,0.0424,14
5.31226,0.26667,-0.1725,-0.07551,-0.29639,0.05387,14
5.32952,0.26667,-0.13795,-0.00328,-0.26409,0.07126,14
5.33306,0.26667,-0.12794,0.02279,-0.25898,0.0778,14
5.38832,0.26667,-0.01008,0.12216,-0.18648,0.06281,14
5.39188,0.26667,-0.00578,0.11767,-0.15552,0.0604,14
5.7145,0.26667,-0.01198,0.01486,-0.04408,0.0131,14
5.56902,0.26667,0.00316,0.05107,-0.03379,0.02094,14
5.95379,0.26667,-0.00553,0.0092,-0.02542,0.00924,14
5.38416,0.26667,-0.01638,0.12139,-0.1972,0.06506,14
5.38436,0.26667,-0.01605,0.12123,-0.19586,0.0648,14
5.85111,0.26667,-0.01195,0.00691,-0.03506,0.00943,14
5.37475,0.26667,-0.0322,0.12318,-0.1795,0.07255,14
5.55272,0.26667,0.00434,0.05711,-0.03422,0.02308,14
5.34447,0.26667,-0.09545,0.07099,-0.25084,0.08567,14
5.34475,0.26667,-0.09464,0.07338,-0.25096,0.08589,14
5.19285,0.26667,-0.19995,-0.17706,-0.2344,0.01496,14
5.28903,0.26667,-0.2,-0.12308,-0.27374,0.03963,14
5.29205,0.26667,-0.19987,-0.12387,-0.27942,0.04097,14
5.40971,0.26667,0.00761,0.10709,-0.12216,0.05998,14
5.41213,0.26667,0.00873,0.1025,-0.10825,0.05842,14
5.56167,0.26667,0.00371,0.04336,-0.03361,0.02082,14
5.56521,0.26667,0.00344,0.04957,-0.0364,0.02158,14
5.56524,0.26667,0.00343,0.04966,-0.03638,0.02159,14
5.64275,0.26667,-0.00981,0.01925,-0.04419,0.01494,14
5.64617,0.26667,-0.00992,0.00693,-0.04404,0.01369,14
5.47747,0.26667,0.00821,0.07546,-0.09007,0.03744,14
5.84845,0.26667,-0.01187,0.00648,-0.03336,0.00923,14
5.70125,0.26667,-0.01209,0.01215,-0.03648,0.0128,14
5.48133,0.26667,0.0078,0.07318,-0.08207,0.03703,14
5.48314,0.26667,0.00765,0.07185,-0.08765,0.03742,14
5.47873,0.26667,0.00808,0.07481,-0.08791,0.03728,14
5.43216,0.26667,0.01249,0.08846,-0.0761,0.04923,14
5.38824,0.26667,-0.0102,0.12224,-0.1871,0.06285,14
5.19699,0.26667,-0.20904,-0.18862,-0.24245,0.01465,14
5.99958,0.26667,-0.00501,0.0198,-0.03491,0.01382,14
6.00432,0.26667,0.10689,0.19881,-0.00379,0.05667,14
5.52302,0.26667,0.00515,0.05598,-0.05803,0.02549,14
5.45522,0.26667,0.01031,0.0784,-0.09694,0.04434,14
5.45922,0.26667,0.00945,0.07781,-0.09257,0.04249,14
5.45948,0.26667,0.0094,0.0778,-0.09222,0.04248,14
5.49502,0.26667,0.00643,0.07195,-0.08472,0.03443,14
5.42326,0.26667,0.01141,0.09542,-0.08646,0.05368,14
5.45372,0.26667,0.01044,0.0769,-0.09597,0.04477,14
5.45496,0.26667,0.01035,0.07831,-0.09714,0.04453,14
5.65831,0.26667,-0.01153,0.00963,-0.0438,0.01438,14
5.65955,0.26667,-0.01176,0.01008,-0.04375,0.01433,14
5.79075,0.26667,-0.01233,0.00619,-0.03961,0.0102,14
5.79134,0.26667,-0.01235,0.00612,-0.03975,0.0102,14
5.35217,0.26667,-0.07775,0.10432,-0.23335,0.08522,14
5.35473,0.26667,-0.07191,0.10648,-0.21702,0.08496,14
5.55663,0.26667,0.00415,0.05408,-0.03539,0.02309,14
5.55867,0.26667,0.00397,0.043,-0.03433,0.02165,14
5.47962,0.26667,0.00798,0.07418,-0.08561,0.03712,14
5.50888,0.26667,0.00508,0.0658,-0.0778,0.03124,14
5.5093,0.26667,0.0051,0.06586,-0.07768,0.03122,14
5.50992,0.26667,0.00512,0.0657,-0.07717,0.03112,14
5.56525,0.26667,0.00343,0.04969,-0.03637,0.02158,14
5.71082,0.26667,-0.01202,0.01567,-0.04705,0.01359,14
5.71254,0.26667,-0.01198,0.01546,-0.04587,0.01339,14
5.55546,0.26667,0.00425,0.0577,-0.03582,0.02352,14
5.56008,0.26667,0.00384,0.04292,-0.03448,0.02153,14
5.80441,0.26667,-0.01273,0.00621,-0.0337,0.00992,14
5.41384,0.26667,0.00927,0.09983,-0.09966,0.05784,14
5.83515,0.26667,-0.01212,0.00598,-0.03666,0.00963,14
5.36255,0.26667,-0.0545,0.10493,-0.22924,0.07966,14
5.95384,0.26667,-0.00552,0.00921,-0.02542,0.00924,14
5.85727,0.26667,-0.01167,0.00618,-0.03431,0.00932,14
5.5153,0.26667,0.00554,0.06353,-0.07286,0.0301,14
5.5141,0.26667,0.0054,0.06418,-0.07412,0.03033,14
5.99212,0.26667,0.01454,0.0356,-0.01322,0.01495,14
5.42382,0.26667,0.01148,0.0946,-0.08632,0.05325,14
5.99479,0.26667,0.00728,0.02793,-0.02056,0.01381,14
5.28619,0.26667,-0.20358,-0.13931,-0.27248,0.03608,14
5.20308,0.26667,-0.20897,-0.18808,-0.24671,0.01516,14
5.35144,0.26667,-0.07946,0.10277,-0.24035,0.08548,14
5.87147,0.26667,-0.0112,0.00681,-0.0333,0.00924,14
5.87471,0.26667,-0.01104,0.00683,-0.03405,0.00921,14
5.35558,0.26667,-0.06994,0.10726,-0.21347,0.08459,14
5.87106,0.26667,-0.01122,0.00681,-0.03309,0.00925,14
5.77759,0.26667,-0.01179,0.0067,-0.03843,0.0102,14
5.65725,0.26667,-0.01146,0.01016,-0.04384,0.01452,14
5.65511,0.26667,-0.01101,0.0074,-0.04387,0.01433,14
5.71055,0.26667,-0.01203,0.01566,-0.04686,0.01357,14
5.77967,0.26667,-0.01176,0.00669,-0.036,0.01,14
5.83741,0.26667,-0.01206,0.0054,-0.03532,0.00945,14
5.30024,0.26667,-0.19265,-0.12788,-0.2988,0.0469,14
5.64838,0.26667,-0.01052,0.00686,-0.04515,0.01408,14
5.64926,0.26667,-0.01062,0.00665,-0.0451,0.0141,14
5.88119,0.26667,-0.01056,0.00605,-0.03054,0.00886,14
5.79411,0.26667,-0.01233,0.00548,-0.03892,0.01005,14
5.87867,0.26667,-0.01076,0.0064,-0.03211,0.00901,14
5.5122,0.26667,0.00545,0.06524,-0.07591,0.03038,14
5.86789,0.26667,-0.0114,0.0067,-0.03212,0.00943,14
5.86761,0.26667,-0.01141,0.00669,-0.03192,0.00944,14
5.55448,0.26667,0.00429,0.06097,-0.03565,0.02382,14
5.34795,0.26667,-0.08761,0.0875,-0.24448,0.08417,14
5.34883,0.26667,-0.08544,0.09149,-0.24076,0.08428,14
5.65346,0.26667,-0.01103,0.00713,-0.04393,0.0144,14
5.78813,0.26667,-0.01224,0.00651,-0.03873,0.01019,14
5.87804,0.26667,-0.0108,0.00647,-0.03234,0.00902,14
5.65205,0.26667,-0.01081,0.00585,-0.04406,0.01413,14
5.34488,0.26667,-0.0943,0.07407,-0.25049,0.08584,14
5.65049,0.26667,-0.01083,0.00641,-0.0447,0.01422,14
5.87535,0.26667,-0.011,0.0068,-0.03408,0.00921,14
5.35583,0.26667,-0.06936,0.10766,-0.21423,0.08453,14
5.35901,0.26667,-0.06239,0.10822,-0.2265,0.08389,14
5.35939,0.26667,-0.06157,0.10831,-0.2275,0.08369,14
5.36208,0.26667,-0.05548,0.10535,-0.22849,0.08008,14
5.79819,0.26667,-0.01247,0.00614,-0.03762,0.01016,14
5.79529,0.26667,-0.01237,0.00539,-0.03913,0.01009,14


==> Data/PlatooningTruck/processed-Force_load.dat <==
T,value
368.002,-0.0030903076480096
368.005,-0.0030844116865577
368.007,-0.0030789228265292
368.01,-0.0030738545085558003
368.012,-0.003069219078472
368.015,-0.0030650277980102
368.017,-0.0030612897148089
368.02,-0.0030580123992310997
368.022,-0.0030552011441917
368.025,-0.0030528592263899
368.027,-0.0030509877980480003
368.03,-0.0030495860564541
368.032,-0.0030486515316103
368.035,-0.003048180040285
368.037,-0.0030481663900691
368.04,-0.003048603655434
368.042,-0.0030494843787868
368.045,-0.0030508000349219002
368.047,-0.003052541053064
368.05,-0.0030546975168977996
368.052,-0.0030572578431843
368.055,-0.0030602102137573003
368.057,-0.003063541490302
368.06,-0.0030672376734112
368.062,-0.0030712838822172
368.065,-0.0030756642102981
368.067,-0.0030803624085562003
368.07,-0.0030853612887685
368.072,-0.0030906434471067
368.075,-0.0030961914256312003
368.077,-0.00310198756976
368.08,-0.0031080147673180998
368.082,-0.0031142561910732
368.085,-0.0031206953342652003
368.087,-0.0031273166837326
368.09,-0.0031341048785468
368.092,-0.0031410448815518
368.095,-0.0031481216383152
368.097,-0.003155319439991
368.1,-0.0031626214184934
368.102,-0.0031700094429831
368.105,-0.0031774625156674
368.107,-0.003184957492213
368.11,-0.0031924677897734997
368.112,-0.0031999635387316
368.115,-0.0032074111311562003
368.117,-0.0032147733537730002
368.12,-0.0032220093922478
368.122,-0.0032290750970811
368.125,-0.0032359233712123997
368.127,-0.0032425049345355
368.13,-0.0032487690218221
368.132,-0.0032546642521598
368.135,-0.0032601397762026
368.137,-0.0032651460289387
368.14,-0.0032696359806739
368.142,-0.003273565585034
368.145,-0.0032768948715820004
368.147,-0.0032795881864493
368.15,-0.0032816149102765
368.152,-0.0032829496700595
368.155,-0.0032835727431947
368.157,-0.0032834701546161998
368.16,-0.0032826339350186
368.162,-0.0032810619443559997
368.165,-0.0032787578309125
368.167,-0.0032757306704379
368.17,-0.0032719946829465997
368.172,-0.0032675685793811
368.175,-0.0032624749256412
368.177,-0.003256739908985
368.18,-0.0032503919311095996
368.182,-0.0032434616731154
368.185,-0.0032359805690679
368.187,-0.0032279808366578
368.19,-0.0032194943680715
368.192,-0.0032105518604788
368.195,-0.0032011826042419
368.197,-0.0031914133453521
368.2,-0.0031812680218979003
368.202,-0.0031707670382672003
368.205,-0.0031599268231835
368.207,-0.0031487592663746997
368.21,-0.0031372718162727
368.212,-0.0031254666786374
368.215,-0.0031133414004017
368.217,-0.0031008886574272
368.22,-0.0030880967059669
368.222,-0.0030749498848243
368.225,-0.0030614293875045
368.227,-0.0030475140767504
368.23,-0.0030331815375603997
368.232,-0.0030184092364808
368.235,-0.0030031757147729
368.237,-0.0029874619342489
368.24,-0.002971252268581
368.242,-0.0029545361188786
368.245,-0.0029373087334399
368.247,-0.0029195725158782
368.25,-0.0029013378760266
368.252,-0.0028826240918242
368.255,-0.0028634598210919003
368.257,-0.0028438835900983
368.26,-0.0028239435980254
368.262,-0.0028036975948348003
368.265,-0.0027832120950411
368.267,-0.0027625615532903
368.27,-0.002741826861147
368.272,-0.0027210942436893004
368.275,-0.0027004532952108
368.277,-0.0026799953620307002
368.28,-0.0026598113301166
368.282,-0.0026399892459229
368.285,-0.0026206115077532
368.287,-0.0026017516524545
368.29,-0.0025834710491459
368.292,-0.0025658155099889
368.295,-0.0025488129850949
368.297,-0.0025324711854692
368.3,-0.0025167779784793
368.302,-0.0025017025446397
368.305,-0.0024871981650034
368.307,-0.0024732073875431003
368.31,-0.0024596675827144
368.312,-0.0024465175225875002
368.315,-0.0024337038454372
368.317,-0.0024211872702808
368.32,-0.0024089478391573
368.322,-0.0023969885560452
368.325,-0.0023853376853201
368.327,-0.0023740490734569
368.33,-0.0023632008144868
368.332,-0.0023528922478203
368.335,-0.0023432396318485
368.337,-0.0023343707714365
368.34,-0.0023264190417217998
368.342,-0.0023195170707291
368.345,-0.0023137905107171
368.347,-0.0023093519082669
368.35,-0.0023062957214236
368.352,-0.0023046931527053002
368.355,-0.0023045890660794003
368.357,-0.0023059993933161
368.36,-0.0023089102791141
368.362,-0.0023132784568948
368.365,-0.0023190330601549
368.367,-0.0023260788582597997
368.37,-0.0023343001863650997
368.372,-0.0023435659223446
368.375,-0.0023537344284114
368.377,-0.0023646588700158
368.38,-0.0023761917650139
368.382,-0.0023881895345962997
368.385,-0.0024005152981833003
368.387,-0.0024130424897781
368.39,-0.0024256555945887
368.392,-0.0024382523208134
368.395,-0.0024507433492979
368.397,-0.002463053066256
368.4,-0.0024751188625604
368.402,-0.0024868908026974
368.405,-0.0024983308965873
368.407,-0.0025094119866737
368.41,-0.0025201171119828996
368.4125,-0.0025304380030611
368.415,-0.0025403742830956
368.4175,-0.0025499320126298
368.42,-0.0025591228922752
368.4225,-0.0025679629003327997
368.425,-0.0025764717921245
368.4275,-0.0025846714972464
368.43,-0.0025925862966422
368.4325,-0.0026002419037084003
368.435,-0.0026076642423332
368.4375,-0.0026148799080711
368.44,-0.0026219153242586
368.4425,-0.0026287961612676
368.445,-0.002635547347394
368.4475,-0.0026421920972728
368.45,-0.0026487522172091
368.4525,-0.0026552473810129
368.455,-0.0026616949279239
368.4575,-0.0026681095540131003
368.46,-0.0026745032028511998
368.4625,-0.0026808849016364002
368.465,-0.0026872607497778
368.4675,-0.0026936332800362
368.47,-0.0027000023687234
368.4725,-0.0027063644648729003
368.475,-0.0027127130869881
368.4775,-0.0027190387051832
368.48,-0.0027253287491284003
368.4825,-0.0027315676040127
368.485,-0.0027377374513332
368.4875,-0.0027438172153237
368.49,-0.0027497842215184
368.4925,-0.0027556137125635
368.495,-0.0027612799391668
368.4975,-0.0027667567029875002
368.5,-0.0027720180362600997
368.5025,-0.0027770392998447
368.505,-0.0027817974646003997
368.5075,-0.0027862723378677
368.51,-0.0027904463147587003
368.5125,-0.0027943055349400002
368.515,-0.0027978392565086
368.5175,-0.0028010401891497
368.52,-0.0028039040682752
368.5225,-0.0028064296267377997
368.525,-0.0028086176702193
368.5275,-0.0028104715147905003
368.53,-0.0028119956646433
368.5325,-0.002813196328994
368.535,-0.0028140805048641002
368.5375,-0.0028146563093371
368.54,-0.0028149322186019
368.5425,-0.0028149177272825997
368.545,-0.0028146214332653
368.5475,-0.0028140527064179997
368.55,-0.0028132203688143002
368.5525,-0.002812132470358
368.555,-0.0028107959431092
368.5575,-0.0028092167153132
368.56,-0.002807398934433
368.5625,-0.0028053450502841
368.565,-0.0028030556294754
368.5675,-0.0028005294284576
368.57,-0.002797763121583
368.5725,-0.0027947518717767
368.575,-0.0027914895935233
368.5775,-0.0027879690035677
368.58,-0.0027841828448269
368.5825,-0.0027801241851115
368.585,-0.0027757872230519
368.5875,-0.0027711682420237
368.59,-0.00276626645167
368.5925,-0.0027610842789161
368.595,-0.0027556282359736998
368.5975,-0.0027499092725344
368.6,-0.0027439424294523
368.6025,-0.0027377475454130004
368.605,-0.0027313484251942997
368.6075,-0.0027247729469134
368.61,-0.002718052399767
368.6125,-0.0027112209157603
368.615,-0.0027043152782281997
368.6175,-0.0026973738387512996
368.62,-0.0026904363178667998
368.6225,-0.0026835431201798
368.625,-0.0026767349852759004
368.6275,-0.0026700525267423
368.63,-0.0026635362099974
368.6325,-0.0026572255572359
368.635,-0.0026511599210898
368.6375,-0.0026453771842112
368.64,-0.0026399143529757
368.6425,-0.0026348069083093
368.645,-0.0026300887913356
368.6475,-0.0026257922637424
368.65,-0.0026219476414627
368.6525,-0.0026185830205676
368.655,-0.0026157247474638
368.6575,-0.002613396438899
368.66,-0.0026116192238639
368.6625,-0.0026104116601953003
368.665,-0.0026097886079741
368.6675,-0.0026097623395138
368.67,-0.0026103407571402
368.6725,-0.0026115286465542
368.675,-0.0026133274332771
368.6775,-0.0026157354575771
368.68,-0.002618748601673
368.6825,-0.0026223609457188997
368.685,-0.0026265658862681
368.6875,-0.0026313561989221
368.69,-0.0026367249279659
368.6925,-0.0026426661817944
368.695,-0.0026491747176373
368.6975,-0.0026562468265815
368.7,-0.0026638793240022
368.7025,-0.0026720700067992998
368.705,-0.0026808168384482
368.7075,-0.0026901178895633003
368.71,-0.0026999701046804
368.7125,-0.002710369452853
368.715,-0.0027213100302674
368.7175,-0.0027327829599736
368.72,-0.0027447764016271
368.7225,-0.0027572745512443
368.725,-0.0027702570948647002
368.7275,-0.0027836986533199
368.73,-0.002797568980905
368.7325,-0.0028118320625509
368.735,-0.0028264469411923
368.7375,-0.0028413676976295
368.74,-0.0028565439061796
368.7425,-0.0028719219379143
368.745,-0.0028874457268848997
368.7475,-0.0029030571570339003
368.75,-0.002918699365691
368.7525,-0.0029343162263622
368.755,-0.002949855951406
368.7575,-0.0029652719057044
368.76,-0.0029805247721239997
368.7625,-0.0029955840050718
368.765,-0.0030104286785421
368.7675,-0.0030250481640561
368.77,-0.0030394413591952997
368.7725,-0.0030536161439282
368.775,-0.0030675873514342004
368.7775,-0.0030813749935257
368.78,-0.003095002003071
368.7825,-0.0031084917811229
368.785,-0.003121866338153
368.7875,-0.0031351441871975
368.79,-0.0031483387684176
368.7925,-0.0031614571982765
368.795,-0.0031744990379380996
368.7975,-0.0031874555681872
368.8,-0.0032003095571702
368.8025,-0.0032130351296541996
368.805,-0.0032255979078989
368.8075,-0.0032379562051353997
368.81,-0.0032500619080441003
368.8125,-0.0032618617211307003
368.815,-0.0032732988101921
368.8175,-0.0032843142398744
368.82,-0.0032948481564212
368.8225,-0.0033048410337132997
368.825,-0.003314234332501
368.8275,-0.0033229711547293
368.83,-0.0033309964663573
368.8325,-0.0033382572310704
368.835,-0.0033447023212862
368.8375,-0.0033502827796522
368.84,-0.0033549511877338
368.8425,-0.0033586620504917
368.845,-0.0033613718075484003
368.8475,-0.0033630385279438
368.85,-0.0033636227859816003
368.8525,-0.0033630874232721997
368.855,-0.0033613980963763
368.8575,-0.0033585236992541
368.86,-0.0033544369392296
368.8625,-0.0033491146285689
368.865,-0.0033425383774795
368.8675,-0.0033346949994259
368.87,-0.0033255769629627
368.8725,-0.003315182947979
368.875,-0.0033035182023507
368.8775,-0.0032905949326967002
368.88,-0.0032764327383342
368.8825,-0.0032610583108301
368.885,-0.0032445061791448
368.8875,-0.0032268183366654
368.89,-0.0032080437630265
368.8925,-0.0031882385610136
368.895,-0.0031674655503519
368.8975,-0.0031457929185758
368.9,-0.0031232949055819002
368.9025,-0.0031000501545661997
368.905,-0.0030761412749473
368.9075,-0.0030516542946781
368.91,-0.0030266778827509
368.9125,-0.0030013024320998997
368.915,-0.0029756198325086
368.9175,-0.0029497222262253
368.92,-0.0029237018225962003
368.9225,-0.0028976503541192
368.925,-0.0028716582887198003
368.9275,-0.0028458144205525003
368.93,-0.0028202060398239003
368.9325,-0.0027949175010331
368.935,-0.0027700307463268997
368.9375,-0.0027456246969646
368.94,-0.0027217748639875
368.9425,-0.0026985533613906
368.945,-0.0026760282609943
368.9475,-0.0026542636193149
368.95,-0.0026333192693333
368.9525,-0.0026132500487623996
368.955,-0.0025941065433138
368.9575,-0.0025759334636622
368.96,-0.0025587709236093
368.9625,-0.0025426526475456
368.965,-0.0025276071453072
368.9675,-0.0025136565447284
368.97,-0.0025008169796864998
368.9725,-0.0024890980229389
368.975,-0.0024785032466512
368.9775,-0.0024690298748167
368.98,-0.0024606687232674
368.9825,-0.002453405685079
368.985,-0.0024472205707699
368.9875,-0.0024420891153959
368.99,-0.0024379829271435997
368.9925,-0.0024348702434188003
368.995,-0.0024327170478355
368.9975,-0.0024314879342015997
369.0,-0.0024311466839031
369.0025,-0.0024316573804866997
369.005,-0.0024329851505408
369.0075,-0.0024350966424747
369.01,-0.0024379607600981
369.0125,-0.0024415486565935
369.015,-0.0024458341180865
369.0175,-0.002450793383204
369.02,-0.0024564047662243003
369.0225,-0.0024626485696124
369.025,-0.0024695064140441998
369.0275,-0.0024769608907248
369.03,-0.0024849950847031
369.0325,-0.0024935917180953
369.035,-0.0025027326132202
369.0375,-0.0025123980046542
369.04,-0.0025225654468059
369.0425,-0.002533209634309
369.045,-0.0025443020234263997
369.0475,-0.0025558100594588
369.05,-0.002567698205549
369.0525,-0.0025799286828786998
369.055,-0.002592461189454
369.0575,-0.0026052551177828
369.06,-0.0026182688639516
369.0625,-0.0026314610559055
369.065,-0.0026447894584424
369.0675,-0.0026582114811212
369.07,-0.0026716825514877997
369.0725,-0.0026851564464144997
369.075,-0.002698583903147
369.0775,-0.0027119133243546003
369.08,-0.002725090884778
369.0825,-0.0027380607893713
369.085,-0.0027507664738389
369.0875,-0.0027631510726674
369.09,-0.0027751582888562
369.0925,-0.0027867327920477
369.095,-0.0027978205407598
369.0975,-0.0028083688544208
369.1,-0.0028183264625058
369.1025,-0.0028276433290749
369.105,-0.0028362705598102
369.1075,-0.0028441607972532
369.11,-0.0028512681241388
369.1125,-0.0028575489037276
369.115,-0.0028629619486349
369.1175,-0.0028674696402568
369.12,-0.0028710384524911
369.1225,-0.002873639779955
369.125,-0.0028752507564983
369.1275,-0.0028758548625099
369.13,-0.0028754423776187
369.1325,-0.002874010865588
369.135,-0.0028715652074011
369.1375,-0.0028681180634396
369.14,-0.0028636893154539
369.1425,-0.0028583064829279
369.145,-0.0028520040017399003
369.1475,-0.0028448230548213
369.15,-0.0028368109666161998
369.1525,-0.0028280206076411
369.155,-0.0028185094084473
369.1575,-0.0028083383030829
369.16,-0.0027975714077555997
369.1625,-0.0027862739817959004
369.165,-0.0027745121614211003
369.1675,-0.0027623519221000002
369.17,-0.0027498573295249
369.1725,-0.0027370911598860004
369.175,-0.0027241136313561
369.1775,-0.0027109818608812997
369.18,-0.0026977500848749
369.1825,-0.0026844700969140003
369.185,-0.0026711900495308
369.1875,-0.0026579563678965
369.19,-0.0026448131005947
369.1925,-0.0026318023292814
369.195,-0.0026189651535353
369.1975,-0.0026063412037979
369.2,-0.002593969650309
369.2025,-0.0025818889206375
369.205,-0.0025701366708129
369.2075,-0.0025587508983599
369.21,-0.0025477688038375
369.2125,-0.0025372277145856
369.215,-0.0025271645870844997
369.2175,-0.002517616345126
369.22,-0.0025086191024033997
369.2225,-0.002500208330917
369.225,-0.0024924181701987003
369.2275,-0.0024852809424514
369.23,-0.0024788266712015
369.2325,-0.0024730825287607003
369.235,-0.0024680723935941997
369.2375,-0.0024638164414918003
369.24,-0.0024603311435419
369.2425,-0.0024576289792069
369.245,-0.0024557185881005
369.2475,-0.0024546046868665
369.25,-0.0024542886856581
369.2525,-0.0024547679122148003
369.255,-0.0024560368338361
369.2575,-0.0024580865728471
369.26,-0.0024609051646547002
369.2625,-0.0024644781319924
369.265,-0.0024687885012521
369.2675,-0.0024738170441035
369.27,-0.0024795431430998
369.2725,-0.0024859450734707
369.275,-0.0024930002647025
369.2775,-0.0025006864460052
369.28,-0.0025089817381668
369.2825,-0.0025178647522979
369.285,-0.0025273156499633002
369.2875,-0.0025373154298094
369.29,-0.0025478464482865
369.2925,-0.0025588920735717
369.295,-0.0025704358880989002
369.2975,-0.0025824623137958
369.3,-0.0025949548570381
369.3025,-0.0026078969855172
369.305,-0.0026212699962303
369.3075,-0.0026350540760868998
369.31,-0.0026492268589398
369.3125,-0.002663763347835
369.315,-0.002678635177681
369.3175,-0.002693810788435
369.32,-0.002709254655503
369.3225,-0.002724927392348
369.325,-0.0027407854997019
369.3275,-0.0027567813011759998
369.33,-0.0027728631984651
369.3325,-0.0027889759735417
369.335,-0.0028050608388369004
369.3375,-0.0028210562607055
369.34,-0.0028368986878747
369.3425,-0.002852523252575
369.345,-0.0028678649065537
369.3475,-0.0028828597316714003
369.35,-0.002897445926984
369.3525,-0.0029115656921104
369.355,-0.0029251662987907
369.3575,-0.0029382015118329997
369.36,-0.0029506328934537003
369.3625,-0.0029624307048095
369.365,-0.002973574594126
369.3675,-0.0029840538103225
369.37,-0.0029938669680384003
369.3725,-0.0030030213946642
369.375,-0.0030115320646805998
369.3775,-0.0030194198699082
369.38,-0.0030267100806709002
369.3825,-0.0030334301751694
369.385,-0.0030396078589649002
369.3875,-0.0030452687349686
369.39,-0.0030504348545349
369.3925,-0.0030551225668539
369.395,-0.0030593412548442
369.3975,-0.0030630924875426
369.4,-0.0030663690252943003
369.4025,-0.0030691549153413003
369.405,-0.0030714253260135
369.4075,-0.0030731480881171
369.41,-0.0030742838591261
369.4125,-0.0030747884366669
369.415,-0.0030746147682976
369.4175,-0.0030737147085782
369.42,-0.0030720417351304
369.4225,-0.0030695530619851
369.425,-0.003066211840624
369.4275,-0.003061988897117
369.43,-0.0030568643538633
369.4325,-0.0030508281296443
369.435,-0.0030438810728932
369.4375,-0.0030360340507862
369.44,-0.0030273081842612
369.4425,-0.0030177338600583
369.445,-0.0030073491705851
369.4475,-0.0029961990134979
369.45,-0.0029843334580959
369.4525,-0.0029718059206202
369.455,-0.0029586722620517
369.4575,-0.0029449887827018
369.46,-0.0029308113959919
369.4625,-0.0029161940925191
369.465,-0.0029011888075072003
369.4675,-0.002885844454245
369.47,-0.0028702061869127
369.4725,-0.0028543157637995
369.475,-0.0028382118096157
369.4775,-0.0028219297802022
369.48,-0.0028055023115378997
369.4825,-0.0027889601406489
369.485,-0.0027723326413196
369.4875,-0.0027556479956072
369.49,-0.0027389344966579
369.4925,-0.0027222205945274997
369.495,-0.0027055354693028004
369.4975,-0.0026889093319227
369.5,-0.0026723735950982
369.5025,-0.0026559608286282
369.505,-0.0026397048426089003
369.5075,-0.0026236405945358
369.51,-0.0026078038788961
369.5125,-0.0025922311964505
369.515,-0.0025769596924039
369.5175,-0.002562026709765
369.52,-0.0025474699917940003
369.5225,-0.0025333268318434
369.525,-0.0025196343892887
369.5275,-0.002506429009757
369.53,-0.0024937461829519
369.5325,-0.0024816199376816
369.535,-0.0024700826245888
369.5375,-0.0024591647343873
369.54,-0.0024488944820036
369.5425,-0.0024392978793266
369.545,-0.002430398459762
369.5475,-0.0024222175754948
369.55,-0.0024147743860576
369.5525,-0.0024080860193056
369.555,-0.0024021678979001997
369.5575,-0.0023970337474995
369.56,-0.0023926958882575997
369.5625,-0.0023891650530321
369.565,-0.0023864507038972
369.5675,-0.0023845609028643002
369.57,-0.002383501981209
369.5725,-0.0023832783543025
369.575,-0.0023838932201486
369.5775,-0.0023853470318294
369.58,-0.002387638258856
369.5825,-0.0023907629097268
369.585,-0.0023947144782928004
369.5875,-0.0023994833826261
369.59,-0.0024050571614897
369.5925,-0.0024114201878035002
369.595,-0.0024185540142016
369.5975,-0.0024264366108788
369.6,-0.0024350432265215004
369.6025,-0.002444346069423
369.605,-0.0024543148752836
369.6075,-0.0024649172584966
369.61,-0.0024761190635208996
369.6125,-0.0024878852777444
369.615,-0.0025001801742362
369.6175,-0.0025129683690894
369.62,-0.0025262153226526
369.6225,-0.002539887498452
369.625,-0.0025539533640018997
369.6275,-0.0025683826703097
369.63,-0.0025831478758743
369.6325,-0.0025982223712935
369.635,-0.0026135814204748
369.6375,-0.0026292011390665
369.64,-0.0026450584326087
369.6425,-0.0026611303549092
369.645,-0.0026773941094439
369.6475,-0.0026938270668794
369.65,-0.0027104062001165998
369.6525,-0.0027271089043429
369.655,-0.0027439125380941
369.6575,-0.0027607947554141
369.66,-0.0027777335054087002
369.6625,-0.0027947064929913
369.665,-0.0028116909696172
369.6675,-0.0028286629576067
369.67,-0.0028455962736627
369.6725,-0.0028624615568842
369.675,-0.0028792250900819
369.6775,-0.0028958476830017
369.68,-0.0029122839622592
369.6825,-0.0029284815981874
369.685,-0.0029443813021973
369.6875,-0.0029599173731492
369.69,-0.0029750185357291
369.6925,-0.0029896095568241
369.695,-0.0030036131297904002
369.6975,-0.0030169518794092003
369.7,-0.0030295505654255998
369.7025,-0.0030413377721706
369.705,-0.003052247962967
369.7075,-0.0030622219713219998
369.71,-0.0030712084406104
369.7125,-0.0030791637081522003
369.715,-0.0030860520201864
369.7175,-0.0030918454699436003
369.72,-0.0030965233415175
369.7225,-0.0031000721408344
369.725,-0.0031024846257209
369.7275,-0.0031037597262684002
369.73,-0.0031039021923933
369.7325,-0.0031029218616941
369.735,-0.0031008337088048
369.7375,-0.0030976571937462003
369.74,-0.0030934161230773
369.7425,-0.0030881380988494
369.745,-0.0030818543194647
369.7475,-0.0030745990799437
369.75,-0.0030664094325027003
369.7525,-0.003057324908744
369.755,-0.0030473873148575002
369.7575,-0.0030366404098358
369.76,-0.0030251299119972
369.7625,-0.0030129036242194
369.765,-0.0030000112588774
369.7675,-0.0029865047328866997
369.77,-0.0029724384697496003
369.7725,-0.0029578692358036
369.775,-0.0029428566533704
369.7775,-0.0029274631527045
369.78,-0.0029117538518408
369.7825,-0.002895796653736
369.785,-0.0028796616106070002
369.7875,-0.0028634206535601
369.79,-0.0028471468094145
369.7925,-0.0028309133259205
369.795,-0.0028147926427728003
369.7975,-0.0027988554063219
369.8,-0.0027831693865849
369.8025,-0.0027677984717561
369.805,-0.0027528018922176
369.8075,-0.0027382332109499
369.81,-0.0027241402097394002
369.8125,-0.0027105642652825
369.815,-0.0026975404611838004
369.8175,-0.0026850979148446003
369.82,-0.0026732600760426
369.8225,-0.0026620455606001002
369.825,-0.0026514689612401
369.8275,-0.0026415419404295
369.83,-0.0026322742762106997
369.8325,-0.0026236749768205002
369.835,-0.0026157535650002
369.8375,-0.0026085208677017
369.84,-0.0026019901457926997
369.8425,-0.0025961774003698
369.845,-0.0025911018713840003
369.8475,-0.0025867863237821003
369.85,-0.0025832560590697
369.8525,-0.0025805388197904
369.855,-0.0025786635373238
369.8575,-0.0025776592032942
369.86,-0.0025775534600892
369.8625,-0.0025783710908814
369.865,-0.0025801326989538
369.8675,-0.0025828531337261
369.87,-0.0025865401101866003
369.8725,-0.0025911931800282
369.875,-0.0025968023893946
369.8775,-0.0026033476246351
369.88,-0.0026107980007696
369.8825,-0.0026191117128584003
369.885,-0.0026282361376782
369.8875,-0.0026381085879974
369.89,-0.0026486571606489998
369.8925,-0.0026598022566969998
369.895,-0.0026714578654966
369.8975,-0.0026835334814445
369.9,-0.0026959357476189
369.9025,-0.0027085704814071
369.905,-0.0027213446197205
369.9075,-0.0027341679365955
369.91,-0.0027469552198796
369.9125,-0.0027596277550047
369.915,-0.002772114882049
369.9175,-0.0027843549176911004
369.92,-0.0027962958737568
369.9225,-0.002807895540465
369.925,-0.0028191208885737
369.9275,-0.0028299475196286
369.93,-0.0028403579923176998
369.9325,-0.0028503406771326002
369.935,-0.0028598874602388
369.9375,-0.002868992818353
369.94,-0.0028776515309319
369.9425,-0.0028858578000664
369.945,-0.0028936041085843
369.9475,-0.0029008807300555
369.95,-0.0029076754493016
369.9525,-0.0029139736700023
369.955,-0.0029197587289012
369.9575,-0.0029250123662055
369.96,-0.0029297153470805998
369.9625,-0.0029338480223401
369.965,-0.0029373910194315
369.9675,-0.0029403256355228
369.97,-0.0029426348523917
369.9725,-0.002944303494521
369.975,-0.0029453191601032
369.9775,-0.0029456726154523
369.98,-0.0029453583716232
369.9825,-0.002944375582535
369.985,-0.0029427276320949
369.9875,-0.0029404232563177
369.99,-0.0029374762408391
369.9925,-0.0029339057560205
369.995,-0.0029297361581413
369.9975,-0.002924997267284
370.0,-0.0029197239751078
370.0025,-0.0029139566239127002
370.005,-0.0029077404901964
370.0075,-0.0029011260464021
370.01,-0.0028941690453571003
370.0125,-0.0028869300424068
370.015,-0.0028794746940425
370.0175,-0.0028718731609288003
370.02,-0.0028641998977342003
370.0225,-0.0028565332310682002
370.025,-0.0028489542685326
370.0275,-0.002841546568686
370.03,-0.0028343945665305
370.0325,-0.0028275827682155003
370.035,-0.0028211942319653002
370.0375,-0.0028153091562254
370.04,-0.0028100033435269
370.0425,-0.0028053463504686
370.045,-0.0028014000969112996
370.0475,-0.0027982173616811
370.05,-0.0027958403701805997
370.0525,-0.0027942996466013997
370.055,-0.0027936137995337
370.0575,-0.0027937891243711
370.06,-0.0027948200677031
370.0625,-0.0027966900166956996
370.065,-0.0027993722556546997
370.0675,-0.0028028309992742
370.07,-0.0028070229315669
370.0725,-0.0028118979805793
370.075,-0.0028174007326892
370.0775,-0.0028234716795881
370.08,-0.0028300482962474002
370.0825,-0.0028370666412707
370.085,-0.0028444624911339
370.0875,-0.0028521728948159002
370.09,-0.0028601375167235004
370.0925,-0.002868299562315
370.095,-0.0028766069844246
370.0975,-0.0028850124988934
370.1,-0.0028934740554069
370.1025,-0.0029019540878424
370.105,-0.0029104188325257
370.1075,-0.0029188376357981998
370.11,-0.0029271812769917
370.1125,-0.0029354212747098
370.115,-0.0029435285911151997
370.1175,-0.0029514729936196
370.12,-0.0029592224834758
370.1225,-0.0029667430976706
370.125,-0.0029739992336163
370.1275,-0.0029809539167406
370.13,-0.0029875697520735
370.1325,-0.0029938093659285002
370.135,-0.0029996370582813
370.1375,-0.0030050193068437
370.14,-0.0030099260094367
370.1425,-0.0030143310624656003
370.145,-0.0030182132495028
370.1475,-0.0030215563185812997
370.15,-0.0030243491848060003
370.1525,-0.0030265857838829
370.155,-0.0030282646907679
370.1575,-0.0030293886250319997
370.16,-0.0030299638500382
370.1625,-0.0030299996357239997
370.165,-0.0030295076531836
370.1675,-0.0030285015655421
370.17,-0.0030269965854203
370.1725,-0.0030250093624841
370.175,-0.0030225577114814
370.1775,-0.0030196607358645
370.18,-0.003016338604305
370.1825,-0.0030126126761008
370.185,-0.0030085054152822
370.1875,-0.0030040400280191
370.19,-0.0029992402551322
370.1925,-0.0029941296925108
370.195,-0.0029887311490379
370.1975,-0.0029830657289231
370.2,-0.0029771520209450003
370.2025,-0.0029710051041037
370.205,-0.0029646359872818
370.2075,-0.0029580508905168
370.21,-0.0029512513598785
370.2125,-0.0029442341505524997
370.215,-0.0029369921083215
370.2175,-0.0029295148295414002
370.22,-0.0029217902556037
370.2225,-0.0029138058486828
370.225,-0.0029055505485592998
370.2275,-0.0028970162264194002
370.23,-0.0028881992766272
370.2325,-0.0028791023881672
370.235,-0.0028697350424613
370.2375,-0.0028601146425578003
370.24,-0.0028502670126967
370.2425,-0.0028402256373572
370.245,-0.0028300315357884
370.2475,-0.002819731959034
370.25,-0.0028093790476557
370.2525,-0.0027990279694633
370.255,-0.0027887350991577997
370.2575,-0.0027785562250937
370.26,-0.0027685445301659996
370.2625,-0.0027587491366245
370.265,-0.0027492138480156997
370.2675,-0.0027399760303542
370.27,-0.0027310662394228
370.2725,-0.0027225076414973
370.275,-0.002714316212197
370.2775,-0.0027065006011569
370.28,-0.0026990629391198
370.2825,-0.0026919988599449
370.285,-0.0026852984338289
370.2875,-0.0026789467799364004
370.29,-0.0026729248230346002
370.2925,-0.0026672104017258
370.295,-0.0026617789278749002
370.2975,-0.0026566045373247
370.3,-0.0026516609723961
370.3025,-0.0026469226522682003
370.305,-0.0026423653547365
370.3075,-0.0026379671686457
370.31,-0.0026337090955993003
370.3125,-0.0026295755973425
370.315,-0.0026255550813241
370.3175,-0.0026216401309361
370.32,-0.002617827556338
370.3225,-0.0026141184650664002
370.325,-0.0026105180926347003
370.3275,-0.0026070353544276003
370.33,-0.0026036826076908
370.3325,-0.002600475025222
370.335,-0.0025974300642634
370.3375,-0.0025945669270986
370.34,-0.0025919059871575
370.3425,-0.0025894683153298
370.345,-0.0025872753345899
370.3475,-0.0025853485450349
370.35,-0.0025837094007367
370.3525,-0.0025823793767094
370.355,-0.0025813799192929998
370.3575,-0.0025807327296529
370.36,-0.0025804598227946
370.3625,-0.0025805837183937
370.365,-0.0025811272823388002
370.3675,-0.0025821139542867
370.37,-0.002583567287128
370.3725,-0.0025855107573610997
370.375,-0.0025879673962719
370.3775,-0.0025909591348175997
370.38,-0.0025945064701121
370.3825,-0.0025986274305099004
370.385,-0.0026033376811859
370.3875,-0.0026086492604116
370.39,-0.0026145706138245
370.3925,-0.0026211061111908
370.395,-0.0026282558744628
370.3975,-0.0026360161894292
370.4,-0.0026443789839611003
370.4025,-0.0026533328589494
370.405,-0.0026628630369394998
370.4075,-0.0026729516923562
370.41,-0.0026835787575238998
370.4125,-0.0026947218010804
370.415,-0.0027063564358852
370.4175,-0.0027184566404227
370.42,-0.0027309948253016
370.4225,-0.0027439421252476
370.425,-0.0027572688640908
370.4275,-0.0027709444973423
370.43,-0.0027849385198580002
370.4325,-0.0027992203735876
370.435,-0.0028137600663038
370.4375,-0.0028285283128121
370.44,-0.0028434964445426
370.4425,-0.0028586363928241
370.445,-0.0028739201723493
370.4475,-0.0028893188530385
370.45,-0.0029048018746131
370.4525,-0.0029203359493930998
370.455,-0.0029358833270311
370.4575,-0.0029514014419919996
370.46,-0.0029668411782869998
370.4625,-0.0029821476132606
370.465,-0.002997259176827
370.4675,-0.0030121091645446997
370.47,-0.0030266269548146
370.4725,-0.0030407387144896
370.475,-0.0030543698217758
370.4775,-0.0030674456300187
370.48,-0.0030798928260599
370.4825,-0.0030916398150618997
370.485,-0.0031026173451938997
370.4875,-0.003112758457179
370.49,-0.0031219987132027997
370.4925,-0.0031302763433864998
370.495,-0.0031375326036276
370.4975,-0.0031437121824151
370.5,-0.0031487640155243002
370.5025,-0.0031526424012986998
370.505,-0.0031553073109265002
370.5075,-0.0031567257848167
370.51,-0.0031568725670804002
370.5125,-0.003155730815023
370.515,-0.0031532925910487
370.5175,-0.00314955923338
370.52,-0.0031445413656934003
370.5225,-0.003138259076371
370.525,-0.0031307415890676
370.5275,-0.0031220269620920002
370.53,-0.0031121618584996
370.5325,-0.0031012008945931003
370.535,-0.0030892062846300003
370.5375,-0.0030762469549259
370.54,-0.0030623985382569
370.5425,-0.0030477416522517
370.545,-0.0030323619180749
370.5475,-0.00301634869
370.55,-0.0029997940239727
370.5525,-0.0029827922512692
370.555,-0.0029654382548511
370.5575,-0.0029478271744203003
370.56,-0.0029300532869772997
370.5625,-0.0029122089445865
370.565,-0.0028943841060494
370.5675,-0.0028766653253925
370.57,-0.0028591352665680997
370.5725,-0.002841871932974
370.575,-0.0028249481882903
370.5775,-0.002808431255635
370.58,-0.0027923821224336
370.5825,-0.0027768555324022
370.585,-0.002761899161737
370.5875,-0.0027475542455069
370.59,-0.0027338547749464
370.5925,-0.0027208281254428
370.595,-0.0027084950735181998
370.5975,-0.0026968704678071
370.6,-0.002685963615726
370.6025,-0.0026757789634388
370.605,-0.0026663166635164
370.6075,-0.0026575735271916
370.61,-0.0026495435081056997
370.6125,-0.0026422181530445002
370.615,-0.0026355870941602
370.6175,-0.0026296383364767003
370.62,-0.0026243582080749
370.6225,-0.0026197317865581
370.625,-0.0026157422555006
370.6275,-0.0026123716995828
370.63,-0.0026096008876199
370.6325,-0.0026074093169898
370.635,-0.002605776086168
370.6375,-0.0026046801699718997
370.64,-0.0026041004635181998
370.6425,-0.0026040166748916
370.645,-0.0026044094811245003
370.6475,-0.0026052599091821002
370.65,-0.0026065502911536
370.6525,-0.0026082634941447
370.655,-0.0026103833772727
370.6575,-0.0026128945530642
370.66,-0.0026157828253557
370.6625,-0.0026190354085986996
370.665,-0.0026226408844674
370.6675,-0.0026265899611701998
370.67,-0.0026308752961628
370.6725,-0.0026354916153589
370.675,-0.0026404355068393
370.6775,-0.0026457048106519002
370.68,-0.0026512979929038
370.6825,-0.0026572131323393
370.685,-0.0026634475540054
370.6875,-0.0026699961800013
370.69,-0.0026768523307145998
370.6925,-0.0026840063496444
370.695,-0.0026914462942122
370.6975,-0.0026991575501656997
370.7,-0.0027071233768776
370.7025,-0.0027153246554421
370.705,-0.0027237406654767
370.7075,-0.0027323485795313998
370.71,-0.0027411241934100004
370.7125,-0.0027500415864091
370.715,-0.0027590732490751996
370.7175,-0.0027681905396833
370.72,-0.0027773634433357
370.7225,-0.0027865609251818
370.725,-0.002795751672056
370.7275,-0.0028049033024321
370.73,-0.0028139840880917
370.7325,-0.0028229623680021
370.735,-0.0028318072943005
370.7375,-0.0028404892246775
370.74,-0.0028489800861585
370.7425,-0.0028572535210754
370.745,-0.0028652852353303
370.7475,-0.0028730535922494
370.75,-0.0028805392925312003
370.7525,-0.0028877260509931
370.755,-0.0028946005795209
370.7575,-0.0029011528500261
370.76,-0.00290737586391
370.7625,-0.0029132658714388
370.765,-0.0029188220551237
370.7675,-0.0029240463200055
370.77,-0.0029289428743386
370.7725,-0.0029335179569751004
370.775,-0.0029377789707452
370.7775,-0.0029417343408383
370.78,-0.0029453925578828
370.7825,-0.0029487616252275002
370.785,-0.0029518485640229
370.7875,-0.0029546587499002
370.79,-0.0029571958594434
370.7925,-0.0029594616015503
370.795,-0.0029614558505772002
370.7975,-0.0029631769148663
370.8,-0.0029646222101516
370.8025,-0.0029657883186511
370.805,-0.0029666717038417
370.8075,-0.0029672690368253
370.81,-0.0029675775680864
370.8125,-0.0029675954041437
370.815,-0.0029673215044927997
370.8175,-0.0029667560584388003
370.82,-0.0029659005303117997
370.8225,-0.0029647575566670997
370.825,-0.0029633315196608
370.8275,-0.0029616278980064002
370.83,-0.0029596539176152
370.8325,-0.0029574180818224003
370.835,-0.0029549296741180004
370.8375,-0.0029521987528845
370.84,-0.0029492352582615997
370.8425,-0.0029460486691434
370.845,-0.0029426476250201
370.8475,-0.0029390398746615997
370.85,-0.0029352320565511
370.8525,-0.0029312307344498
370.855,-0.002927042877192
370.8575,-0.0029226766040939003
370.86,-0.0029181425863655
370.8625,-0.0029134545350136
370.865,-0.0029086299373301
370.8675,-0.0029036901748594
370.87,-0.0028986605122431003
370.8725,-0.0028935696356453
370.875,-0.002888449247753
370.8775,-0.0028833330136657
370.88,-0.0028782561816682
370.8825,-0.0028732544621964
370.885,-0.0028683638099969
370.8875,-0.0028636191313835
370.89,-0.0028590546005965002
370.8925,-0.0028547022884634
370.895,-0.0028505920601674
370.8975,-0.0028467510409234
370.9,-0.0028432026698627
370.9025,-0.002839966891828
370.905,-0.0028370587052762
370.9075,-0.0028344889620870997
370.91,-0.0028322631301769996
370.9125,-0.0028303820557115
370.915,-0.0028288421974157
370.9175,-0.0028276357935805
370.92,-0.0028267515435601
370.9225,-0.002826175492064
370.925,-0.0028258915933421
370.9275,-0.0028258820007663
370.93,-0.0028261275773121
370.9325,-0.0028266079576458
370.935,-0.0028273014130201
370.9375,-0.0028281839937844
370.94,-0.00282922974621
370.9425,-0.0028304100385324
370.945,-0.0028316925824076002
370.9475,-0.0028330426251773
370.95,-0.0028344225748396998
370.9525,-0.0028357933813186
370.955,-0.0028371162011261997
370.9575,-0.0028383541912140003
370.96,-0.0028394747606128
370.9625,-0.0028404517017596
370.965,-0.0028412671523117003
370.9675,-0.0028419125324552
370.97,-0.0028423896211042
370.9725,-0.0028427099191968
370.975,-0.0028428947325874997
370.9775,-0.0028429734464366
370.98,-0.0028429827010946
370.9825,-0.0028429648965833
370.985,-0.0028429666810707
370.9875,-0.002843038086641
370.99,-0.00284323114176
370.9925,-0.0028435988259355
370.995,-0.0028441939767754
370.9975,-0.0028450681504418
371.0,-0.0028462705017042998
371.0025,-0.0028478465886911998
371.005,-0.0028498372887418
371.0075,-0.0028522778400595
371.01,-0.0028551965964687996
371.0125,-0.0028586144709794
371.015,-0.0028625441687594
371.0175,-0.0028669899538215
371.02,-0.0028719475330247998
371.0225,-0.0028774040545946
371.025,-0.0028833388773582
371.0275,-0.0028897241061956
371.03,-0.0028965253820999
371.0325,-0.0029037035864391
371.035,-0.0029112153040178
371.0375,-0.0029190149504296
371.04,-0.0029270561423006
371.0425,-0.0029352929411241
371.045,-0.0029436819978873
371.0475,-0.0029521832267947
371.05,-0.00296076203729
371.0525,-0.0029693895293785
371.055,-0.0029780438334465003
371.0575,-0.0029867101125745
371.06,-0.0029953809941343002
371.0625,-0.0030040558639673
371.065,-0.0030127404994337997
371.0675,-0.0030214453203344003
371.07,-0.0030301848723047
371.0725,-0.0030389748398903
371.075,-0.0030478313071099
371.0775,-0.0030567669064189
371.08,-0.0030657906002794
371.0825,-0.0030749044513489
371.085,-0.0030841026102890997
371.0875,-0.0030933710282959
371.09,-0.0031026862166555
371.0925,-0.0031120163517185002
371.095,-0.0031213217721951
371.0975,-0.0031305562069681
371.1,-0.0031396683305231
371.1025,-0.0031486031168956002
371.105,-0.0031573035819303
371.1075,-0.0031657121007509998
371.11,-0.0031737719847353997
371.1125,-0.0031814282923861
371.115,-0.0031886289818966003
371.1175,-0.0031953252592036
371.12,-0.0032014722026272
371.1225,-0.0032070281865974
371.125,-0.0032119551136702
371.1275,-0.0032162177039389
371.13,-0.003219782793143
371.1325,-0.0032226192222793
371.135,-0.0032246969364181
371.1375,-0.0032259877557258
371.14,-0.0032264643537928
371.1425,-0.0032261018042686
371.145,-0.0032248768136018
371.1475,-0.0032227697128857
371.15,-0.0032197633430137
371.1525,-0.0032158445858424998
371.155,-0.0032110042378668
371.1575,-0.0032052371653050003
371.16,-0.0031985426712958
371.1625,-0.0031909244405995
371.165,-0.003182391074801
371.1675,-0.0031729563661062003
371.17,-0.003162639756826
371.1725,-0.0031514672362436
371.175,-0.0031394715929589
371.1775,-0.003126693317011
371.18,-0.0031131807641760997
371.1825,-0.0030989903932456
371.185,-0.00308418646868
371.1875,-0.0030688405176516
371.19,-0.0030530304956699
371.1925,-0.003036839668399
371.195,-0.0030203551218693
371.1975,-0.0030036667419856
371.2,-0.0029868652232367997
371.2025,-0.0029700413172067
371.205,-0.0029532845045899
371.2075,-0.0029366817249144
371.21,-0.0029203169199702
371.2125,-0.0029042700280496
371.215,-0.0028886166390978
371.2175,-0.0028734274667778
371.22,-0.0028587680513480996
371.2225,-0.0028446984325548
371.225,-0.002831273100234
371.2275,-0.0028185407726245
371.23,-0.002806544380884
371.2325,-0.0027953210987086
371.235,-0.0027849023237512
371.2375,-0.0027753138522387
371.24,-0.0027665760057881002
371.2425,-0.0027587037166205003
371.245,-0.0027517069966774
371.2475,-0.0027455909761366
371.25,-0.0027403564050296
371.2525,-0.0027359996717609
371.255,-0.0027325142449259
371.2575,-0.0027298898227294
371.26,-0.0027281138934
371.2625,-0.0027271716033023
371.265,-0.0027270466836448997
371.2675,-0.0027277213099821
371.27,-0.0027291766442144997
371.2725,-0.0027313930820810997
371.275,-0.0027343499558514
371.2775,-0.0027380259237133
371.28,-0.0027423985850596
371.2825,-0.0027474445643725
371.285,-0.0027531394826053
371.2875,-0.0027594577868621
371.29,-0.0027663730292733
371.2925,-0.0027738578499677
371.295,-0.0027818843861419
371.2975,-0.0027904240636312003
371.3,-0.002799448309179
371.3025,-0.0028089285564139002
371.305,-0.0028188364404322
371.3075,-0.0028291440326886
371.31,-0.0028398240802956
371.3125,-0.0028508500166324
371.315,-0.0028621960812609
371.3175,-0.0028738377661486
371.32,-0.0028857512563994
371.3225,-0.002897913876487
371.325,-0.0029103037308934
371.3275,-0.0029228999724477
371.33,-0.0029356820443655
371.3325,-0.0029486299005832004
371.335,-0.0029617232675878
371.3375,-0.0029749418941393
371.34,-0.0029882650976848003
371.3425,-0.0030016718264661
371.345,-0.0030151406132207003
371.3475,-0.0030286499480806
371.35,-0.0030421781632684
371.3525,-0.0030557042191961
371.355,-0.0030692074007666
371.3575,-0.0030826684570821002
371.36,-0.0030960688637603
371.3625,-0.0031093920741593
371.365,-0.0031226231011117
371.3675,-0.0031357490294632
371.37,-0.0031487588727119997
371.3725,-0.0031616441934466002
371.375,-0.0031743989221735
371.3775,-0.0031870198013356
371.38,-0.0031995061569157
371.3825,-0.0032118607399257
371.385,-0.0032240889893833
371.3875,-0.0032361993957722
371.39,-0.0032482037287897
371.3925,-0.0032601157717846
371.395,-0.0032719515243807
371.3975,-0.0032837281066947998
371.4,-0.0032954629166465996
371.4025,-0.003307172326569
371.405,-0.0033188705482161
371.4075,-0.0033305680977786
371.41,-0.0033422703553064002
371.4125,-0.0033539766684406998
371.415,-0.0033656788582603
371.4175,-0.003377360743741
371.42,-0.0033889979258298
371.4225,-0.0034005573234344
371.425,-0.0034119984331270003
371.4275,-0.0034232729472642998
371.43,-0.0034343268546162
371.4325,-0.0034451007943095
371.435,-0.0034555319698782
371.4375,-0.0034655548283246997
371.44,-0.0034751032557852
371.4425,-0.0034841104814084
371.445,-0.0034925112520379003
371.4475,-0.0035002418488067
371.45,-0.0035072411968397
371.4525,-0.0035134514093626
371.455,-0.0035188183625151
371.4575,-0.0035232922982634
371.46,-0.0035268283870071
371.4625,-0.0035293876070732
371.465,-0.0035309371588981998
371.4675,-0.0035314514935901
371.47,-0.0035309123752752
371.4725,-0.0035293095007295
371.475,-0.0035266406025970002
371.4775,-0.0035229109124025
371.48,-0.0035181329761565
371.4825,-0.003512325645859
371.485,-0.0035055131721983997
371.4875,-0.0034977243754469
371.49,-0.0034889917205474003
371.4925,-0.0034793505230930003
371.495,-0.0034688384902951002
371.4975,-0.0034574954410378
371.5,-0.0034453629586239
371.5025,-0.0034324844552078
371.505,-0.0034189047470195998
371.5075,-0.0034046700380841997
371.51,-0.0033898273591338
371.5125,-0.0033744238385171998
371.515,-0.0033585060801078
371.5175,-0.0033421197726098
371.52,-0.0033253087540648
371.5225,-0.0033081149412594
371.525,-0.0032905783430364
371.5275,-0.00327273726971
371.53,-0.0032546291755889
371.5325,-0.0032362908103103
371.535,-0.0032177598972852
371.5375,-0.0031990748031613
371.54,-0.0031802762401017004
371.5425,-0.0031614063306836
371.545,-0.003142509729213
371.5475,-0.0031236328045572
371.55,-0.0031048237460891003
371.5525,-0.0030861320041424
371.555,-0.0030676082523719
371.5575,-0.0030493033934167
371.56,-0.0030312683259629
371.5625,-0.0030135532106023996
371.565,-0.0029962066271861
371.5675,-0.0029792751205699
371.57,-0.0029628023194523
371.5725,-0.0029468283860028
371.575,-0.0029313896144836002
371.5775,-0.0029165181675638
371.58,-0.0029022421167319
371.5825,-0.0028885855010049996
371.585,-0.0028755685242424
371.5875,-0.0028632082900579
371.59,-0.0028515186540389
371.5925,-0.0028405109231648
371.595,-0.0028301939811276
371.5975,-0.0028205744430501003
371.6,-0.0028116569955997004
371.6025,-0.0028034441172999002
371.605,-0.0027959363605348
371.6075,-0.0027891325204511
371.61,-0.002783029452356
371.6125,-0.0027776225030147
371.615,-0.0027729054541459
371.6175,-0.0027688709213166
371.62,-0.0027655104635359
371.6225,-0.0027628142915440998
371.625,-0.0027607719159981003
371.6275,-0.0027593720394496
371.63,-0.0027586020255167
371.6325,-0.0027584484683472
371.635,-0.0027588967265761996
371.6375,-0.0027599307840787003
371.64,-0.0027615334200185
371.6425,-0.0027636858319972
371.645,-0.0027663680249022
371.6475,-0.0027695585722596
371.65,-0.002773235135588
371.6525,-0.0027773744599574
371.655,-0.0027819530982524
371.6575,-0.0027869473249384
371.66,-0.0027923343859329
371.6625,-0.0027980912584797
371.665,-0.0028041969865272996
371.6675,-0.0028106308076119
371.67,-0.0028173733492431997
371.6725,-0.0028244057660953997
371.675,-0.0028317097467016003
371.6775,-0.0028392668146522
371.68,-0.0028470577787983
371.6825,-0.0028550623953577
371.685,-0.0028632588301267
371.6875,-0.0028716232600954
371.69,-0.0028801296189685
371.6925,-0.0028887500178905
371.695,-0.0028974543311755
371.6975,-0.0029062112184415
371.7,-0.0029149882027476996
371.7025,-0.0029237529541335
371.705,-0.0029324730281609997
371.7075,-0.0029411174667564
371.71,-0.0029496563083542997
371.7125,-0.002958061504343
371.715,-0.0029663066678123
371.7175,-0.0029743671060054
371.72,-0.0029822195555756
371.7225,-0.0029898420167489
371.725,-0.0029972131587931
371.7275,-0.0030043120227911
371.73,-0.0030111174849201
371.7325,-0.0030176078876311997
371.735,-0.003023760652528
371.7375,-0.0030295518454408
371.74,-0.0030349564205911
371.7425,-0.0030399476333468
371.745,-0.0030444977122644997
371.7475,-0.0030485778465196
371.75,-0.0030521587829255
371.7525,-0.0030552112946421
371.755,-0.0030577070504753
371.7575,-0.0030596190364674
371.76,-0.0030609227961767003
371.7625,-0.0030615969796469003
371.765,-0.003061624635964
371.7675,-0.0030609936084027
371.77,-0.0030596976709624003
371.7725,-0.0030577368698977
371.775,-0.0030551179405446
371.7775,-0.0030518541558488
371.78,-0.0030479650568982003
371.7825,-0.0030434756494630002
371.785,-0.0030384155475465004
371.7875,-0.0030328175774459
371.79,-0.0030267165878242
371.7925,-0.0030201480887913
371.795,-0.0030131470766921
371.7975,-0.003005747166398
371.8,-0.0029979798628007
371.8025,-0.0029898744575033
371.805,-0.0029814579683099
371.8075,-0.0029727555982128
371.81,-0.0029637911998773
371.8125,-0.0029545879419275
371.815,-0.0029451689751327998
371.8175,-0.0029355579842968997
371.82,-0.0029257797340495
371.8225,-0.0029158602687424
371.825,-0.0029058275133467
371.8275,-0.0028957110102553
371.83,-0.0028855424704844
371.8325,-0.0028753557145775
371.835,-0.0028651865300064
371.8375,-0.0028550730419697
371.84,-0.0028450550346866
371.8425,-0.0028351739072865
371.845,-0.0028254726581913
371.8475,-0.0028159941025987
371.85,-0.0028067811527602003
371.8525,-0.0027978748821624
371.855,-0.0027893145215074
371.8575,-0.0027811353816007997
371.86,-0.0027733685901396004
371.8625,-0.0027660401261077
371.865,-0.0027591699331754
371.8675,-0.0027527717694041
371.87,-0.0027468529542583
371.8725,-0.0027414142530212
371.875,-0.0027364505265154
371.8775,-0.0027319510945245998
371.88,-0.0027279005488167
371.8825,-0.002724279556162
371.885,-0.0027210664256465
371.8875,-0.0027182379611789998
371.89,-0.0027157706029884
371.8925,-0.0027136415305154
371.895,-0.0027118293812978997
371.8975,-0.002710315036554
371.9,-0.0027090813308658004
371.9025,-0.0027081139702663
371.905,-0.0027074004624340997
371.9075,-0.0027069304378956
371.91,-0.0027066947893363
371.9125,-0.0027066854260214997
371.915,-0.002706894697625
371.9175,-0.0027073153090633
371.92,-0.0027079399942334004
371.9225,-0.0027087613965541
371.925,-0.0027097725008054002
371.9275,-0.0027109667305675
371.93,-0.0027123384174568
371.9325,-0.0027138836370592
371.935,-0.0027156000320657002
371.9375,-0.0027174882855012
371.94,-0.0027195515233599996
371.9425,-0.0027217962606359003
371.945,-0.0027242322049525
371.9475,-0.0027268719733898003
371.95,-0.0027297310107054
371.9525,-0.00273282671025
371.955,-0.0027361780767748
371.9575,-0.0027398056767316
371.96,-0.0027437305109663
371.9625,-0.0027479744479032
371.965,-0.0027525597549219
371.9675,-0.0027575104363221
371.97,-0.00276285143758
371.9725,-0.0027686101369922
371.975,-0.0027748168071085
371.9775,-0.0027815044257547
371.98,-0.002788709167844
371.9825,-0.0027964694896751
371.985,-0.0028048253593145997
371.9875,-0.0028138168970605
371.99,-0.0028234829280858
371.9925,-0.002833859262364
371.995,-0.002844976940189
371.9975,-0.0028568602860016
372.0,-0.0028695248233445
372.0025,-0.0028829751685659002
372.005,-0.0028972028254889
372.0075,-0.0029121842257557
372.01,-0.0029278796160444004
372.0125,-0.0029442326600458
372.015,-0.0029611712740824
372.0175,-0.0029786103154414
372.02,-0.0029964543401039003
372.0225,-0.0030146022734464
372.025,-0.0030329513083088002
372.0275,-0.0030514013113235
372.03,-0.0030698574029107
372.0325,-0.0030882325641486
372.035,-0.0031064474694284
372.0375,-0.0031244304270993
372.04,-0.0031421160442103003
372.0425,-0.0031594431529454996
372.045,-0.0031763530526507
372.0475,-0.0031927882062466
372.05,-0.003208690717627
372.0525,-0.0032240031544352
372.055,-0.003238667696031
372.0575,-0.0032526276810409
372.06,-0.003265828712906
372.0625,-0.0032782202083266
372.065,-0.0032897567460119003
372.0675,-0.0033003997080296
372.07,-0.0033101183106645
372.0725,-0.0033188904952781003
372.075,-0.0033267034582731
372.0775,-0.0033335536497614998
372.08,-0.0033394463465373
372.0825,-0.0033443949743529
372.085,-0.0033484201330012003
372.0875,-0.0033515483320010002
372.09,-0.0033538110206847004
372.0925,-0.0033552433432885
372.095,-0.0033558830922399002
372.0975,-0.0033557697565462998
372.1,-0.0033549439783797
372.1025,-0.0033534469073616
372.105,-0.0033513195497458003
372.1075,-0.0033486030883002
372.11,-0.0033453379042894
372.1125,-0.0033415637805567
372.115,-0.0033373198530079
372.1175,-0.0033326444411965
372.12,-0.0033275743445129002
372.1225,-0.003322145986876
372.125,-0.0033163942100294
372.1275,-0.0033103524159389
372.13,-0.0033040532580916
372.1325,-0.0032975276927969003
372.135,-0.0032908054846849002
372.1375,-0.0032839151553066
372.14,-0.0032768836499331
372.1425,-0.003269736845459
372.145,-0.0032624988543093997
372.1475,-0.0032551927831529
372.15,-0.0032478399091227
372.1525,-0.0032404606172469997
372.155,-0.0032330738928871
372.1575,-0.0032256978569855
372.16,-0.0032183500325223
372.1625,-0.0032110474846791
372.165,-0.0032038075631073
372.1675,-0.0031966477133037
372.17,-0.0031895865081775
372.1725,-0.0031826433260186
372.175,-0.0031758390054469
372.1775,-0.003169196001148
372.18,-0.0031627379354861
372.1825,-0.0031564900336925003
372.185,-0.0031504784678337
372.1875,-0.0031447303073590003
372.19,-0.0031392727175345997
372.1925,-0.0031341321651677
372.195,-0.0031293346635286002
372.1975,-0.0031249040792756
372.2,-0.0031208626030851
372.2025,-0.0031172298584947
372.205,-0.0031140234349583
372.2075,-0.0031112578725178003
372.21,-0.0031089452981915002
372.2125,-0.0031563090126576704
372.215,-0.00316066602282538
372.2175,-0.00315532441305098
372.22,-0.00314956761024476
372.2225,-0.00314499679986896
372.225,-0.00314170393698513
372.2275,-0.0031395417658385697
372.23,-0.00313835793908402
372.2325,-0.00313802973233781
372.235,-0.00313846085390094
372.2375,-0.0031395745192659003
372.24,-0.00314130644671168
372.2425,-0.00314360136918742
372.245,-0.00314641050548652
372.2475,-0.00314968929671239
372.25,-0.0031533963918371696
372.2525,-0.0031574919909558297
372.255,-0.00316193744303764
372.2575,-0.00316669419407845
372.26,-0.0031717224397560797
372.2625,-0.00317698159389195
372.265,-0.00318242930172187
372.2675,-0.00318802159667793
372.27,-0.00319371288658336
372.2725,-0.00319945643066086
372.275,-0.00320520482715442
372.2775,-0.00321091060896327
372.28,-0.0032165270078858897
372.2825,-0.00322200835247139
372.285,-0.0032273108417749503
372.2875,-0.00323239307611472
372.29,-0.0032372159189268997
372.2925,-0.00324174339381692
372.295,-0.00324594177500457
372.2975,-0.003249780676962
372.3,-0.00325323247034388
372.3025,-0.00325627240980913
372.305,-0.00325887859783462
372.3075,-0.0032610320268213
372.31,-0.00326271666619328
372.3125,-0.0032639192838908103
372.315,-0.00326462926335782
372.3175,-0.0032648384179248
372.32,-0.00326454052748766
372.3225,-0.00326373121258374
372.325,-0.0032624070612654998
372.3275,-0.00326056564037361
372.33,-0.00325820503771054
372.3325,-0.00325532352461622
372.335,-0.0032519198370469897
372.3375,-0.0032479930228587204
372.34,-0.0032435428879944196
372.3425,-0.00323857026777592
372.345,-0.0032330775183992797
372.3475,-0.0032270690062327603
372.35,-0.00322055128761637
372.3525,-0.00321353370526228
372.355,-0.00320602838925511
372.3575,-0.0031980503206520097
372.36,-0.00318961717898243
372.3625,-0.00318074939964695
372.365,-0.0031714691924171804
372.3675,-0.0031618006110352903
372.37,-0.00315176865491506
372.3725,-0.00314139883224379
372.375,-0.00313071656358528
372.3775,-0.00311974680898369
372.38,-0.00310851354726804
372.3825,-0.00309703993435658
372.385,-0.00308534802346157
372.3875,-0.0030734589215937903
372.39,-0.00306139323666754
372.3925,-0.0030491716605060997
372.395,-0.00303681486934859
372.3975,-0.00302434468635781
372.4,-0.00301178418942928
372.4025,-0.00299915835670095
372.405,-0.0029864940468624797
372.4075,-0.00297382085496335
372.41,-0.00296117068741839
372.4125,-0.0029485783119105
372.415,-0.00293608073038949
372.4175,-0.0029237176936678304
372.42,-0.002911530571613
372.4225,-0.00289956236873716
372.425,-0.0028878573211848302
372.4275,-0.0028764591594189703
372.43,-0.00286541123500623
372.4325,-0.00285475490340234
372.435,-0.0028445286303385303
372.4375,-0.0028347670679101703
372.44,-0.0028255002542685
372.4425,-0.00281675297011624
372.445,-0.00280854464890689
372.4475,-0.0028008892426476203
372.45,-0.00279379545770485
372.4525,-0.00278726761021134
372.455,-0.0027813063058744
372.4575,-0.0027759091728838804
372.46,-0.00277107202351957
372.4625,-0.0027667896178565697
372.465,-0.00276305657276878
372.4675,-0.00275986803082862
372.47,-0.00275722019710344
372.4725,-0.0027551105902480603
372.475,-0.00275353863219488
372.4775,-0.0027525051735420103
372.48,-0.00275201259354164
372.4825,-0.00275206431349008
372.485,-0.00275266445872064
372.4875,-0.00275381665069989
372.49,-0.00275552357762706
372.4925,-0.0027577859392365297
372.495,-0.00276060164750233
372.4975,-0.00276396478464408
372.5,-0.00276786541033455
372.5025,-0.00277228925620815
372.505,-0.00277721709937055
372.5075,-0.00278262581920902
372.51,-0.00278848831310308
372.5125,-0.0027947747810344497
372.515,-0.0028014531437956097
372.5175,-0.0028084904408957802
372.52,-0.0028158537071639603
372.5225,-0.00282351067274862
372.525,-0.00283143067331407
372.5275,-0.00283958499553396
372.53,-0.0028479473036823197
372.5325,-0.00285649359612272
372.535,-0.00286520230129596
372.5375,-0.0028740539927068903
372.54,-0.0028830312905107503
372.5425,-0.00289211843959941
372.545,-0.00290130169028822
372.5475,-0.00291056827010387
372.55,-0.00291990676287351
372.5525,-0.00292930708801611
372.555,-0.0029387599215361
372.5575,-0.0029482563990196296
372.56,-0.00295778786483399
372.5625,-0.00296734521123046
372.565,-0.0029769185797509897
372.5675,-0.00298649660483865
372.57,-0.00299606606985214
372.5725,-0.00300561169538403
372.575,-0.00301511601008205
372.5775,-0.00302455990437284
372.58,-0.0030339229847867197
372.5825,-0.00304318378268208
372.585,-0.00305232197196767
372.5875,-0.00306131800602246
372.59,-0.0030701544030108897
372.5925,-0.0030788171759942203
372.595,-0.00308729510353821
372.5975,-0.00309558142631696
372.6,-0.00310367336321542
372.6025,-0.00311157238243066
372.605,-0.00311928366267399
372.6075,-0.00312681622887395
372.61,-0.00313418237798078
372.6125,-0.0031413965205721803
372.615,-0.00314847551355867
372.6175,-0.00315543650148944
372.62,-0.0031622972717558497
372.6225,-0.00316907453649361
372.625,-0.00317578353168174
372.6275,-0.00318243714363877
372.63,-0.0031890454077159
372.6325,-0.00319561474728768
372.635,-0.0032021481448402498
372.6375,-0.00320864474125816
372.64,-0.00321509981890989
372.6425,-0.00322150531313275
372.645,-0.00322784988381754
372.6475,-0.0032341193589936904
372.65,-0.0032402971855149797
372.6525,-0.0032463649245468703
372.655,-0.00325230233105582
372.6575,-0.0032580877401008398
372.66,-0.00326369869982729
372.6625,-0.00326911096136352
372.665,-0.0032742995240181596
372.6675,-0.00327923806677873
372.67,-0.0032838990430097002
372.6725,-0.00328825360534938
372.675,-0.0032922721821051
372.6775,-0.00329592398014689
372.68,-0.0032991781529995603
372.6825,-0.00330200355063444
372.685,-0.00330436982506075
372.6875,-0.0033062473915181
372.69,-0.00330760856306984
372.6925,-0.00330842770489828
372.695,-0.00330868177360108
372.6975,-0.00330835137798854
372.7,-0.00330742086808135
372.7025,-0.0033058790542078303
372.705,-0.0033037199789004
372.7075,-0.0033009433549914297
372.71,-0.0032975546619088904
372.7125,-0.00329356647657228
372.715,-0.00328899700209093
372.7175,-0.00328387163576442
372.72,-0.00327822102658721
372.7225,-0.00327208150585639
372.725,-0.0032654931360829704
372.7275,-0.00325849915410523
372.73,-0.00325114390690384
372.7325,-0.0032434715868177597
372.735,-0.0032355252352613798
372.7375,-0.0032273445715432
372.74,-0.00321896599748646
372.7425,-0.0032104216435525
372.745,-0.00320173942306621
372.7475,-0.0031929434467427
372.75,-0.0031840545775129398
372.7525,-0.00317509217914669
372.755,-0.00316607464136974
372.7575,-0.00315702190457454
372.76,-0.0031479560308232003
372.7625,-0.00313890322714323
372.765,-0.0031298945068171102
372.7675,-0.0031209666478669903
372.77,-0.00311216203553581
372.7725,-0.00310352921426623
372.775,-0.0030951209355781803
372.7775,-0.0030869942501458897
372.78,-0.0030792081245752004
372.7825,-0.00307182182108165
372.785,-0.00306489284956978
372.7875,-0.00305847485181411
372.79,-0.00305261561774159
372.7925,-0.0030473548431156103
372.795,-0.00304272303352146
372.7975,-0.0030387397307534898
372.8,-0.00303541332630436
372.8025,-0.00303274011535684
372.805,-0.0030307053107785503
372.8075,-0.00302928295041998
372.81,-0.00302843700821517
372.8125,-0.0030281231524851102
372.815,-0.00302828926614325
372.8175,-0.0030288780067026597
372.82,-0.00302982729378525
372.8225,-0.00303107237503264
372.825,-0.0030325471852195897
372.8275,-0.0030341851760696
372.83,-0.00303592108887256
372.8325,-0.00303769118270362
372.835,-0.00303943477334216
372.8375,-0.0030410948639900998
372.84,-0.00304261875848847
372.8425,-0.0030439587363318803
372.845,-0.00304507264568132
372.8475,-0.00304592450517539
372.85,-0.00304648487384062
372.8525,-0.00304673124730043
372.855,-0.00304664850828207
372.8575,-0.00304622889322061
372.86,-0.00304547232215847
372.8625,-0.00304438551534011
372.865,-0.00304298236060199
372.8675,-0.00304128212085921
372.87,-0.00303930893059008
372.8725,-0.00303709026542066
372.875,-0.0030346555969098
372.8775,-0.00303203506093493
372.88,-0.00302925801157789
372.8825,-0.00302635287530992
372.885,-0.0030233464012754197
372.8875,-0.00302026411247445
372.89,-0.00301713033394462
372.8925,-0.00301396910334339
372.895,-0.00301080451523173
372.8975,-0.00300766098926044
372.9,-0.00300456271865923
372.9025,-0.00300153300722951
372.905,-0.00299859289994094
372.9075,-0.0029957594642322197
372.91,-0.0029930446076150597
372.9125,-0.00299045358888158
372.915,-0.00298798504681387
372.9175,-0.00298563111039527
372.92,-0.00298337845912269
372.9225,-0.00298121035332045
372.925,-0.00297910802285563
372.9275,-0.0029770523496557197
372.93,-0.00297502566772837
372.9325,-0.0029730126206828802
372.935,-0.00297100013655171
372.9375,-0.0029689784388103697
372.94,-0.00296694140109451
372.9425,-0.00296488655341247
372.945,-0.0029628170785537503
372.9475,-0.00296074099689424
372.95,-0.00295867335399796
372.9525,-0.00295663640951772
372.955,-0.00295465993059417
372.9575,-0.00295278095445334
372.96,-0.00295104299070242
372.9625,-0.00294949484722254
372.965,-0.00294818871675857
372.9675,-0.0029471777826059497
372.97,-0.00294651474139513
372.9725,-0.00294624803377501
372.975,-0.00294642096369704
372.9775,-0.00294706821630144
372.98,-0.00294821407630707
372.9825,-0.00294987071570573
372.985,-0.00295203702346208
372.9875,-0.00295469703741854
372.99,-0.00295781993400532
372.9925,-0.00296136001145427
372.995,-0.00296525794971548
372.9975,-0.00296944178297448
373.0,-0.00297383023406806
373.0025,-0.00297833491749681
373.005,-0.00298286423223229
373.0075,-0.00298732711591869
373.01,-0.00299163694266758
373.0125,-0.00299571503284794
373.015,-0.00299949394677187
373.0175,-0.003002919723778
373.02,-0.00300595367071408
373.0225,-0.00300857313432002
373.025,-0.0030107712495118003
373.0275,-0.0030125563733662502
373.03,-0.0030139505082070104
373.0325,-0.0030149876430907497
373.035,-0.00301571167359424
373.0375,-0.00301617408490186
373.04,-0.0030164319026938402
373.0425,-0.0030165454433355
373.045,-0.00301657624576806
373.0475,-0.00301658502540093
373.05,-0.0030166303692059897
373.0525,-0.0030167670928144203
373.055,-0.00301704458681592
373.0575,-0.0030175059664607
373.06,-0.00301818748996539
373.0625,-0.00301911763032108
373.065,-0.0030203167218053398
373.0675,-0.00302179694359624
373.07,-0.00302356298668844
373.0725,-0.00302561150671181
373.075,-0.0030279328009504202
373.0775,-0.00303051122606324
373.08,-0.0030333265520050196
373.0825,-0.0030363548310479702
373.085,-0.00303956962560383
373.0875,-0.00304294381204523
373.09,-0.00304644938322808
373.0925,-0.00305005942311208
373.095,-0.00305374798048038
373.0975,-0.00305749018025681
373.1,-0.00306126365431947
373.1025,-0.00306504663751078
373.105,-0.00306881923074189
373.1075,-0.00307256279049224
373.11,-0.00307625993450394
373.1125,-0.00307989404757143
373.115,-0.00308345009312737
373.1175,-0.0030869145543264
373.12,-0.00309027592802785
373.1225,-0.00309352488337911
373.125,-0.00309665428560096
373.1275,-0.00309965970707601
373.13,-0.0031025388021409
373.1325,-0.00310529173098242
373.135,-0.00310791987083712
373.1375,-0.0031104263065933097
373.14,-0.00311281412649444
373.1425,-0.0031150873877421096
373.145,-0.00311724893449777
373.1475,-0.00311930223418186
373.15,-0.00312124911907041
373.1525,-0.00312309121548835
373.155,-0.00312482865090061
373.1575,-0.00312646086680127
373.16,-0.0031279863407016103
373.1625,-0.0031294019566175902
373.165,-0.00313070358655712
373.1675,-0.0031318859161078697
373.17,-0.00313294217542567
373.1725,-0.0031338643685239103
373.175,-0.0031346436630643997
373.1775,-0.00313527032904997
373.18,-0.00313573445571905
373.1825,-0.0031360261128423298
373.185,-0.00313613611802149
373.1875,-0.00313605673478963
373.19,-0.00313578167921328
373.1925,-0.00313530744279491
373.195,-0.00313463336337616
373.1975,-0.00313376166104099
373.2,-0.00313269820291838
373.2025,-0.00313145193758492
373.205,-0.00313003544276712
373.2075,-0.00312846377844378
373.21,-0.00312675477154867
373.2125,-0.00312492807447352
373.215,-0.00312300450797162
373.2175,-0.00312100537086134
373.22,-0.00311895162122949
373.2225,-0.0031168634760339003
373.225,-0.00311475884400475
373.2275,-0.0031126538174444498
373.23,-0.00311056144162658
373.2325,-0.0031084916891939997
373.235,-0.00310645117995742
373.2375,-0.00310444330399527
373.24,-0.00310246827945574
373.2425,-0.00310052349596158
373.245,-0.00309860435211773
373.2475,-0.0030967039530212597
373.25,-0.00309481462957278
373.2525,-0.00309292766308803
373.255,-0.00309103495100867
373.2575,-0.00308912789271122
373.26,-0.00308720000521328
373.2625,-0.00308524516237819
373.265,-0.00308325961461696
373.2675,-0.00308124106758975
373.27,-0.00307918905620633
373.2725,-0.00307710475532674
373.275,-0.00307499086936149
373.2775,-0.00307285125427058
373.28,-0.0030706912136591598
373.2825,-0.00306851638886845
373.285,-0.00306633397615984
373.2875,-0.00306415209989368
373.29,-0.00306198046060382
373.2925,-0.00305983033707122
373.295,-0.0030577149666995204
373.2975,-0.00305564938609565
373.3,-0.00305365044045736
373.3025,-0.00305173655186924
373.305,-0.00304992730240705
373.3075,-0.00304824258504922
373.31,-0.00304670256659382
373.3125,-0.0030453270417790603
373.315,-0.00304413461980573
373.3175,-0.0030431432358603698
373.32,-0.00304236931643822
373.3225,-0.00304182808116435
373.325,-0.00304153413461225
373.3275,-0.0030415008998186
373.33,-0.00304174138069408
373.3325,-0.00304226819763059
373.335,-0.00304309399610541
373.3375,-0.00304423143528303
373.34,-0.00304569369061692
373.3425,-0.0030474948893503702
373.345,-0.00304965013331992
373.3475,-0.00305217686335975
373.35,-0.00305509521740708
373.3525,-0.00305842867420727
373.355,-0.00306220557451659
373.3575,-0.0030664590581018798
373.36,-0.0030712279978350604
373.3625,-0.00307655691708378
373.365,-0.0030824953916976203
373.3675,-0.0030890969538917403
373.37,-0.00309641744922926
373.3725,-0.00310451231520391
373.375,-0.00311343416952379
373.3775,-0.0031232290889964304
373.38,-0.00313393401911493
373.3825,-0.00314557351654358
373.385,-0.00315815757420184
373.3875,-0.00317167961344667
373.39,-0.00318611617275216
373.3925,-0.00320142638618843
373.395,-0.00321755318949993
373.3975,-0.0032344250052861
373.4,-0.00325195763938531
373.4025,-0.00327005715786432
373.405,-0.00328862245171427
373.4075,-0.00330754819765361
373.41,-0.00332672718373861
373.4125,-0.0033460528494803103
373.415,-0.00336542109556768
373.4175,-0.00338473185859468
373.42,-0.00340389026889066
373.4225,-0.00342280734485094
373.425,-0.00344140046966616
373.4275,-0.0034595934235485803
373.43,-0.00347731631745369
373.4325,-0.00349450511709635
373.435,-0.0035111014453607
373.4375,-0.00352705183810452
373.44,-0.00354230729145833
373.4425,-0.00355682288102027
373.445,-0.0035705573074477797
373.4475,-0.00358347256284813
373.45,-0.00359553392656861
373.4525,-0.00360670985378818
373.455,-0.00361697206951143
373.4575,-0.0036262957115666
373.46,-0.00363465969870677
373.4625,-0.0036420466586168897
373.465,-0.00364844335212349
373.4675,-0.0036538407620084804
373.47,-0.00365823415492362
373.4725,-0.0036616232904052998
373.475,-0.00366401236198689
373.4775,-0.00366541036050693
373.48,-0.00366583107481173
373.4825,-0.00366529338025219
373.485,-0.00366382132117439
373.4875,-0.00366144438140443
373.49,-0.00365819742402899
373.4925,-0.0036541209988722
373.495,-0.0036492606684707597
373.4975,-0.00364366731504765
373.5,-0.00363739609988637
373.5025,-0.00363050642650616
373.505,-0.0036230605354391
373.5075,-0.00361512281691039
373.51,-0.00360675854062188
373.5125,-0.0035980326846389602
373.515,-0.00358900822268193
373.5175,-0.00357974517942023
373.52,-0.00357029895167026
373.5225,-0.0035607194004954102
373.525,-0.00355104967510829
373.5275,-0.0035413256080746
373.53,-0.00353157528661795
373.5325,-0.00352181945232544
373.535,-0.00351207130885408
373.5375,-0.00350233810463695
373.54,-0.00349262186688958
373.5425,-0.00348292122461608
373.545,-0.00347323245011508
373.5475,-0.00346355159508545
373.55,-0.00345387512903228
373.5525,-0.0034442015496734
373.555,-0.0034345313447472496
373.5575,-0.0034248672462226497
373.56,-0.0034152147150115298
373.5625,-0.00340558045838568
373.565,-0.0033959729199969
373.5675,-0.00338640115150186
373.57,-0.00337687508199022
373.5725,-0.0033674046459157
373.575,-0.00335800000412862
373.5775,-0.00334867183900855
373.58,-0.00333943039619669
373.5825,-0.00333028596092574
373.585,-0.00332124825044757
373.5875,-0.00331232624785741
373.59,-0.0033035275752148503
373.5925,-0.00329485807486049
373.595,-0.00328632287672805
373.5975,-0.00327792538315191
373.6,-0.00326966852766828
373.6025,-0.0032615553672095303
373.605,-0.00325358999659093
373.6075,-0.00324577873688895
373.61,-0.00323813084371096
373.6125,-0.0032306597810569404
373.615,-0.00322338349097399
373.6175,-0.0032163251258051904
373.62,-0.00320951304343489
373.6225,-0.00320298045583262
373.625,-0.0031967648834980303
373.6275,-0.0031909070340090696
373.63,-0.00318544968747516
373.6325,-0.0031804360007967897
373.635,-0.00317590792463278
373.6375,-0.00317190424007494
373.64,-0.00316845920143199
373.6425,-0.00316560038002153
373.645,-0.0031633480063717897
373.6475,-0.00316171339653216
373.65,-0.0031606983078922
373.6525,-0.00316029507340891
373.655,-0.00316048639224065
373.6575,-0.0031612459590865203
373.66,-0.0031625394842298097
373.6625,-0.00316432581918408
373.665,-0.0031665581929398497
373.6675,-0.00316918562181044
373.67,-0.0031721544951750997
373.6725,-0.00317540986711907
373.675,-0.00317889663016863
373.6775,-0.00318256135262185
373.68,-0.00318635290417452
373.6825,-0.00319022389094164
373.685,-0.0031941317573751598
373.6875,-0.00319803969847815
373.69,-0.00320191691131553
373.6925,-0.00320573986772166
373.695,-0.0032094911463037903
373.6975,-0.00321316061484152
373.7,-0.00321674406948087
373.7025,-0.0032202434164229203
373.705,-0.00322366511490594
373.7075,-0.00322702023008178
373.71,-0.00323032301298648
373.7125,-0.00323359036270685
373.715,-0.0032368408067433097
373.7175,-0.00324009383957172
373.72,-0.00324336927640492
373.7225,-0.00324668669325545
373.725,-0.00325006488830058
373.7275,-0.0032535220730501
373.73,-0.00325707514901806
373.7325,-0.00326073998509823
373.735,-0.00326453154774404
373.7375,-0.0032684635271534703
373.74,-0.00327254883435846
373.7425,-0.00327679917471938
373.745,-0.0032812248634233802
373.7475,-0.0032858349048867004
373.75,-0.0032906361328596803
373.7525,-0.0032956332315338204
373.755,-0.00330082754735003
373.7575,-0.0033062172322073802
373.76,-0.00331179599487187
373.7625,-0.00331755288298423
373.765,-0.00332347187436681
373.7675,-0.00332953162102839
373.77,-0.0033357053509669703
373.7725,-0.0033419616498697397
373.775,-0.0033482643465107703
373.7775,-0.0033545743937454897
373.78,-0.00336085018650372
373.7825,-0.00336704985858069
373.785,-0.00337313144222744
373.7875,-0.00337905581804151
373.79,-0.00338478668755829
373.7925,-0.00339029203474406
373.795,-0.00339554474799124
373.7975,-0.00340052283711668
373.8,-0.00340520954966275
373.8025,-0.0034095930484017998
373.805,-0.0034136660651432897
373.8075,-0.00341742538414382
373.81,-0.00342087149531931
373.8125,-0.0034240080946589
373.815,-0.00342684171594063
373.8175,-0.00342938174204861
373.82,-0.00343163964439333
373.8225,-0.00343362948473502
373.825,-0.0034353672790110802
373.8275,-0.00343687109836681
373.83,-0.0034381606389889898
373.8325,-0.0034392572102391397
373.835,-0.00344018363988601
373.8375,-0.00344096418473304
373.84,-0.0034416237532391702
373.8425,-0.0034421888704322
373.845,-0.0034426867172149
373.8475,-0.0034431453847644697
373.85,-0.00344359350562753
373.8525,-0.00344406055221124
373.855,-0.00344457606957305
373.8575,-0.0034451694943089597
373.86,-0.00344587089744214
373.8625,-0.00344670942501119
373.865,-0.00344771411185863
373.8675,-0.00344891362721943
373.87,-0.0034503365048098697
373.8725,-0.00345201024831662
373.875,-0.00345396186518558
373.8775,-0.00345621717871048
373.88,-0.00345880034472072
373.8825,-0.00346173319176859
373.885,-0.0034650343544161
373.8875,-0.00346871914822193
373.89,-0.00347279799302935
373.8925,-0.00347727747385633
373.895,-0.00348215935768818
373.8975,-0.00348744081947398
373.9,-0.00349311568682624
373.9025,-0.00349917326272506
373.905,-0.00350559955282448
373.9075,-0.00351237674436154
373.91,-0.00351948344786593
373.9125,-0.0035268943081695103
373.915,-0.003534580328614
373.9175,-0.00354250900865651
373.92,-0.00355064501377242
373.9225,-0.0035589510413559697
373.925,-0.0035673888464189
373.9275,-0.0035759206378891
373.93,-0.00358451040840818
373.9325,-0.00359312471093027
373.935,-0.00360173394201976
373.9375,-0.0036103127272496902
373.94,-0.00361884015319806
373.9425,-0.00362729981364339
373.945,-0.0036356792429588503
373.9475,-0.00364396907510653
373.95,-0.0036521626534320797
373.9525,-0.00366025482126246
373.955,-0.00366824048770679
373.9575,-0.0036761146439607
373.96,-0.00368387095881447
373.9625,-0.0036915018381634
373.965,-0.0036989979960189404
373.9675,-0.00370634817501913
373.97,-0.00371354017063709
373.9725,-0.00372056009498593
373.975,-0.00372739327311954
373.9775,-0.0037340242502296103
373.98,-0.00374043687783864
373.9825,-0.00374661480539063
373.985,-0.0037525404461403603
373.9875,-0.00375819564174324
373.99,-0.00376356076184748
373.9925,-0.00376861444228972
373.995,-0.00377333240539515
373.9975,-0.0037776876264824398
374.0,-0.0037816492208731303
374.0025,-0.0037851824518043502
374.005,-0.0037882490761435897
374.0075,-0.0037908081971038798
374.01,-0.00379281748975813
374.0125,-0.0037942355681512903
374.015,-0.00379502363760994
374.0175,-0.00379514891314906
374.02,-0.0037945859700765
374.0225,-0.0037933190687944296
374.025,-0.00379134315899802
374.0275,-0.0037886646656707297
374.03,-0.0037853008380754403
374.0325,-0.00378127930554109
374.035,-0.00377663645494481
374.0375,-0.00377141615119018
374.04,-0.00376566784728256
374.0425,-0.00375944486870314
374.045,-0.0037528031053834098
374.0475,-0.0037457994221810503
374.05,-0.0037384906308587096
374.0525,-0.00373093239536606
374.055,-0.00372317872792525
374.0575,-0.0037152810717208397
374.06,-0.00370728799599365
374.0625,-0.00369924508943944
374.065,-0.00369119456701285
374.0675,-0.00368317554043719
374.07,-0.00367522395932108
374.0725,-0.00366737241798324
374.075,-0.00365965092938524
374.0775,-0.00365208633867317
374.08,-0.0036447025884256
374.0825,-0.0036375208319065
374.085,-0.00363055877841873
374.0875,-0.0036238310645559
374.09,-0.00361734866164788
374.0925,-0.00361111908299864
374.095,-0.00360514605351306
374.0975,-0.0035994293587126697
374.1,-0.00359396517133807
374.1025,-0.0035887458746379497
374.105,-0.00358376028324397
374.1075,-0.00357899396083148
374.11,-0.00357442929666673
374.1125,-0.00357004585444306
374.115,-0.0035658210660081003
374.1175,-0.00356172984088695
374.12,-0.0035577460970069304
374.1225,-0.00355384238822972
374.125,-0.00354999106649641
374.1275,-0.0035461650580891
374.13,-0.0035423375403124896
374.1325,-0.0035384839777925
374.135,-0.00353458128029215
374.1375,-0.00353060906023819
374.14,-0.00352654943675476
374.1425,-0.00352238740559939
374.145,-0.00351811062629687
374.1475,-0.00351370941596859
374.15,-0.00350917690055594
374.1525,-0.00350450865453708
374.155,-0.0034997029462383003
374.1575,-0.00349476090224139
374.16,-0.00348968660878878
374.1625,-0.0034844873510884496
374.165,-0.0034791736888201696
374.1675,-0.003473759807444
374.17,-0.00346826264361137
374.1725,-0.0034627025506784397
374.175,-0.0034571020108206097
374.1775,-0.00345148509094677
374.18,-0.00344587713271242
374.1825,-0.00344030299543011
374.185,-0.00343478740977686
374.1875,-0.0034293534948973297
374.19,-0.00342402302010287
374.1925,-0.00341881599096586
374.195,-0.00341375081390965
374.1975,-0.00340884487919363
374.2,-0.00340411473949453
374.2025,-0.00339957701358377
374.205,-0.00339524808650245
374.2075,-0.00339114530183485
374.21,-0.00338728587028266
374.2125,-0.00338368683214146
374.215,-0.00338036480768119
374.2175,-0.0033773337271324998
374.22,-0.00337460508497918
374.2225,-0.00337218586595758
374.225,-0.00337007812616289
374.2275,-0.00336827821666117
374.23,-0.00336677634110742
374.2325,-0.0033655569167674298
374.235,-0.00336459886044334
374.2375,-0.00336387693150006
374.24,-0.00336336225239267
374.2425,-0.00336302413139185
374.245,-0.0033628311336072097
374.2475,-0.0033627521909072103
374.25,-0.0033627572707357
374.2525,-0.0033628186739239002
374.255,-0.0033629106672994603
374.2575,-0.00336300987639127
374.26,-0.00336309527973082
374.2625,-0.00336314778885034
374.265,-0.00336315015627727
374.2675,-0.00336308665552607
374.27,-0.00336294279998709
374.2725,-0.0033627051270136103
374.275,-0.00336236096270765
374.2775,-0.0033618984791052
374.28,-0.0033613062196621
374.2825,-0.00336057320664032
374.285,-0.0033596887585955197
374.2875,-0.00335864238106554
374.29,-0.00335742359505979
374.2925,-0.00335602188914943
374.295,-0.00335442622865863
374.2975,-0.0033526254970570497
374.3,-0.0033506068632545402
374.3025,-0.00334835695789788
374.305,-0.00334586053247102
374.3075,-0.0033431006962983396
374.31,-0.00334005830205125
374.3125,-0.00333671232605781
374.315,-0.0033330397123150697
374.3175,-0.0033290157298029102
374.32,-0.00332461442599962
374.3225,-0.00331980960089696
374.325,-0.00331457517891507
374.3275,-0.00330888667371515
374.33,-0.00330272187380985
374.3325,-0.00329606199046994
374.335,-0.0032888924782272498
374.3375,-0.0032812036141741
374.34,-0.0032729912520586602
374.3425,-0.00326425701737869
374.345,-0.00325500815937306
374.3475,-0.00324525806271442
374.35,-0.00323502506550335
374.3525,-0.00322433330986622
374.355,-0.0032132116330584
374.3575,-0.0032016939299733
374.36,-0.00318981870285832
374.3625,-0.00317762935323681
374.365,-0.00316517412113609
374.3675,-0.0031525062420189602
374.37,-0.0031396844787174
374.3725,-0.00312677276156588
374.375,-0.00311384085003185
374.3775,-0.00310096387884075
374.38,-0.00308822219449327
374.3825,-0.0030757007804725497
374.385,-0.00306348824873985
374.3875,-0.00305167556261577
374.39,-0.0030403540923480397
374.3925,-0.0030296136771641997
374.395,-0.00301954013791145
374.3975,-0.00301021273078692
374.4,-0.00300170184566116
374.4025,-0.0029940669499012996
374.405,-0.00298735483639897
374.4075,-0.00298159892120771
374.41,-0.00297681902669509
374.4125,-0.0029730217167115
374.415,-0.00297020170427718
374.4175,-0.00296834339438614
374.42,-0.00296742221162524
374.4225,-0.0029674075918033997
374.425,-0.0029682634548884
374.4275,-0.0029699505456451704
374.43,-0.00297242691237323
374.4325,-0.00297564889884045
374.435,-0.00297957115281168
374.4375,-0.00298414674637297
374.44,-0.00298932625265242
374.4425,-0.00299505799053891
374.445,-0.0030012874891011797
374.4475,-0.0030079572162084603
374.45,-0.00301500761215311
374.4525,-0.00302237762027577
374.455,-0.00303000669889137
374.4575,-0.0030378374079142196
374.46,-0.0030458181393805796
374.4625,-0.00305390558956594
374.465,-0.0030620687232959802
374.4675,-0.00307029004235055
374.47,-0.0030785672093604803
374.4725,-0.0030869133201976502
374.475,-0.0030953558922602303
374.4775,-0.00310393442135344
374.48,-0.00311269752616758
374.4825,-0.00312169956735398
374.485,-0.00313099621509997
374.4875,-0.0031406413777028998
374.49,-0.00315068342054454
374.4925,-0.0031611625864658203
374.495,-0.00317210871764321
374.4975,-0.0031835404974671303
374.5,-0.00319546407932369
374.5025,-0.00320787348307965
374.505,-0.00322075121267157
374.5075,-0.00323406929149914
374.51,-0.00324778989702254
374.5125,-0.0032618672861637
374.515,-0.00327624924051102
374.5175,-0.00329087839502732
374.52,-0.00330569408436033
374.5225,-0.00332063327985514
374.525,-0.0033356329325681198
374.5275,-0.00335063035908176
374.53,-0.0033655650717196303
374.5325,-0.0033803802803613497
374.535,-0.0033950230077570503
374.5375,-0.00340944559594068
374.54,-0.00342360611424231
374.5425,-0.00343746871089886
374.545,-0.00345100383126301
374.5475,-0.00346418804811018
374.55,-0.00347700407574284
374.5525,-0.00348944029089217
374.555,-0.00350149032031645
374.5575,-0.00351315325519609
374.56,-0.0035244327529251
374.5625,-0.00353533750619893
374.565,-0.00354588036409832
374.5675,-0.00355607852256999
374.57,-0.00356595280590386
374.5725,-0.00357552689690765
374.575,-0.00358482676217965
374.5775,-0.00359387887358021
374.58,-0.0036027096470029997
374.5825,-0.0036113432378468402
374.585,-0.0036198008539887997
374.5875,-0.00362809902615961
374.59,-0.00363624865342269
374.5925,-0.00364425428305803
374.595,-0.00365211388295258
374.5975,-0.0036598184905983
374.6,-0.00366735306749899
374.6025,-0.0036746966873861
374.605,-0.00368182385484369
374.6075,-0.00368870537914198
374.61,-0.00369530974177867
374.6125,-0.0037016041691272
374.615,-0.00370755597469072
374.6175,-0.00371313366056044
374.62,-0.00371830782567707
374.6225,-0.00372305199709351
374.625,-0.0037273431289373
374.6275,-0.00373116215197113
374.63,-0.00373449376234938
374.6325,-0.00373732688826948
374.635,-0.00373965430341621
374.6375,-0.0037414724141985297
374.64,-0.0037427811619777803
374.6425,-0.0037435835459875
374.645,-0.0037438855857446
374.6475,-0.00374369593155302
374.65,-0.00374302566319875
374.6525,-0.00374188833573744
374.655,-0.0037402999443737
374.6575,-0.0037382789679325603
374.66,-0.00373584661182304
374.6625,-0.00373302690609483
374.665,-0.00372984726938877
374.6675,-0.00372633796718315
374.67,-0.0037225329884369002
374.6725,-0.0037184690658321
374.675,-0.0037141856060169797
374.6775,-0.00370972417745147
374.68,-0.00370512649675675
374.6825,-0.00370043437016993
374.685,-0.00369568714870546
374.6875,-0.0036909205353233498
374.69,-0.00368616484780465
374.6925,-0.0036814435020339903
374.695,-0.00367677197048836
374.6975,-0.0036721569558316102
374.7,-0.0036675958900137303
374.7025,-0.00366307742317438
374.705,-0.00365858161135005
374.7075,-0.00365408134688466
374.71,-0.0036495435938427
374.7125,-0.0036449311391251
374.715,-0.00364020440308709
374.7175,-0.00363532324885784
374.72,-0.00363024902016179
374.7225,-0.0036249460242413103
374.725,-0.0036193831359799897
374.7275,-0.00361353499882643
374.73,-0.00360738286621694
374.7325,-0.0036009149708968397
374.735,-0.00359412683383905
374.7375,-0.0035870208812589
374.74,-0.0035796061454254303
374.7425,-0.00357189743796774
374.745,-0.00356391451867726
374.7475,-0.0035556813459068004
374.75,-0.00354722532386666
374.7525,-0.00353857632761909
374.755,-0.00352976600827219
374.7575,-0.0035208274922742997
374.76,-0.0035117942299088
374.7625,-0.00350269984488956
374.765,-0.00349357745805658
374.7675,-0.00348445918137137
374.77,-0.0034753760113118704
374.7725,-0.00346635693906709
374.775,-0.0034574289788318396
374.7775,-0.00344861654510261
374.78,-0.00343994122037556
374.7825,-0.00343142117074731
374.785,-0.0034230709014191297
374.7875,-0.0034149009649038398
374.79,-0.00340691723313522
374.7925,-0.00339912165707901
374.795,-0.00339151146014505
374.7975,-0.00338408003799976
374.8,-0.00337681734797885
374.8025,-0.0033697107565993797
374.805,-0.0033627461202712
374.8075,-0.00335590860660648
374.81,-0.00334918378792737
374.8125,-0.00334255879997087
374.815,-0.00333602252268963
374.8175,-0.0033295664338490703
374.82,-0.00332318447491969
374.8225,-0.00331687341076497
374.825,-0.00331063230312511
374.8275,-0.0033044624183972
374.83,-0.00329836698021318
374.8325,-0.00329235089441684
374.835,-0.00328642012034154
374.8375,-0.00328058174128971
374.84,-0.00327484329921497
374.8425,-0.00326921236170739
374.845,-0.0032636962621808
374.8475,-0.00325830131546237
374.85,-0.00325303267478297
374.8525,-0.00324789360486797
374.855,-0.00324288539382759
374.8575,-0.00323800753864658
374.86,-0.0032332573422727703
374.8625,-0.00322863083930422
374.865,-0.00322412309817468
374.8675,-0.00321972934503722
374.87,-0.00321544560854644
374.8725,-0.00321126991133951
374.875,-0.00320720288191732
374.8775,-0.00320324831212668
374.88,-0.00319941339054521
374.8825,-0.0031957085613703003
374.885,-0.00319214676931316
374.8875,-0.0031887426105993897
374.89,-0.00318551132197607
374.8925,-0.0031824672298261
374.895,-0.00317962261718882
374.8975,-0.0031769864492864
374.9,-0.00317456334475445
374.9025,-0.00317235321807534
374.905,-0.00317035036101259
374.9075,-0.0031685441387445503
374.91,-0.00316691876579639
374.9125,-0.00316545398146916
374.915,-0.00316412573576583
374.9175,-0.00316290669791433
374.92,-0.00316176710128741
374.9225,-0.00316067524112043
374.925,-0.00315959828372652
374.9275,-0.00315850271050976
374.93,-0.00315735502417628
374.9325,-0.0031561222904423
374.935,-0.00315477283264048
374.9375,-0.00315327662302296
374.94,-0.00315160624196249
374.9425,-0.003149737172452
374.945,-0.0031476482618033102
374.9475,-0.00314532285494641
374.95,-0.00314274842103059
374.9525,-0.0031399181937277498
374.955,-0.00313683022573909
374.9575,-0.0031334885356034603
374.96,-0.00312990229320729
374.9625,-0.00312608595689314
374.965,-0.0031220584870657003
374.9675,-0.00311784265849321
374.97,-0.00311346445390302
374.9725,-0.0031089523711717902
374.975,-0.0031043367036102804
374.9775,-0.00309964915614395
374.98,-0.00309492285419112
374.9825,-0.00309019162453971
374.985,-0.00308549002252354
374.9875,-0.00308085402599941
374.99,-0.00307632003272559
374.9925,-0.00307192548884195
374.995,-0.00306770849275269
374.9975,-0.00306370801011202
375.0,-0.0030599632282132497
375.0025,-0.00305651354118174
375.005,-0.00305339794707205
375.0075,-0.0030506546035691698
375.01,-0.00304831995739395
375.0125,-0.00304642805791223
375.015,-0.0030450099265473198
375.0175,-0.00304409242289567
375.02,-0.0030436977186447402
375.0225,-0.00304384251809314
375.025,-0.00304453745887234
375.0275,-0.00304578673807018
375.03,-0.0030475880122554696
375.0325,-0.00304993191560412
375.035,-0.00305280268402537
375.0375,-0.00305617818328812
375.04,-0.0030600306566457
375.0425,-0.00306432737775805
375.045,-0.00306903178910954
375.0475,-0.00307410436432141
375.05,-0.0030795039962569597
375.0525,-0.00308518870321981
375.055,-0.0030911170583448003
375.0575,-0.0030972482897829996
375.06,-0.00310354377398247
375.0625,-0.00310996656676668
375.065,-0.00311648238451206
375.0675,-0.0031230592608257903
375.07,-0.00312966813432431
375.0725,-0.00313628314271213
375.075,-0.00314288089846029
375.0775,-0.00314944207378393
375.08,-0.0031559506654191397
375.0825,-0.00316239500749939
375.085,-0.00316876766873271
375.0875,-0.00317506627108112
375.09,-0.0031812934543431898
375.0925,-0.00318745721994013
375.095,-0.00319357057300585
375.0975,-0.0031996516035801103
375.1,-0.00320572264130462
375.1025,-0.00321180958732183
375.105,-0.00321794085207588
375.1075,-0.00322414623461588
375.11,-0.00323045571810075
375.1125,-0.0032368982639054
375.115,-0.0032435007726268096
375.1175,-0.0032502871083895
375.12,-0.0032572774927487197
375.1225,-0.00326448802389161
375.125,-0.00327193021273604
375.1275,-0.0032796108753280697
375.13,-0.00328753193673876
375.1325,-0.00329569049566103
375.135,-0.00330407832640702
375.1375,-0.00331268208380473
375.14,-0.00332148278679437
375.1425,-0.0033304557613221997
375.145,-0.00333957036383241
375.1475,-0.00334879008525596
375.15,-0.00335807252849805
375.1525,-0.00336737027412295
375.155,-0.0033766315548388
375.1575,-0.00338580179858071
375.16,-0.0033948247758931903
375.1625,-0.00340364517981094
375.165,-0.00341220908163889
375.1675,-0.00342046674533166
375.17,-0.00342837258517584
375.1725,-0.0034358862047770998
375.175,-0.00344297225855598
375.1775,-0.00344959996875531
375.18,-0.00345574230926062
375.1825,-0.0034613750722338
375.185,-0.0034664764396577
375.1875,-0.0034710266273884796
375.19,-0.00347500794241104
375.1925,-0.00347840564979326
375.195,-0.00348120864723534
375.1975,-0.00348341000271154
375.2,-0.00348500873460241
375.2025,-0.00348600900891698
375.205,-0.00348642104230441
375.2075,-0.00348626110485575
375.21,-0.00348555075429719
375.2125,-0.00348431592457608
375.215,-0.00348258664854183
375.2175,-0.0034803951559247
375.22,-0.0034777756851142503
375.2225,-0.0034747626298404
375.225,-0.00347139010415804
375.2275,-0.0034676909747362802
375.23,-0.00346369650225215
375.2325,-0.00345943625488844
375.235,-0.00345493788993448
375.2375,-0.00345022737018874
375.24,-0.00344532955946262
375.2425,-0.00344026839608369
375.245,-0.00343506753799758
375.2475,-0.00342975052526796
375.25,-0.00342434158757345
375.2525,-0.00341886589810117
375.255,-0.00341334992633735
375.2575,-0.0034078220220546
375.26,-0.0034023127242980497
375.2625,-0.00339685499007124
375.265,-0.0033914844651232
375.2675,-0.00338623911313922
375.27,-0.0033811590816353403
375.2725,-0.00337628591925809
375.275,-0.0033716620476890503
375.2775,-0.00336732940785306
375.28,-0.00336332903253073
375.2825,-0.00335969994147259
375.285,-0.00335647819121481
375.2875,-0.00335369623689513
375.29,-0.00335138185096887
375.2925,-0.00334955711222313
375.295,-0.0033482378733907
375.2975,-0.00334743267396162
375.3,-0.00334714191949382
375.3025,-0.0033473574538222
375.305,-0.00334806212106772
375.3075,-0.00334922956984632
375.31,-0.00335082481897912
375.3125,-0.00335280484850406
375.315,-0.00335511938758927
375.3175,-0.0033577128764476997
375.32,-0.00336052584445262
375.3225,-0.00336349706065244
375.325,-0.00336656519688418
375.3275,-0.00336967140828373
375.33,-0.00337275987449252
375.3325,-0.00337578036055933
375.335,-0.00337868791523731
375.3375,-0.00338144462007622
375.34,-0.00338401897881049
375.3425,-0.00338638633084426
375.345,-0.00338852871013449
375.3475,-0.00339043423927324
375.35,-0.00339209622357026
375.3525,-0.00339351391823587
375.355,-0.00339469056176487
375.3575,-0.0033956337785199502
375.36,-0.00339635446311471
375.3625,-0.00339686677369506
375.365,-0.0033971872412194696
375.3675,-0.00339733455603793
375.37,-0.0033973292062710304
375.3725,-0.00339719293669057
375.375,-0.00339694859190318
375.3775,-0.0033966197096381404
375.38,-0.00339623050403999
375.3825,-0.00339580552176537
375.385,-0.00339536952118357
375.3875,-0.0033949472778792102
375.39,-0.0033945633359562
375.3925,-0.00339424141704175
375.395,-0.0033940045231909497
375.3975,-0.00339387356059065
375.4,-0.00339386739356415
375.4025,-0.0033940015969764602
375.405,-0.00339428844284049
375.4075,-0.00339473612882467
375.41,-0.00339534867456147
375.4125,-0.0033961264414574498
375.415,-0.0033970660019029203
375.4175,-0.0033981613871827596
375.42,-0.00339940492208566
375.4225,-0.00340078777251292
375.425,-0.00340230111298534
375.4275,-0.00340393669094886
375.43,-0.00340568736797785
375.4325,-0.00340754724167606
375.435,-0.00340951195757523
375.4375,-0.0034115786965308596
375.44,-0.0034137455799151
375.4425,-0.00341601185670809
375.445,-0.00341837727018712
375.4475,-0.0034208416354152
375.45,-0.00342340420942841
375.4525,-0.00342606309372309
375.455,-0.0034288144556417002
375.4575,-0.00343165229835925
375.46,-0.00343456745356895
375.4625,-0.0034375466895687204
375.465,-0.00344057303235031
375.4675,-0.00344362451309046
375.47,-0.00344667408664543
375.4725,-0.00344968930524878
375.475,-0.00345263245911176
375.4775,-0.0034554598945254
375.48,-0.0034581230569647303
375.4825,-0.00346056858679435
375.485,-0.00346273884897585
375.4875,-0.00346457282997738
375.49,-0.00346600725388551
375.4925,-0.00346697753321922
375.495,-0.00346741905824578
375.4975,-0.0034672686979976197
375.5,-0.0034664659914907
375.5025,-0.00346495433154338
375.505,-0.00346268267249591
375.5075,-0.00345960575153059
375.51,-0.00345568557609134
375.5125,-0.0034508913901030802
375.515,-0.0034452003794892697
375.5175,-0.00343859734678776
375.52,-0.00343107492906393
375.5225,-0.00342263346402155
375.525,-0.00341328041081077
375.5275,-0.00340303068003371
375.53,-0.00339190654764718
375.5325,-0.00337993721336253
375.535,-0.0033671590860416896
375.5375,-0.00335361597158942
375.54,-0.00333935917104135
375.5425,-0.00332444718884815
375.545,-0.00330894612335588
375.5475,-0.00329292932738373
375.55,-0.00327647736219908
375.5525,-0.00325967710619182
375.555,-0.0032426213701465603
375.5575,-0.00322540734391508
375.56,-0.00320813531868751
375.5625,-0.00319090684676297
375.565,-0.0031738219974202
375.5675,-0.00315697801008852
375.57,-0.00314046632332058
375.5725,-0.00312437051676819
375.575,-0.00310876466906281
375.5775,-0.0030937117423022803
375.58,-0.00307926286154471
375.5825,-0.0030654569077100003
375.585,-0.0030523208352893696
375.5875,-0.00303987059586213
375.59,-0.00302811238501868
375.5925,-0.0030170445119887903
375.595,-0.00300665911527307
375.5975,-0.0029969443457762103
375.6,-0.0029878861654404803
375.6025,-0.00297947010747813
375.605,-0.0029716827800025402
375.6075,-0.00296451243775736
375.61,-0.0029579502087443603
375.6125,-0.0029519897490498503
375.615,-0.00294662762976998
375.6175,-0.00294186280443477
375.62,-0.00293769708543061
375.6225,-0.00293413362522058
375.625,-0.00293117807136207
375.6275,-0.0029288375939206302
375.63,-0.0029271211340796397
375.6325,-0.0029260395006450303
375.635,-0.00292560495884481
375.6375,-0.0029258316347236402
375.64,-0.00292673507263239
375.6425,-0.00292833142761324
375.645,-0.00293063762137957
375.6475,-0.00293366970029134
375.65,-0.00293744185382515
375.6525,-0.00294196527483998
375.655,-0.0029472460240390296
375.6575,-0.0029532839380296103
375.66,-0.0029600708851829
375.6625,-0.0029675896821958303
375.665,-0.00297581316875701
375.6675,-0.00298470383971831
375.67,-0.00299421415227325
375.6725,-0.00300428684834191
375.675,-0.00301485612526263
375.6775,-0.0030258485579893004
375.68,-0.00303718471899422
375.6825,-0.00304878019867515
375.685,-0.00306054720066677
375.6875,-0.003072395489456
375.69,-0.00308423381530043
375.6925,-0.0030959709367502602
375.695,-0.00310751668667227
375.6975,-0.00311878319837686
375.7,-0.00312968588024618
375.7025,-0.00314014425166387
375.705,-0.00315008288864627
375.7075,-0.0031594319774731097
375.71,-0.0031681277941182297
375.7125,-0.00317611288527876
375.715,-0.00318333630820157
375.7175,-0.00318975360090652
375.72,-0.0031953269979045898
375.7225,-0.00320002547421083
375.725,-0.00320382505225137
375.7275,-0.00320670911546507
375.73,-0.0032086688324997103
375.7325,-0.00320970358690404
375.735,-0.00320982127661636
375.7375,-0.00320903852285055
375.74,-0.00320738062088053
375.7425,-0.00320488130222292
375.745,-0.0032015820714191797
375.7475,-0.00319753154631646
375.75,-0.0031927839019476
375.7525,-0.00318739851091111
375.755,-0.00318143757035038
375.7575,-0.00317496525093372
375.76,-0.0031680462078352897
375.7625,-0.00316074406611779
375.765,-0.00315312027511744
375.7675,-0.00314523306723198
375.77,-0.0031371364880117603
375.7725,-0.0031288798049544002
375.775,-0.0031205071233028903
375.7775,-0.00311205715324695
375.78,-0.0031035633463270397
375.7825,-0.0030950538628404
375.785,-0.00308655214914809
375.7875,-0.00307807693228193
375.79,-0.00306964294315013
375.7925,-0.00306126102874061
375.795,-0.00305293876842093
375.7975,-0.00304468073963384
375.8,-0.0030364889617882597
375.8025,-0.00302836377534521
375.805,-0.00302030387449916
375.8075,-0.0030123080517551097
375.81,-0.00300437472030295
375.8125,-0.0029965039120896
375.815,-0.00298869686299133
375.8175,-0.00298095700558686
375.82,-0.0029732900030330703
375.8225,-0.0029657035451442
375.825,-0.00295820720437522
375.8275,-0.0029508114564098503
375.83,-0.0029435278243530698
375.8325,-0.0029363673329288902
375.835,-0.00292934024478197
375.8375,-0.00292245561938398
375.84,-0.00291572026694384
375.8425,-0.0029091393925217497
375.845,-0.0029027155840470197
375.8475,-0.00289644951463914
375.85,-0.0028903398100322
375.8525,-0.00288438350510222
375.855,-0.00287857653679713
375.8575,-0.00287291405676876
375.86,-0.0028673912736065297
375.8625,-0.0028620039006721203
375.865,-0.0028567486862344804
375.8675,-0.00285162425020481
375.87,-0.00284663146477082
375.8725,-0.00284177399932985
375.875,-0.0028370585802203097
375.8775,-0.0028324956627509197
375.88,-0.0028280989915273396
375.8825,-0.00282388569067553
375.885,-0.0028198763419612703
375.8875,-0.0028160939979055997
375.89,-0.00281256436759532
375.8925,-0.0028093139264887697
375.895,-0.0028063705689154203
375.8975,-0.0028037617946709
375.9,-0.00280151467920586
375.9025,-0.00279965485590998
375.905,-0.00279820639449126
375.9075,-0.00279719099705157
375.91,-0.0027966284409589
375.9125,-0.00279653558181812
375.915,-0.00279692707494007
375.9175,-0.002797814946711
375.92,-0.00279920893536205
375.9225,-0.00280111630773999
375.925,-0.0028035420604793503
375.9275,-0.00280648878817612
375.93,-0.00280995666166321
375.9325,-0.0028139432193881003
375.935,-0.00281844340729224
375.9375,-0.00282344931929284
375.94,-0.0028289498096667797
375.9425,-0.00283493065883645
375.945,-0.00284137438905782
375.9475,-0.0028482599867106803
375.95,-0.0028555634967908
375.9525,-0.00286325749330523
375.955,-0.002871311831371
375.9575,-0.0028796936073184503
375.96,-0.0028883673973006
375.9625,-0.00289729549410922
375.965,-0.0029064384485984703
375.9675,-0.00291575505891618
375.97,-0.00292520227744178
375.9725,-0.0029347359944290998
375.975,-0.00294431079235237
375.9775,-0.00295388039675176
375.98,-0.00296339817567636
375.9825,-0.00297281768412154
375.985,-0.0029820933207588
375.9875,-0.00299118103155699
375.99,-0.00300003900549439
375.9925,-0.0030086284933620103
375.995,-0.00301691413355939
375.9975,-0.0030248645404837497
376.0,-0.0030324524306139296
376.0025,-0.0030396548346902402
376.005,-0.00304645276029213
376.0075,-0.00305283180371284
376.01,-0.00305878085513525
376.0125,-0.0030642930944060703
376.015,-0.00306936497281324
376.0175,-0.00307399605726417
376.02,-0.00307818921436762
376.0225,-0.0030819495700182297
376.025,-0.0030852847257840602
376.0275,-0.00308820378329708
376.03,-0.00309071761504613
376.0325,-0.00309283758417282
376.035,-0.0030945758590693604
376.0375,-0.00309594420978021
376.04,-0.00309695437750531
376.0425,-0.00309761739170729
376.045,-0.00309794363752058
376.0475,-0.00309794290186284
376.05,-0.0030976246831476797
376.0525,-0.00309699828229763
376.055,-0.0030960732183570997
376.0575,-0.0030948595644043
376.06,-0.00309336785096241
376.0625,-0.00309160954880962
376.065,-0.00308959659978872
376.0675,-0.00308734132811632
376.07,-0.0030848563312920498
376.0725,-0.00308215400730823
376.075,-0.00307924625415941
376.0775,-0.00307614427035204
376.08,-0.00307285809481347
376.0825,-0.0030693968760997
376.085,-0.00306576792670129
376.0875,-0.0030619773596462802
376.09,-0.00305802904029989
376.0925,-0.00305392588876013
376.095,-0.00304966899194975
376.0975,-0.00304525882170411
376.1,-0.0030406957389556397
376.1025,-0.00303598112921523
376.105,-0.0030311183249511703
376.1075,-0.0030261133993657197
376.11,-0.00302097653607023
376.1125,-0.00301572222795926
376.115,-0.00301036963048447
376.1175,-0.00300494283922874
376.12,-0.00299946996128168
376.1225,-0.00299398295271577
376.125,-0.00298851682006416
376.1275,-0.00298310863989955
376.13,-0.0029777971062136302
376.1325,-0.00297262139919775
376.135,-0.00296762071942391
376.1375,-0.00296283360032702
376.14,-0.00295829693458897
376.1425,-0.00295404525712475
376.145,-0.00295011038487195
376.1475,-0.00294652007828442
376.15,-0.00294329813482994
376.1525,-0.00294046339839251
376.155,-0.0029380297208789798
376.1575,-0.0029360060471299
376.16,-0.0029343958912354403
376.1625,-0.00293319821845544
376.165,-0.0029324070399454
376.1675,-0.00293201240358692
376.17,-0.0029320002467228797
376.1725,-0.00293235306779523
376.175,-0.00293305008018398
376.1775,-0.00293406784924548
376.18,-0.00293538054604873
376.1825,-0.00293696042590954
376.185,-0.00293877829052148
376.1875,-0.00294080402778498
376.19,-0.00294300768913312
376.1925,-0.0029453595674542596
376.195,-0.00294783151381041
376.1975,-0.00295039752885057
376.2,-0.00295303438641869
376.2025,-0.00295572223585561
376.205,-0.0029584448506953702
376.2075,-0.00296118986605574
376.21,-0.0029639486197230998
376.2125,-0.00296671595943249
376.215,-0.0029694899065430304
376.2175,-0.00297227113681023
376.22,-0.00297506256175646
376.2225,-0.0029778686402414903
376.225,-0.00298069498113438
376.2275,-0.00298354766768809
376.23,-0.00298643271791764
376.2325,-0.00298935615708182
376.235,-0.00299232311596877
376.2375,-0.00299533775438493
376.24,-0.00299840360024715
376.2425,-0.00300152308577893
376.245,-0.0030046979533098
376.2475,-0.00300792943657947
376.25,-0.00301121870264596
376.2525,-0.00301456681029814
376.255,-0.00301797559787174
376.2575,-0.0030214472702684
376.26,-0.0030249850724763
376.2625,-0.00302859306099202
376.265,-0.0030322757123424603
376.2675,-0.0030360384717065198
376.27,-0.00303988662963575
376.2725,-0.00304382535017344
376.275,-0.00304785920257102
376.2775,-0.0030519914949017797
376.28,-0.00305622352867042
376.2825,-0.00306055448671829
376.285,-0.00306498045732307
376.2875,-0.0030694938289922598
376.29,-0.00307408263105091
376.2925,-0.00307873034612392
376.295,-0.00308341492931424
376.2975,-0.0030881093297778998
376.3,-0.0030927808933981
376.3025,-0.00309739206605935
376.305,-0.0031019005385236097
376.3075,-0.00310626015630926
376.31,-0.00311042186317404
376.3125,-0.00311433400900354
376.315,-0.00311794448460626
376.3175,-0.0031212004714174903
376.32,-0.00312405060371158
376.3225,-0.00312644532782341
376.325,-0.00312833784367754
376.3275,-0.0031296851392230702
376.33,-0.0031304488424722396
376.3325,-0.00313059513983993
376.335,-0.0031300961501800196
376.3375,-0.00312892977511734
376.34,-0.00312708017087224
376.3425,-0.00312453806367586
376.345,-0.00312130085137565
376.3475,-0.00311737272722964
376.35,-0.00311276516458968
376.3525,-0.0031074968948757403
376.355,-0.00310159424394257
376.3575,-0.0030950915568415498
376.36,-0.00308803114548144
376.3625,-0.00308046355309035
376.365,-0.00307244779418324
376.3675,-0.0030640506545361397
376.37,-0.00305534668457022
376.3725,-0.00304641725534555
376.375,-0.00303734961446536
376.3775,-0.00302823530188958
376.38,-0.00301916928325553
376.3825,-0.00301024725580339
376.385,-0.0030015641613025798
376.3875,-0.0029932118750753797
376.39,-0.00298527711131441
376.3925,-0.00297783877268989
376.395,-0.00297096592594474
376.3975,-0.00296471611447644
376.4,-0.0029591334523057
376.4025,-0.00295424822213352
376.405,-0.00295007627138992
376.4075,-0.00294662000297773
376.41,-0.0029438695498155702
376.4125,-0.0029418047489833898
376.415,-0.0029403973661738603
376.4175,-0.0029396138552507797
376.42,-0.00293941758641626
376.4225,-0.00293977125328644
376.425,-0.00294063843737618
376.4275,-0.00294198490439213
376.43,-0.00294377936093401
376.4325,-0.0029459934523041
376.435,-0.00294860156292416
376.4375,-0.00295157985255973
376.44,-0.0029549053729506004
376.4425,-0.00295855506094693
376.445,-0.0029625040894503403
376.4475,-0.0029667253472584697
376.45,-0.00297118809921315
376.4525,-0.00297585791055068
376.455,-0.0029806962662540302
376.4575,-0.00298566126310572
376.46,-0.00299070798564067
376.4625,-0.00299578978959728
376.465,-0.00300085905856601
376.4675,-0.00300586914113333
376.47,-0.0030107746935217
376.4725,-0.00301553319872355
376.475,-0.0030201057642308196
376.4775,-0.00302445767126022
376.48,-0.0030285586663752
376.4825,-0.0030323832616048303
376.485,-0.0030359107369596298
376.4875,-0.0030391254970433402
376.49,-0.00304201689265933
376.4925,-0.0030445797613098203
376.495,-0.00304681470218681
376.4975,-0.00304872848725373
376.5,-0.0030503343969190003
376.5025,-0.00305165195290126
376.505,-0.0030527068734892402
376.5075,-0.00305353017209783
376.51,-0.00305415709692181
376.5125,-0.0030546257337901697
376.515,-0.00305497559472111
376.5175,-0.00305524639557947
376.52,-0.00305547654443704
376.5225,-0.00305570262713636
376.525,-0.00305595833315812
376.5275,-0.00305627533539283
376.53,-0.0030566817454161896
376.5325,-0.00305720379376762
376.535,-0.0030578646091323197
376.5375,-0.0030586857896244797
376.54,-0.0030596865919722796
376.5425,-0.00306088348750287
376.545,-0.0030622904725271798
376.5475,-0.00306391826182488
376.55,-0.00306577336382975
376.5525,-0.00306785752421595
376.555,-0.00307016743858651
376.5575,-0.00307269379096467
376.56,-0.00307542202948871
376.5625,-0.0030783310700113397
376.565,-0.00308139554490303
376.5675,-0.0030845854679611303
376.57,-0.0030878676035233396
376.5725,-0.0030912071066867097
376.575,-0.00309456838333179
376.5775,-0.00309791625755151
376.58,-0.00310121777928429
376.5825,-0.00310444235875067
376.585,-0.00310756251379178
376.5875,-0.0031105546650085003
376.59,-0.0031133987694001
376.5925,-0.0031160786710006604
376.595,-0.00311858071411276
376.5975,-0.00312089484593732
376.6,-0.0031230127680000903
376.6025,-0.00312492797667422
376.605,-0.00312663497889909
376.6075,-0.00312812901479578
376.61,-0.00312940529227882
376.6125,-0.0031304592801642
376.615,-0.0031312853988734297
376.6175,-0.00313187804463308
376.62,-0.00313223074077022
376.6225,-0.00313233646660346
376.625,-0.0031321877548302402
376.6275,-0.00313177718631105
376.63,-0.00313109726125162
376.6325,-0.00313014200588416
376.635,-0.00312890683174861
376.6375,-0.00312738927157441
376.64,-0.00312559047876365
376.6425,-0.00312351538837537
376.645,-0.00312117337741083
376.6475,-0.00311857853899932
376.65,-0.0031157500983843302
376.6525,-0.0031127119895098198
376.655,-0.00310949262120644
376.6575,-0.0031061246647786
376.66,-0.00310264382979244
376.6625,-0.0030990889384659498
376.665,-0.0030955010170620203
376.6675,-0.0030919224438848503
376.67,-0.00308839742228018
376.6725,-0.0030849704748392402
376.675,-0.00308168704510557
376.6775,-0.00307859289988453
376.68,-0.0030757332677539
376.6825,-0.0030731534494756302
376.685,-0.00307089743260754
376.6875,-0.00306900671101439
376.69,-0.00306751969107841
376.6925,-0.0030664702268088603
376.695,-0.00306588583305005
376.6975,-0.0030657863578877
376.7,-0.00306618251745317
376.7025,-0.00306707448582554
376.705,-0.00306845182753195
376.7075,-0.00307029248234647
376.71,-0.00307256427468834
376.7125,-0.0030752253529201202
376.715,-0.0030782268749457997
376.7175,-0.00308151458890905
376.72,-0.00308503242259059
376.7225,-0.00308872425940411
376.725,-0.00309253711748925
376.7275,-0.0030964229325015497
376.73,-0.0031003401057986698
376.7325,-0.00310425400132345
376.735,-0.00310813724548483
376.7375,-0.00311196915193849
376.74,-0.00311573421736863
376.7425,-0.00311942105317282
376.745,-0.0031230207795514497
376.7475,-0.00312652480470238
376.75,-0.0031299240283215197
376.7525,-0.00313320731560922
376.755,-0.00313636087528242
376.7575,-0.00313936838009121
376.76,-0.003142210272139
376.7625,-0.00314486544370452
376.765,-0.00314731127126481
376.7675,-0.0031495249252176303
376.77,-0.00315148415530253
376.7725,-0.00315316823872061
376.775,-0.0031545585660518903
376.7775,-0.00315563916947055
376.78,-0.00315639682475704
376.7825,-0.0031568212673066002
376.785,-0.00315690526323297
376.7875,-0.00315664477376698
376.79,-0.00315603869425043
376.7925,-0.00315508951122542
376.795,-0.00315380321682061
376.7975,-0.00315218961353531
376.8,-0.0031502626915217097
376.8025,-0.0031480405492660397
376.805,-0.00314554539356839
376.8075,-0.0031428039193212
376.81,-0.00313984535488718
376.8125,-0.0031367025653760102
376.815,-0.0031334097429224
376.8175,-0.00313000180436564
376.82,-0.00312651394883297
376.8225,-0.0031229797345288498
376.825,-0.0031194307018304903
376.8275,-0.00311589574409072
376.83,-0.00311240076994727
376.8325,-0.0031089678916375097
376.835,-0.00310561654571604
376.8375,-0.0031023627072737196
376.84,-0.00309921972815513
376.8425,-0.0030961982391731102
376.845,-0.00309330719931869
376.8475,-0.00309055303736626
376.85,-0.00308794020517321
376.8525,-0.0030854713832746098
376.855,-0.00308314648437375
376.8575,-0.00308096285662896
376.86,-0.00307891470813862
376.8625,-0.0030769928410254
376.865,-0.00307518428082164
376.8675,-0.0030734723740570603
376.87,-0.0030718366801505397
376.8725,-0.00307025288200714
376.875,-0.00306869396822133
376.8775,-0.00306712951788697
376.88,-0.00306552731721406
376.8825,-0.00306385324655148
376.885,-0.0030620726392148402
376.8875,-0.0030601498899173003
376.89,-0.00305805029940213
376.8925,-0.00305573967827449
376.895,-0.0030531854269309397
376.8975,-0.00305035678868551
376.9,-0.0030472253436915
376.9025,-0.0030437641584586997
376.905,-0.00303994938086635
376.9075,-0.00303575881357225
376.91,-0.00303117274811791
376.9125,-0.00302617359443042
376.915,-0.00302074634782072
376.9175,-0.00301487850707831
376.92,-0.0030085614720623804
376.9225,-0.0030017903517894997
376.925,-0.0029945657489180103
376.9275,-0.0029868940142300797
376.93,-0.0029787882072119303
376.9325,-0.0029702689429335198
376.935,-0.00296136473512878
376.9375,-0.00295211176447692
376.94,-0.00294255418838562
376.9425,-0.0029327431943763998
376.945,-0.00292273638847211
376.9475,-0.00291259652008648
376.95,-0.0029023903372155497
376.9525,-0.0028921873205308597
376.955,-0.00288205793067402
376.9575,-0.0028720726882526903
376.96,-0.00286230081503783
376.9625,-0.0028528093797619302
376.965,-0.00284366226841803
376.9675,-0.00283491996295926
376.97,-0.0028266390693988197
376.9725,-0.0028188722374099
376.975,-0.0028116680338255103
376.9775,-0.0028050710932380997
376.98,-0.00279912191919873
376.9825,-0.00279385670871581
376.985,-0.00278930707845346
376.9875,-0.00278549957022952
376.99,-0.00278245476261327
376.9925,-0.0027801865629231096
376.995,-0.00277870101702438
376.9975,-0.0027779951966275898
377.0,-0.0027780562219871397
377.0025,-0.0027788601506009898
377.005,-0.0027803714913113803
377.0075,-0.00278254227830609
377.01,-0.00278531275442129
377.0125,-0.0027886112130449596
377.015,-0.00279235561242123
377.0175,-0.00279645460825554
377.02,-0.00280081008031997
377.0225,-0.0028053192660591497
377.025,-0.00280987798789575
377.0275,-0.0028143835485360097
377.03,-0.0028187380205744296
377.0325,-0.00282285116119789
377.035,-0.00282664348648881
377.0375,-0.00283004831862761
377.04,-0.00283301389399423
377.0425,-0.00283550361686928
377.045,-0.0028374976212344398
377.0475,-0.00283899113167325
377.05,-0.00283999451377145
377.0525,-0.00284053042091821
377.055,-0.00284063290660716
377.0575,-0.00284034401543844
377.06,-0.00283971229302071
377.0625,-0.00283878917717393
377.065,-0.00283762725653208
377.0675,-0.00283627744364639
377.07,-0.0028347871948889002
377.0725,-0.0028331983805565497
377.075,-0.0028315463561759497
377.0775,-0.0028298582748093
377.08,-0.00282815372256081
377.0825,-0.00282644402408434
377.085,-0.00282473339639149
377.0875,-0.00282302021075975
377.09,-0.00282129863864012
377.0925,-0.00281956129576346
377.095,-0.00281780105204519
377.0975,-0.00281601362508668
377.1,-0.00281420012657373
377.1025,-0.00281236889467111
377.105,-0.00281053739451236
377.1075,-0.0028087332443853703
377.11,-0.00280699508221326
377.1125,-0.00280537227823117
377.115,-0.00280392447345971
377.1175,-0.00280271985297709
377.12,-0.00280183288419093
377.1225,-0.00280134136941254
377.125,-0.0028013228497352502
377.1275,-0.00280185096601873
377.13,-0.0028029912874792703
377.1325,-0.00280479840918777
377.135,-0.0028073130605732
377.1375,-0.00281056080733144
377.14,-0.00281455127773683
377.1425,-0.00281927976025562
377.145,-0.00282472827195833
377.1475,-0.00283086917463065
377.15,-0.0028376678366812
377.1525,-0.0028450862434460504
377.155,-0.0028530857919899398
377.1575,-0.0028616295572044003
377.16,-0.00287068506200395
377.1625,-0.00288022377262003
377.165,-0.00289022206019394
377.1675,-0.00290066019906864
377.17,-0.00291152169388053
377.1725,-0.0029227913739509
377.175,-0.0029344542150784797
377.1775,-0.00294649368333381
377.18,-0.00295889076355702
377.1825,-0.00297162270226058
377.185,-0.00298466251163838
377.1875,-0.0029979787672824902
377.19,-0.00301153526780777
377.1925,-0.0030252916979836898
377.195,-0.00303920343067217
377.1975,-0.00305322280236877
377.2,-0.00306729877654443
377.2025,-0.00308137893318556
377.205,-0.00309540883192929
377.2075,-0.00310933418349244
377.21,-0.0031231007143926602
377.2125,-0.0031366554924610597
377.215,-0.0031499477435457997
377.2175,-0.00316292977100703
377.22,-0.0031755577843020303
377.2225,-0.00318779248816314
377.225,-0.00319959983836695
377.2275,-0.0032109514622980896
377.23,-0.0032218248534083803
377.2325,-0.00323220320937413
377.235,-0.0032420753721544597
377.2375,-0.00325143502685362
377.24,-0.0032602803053899004
377.2425,-0.00326861258567414
377.245,-0.003276435535899
377.2475,-0.0032837542613394603
377.25,-0.0032905739907643197
377.2525,-0.00329689961845678
377.255,-0.0033027347326420697
377.2575,-0.00330808178181891
377.26,-0.0033129420607925296
377.2625,-0.0033173158270061102
377.265,-0.00332120361716882
377.2675,-0.00332460660397868
377.27,-0.00332752768573918
377.2725,-0.0033299729949690703
377.275,-0.00333195163270547
377.2775,-0.00333347769629996
377.28,-0.00333456961620884
377.2825,-0.00333525138987751
377.285,-0.00333555181902032
377.2875,-0.00333550471479659
377.29,-0.0033351483546841102
377.2925,-0.0033345248909515597
377.295,-0.00333367981623115
377.2975,-0.00333266107389284
377.3,-0.00333151801672092
377.3025,-0.00333030090999366
377.305,-0.00332906001466655
377.3075,-0.00332784423805902
377.31,-0.0033267013263453002
377.3125,-0.00332567631874953
377.315,-0.00332481151384562
377.3175,-0.00332414592546236
377.32,-0.0033237148492938403
377.3225,-0.00332355062131535
377.325,-0.00332368118230487
377.3275,-0.00332413123146915
377.33,-0.00332492245777474
377.3325,-0.00332607247628331
377.335,-0.00332759599728986
377.3375,-0.00332950423496363
377.34,-0.00333180475968953
377.3425,-0.00333450123880835
377.345,-0.0033375935888535903
377.3475,-0.00334107720658278
377.35,-0.00334494350260111
377.3525,-0.00334917972557663
377.355,-0.00335376924124607
377.3575,-0.00335869174121176
377.36,-0.0033639243077305
377.3625,-0.00336944163739571
377.365,-0.00337521710501407
377.3675,-0.0033812233853780797
377.37,-0.00338743347073552
377.3725,-0.00339382147915688
377.375,-0.00340036301060161
377.3775,-0.00340703667998431
377.38,-0.0034138238297421997
377.3825,-0.00342070960800523
377.385,-0.00342768320026995
377.3875,-0.0034347377988783903
377.39,-0.0034418705623017803
377.3925,-0.00344908246132923
377.395,-0.00345637766415998
377.3975,-0.00346376284649846
377.4,-0.0034712461708503303
377.4025,-0.00347883655581853
377.405,-0.003486542436499
377.4075,-0.00349437087697554
377.41,-0.00350232643901527
377.4125,-0.0035104105336655604
377.415,-0.00351862028895339
377.4175,-0.00352694809748875
377.42,-0.0035353810573719897
377.4225,-0.00354390073870533
377.425,-0.00355248325120704
377.4275,-0.0035610997676272997
377.43,-0.00356971747546278
377.4325,-0.0035783005987693
377.435,-0.00358681220946981
377.4375,-0.00359521628805827
377.44,-0.00360347902489887
377.4425,-0.00361157124482161
377.445,-0.00361946955291576
377.4475,-0.0036271575556221
377.45,-0.0036346265870254796
377.4525,-0.00364187573434834
377.455,-0.00364891146804565
377.4575,-0.00365574668760154
377.46,-0.0036623994562277897
377.4625,-0.0036688915687640997
377.465,-0.00367524679848058
377.4675,-0.00368148893308222
377.47,-0.00368764044211569
377.4725,-0.00369372065967869
377.475,-0.0036997440422315902
377.4775,-0.00370572029071155
377.48,-0.00371165209334923
377.4825,-0.00371753578098701
377.485,-0.00372336072769919
377.4875,-0.00372910923051288
377.49,-0.00373475742242889
377.4925,-0.0037402753237421103
377.495,-0.0037456276535601696
377.4975,-0.00375077470822027
377.5,-0.00375567314870382
377.5025,-0.00376027696634929
377.505,-0.0037645382595632598
377.5075,-0.0037684082076304398
377.51,-0.00377183798382252
377.5125,-0.0037747794256059296
377.515,-0.00377718626394777
377.5175,-0.00377901480461946
377.52,-0.0037802252695969796
377.5225,-0.00378078279285738
377.525,-0.00378065863667076
377.5275,-0.00377983153328775
377.53,-0.00377828873042251
377.5325,-0.0037760268369319196
377.535,-0.0037730526709912403
377.5375,-0.00376938349486729
377.54,-0.00376504673888975
377.5425,-0.0037600800107213
377.545,-0.00375452932752748
377.5475,-0.00374844865304683
377.55,-0.00374189758116237
377.5525,-0.00373493940917503
377.555,-0.00372763928838036
377.5575,-0.0037200615569489602
377.56,-0.0037122676854114
377.5625,-0.00370431395284764
377.565,-0.00369624984068099
377.5675,-0.0036881163683759803
377.57,-0.00367994543083974
377.5725,-0.0036717592994261
377.575,-0.00366357111364209
377.5775,-0.00365538554475659
377.58,-0.00364720053421076
377.5825,-0.00363900852753027
377.585,-0.00363079887373845
377.5875,-0.0036225596139703
377.59,-0.00361427944218597
377.5925,-0.00360594962728363
377.595,-0.00359756538530991
377.5975,-0.00358912763276818
377.6,-0.00358064373212343
377.6025,-0.00357212824240412
377.605,-0.00356360399150089
377.6075,-0.00355510209116333
377.61,-0.00354666221039482
377.6125,-0.0035383326287469
377.615,-0.00353016987131344
377.6175,-0.00352223835162546
377.62,-0.00351460887194711
377.6225,-0.0035073586422728798
377.625,-0.0035005688076272102
377.6275,-0.00349432322926603
377.63,-0.0034887071122808298
377.6325,-0.0034838044411055003
377.635,-0.00347969645142521
377.6375,-0.00347646000668738
377.64,-0.00347416564871412
377.6425,-0.0034728765625152503
377.645,-0.0034726471416018498
377.6475,-0.00347352238149959
377.65,-0.00347553791616123
377.6525,-0.0034787192092786802
377.655,-0.0034830826802928097
377.6575,-0.00348863568350175
377.66,-0.0034953775825661802
377.6625,-0.00350330044021155
377.665,-0.00351238977242646
377.6675,-0.00352262528015737
377.67,-0.0035339811441997904
377.6725,-0.00354642668638678
377.675,-0.00355992565277641
377.6775,-0.00357443674923895
377.68,-0.00358991267354595
377.6825,-0.0036062998560614
377.685,-0.0036235379983356603
377.6875,-0.00364155987720107
377.69,-0.0036602909770682298
377.6925,-0.0036796503377210903
377.695,-0.0036995511003101098
377.6975,-0.00371990145284266
377.7,-0.00374060607657075
377.7025,-0.0037615675700773898
377.705,-0.0037826878865624496
377.7075,-0.00380386956802951
377.71,-0.00382501719947479
377.7125,-0.00384603823237893
377.715,-0.00386684446800219
377.7175,-0.0038873521246834
377.72,-0.00390748348284259
377.7225,-0.00392716691348749
377.725,-0.00394633777142318
377.7275,-0.0039649386741647
377.73,-0.00398291993285177
377.7325,-0.0040002393177654295
377.735,-0.0040168619877458895
377.7375,-0.0040327598993115995
377.74,-0.0040479111092794505
377.7425,-0.00406229887228542
377.745,-0.00407591055640552
377.7475,-0.00408873700937542
377.75,-0.00410077129670789
377.7525,-0.00411200851300622
377.755,-0.00412244474577313
377.7575,-0.00413207724811425
377.76,-0.00414090324373682
377.7625,-0.00414892049354484
377.765,-0.004156126544132269
377.7675,-0.004162518201075891
377.77,-0.00416809144442958
377.7725,-0.00417284091062096
377.775,-0.0041767596426505104
377.7775,-0.00417983900169317
377.78,-0.00418206836920064
377.7825,-0.00418343541830378
377.785,-0.00418392654501311
377.7875,-0.004183527222616491
377.79,-0.00418222287677362
377.7925,-0.00417999965210758
377.795,-0.00417684564649523
377.7975,-0.00417275163195746
377.8,-0.0041677123160516
377.8025,-0.00416172701206703
377.805,-0.004154800444524841
377.8075,-0.004146943099181039
377.81,-0.00413817167563305
377.8125,-0.0041285091879279
377.815,-0.0041179847796711695
377.8175,-0.00410663390583605
377.82,-0.00409449747987167
377.8225,-0.00408162214881086
377.825,-0.00406805922357729
377.8275,-0.004053864321692
377.83,-0.00403909634797941
377.8325,-0.00402381689227197
377.835,-0.00400808901131297
377.8375,-0.003991976253055769
377.84,-0.00397554168645859
377.8425,-0.0039588469852737795
377.845,-0.0039419515077311
377.8475,-0.00392491169451536
377.85,-0.00390778048603967
377.8525,-0.0038906072912157897
377.855,-0.00387343771832436
377.8575,-0.0038563137417865797
377.86,-0.0038392738538400297
377.8625,-0.00382235321141961
377.865,-0.00380558366004344
377.8675,-0.0037889939999035498
377.87,-0.00377260997815975
377.8725,-0.0037564540402349198
377.875,-0.00374054570671059
377.8775,-0.00372490124172284
377.88,-0.00370953349295788
377.8825,-0.00369445275514988
377.885,-0.00367966564308211
377.8875,-0.00366517644519383
377.89,-0.00365098618769514
377.8925,-0.00363709404129084
377.895,-0.00362349665651393
377.8975,-0.00361018863756757
377.9,-0.00359716306327424
377.9025,-0.00358441160912895
377.905,-0.00357192488285383
377.9075,-0.00355969269515037
377.91,-0.00354770492654672
377.9125,-0.00353595193463645
377.915,-0.00352442481230761
377.9175,-0.00351311650815987
377.92,-0.0035020225277098103
377.9225,-0.00349114116838537
377.925,-0.00348047486870921
377.9275,-0.00347002979357482
377.93,-0.00345981691621531
377.9325,-0.00344985174206797
377.935,-0.00344015424743565
377.9375,-0.0034307485198457597
377.94,-0.0034216623371073
377.9425,-0.0034129258809656297
377.945,-0.00340457162245507
377.9475,-0.00339663251884965
377.95,-0.00338914142881128
377.9525,-0.00338212972353762
377.955,-0.00337562628740949
377.9575,-0.00336965642484145
377.96,-0.0033642407786364198
377.9625,-0.00335939450564885
377.965,-0.003355126277657
377.9675,-0.00335143768604709
377.97,-0.00334832307401026
377.9725,-0.00334576927655154
377.975,-0.00334375574491105
377.9775,-0.00334225545559567
377.98,-0.00334123526982005
377.9825,-0.00334065780495441
377.985,-0.00334048209617742
377.9875,-0.00334066553733154
377.99,-0.00334116475567906
377.9925,-0.0033419372703563
377.995,-0.00334294184592401
377.9975,-0.00334413943261168
378.0,-0.00334549348275423
378.0025,-0.00334696958621977
378.005,-0.00334853645232782
378.0075,-0.00335016442255881
378.01,-0.0033518268148549097
378.0125,-0.0033534994368144702
378.015,-0.00335516072108131
378.0175,-0.00335679220463041
378.02,-0.00335837917375158
378.0225,-0.00335991038623164
378.025,-0.00336137895123556
378.0275,-0.00336278127078719
378.03,-0.0033641173720483
378.0325,-0.00336538915199776
378.035,-0.0033665994840096796
378.0375,-0.0033677499811327703
378.04,-0.00336883955917053
378.0425,-0.0033698620190650303
378.045,-0.00337080460938428
378.0475,-0.00337164698271504
378.05,-0.00337236042256106
378.0525,-0.00337290816504689
378.055,-0.00337324605762674
378.0575,-0.0033733246497969402
378.06,-0.00337309032231118
378.0625,-0.00337248789829621
378.065,-0.00337146311216697
378.0675,-0.00336996403033886
378.07,-0.0033679439017367
378.0725,-0.0033653622478989603
378.075,-0.0033621863516775704
378.0775,-0.00335839214593357
378.08,-0.00335396465633044
378.0825,-0.0033488979490259303
378.085,-0.0033431946594642803
378.0875,-0.00333686521406968
378.09,-0.00332992659384222
378.0925,-0.00332240115495524
378.095,-0.0033143156821540897
378.0975,-0.00330569986415549
378.1,-0.00329658576194618
378.1025,-0.00328700704278073
378.105,-0.00327699850087824
378.1075,-0.00326659580241827
378.11,-0.00325583522393641
378.1125,-0.00324475359772027
378.115,-0.00323338814340661
378.1175,-0.00322177638398014
378.12,-0.0032099559818747
378.1225,-0.0031979646088771
378.125,-0.00318583990253445
378.1275,-0.0031736190321645804
378.13,-0.0031613389128701598
378.1325,-0.00314903568125585
378.135,-0.00313674490924784
378.1375,-0.00312450153661518
378.14,-0.0031123400908917498
378.1425,-0.00310029530139759
378.145,-0.0030884024870591097
378.1475,-0.0030766986684267203
378.15,-0.00306522291488993
378.1525,-0.003054018324389
378.155,-0.00304313182312352
378.1575,-0.0030326147421578997
378.16,-0.00302252404742329
378.1625,-0.00301292096341736
378.165,-0.00300387122620083
378.1675,-0.0029954438729920796
378.17,-0.0029877106093589996
378.1725,-0.00298074400520933
378.175,-0.0029746164450789297
378.1775,-0.00296939935061851
378.18,-0.00296516089567986
378.1825,-0.0029619656885006202
378.185,-0.0029598730951892398
378.1875,-0.00295893641470913
378.19,-0.00295920170806279
378.1925,-0.00296070637407518
378.195,-0.0029634788394765498
378.1975,-0.00296753742438436
378.2,-0.00297289007508463
378.2025,-0.00297953337741292
378.205,-0.00298745348583564
378.2075,-0.00299662528303286
378.21,-0.0030070126310836496
378.2125,-0.00301856919745461
378.215,-0.003031237824693
378.2175,-0.00304495189822396
378.22,-0.00305963542345247
378.2225,-0.00307520369236888
378.225,-0.00309156448855735
378.2275,-0.00310861948230611
378.23,-0.00312626492251903
378.2325,-0.00314439436682729
378.235,-0.00316289957650167
378.2375,-0.00318167239996506
378.24,-0.00320060647420595
378.2425,-0.00321959839809338
378.245,-0.00323854841159407
378.2475,-0.0032573616895914897
378.25,-0.00327594709100764
378.2525,-0.00329421902012552
378.255,-0.00331209577551289
378.2575,-0.00332950027214465
378.26,-0.00334635899642326
378.2625,-0.00336260310729541
378.265,-0.0033781675393645297
378.2675,-0.00339299212749826
378.27,-0.00340702172713131
378.2725,-0.0034202065243639
378.275,-0.00343250308315678
378.2775,-0.0034438746537233996
378.28,-0.0034542908158199897
378.2825,-0.00346372872523346
378.285,-0.00347217198846754
378.2875,-0.0034796110513260897
378.29,-0.00348604285869363
378.2925,-0.00349147035801292
378.295,-0.00349590270565962
378.2975,-0.0034993549329154
378.3,-0.0035018474779408104
378.3025,-0.00350340698174966
378.305,-0.00350406520418692
378.3075,-0.00350385903991149
378.31,-0.00350282947158437
378.3125,-0.00350102081496234
378.315,-0.00349847931089653
378.3175,-0.00349525173673438
378.32,-0.0034913835997242098
378.3225,-0.0034869180135201597
378.325,-0.00348189404528732
378.3275,-0.00347634556480556
378.33,-0.00347030070247185
378.3325,-0.00346378111020079
378.335,-0.00345680178722339
378.3375,-0.00344937185398385
378.34,-0.00344149502743509
378.3425,-0.00343316966023245
378.345,-0.0034243912560254497
378.3475,-0.0034151527780480802
378.35,-0.00340544615590684
378.3525,-0.0033952639467671702
378.355,-0.0033846004248389502
378.3575,-0.00337345300656201
378.36,-0.00336182338489358
378.3625,-0.0033497180944989696
378.365,-0.00333715020024756
378.3675,-0.00332413875091497
378.37,-0.00331070996699223
378.3725,-0.00329689693630152
378.375,-0.00328273927501758
378.3775,-0.003268283524293
378.38,-0.0032535819967856802
378.3825,-0.0032386923262862598
378.385,-0.00322367693114431
378.3875,-0.00320860184549217
378.39,-0.0031935360599658702
378.3925,-0.00317855045782354
378.395,-0.0031637169149614803
378.3975,-0.00314910720082908
378.4,-0.0031347918499432
378.4025,-0.00312083968110257
378.405,-0.00310731650450319
378.4075,-0.0030942845222528097
378.41,-0.00308180159208459
378.4125,-0.00306992083656797
378.415,-0.00305868980581632
378.4175,-0.00304815070118979
378.42,-0.00303833953379354
378.4225,-0.00302928692797194
378.425,-0.00302101724909875
378.4275,-0.00301354951566393
378.43,-0.00300689766565808
378.4325,-0.00300107055765486
378.435,-0.0029960728783911296
378.4375,-0.0029919056052456097
378.44,-0.0029885665562157998
378.4425,-0.0029860510517937602
378.445,-0.00298435235314166
378.4475,-0.00298346253176822
378.45,-0.00298337252330772
378.4525,-0.00298407287980241
378.455,-0.00298555390848967
378.4575,-0.00298780606169417
378.46,-0.00299082004772474
378.4625,-0.00299458676647594
378.465,-0.00299909752183324
378.4675,-0.00300434336398157
378.47,-0.0030103149011167602
378.4725,-0.00301700199545955
378.475,-0.00302439318757194
378.4775,-0.00303247463897547
378.48,-0.0030412303658707
378.4825,-0.00305064097605761
378.485,-0.00306068424225607
378.4875,-0.0030713336915257797
378.49,-0.0030825601636851503
378.4925,-0.00309433067612911
378.495,-0.0031066095732448203
378.4975,-0.00311935876472582
378.5,-0.0031325379813836097
378.5025,-0.00314610580285697
378.505,-0.00316001967341829
378.5075,-0.0031742366770770403
378.51,-0.00318871350758019
378.5125,-0.0032034069727099
378.515,-0.00321827398547881
378.5175,-0.0032332715376228497
378.52,-0.00324835677889267
378.5225,-0.00326348691714305
378.525,-0.00327861903632184
378.5275,-0.00329371016665803
378.53,-0.00330871710334997
378.5325,-0.0033235963470538703
378.535,-0.00333830397517316
378.5375,-0.0033527958584487604
378.54,-0.00336702705154984
378.5425,-0.00338095241436552
378.545,-0.00339452611039659
378.5475,-0.00340770180624754
378.55,-0.00342043260861917
378.5525,-0.0034326712247023
378.555,-0.00344437000447337
378.5575,-0.00345548140359272
378.56,-0.00346595801520565
378.5625,-0.00347575317544651
378.565,-0.00348482119784475
378.5675,-0.00349311819233307
378.57,-0.0035006023754565
378.5725,-0.0035072341730821603
378.575,-0.00351297726360946
378.5775,-0.00351779816728023
378.58,-0.00352166689688821
378.5825,-0.0035245565967877398
378.585,-0.00352644373710064
378.5875,-0.00352730761652134
378.59,-0.00352713025381936
378.5925,-0.00352589602143983
378.595,-0.00352359136700163
378.5975,-0.0035202043651941703
378.6,-0.00351572471487291
378.6025,-0.0035101431538544603
378.605,-0.00350345175551102
378.6075,-0.0034956435227647
378.61,-0.003486713001081
378.6125,-0.00347665594326168
378.615,-0.0034654704604363097
378.6175,-0.0034531567542527
378.62,-0.00343971846936593
378.6225,-0.00342516285492659
378.625,-0.00340950234046864
378.6275,-0.00339275460259715
378.63,-0.0033749439607759397
378.6325,-0.00335610183961521
378.635,-0.00333626708545886
378.6375,-0.00331548680617128
378.64,-0.0032938159719240103
378.6425,-0.0032713173560824102
378.645,-0.0032480611229930203
378.6475,-0.0032241239561723303
378.65,-0.00319958818399739
378.6525,-0.00317454072849851
378.655,-0.00314907189085364
378.6575,-0.00312327432558369
378.66,-0.00309724198904789
378.6625,-0.0030710689913385904
378.665,-0.00304484896527461
378.6675,-0.00301867408829379
378.67,-0.00299263432334454
378.6725,-0.0029668169594774
378.675,-0.0029413056733372
378.6775,-0.00291618006375672
378.68,-0.00289151456245235
378.6825,-0.0028673779694226
378.685,-0.00284383307894964
378.6875,-0.0028209360288049498
378.69,-0.00279873572525937
378.6925,-0.0027772741748985697
378.695,-0.00275658626774487
378.6975,-0.0027366999376859996
378.7,-0.0027176368461114303
378.7025,-0.0026994119604560303
378.705,-0.00268203495575038
378.7075,-0.0026655101787760598
378.71,-0.00264983760582356
378.7125,-0.00263501416174998
378.715,-0.00262103374743355
378.7175,-0.00260788959332143
378.72,-0.00259557422596914
378.7225,-0.00258408154706904
378.725,-0.00257340689766777
378.7275,-0.00256354822067207
378.73,-0.0025545058134440798
378.7325,-0.0025462824945870596
378.735,-0.00253888279672235
378.7375,-0.00253231274165969
378.74,-0.00252657846406119
378.7425,-0.0025216856167007196
378.745,-0.00251763861122063
378.7475,-0.00251443971278729
378.75,-0.00251208877994792
378.7525,-0.0025105826615904802
378.755,-0.0025099153636085
378.7575,-0.00251007721137108
378.76,-0.00251105577219923
378.7625,-0.00251283516764753
378.765,-0.0025153966666910496
378.7675,-0.00251871878201723
378.77,-0.0025227777727223903
378.7725,-0.00252754746731274
378.775,-0.00253300062181009
378.7775,-0.00253910867746175
378.78,-0.00254584282125341
378.7825,-0.00255317477672483
378.785,-0.0025610774858852397
378.7875,-0.00256952585992786
378.79,-0.00257849764414174
378.7925,-0.00258797382961964
378.795,-0.00259793919106215
378.7975,-0.00260838225997795
378.8,-0.00261929552948109
378.8025,-0.00263067502528487
378.805,-0.00264252006469435
378.8075,-0.00265483241679545
378.81,-0.00266761663934242
378.8125,-0.00268087859944232
378.815,-0.00269462590773751
378.8175,-0.00270886665128643
378.82,-0.0027236095754438697
378.8225,-0.002738862818542
378.825,-0.00275463365897339
378.8275,-0.00277092694527747
378.83,-0.0027877448673308
378.8325,-0.00280508482524229
378.835,-0.0028229392288522596
378.8375,-0.00284129372123609
378.84,-0.00286012699111117
378.8425,-0.0028794096123473
378.845,-0.00289910435717978
378.8475,-0.0029191660865257097
378.85,-0.00293954242890271
378.8525,-0.0029601743821504297
378.855,-0.00298099754055384
378.8575,-0.00300194324646739
378.86,-0.00302293953073881
378.8625,-0.00304391221363056
378.865,-0.00306478582473842
378.8675,-0.0030854841689059802
378.87,-0.00310593075003558
378.8725,-0.00312604889509615
378.875,-0.00314576216222935
378.8775,-0.00316499426195531
378.88,-0.0031836692512786802
378.8825,-0.0032017118818957998
378.885,-0.00321904775540263
378.8875,-0.00323560417710318
378.89,-0.0032513102445177397
378.8925,-0.0032660977679901198
378.895,-0.00327990205609347
378.8975,-0.0032926623832346302
378.9,-0.0033043225184567
378.9025,-0.00331483216464016
378.905,-0.003324146641203
378.9075,-0.00333222812889962
378.91,-0.0033390463380189
378.9125,-0.00334457907778152
378.915,-0.0033488132904362098
378.9175,-0.00335174501245507
378.92,-0.00335338041332745
378.9225,-0.0033537358363523
378.925,-0.003352837611529
378.9275,-0.00335072192964595
378.93,-0.00334743381136724
378.9325,-0.00334302576581695
378.935,-0.0033375569611614098
378.9375,-0.00333109060858932
378.94,-0.00332369242639
378.9425,-0.0033154285011302
378.945,-0.00330636389162979
378.9475,-0.00329656038103656
378.95,-0.0032860760597005502
378.9525,-0.0032749644048484803
378.955,-0.00326327418525852
378.9575,-0.0032510503347365004
378.96,-0.00323833427469383
378.9625,-0.00322516555002809
378.965,-0.0032115827702064903
378.9675,-0.00319762520355267
378.97,-0.00318333377593684
378.9725,-0.00316875226126919
378.975,-0.0031539274717969096
378.9775,-0.00313890981490479
378.98,-0.0031237527598198
378.9825,-0.0031085125930206
378.985,-0.0030932474183521
378.9875,-0.00307801593664541
378.99,-0.00306287650034353
378.9925,-0.00304788584923165
378.995,-0.0030330983242715603
378.9975,-0.0030185654270386
379.0,-0.0030043355061596
379.0025,-0.00299045434725031
379.005,-0.00297696581025094
379.0075,-0.0029639127177586103
379.01,-0.0029513381994555003
379.0125,-0.00293928674183309
379.015,-0.0029278052633109897
379.0175,-0.00291694378425145
379.02,-0.0029067557945689796
379.0225,-0.0028972980354357403
379.025,-0.0028886300009828697
379.0275,-0.0028808126808986
379.03,-0.00287390700592336
379.0325,-0.00286797224674292
379.035,-0.00286306298007929
379.0375,-0.0028592280427811798
379.04,-0.00285650738461312
379.0425,-0.00285493058364516
379.045,-0.00285451455184242
379.0475,-0.00285526291195628
379.05,-0.00285716471151698
379.0525,-0.00286019424592767
379.055,-0.00286431125016181
379.0575,-0.0028694617896620604
379.06,-0.0028755797074425603
379.0625,-0.0028825876142934497
379.065,-0.00289039957828737
379.0675,-0.00289892300968683
379.07,-0.00290806109925275
379.0725,-0.0029177151145516
379.075,-0.0029277871637614903
379.0775,-0.00293818202717631
379.08,-0.00294880932720745
379.0825,-0.00295958527328375
379.085,-0.00297043376815032
379.0875,-0.00298128704046693
379.09,-0.00299208637930712
379.0925,-0.00300278210445842
379.095,-0.0030133325220238196
379.0975,-0.00302370424992366
379.1,-0.00303387098799739
379.1025,-0.0030438128597032703
379.105,-0.0030535159122150202
379.1075,-0.00306297126311464
379.11,-0.0030721749273807
379.1125,-0.00308112688617287
379.115,-0.00308983145131312
379.1175,-0.0030982964321648603
379.12,-0.0031065328698104203
379.1225,-0.0031145552958276998
379.125,-0.00312238021946566
379.1275,-0.00313002684521813
379.13,-0.00313751514609579
379.1325,-0.00314486534129545
379.135,-0.0031520963806672196
379.1375,-0.00315922335788037
379.14,-0.00316625615838922
379.1425,-0.00317319675490205
379.145,-0.00318003651945494
379.1475,-0.00318675458869344
379.15,-0.00319331643196364
379.1525,-0.0031996726048141603
379.155,-0.0032057596050084802
379.1575,-0.00321150096394741
379.16,-0.00321680942629988
379.1625,-0.00322159023454031
379.165,-0.0032257447788903997
379.1675,-0.00322917455176344
379.17,-0.00323178553850903
379.1725,-0.00323349142295636
379.175,-0.0032342175745545096
379.1775,-0.00323390333650845
379.18,-0.00323250423220967
379.1825,-0.003229992989361
379.185,-0.00322635984209561
379.1875,-0.00322161205909047
379.19,-0.0032157725411752097
379.1925,-0.0032088782830372703
379.195,-0.00320097852742422
379.1975,-0.0031921319575433003
379.2,-0.00318240505515902
379.2025,-0.0031718691527882503
379.205,-0.0031605990796934403
379.2075,-0.00314867093857382
379.21,-0.00313616058475516
379.2125,-0.0031231417688788
379.215,-0.00310968448549088
379.2175,-0.00309585500523294
379.22,-0.00308171329663433
379.2225,-0.0030673134057066
379.225,-0.00305270313344046
379.2275,-0.0030379239974041897
379.23,-0.00302301208384315
379.2325,-0.00300799886237919
379.235,-0.0029929125049090797
379.2375,-0.00297777942010139
379.24,-0.00296262534629141
379.2425,-0.0029474766496743
379.245,-0.00293236145249643
379.2475,-0.00291730984004551
379.25,-0.0029023545421392
379.2525,-0.00288753055121261
379.255,-0.0028728753597039598
379.2575,-0.00285842782523832
379.26,-0.0028442285364090997
379.2625,-0.00283031869335723
379.265,-0.00281673968794879
379.2675,-0.0028035334184509197
379.27,-0.00279074057950806
379.2725,-0.00277840191351881
379.275,-0.00276655651151538
379.2775,-0.00275524221324682
379.28,-0.0027444949716668903
379.2825,-0.0027343486621279702
379.285,-0.00272483474788095
379.2875,-0.00271598218768125
379.29,-0.00270781703330005
379.2925,-0.00270036331364024
379.295,-0.0026936418650552797
379.2975,-0.00268767149877018
379.3,-0.0026824687981035203
379.3025,-0.00267804847268964
379.305,-0.00267442336300034
379.3075,-0.00267160391766545
379.31,-0.00266959936679347
379.3125,-0.00266841591729031
379.315,-0.0026680578238783
379.3175,-0.0026685261851142304
379.32,-0.0026698187529069304
379.3225,-0.0026719295757340698
379.325,-0.00267484881195813
379.3275,-0.00267856233964049
379.33,-0.0026830518523538803
379.3325,-0.00268829515749233
379.335,-0.00269426597477851
379.3375,-0.00270093519116884
379.34,-0.00270827034175552
379.3425,-0.00271623658396581
379.345,-0.0027247976035587097
379.3475,-0.00273391528341751
379.35,-0.0027435514398395497
379.3525,-0.00275366733062092
379.355,-0.0027642249309382
379.3575,-0.0027751871067262504
379.36,-0.00278651816265376
379.3625,-0.0027981841161969097
379.365,-0.00281015251151228
379.3675,-0.00282239306191109
379.37,-0.00283487701973408
379.3725,-0.00284757750012922
379.375,-0.00286046906283215
379.3775,-0.00287352785664975
379.38,-0.00288673147144737
379.3825,-0.00290005895553948
379.385,-0.00291349085658381
379.3875,-0.0029270091568788
379.39,-0.00294059721666425
379.3925,-0.0029542393566245
379.395,-0.0029679209608937398
379.3975,-0.0029816277095633
379.4,-0.00299534545268967
379.4025,-0.0030090596961037898
379.405,-0.00302275536762036
379.4075,-0.00303641661834732
379.41,-0.0030500265953956203
379.4125,-0.0030635673082888403
379.415,-0.003077020120273
379.4175,-0.00309036515352661
379.42,-0.00310358187817106
379.4225,-0.00311664889678153
379.425,-0.0031295443077983603
379.4275,-0.00314224556353892
379.43,-0.00315472934661024
379.4325,-0.00316697169932192
379.435,-0.00317894782389964
379.4375,-0.00319063217619865
379.44,-0.00320199839851739
379.4425,-0.0032130194888102203
379.445,-0.0032236685480993197
379.4475,-0.00323391856598543
379.45,-0.00324374317585674
379.4525,-0.00325311777109638
379.455,-0.0032620192405884902
379.4575,-0.00327042729662262
379.46,-0.00327832432759696
379.4625,-0.0032856960396200796
379.465,-0.0032925314709116
379.4675,-0.00329882338090123
379.47,-0.00330456757022674
379.4725,-0.00330976339903067
379.475,-0.00331441357505591
379.4775,-0.00331852362534076
379.48,-0.00332210200321347
379.4825,-0.00332515984608622
379.485,-0.0033277103974498697
379.4875,-0.00332976892726832
379.49,-0.0033313523587735197
379.4925,-0.00333247872386118
379.495,-0.00333316688258675
379.4975,-0.00333343619186249
379.5,-0.00333330583025542
379.5025,-0.00333279440848614
379.505,-0.00333191948612882
379.5075,-0.00333069703611195
379.51,-0.00332914072101996
379.5125,-0.00332726155759486
379.515,-0.00332506761253784
379.5175,-0.0033225636230099897
379.52,-0.0033197510611318
379.5225,-0.0033166283050807
379.525,-0.00331319103788686
379.5275,-0.00330943294692659
379.53,-0.00330534649751432
379.5325,-0.00330092400239257
379.535,-0.00329615872422148
379.5375,-0.00329104581876735
379.54,-0.00328558388579123
379.5425,-0.00327977555593817
379.545,-0.00327362869352673
379.5475,-0.0032671569429398
379.55,-0.00326038024461613
379.5525,-0.0032533249364431497
379.555,-0.00324602369135061
379.5575,-0.00323851507650546
379.56,-0.0032308428499080097
379.5625,-0.00322305552508912
379.565,-0.0032152049060088796
379.5675,-0.00320734562195632
379.57,-0.00319953379895022
379.5725,-0.00319182638513969
379.575,-0.00318428018650526
379.5775,-0.0031769508194578
379.58,-0.0031698922640361
379.5825,-0.00316315603600105
379.585,-0.00315679044642675
379.5875,-0.00315084019658817
379.59,-0.0031453456602461302
379.5925,-0.00314034250803069
379.595,-0.00313586099352431
379.5975,-0.00313192570094709
379.6,-0.00312855515824573
379.6025,-0.00312576158098797
379.605,-0.0031235508361636
379.6075,-0.00312192254359285
379.61,-0.00312087040274148
379.6125,-0.0031203827221426
379.615,-0.00312044309332276
379.6175,-0.00312103116593203
379.62,-0.00312212362097558
379.6225,-0.0031236949420458404
379.625,-0.00312571848545384
379.6275,-0.00312816701385854
379.63,-0.00313101341229383
379.6325,-0.0031342311787918
379.635,-0.00313779461760232
379.6375,-0.0031416791161080803
379.64,-0.00314586098363463
379.6425,-0.00315031750885634
379.645,-0.00315502677459748
379.6475,-0.00315996746103008
379.65,-0.0031651189061686503
379.6525,-0.0031704606582636497
379.655,-0.00317597266239381
379.6575,-0.0031816350849585597
379.66,-0.00318742810467092
379.6625,-0.00319333218075159
379.665,-0.00319932787452379
379.6675,-0.0032053955763096
379.67,-0.0032115161835275102
379.6725,-0.003217670535191
379.675,-0.0032238399586081603
379.6775,-0.00323000605828166
379.68,-0.00323615093080883
379.6825,-0.00324225715418127
379.685,-0.0032483078442834203
379.6875,-0.0032542867757896702


==> Data/PlatooningTruck/processed-Force_truck-head-new.dat <==
T,value
368.002,0.014603210607864849
368.005,0.014593262530098669
368.007,0.014583690515410799
368.01,0.01457453284532677
368.012,0.014565826127239579
368.015,0.01455760452940715
368.017,0.01454989908295254
368.02,0.014542737356869501
368.022,0.014536143158029141
368.025,0.0145301365601905
368.027,0.01452473397801112
368.03,0.01451994850005942
368.032,0.01451579025682681
368.035,0.01451226679473887
368.037,0.01450938346516587
368.04,0.014507143677430851
368.042,0.01450554923181851
368.045,0.014504600275579899
368.047,0.01450429542593744
368.05,0.01450463175408973
368.052,0.01450560457821272
368.055,0.014507207519464589
368.057,0.01450943228198704
368.06,0.01451226861990837
368.062,0.01451570422934567
368.065,0.01451972475040755
368.067,0.014524313686196189
368.07,0.014529452438809461
368.072,0.01453512030634252
368.075,0.01454129462389044
368.077,0.01454795079654951
368.08,0.01455506247642005
368.082,0.01456260176760911
368.085,0.0145705394372338
368.087,0.01457884498342425
368.09,0.01458748711032839
368.092,0.01459643367911481
368.095,0.014605651933976359
368.097,0.01461510868613345
368.1,0.01462477021683515
368.102,0.01463460236036059
368.105,0.01464457055401975
368.107,0.014654639710152009
368.11,0.01466477429712545
368.112,0.01467493834933518
368.115,0.01468509552020105
368.117,0.0146952092371659
368.12,0.01470524287469384
368.122,0.01471515991626784
368.125,0.014724924220388529
368.127,0.01473450016957153
368.13,0.01474385300534693
368.132,0.01475294894725694
368.135,0.01476175537885383
368.137,0.01477024093569667
368.14,0.01477837567934973
368.142,0.014786131088378809
368.145,0.01479348010434837
368.147,0.01480039707581735
368.15,0.01480685780733673
368.152,0.014812839487445639
368.155,0.01481832071866838
368.157,0.0148232815425119
368.16,0.0148277034934631
368.162,0.01483156969298687
368.165,0.01483486494152381
368.167,0.014837575875489
368.17,0.014839691092270381
368.172,0.01484120122822624
368.175,0.01484209904768291
368.177,0.01484237965693452
368.18,0.01484204030523815
368.182,0.01484108062081379
368.185,0.014839502318838831
368.187,0.014837309319447831
368.19,0.01483450758973069
368.192,0.014831104905730239
368.195,0.014827110773443201
368.197,0.01482253612682037
368.2,0.0148173931327701
368.202,0.014811694902162388
368.205,0.01480545509383397
368.207,0.01479868763759634
368.21,0.014791406357244219
368.212,0.014783624688567169
368.215,0.01477535524235873
368.217,0.01476660971843089
368.22,0.014757398561624691
368.222,0.01474773097582377
368.225,0.014737614926967119
368.227,0.01472705727706119
368.23,0.01471606405719204
368.232,0.01470464087753703
368.235,0.01469279339137601
368.237,0.0146805279501035
368.24,0.014667852115237091
368.242,0.01465477551743046
368.245,0.014641310376481571
368.247,0.01462747225734287
368.25,0.014613280566128109
368.252,0.014598759153120141
368.255,0.014583936568772651
368.257,0.014568846430712271
368.26,0.01455352744873478
368.262,0.01453802345579907
368.265,0.01452238317301608
368.267,0.014506659904635741
368.27,0.01449091106703093
368.272,0.01447519747267874
368.275,0.01445958267114238
368.277,0.01444413203605296
368.28,0.01442891184509162
368.282,0.014413988277974259
368.285,0.01439942649943747
368.287,0.01438528979122732
368.29,0.01437163871408993
368.292,0.01435853050376424
368.295,0.01434601865297862
368.297,0.014334152424445381
368.3,0.01432297678386059
368.302,0.01431253218690289
368.305,0.01430285441123027
368.307,0.01429397469348078
368.31,0.014285919368267291
368.312,0.01427870995417402
368.315,0.01427236302975072
368.317,0.014266890115504331
368.32,0.01426229785089282
368.322,0.01425858803231664
368.325,0.01425575793111167
368.327,0.0142538006865435
368.33,0.01425270586480324
368.332,0.01425245998900392
368.335,0.01425304725417972
368.337,0.014254450096285499
368.34,0.01425664971219678
368.342,0.01425962656071182
368.345,0.01426336045055014
368.347,0.01426783086735513
368.35,0.01427301679169393
368.352,0.01427889654205539
368.355,0.01428544754285011
368.357,0.01429264608940896
368.36,0.01430046708498229
368.362,0.01430888381973867
368.365,0.0143178677987627
368.367,0.01432738885005686
368.37,0.014337415047540441
368.372,0.01434791293805186
368.375,0.01435884759134967
368.377,0.014370182916116251
368.38,0.0143818816959596
368.382,0.014393905847418311
368.385,0.01440621646696353
368.387,0.01441877408500436
368.39,0.01443153867489003
368.392,0.01444446998291605
368.395,0.01445752756732594
368.397,0.014470671196317801
368.4,0.01448386101104765
368.402,0.01449705785763477
368.405,0.01451022357016715
368.407,0.01452332120870605
368.41,0.014536315397292771
368.4125,0.01454917242695326
368.415,0.01456186059870566
368.4175,0.0145743502425637
368.42,0.01458661396554428
368.4225,0.014598626777671679
368.425,0.01461036614098299
368.4275,0.01462181202953039
368.43,0.01463294705638579
368.4325,0.014643756483642809
368.435,0.014654228045415161
368.4375,0.01466435218683902
368.44,0.01467412168806858
368.4425,0.01468353172627479
368.445,0.01469257967264042
368.4475,0.01470126488635606
368.45,0.01470958854261517
368.4525,0.01471755336360951
368.455,0.01472516342152553
368.4575,0.01473242373154017
368.46,0.01473934022282108
368.4625,0.01474591914852415
368.465,0.01475216698979582
368.4675,0.01475809013577504
368.47,0.014763694709598749
368.4725,0.01476898615540432
368.475,0.01477396927833648
368.4775,0.01477864807055267
368.48,0.014783025633227639
368.4825,0.01478710423255762
368.485,0.014790885327763839
368.4875,0.01479436972809281
368.49,0.01479755780981854
368.4925,0.014800449591240149
368.495,0.01480304504568147
368.4975,0.0148053442534896
368.5,0.014807347528033211
368.5025,0.01480905560170386
368.505,0.014810469558915912
368.5075,0.01481159093311145
368.51,0.014812421408762759
368.5125,0.01481296290238197
368.515,0.01481321694652521
368.5175,0.014813184681803369
368.52,0.01481286631588895
368.5225,0.014812260865525109
368.525,0.01481136565053039
368.5275,0.01481017624580646
368.53,0.01480868588333783
368.5325,0.01480688571219621
368.535,0.01480476443653623
368.5375,0.01480230862859352
368.54,0.01479950298367921
368.5425,0.01479633066817373
368.545,0.01479277381551748
368.5475,0.01478881423120482
368.55,0.01478443396377592
368.5525,0.01477961597581012
368.555,0.01477434477092095
368.5575,0.0147686069937541
368.56,0.01476239187598677
368.5625,0.01475569165233031
368.565,0.014748501910535191
368.5675,0.014740821776397671
368.57,0.01473265408176679
368.5725,0.01472400549455226
368.575,0.01471488657373073
368.5775,0.01470531176334956
368.58,0.01469529944752944
368.5825,0.01468487184746316
368.585,0.014674054922411979
368.5875,0.01466287818069968
368.59,0.01465137440370488
368.5925,0.01463957921485059
368.595,0.014627530655593789
368.5975,0.01461526865741404
368.6,0.01460283449080142
368.6025,0.01459027034524683
368.605,0.01457761889023269
368.6075,0.01456492304522681
368.61,0.01455222578267806
368.6125,0.01453957005501424
368.615,0.01452699878264207
368.6175,0.0145145547729464
368.62,0.01450228068629014
368.6225,0.01449021884101221
368.625,0.014478411036424959
368.6275,0.014466898220809609
368.63,0.014455720196411661
368.6325,0.01444491523143448
368.635,0.01443451980103556
368.6375,0.01442456821732014
368.64,0.01441509246733816
368.6425,0.01440612205308134
368.645,0.01439768392448181
368.6475,0.014389802502412459
368.65,0.01438249978168839
368.6525,0.01437579545906913
368.655,0.01436970715426301
368.6575,0.0143642506519304
368.66,0.01435943992268649
368.6625,0.01435528755910624
368.665,0.014351804659724469
368.6675,0.01434900105703859
368.67,0.01434688523550706
368.6725,0.01434546437454872
368.675,0.01434474429054053
368.6775,0.01434472939881451
368.68,0.01434542263765406
368.6825,0.01434682545328994
368.685,0.01434893777889636
368.6875,0.01435175804158683
368.69,0.01435528309540914
368.6925,0.01435950833334245
368.695,0.01436442751529105
368.6975,0.01437003294308277
368.7,0.014376315156462269
368.7025,0.01438326301108856
368.705,0.01439086343253034
368.7075,0.01439910134526349
368.71,0.014407959374666341
368.7125,0.01441741777201828
368.715,0.01442745427749827
368.7175,0.01443804384018164
368.72,0.01444915875004151
368.7225,0.01446076854794885
368.725,0.01447284007567356
368.7275,0.01448533768688713
368.73,0.01449822344416642
368.7325,0.01451145735899741
368.735,0.01452499778178087
368.7375,0.014538801727838961
368.74,0.014552825268422451
368.7425,0.01456702390471919
368.745,0.01458135300486431
368.7475,0.014595767951948271
368.75,0.01461022469703031
368.7525,0.01462467986214806
368.755,0.014639090975329951
368.7575,0.014653416677606201
368.76,0.01466761690802111
368.7625,0.01468165300264376
368.765,0.01469548766457651
368.7675,0.01470908531996727
368.77,0.01472241187501451
368.7725,0.01473543493897578
368.775,0.0147481237031721
368.7775,0.014760448930992081
368.78,0.01477238287089466
368.7825,0.01478389907240934
368.785,0.014794972292136459
368.7875,0.0148055782747454
368.79,0.01481569358997168
368.7925,0.014825295506614
368.795,0.01483436182552913
368.7975,0.01484287081062671
368.8,0.01485080117386392
368.8025,0.01485813208223965
368.805,0.01486484314078659
368.8075,0.014870914640565851
368.81,0.01487632760966027
368.8125,0.01488106397516714
368.815,0.01488510678219229
368.8175,0.01488844039484516
368.82,0.01489105060323304
368.8225,0.014892924871458501
368.825,0.01489405242161701
368.8275,0.01489442433879656
368.83,0.014894033645079859
368.8325,0.01489287531854875
368.835,0.01489094614329058
368.8375,0.01488824486140989
368.84,0.01488477161803832
368.8425,0.01488052796935058
368.845,0.014875516471580981
368.8475,0.01486974023904012
368.85,0.01486320270613433
368.8525,0.0148559070533826
368.855,0.01484785600743405
368.8575,0.014839051544084741
368.86,0.01482949465928993
368.8625,0.01481918552017844
368.865,0.01480812354906256
368.8675,0.014796307857448161
368.87,0.01478373779504274
368.8725,0.01477041374976286
368.875,0.014756338129740821
368.8775,0.014741516369328519
368.88,0.01472595814510126
368.8825,0.014709678436857781
368.885,0.0146926985136173
368.8875,0.014675046774614089
368.89,0.01465675927228766
368.8925,0.01463787997627008
368.895,0.01461846076137051
368.8975,0.01459856114655761
368.9,0.01457824773394063
368.9025,0.014557593552750159
368.905,0.01453667721631902
368.9075,0.01451558203406402
368.91,0.01449439489546736
368.9125,0.01447320536805952
368.915,0.01445210451440004
368.9175,0.01443118393705973
368.92,0.01441053468559916
368.9225,0.01439024636954688
368.925,0.01437040631337649
368.9275,0.01435109880048247
368.93,0.0143324044281549
368.9325,0.0143143996755577
368.935,0.01429715637170513
368.9375,0.01428074138544167
368.94,0.0142652163514243
368.9425,0.01425063737010625
368.945,0.014237054819724199
368.9475,0.01422451312128707
368.95,0.01421305061156805
368.9525,0.01420269929809827
368.955,0.01419348495216452
368.9575,0.01418542678280729
368.96,0.01417853778482423
368.9625,0.01417282437177061
368.965,0.01416828690596706
368.9675,0.0141649195485037
368.97,0.01416271068524833
368.9725,0.014161643088853131
368.975,0.014161694354763579
368.9775,0.01416283723122652
368.98,0.01416504004929933
368.9825,0.014168267388860399
368.985,0.01417248035561848
368.9875,0.01417763737812468
368.99,0.01418369457478226
368.9925,0.014190606375859309
368.995,0.01419832593649897
368.9975,0.01420680558673024
369.0,0.01421599712947869
369.0025,0.014225852066574758
369.005,0.01423632177276346
369.0075,0.01424735760771305
369.01,0.01425891089902188
369.0125,0.014270932955228029
369.015,0.0142833750478164
369.0175,0.01429618853223041
369.02,0.01430932467487954
369.0225,0.01432273489415142
369.025,0.01433637082042436
369.0275,0.01435018443907899
369.03,0.0143641283665132
369.0325,0.014378156006155659
369.035,0.01439222186448133
369.0375,0.01440628173702542
369.04,0.01442029309940027
369.0425,0.01443421516630807
369.045,0.01444800930755709
369.0475,0.01446163909007484
369.05,0.01447507049692086
369.0525,0.01448827199229871
369.055,0.014501214591566051
369.0575,0.01451387184024349
369.06,0.01452621982602152
369.0625,0.01453823711976603
369.065,0.0145499045845201
369.0675,0.0145612054535065
369.07,0.01457212511312599
369.0725,0.014582651014954229
369.075,0.014592772607737269
369.0775,0.01460248115338418
369.08,0.014611769642958341
369.0825,0.01462063255566623
369.085,0.0146290658388463
369.0875,0.014637066550954021
369.09,0.01464463276354727
369.0925,0.0146517633152702
369.095,0.0146584576148364
369.0975,0.01466471544101172
369.1,0.0146705367525969
369.1025,0.01467592158841142
369.105,0.01468086983427607
369.1075,0.01468538123099824
369.11,0.01468945526635719
369.1125,0.01469309119609127
369.115,0.01469628812588796
369.1175,0.01469904490837141
369.12,0.014701360525099051
369.1225,0.01470323397655363
369.125,0.01470466450513995
369.1275,0.01470565182418503
369.13,0.01470619621593859
369.1325,0.014706298701575601
369.135,0.01470596123820223
369.1375,0.014705186864862189
369.14,0.01470397983354573
369.1425,0.01470234577720001
369.145,0.01470029180574094
369.1475,0.014697826644066629
369.15,0.01469496065407124
369.1525,0.014691705951660899
369.155,0.01468807634176902
369.1575,0.01468408724637192
369.16,0.01467975578450688
369.1625,0.014675100388285931
369.165,0.01467014078391198
369.1675,0.01466489776869373
369.17,0.0146593928330558
369.1725,0.01465364814355205
369.175,0.014647686140872581
369.1775,0.01464152944984971
369.18,0.01463520069446129
369.1825,0.014628722428830461
369.185,0.0146221171322238
369.1875,0.01461540723004502
369.19,0.01460861515182656
369.1925,0.01460176351121977
369.195,0.01459487523598143
369.1975,0.014587973735960021
369.2,0.01458108304707924
369.2025,0.01457422809132341
369.205,0.01456743462371909
369.2075,0.01456072951031905
369.21,0.01455414058218407
369.2125,0.01454769683036794
369.215,0.014541428127898619
369.2175,0.01453536537476493
369.22,0.014529540125899632
369.2225,0.01452398441116469
369.225,0.014518730578339089
369.2275,0.01451381081410523
369.23,0.01450925689203814
369.2325,0.014505099771596041
369.235,0.01450136918411162
369.2375,0.014498093278785639
369.24,0.0144952982716817
369.2425,0.014493008121722691
369.245,0.01449124425568818
369.2475,0.014490025429214171
369.25,0.01448936746379188
369.2525,0.01448928339377129
369.255,0.01448978323836071
369.2575,0.01449087425063145
369.26,0.01449256092352033
369.2625,0.01449484514883328
369.265,0.01449772640325
369.2675,0.01450120183932684
369.27,0.01450526650250157
369.2725,0.01450991346009773
369.275,0.0145151339183283
369.2775,0.01452091735330043
369.28,0.01452725161501999
369.2825,0.014534122893394171
369.285,0.01454151607923869
369.2875,0.01454941448127884
369.29,0.01455780016615538
369.2925,0.01456665395442823
369.295,0.01457595545857921
369.2975,0.014585683327017731
369.3,0.014595815212083389
369.3025,0.014606327935050949
369.305,0.01461719748913346
369.3075,0.01462839912148736
369.31,0.014639907277216249
369.3125,0.01465169553937499
369.315,0.01466373656597437
369.3175,0.01467600189598455
369.32,0.01468846187033959
369.3225,0.01470108547394152
369.325,0.01471384022466438
369.3275,0.01472669215435911
369.33,0.01473960575585772
369.3325,0.014752544142979359
369.335,0.014765469175535851
369.3375,0.014778341571337159
369.34,0.01479112148020075
369.3425,0.01480376852395724
369.345,0.01481624232645966
369.3475,0.014828502920592769
369.35,0.01484051082827953
369.3525,0.01485222791049496
369.355,0.01486361724727267
369.3575,0.014874643451714301
369.36,0.01488527296599947
369.3625,0.014895474045394139
369.365,0.01490521688425904
369.3675,0.01491447354005709
369.37,0.01492321784035977
369.3725,0.014931425288852971
369.375,0.01493907286534146
369.3775,0.014946138919752829
369.38,0.014952602941139181
369.3825,0.014958445514679201
369.385,0.01496364815867791
369.3875,0.01496819327756553
369.39,0.01497206421189542
369.3925,0.01497524526534093
369.395,0.01497772179169042
369.3975,0.01497948041584268
369.4,0.014980509133799669
369.4025,0.014980797602660249
369.405,0.01498033712860992
369.4075,0.01497912127991638
369.41,0.0149771455709167
369.4125,0.01497440784500947
369.415,0.01497090850564778
369.4175,0.01496665036632918
369.42,0.01496163883458876
369.4225,0.014955881935992989
369.425,0.0149493903041345
369.4275,0.014942177211629031
369.43,0.01493425858711411
369.4325,0.01492565282624711
369.435,0.014916381015708859
369.4375,0.01490646656320438
369.44,0.01489593559647011
369.4425,0.014884816284274661
369.445,0.01487313937742894
369.4475,0.01486093754978874
369.45,0.014848245599262939
369.4525,0.014835100122818549
369.455,0.01482153933748636
369.4575,0.014807602939366681
369.46,0.014793331744632831
369.4625,0.014778767728537291
369.465,0.014763953532413809
369.4675,0.01474893264568368
369.47,0.01473374887885699
369.4725,0.014718446523538119
369.475,0.01470307007742871
369.4775,0.01468766417433134
369.48,0.01467227344115256
369.4825,0.01465694237090579
369.485,0.014641715139713069
369.4875,0.01462663542380595
369.49,0.01461174616552503
369.4925,0.0145970892983175
369.495,0.01458270545973276
369.4975,0.014568633683415981
369.5,0.01455491106109876
369.5025,0.01454157243558714
369.505,0.01452865007374755
369.5075,0.01451617353349051
369.51,0.01450416933975142
369.5125,0.014492660946470391
369.515,0.0144816686895709
369.5175,0.014471209759937211
369.52,0.014461298468393821
369.5225,0.01445194620268217
369.525,0.01444316184044217
369.5275,0.01443495188319259
369.53,0.01442732085931586
369.5325,0.01442027154404339
369.535,0.01441380532244438
369.5375,0.014407922507417131
369.54,0.01440262264168245
369.5425,0.0143979047917793
369.545,0.01439376783006256
369.5475,0.014390210664702129
369.55,0.01438723244468345
369.5525,0.014384832695808961
369.555,0.0143830113937001
369.5575,0.01438176901980044
369.56,0.0143811064443778
369.5625,0.014381024751526049
369.565,0.01438152527917035
369.5675,0.01438260914706749
369.57,0.014384277109808339
369.5725,0.0143865292548193
369.575,0.01438936475736514
369.5775,0.01439278155254908
369.58,0.01439677605931428
369.5825,0.01440134302044631
369.585,0.01440647524557527
369.5875,0.014412163506178981
369.59,0.014418396326586381
369.5925,0.01442516028398555
369.595,0.0144324397424298
369.5975,0.01444021702584556
369.6,0.01444847260804294
369.6025,0.014457185275726779
369.605,0.01446633230450881
369.6075,0.0144758896119199
369.61,0.01448583198742424
369.6125,0.014496133131432
369.615,0.01450676579531303
369.6175,0.01451770176340983
369.62,0.014528911890050589
369.6225,0.01454036600956058
369.625,0.01455203292627413
369.6275,0.01456388030554418
369.63,0.0145758747637545
369.6325,0.01458798169432601
369.635,0.01460016552572807
369.6375,0.01461238969448561
369.64,0.014624616879187759
369.6425,0.01463680914649482
369.645,0.01464892821814589
369.6475,0.01466093571996637
369.65,0.01467279331887264
369.6525,0.01468446305887941
369.655,0.01469590743710358
369.6575,0.01470708959876888
369.66,0.01471797347620991
369.6625,0.01472852381887385
369.665,0.01473870633132334
369.6675,0.01474848772423772
369.67,0.014757835775413739
369.6725,0.014766719439766401
369.675,0.014775108921328871
369.6775,0.01478297575925195
369.68,0.01479029296980384
369.6825,0.014797035047367698
369.685,0.01480317812044066
369.6875,0.01480869997063051
369.69,0.01481358004065224
369.6925,0.01481779951432398
369.695,0.01482134131256241
369.6975,0.014824190096376819
369.7,0.01482633231886365
369.7025,0.01482775624519997
369.705,0.014828452090637849
369.7075,0.01482841203549743
369.71,0.01482763045016167
369.7125,0.01482610400107057
369.715,0.01482383182371628
369.7175,0.014820815771639339
369.72,0.01481706046342421
369.7225,0.014812573539697409
369.725,0.014807365685124611
369.7275,0.01480145068740866
369.73,0.014794845480288489
369.7325,0.01478757006653769
369.735,0.01477964743696303
369.7375,0.01477110349940389
369.74,0.01476196692173099
369.7425,0.014752268999845159
369.745,0.01474204353067675
369.7475,0.01473132665518488
369.75,0.014720156700356979
369.7525,0.01470857403120923
369.755,0.014696620866787649
369.7575,0.01468434107216959
369.76,0.014671779942466589
369.7625,0.01465898397382826
369.765,0.014646000594446979
369.7675,0.01463287784956337
369.77,0.01461966418147321
369.7725,0.01460640799253331
369.775,0.01459315741916891
369.7775,0.014579960004880321
369.78,0.014566862355247961
369.7825,0.01455390992793759
369.785,0.01454114676070278
369.7875,0.01452861532638662
369.79,0.014516356398921269
369.7925,0.014504409008324979
369.795,0.01449281038069704
369.7975,0.01448159615821234
369.8,0.014470800375111509
369.8025,0.01446045574169128
369.805,0.01445059379729299
369.8075,0.0144412450302885
369.81,0.01443243908006686
369.8125,0.01442420470601818
369.815,0.01441656973251721
369.8175,0.01440956092190693
369.82,0.01440320365548108
369.8225,0.01439752157546715
369.825,0.01439253616200968
369.8275,0.01438826629815432
369.83,0.014384727862832701
369.8325,0.01438193345284873
369.835,0.01437989217286601
369.8375,0.01437860963339627
369.84,0.01437808803878959
369.8425,0.014378326415224539
369.845,0.014379320884699362
369.8475,0.014381064923023011
369.85,0.01438354963480612
369.8525,0.014386763909452401
369.855,0.014390694424148531
369.8575,0.014395325625855271
369.86,0.01440063960929867
369.8625,0.01440661594396217
369.865,0.01441323153108072
369.8675,0.01442046049163719
369.87,0.01442827412436121
369.8725,0.01443664099573305
369.875,0.01444552695198798
369.8775,0.01445489532612597
369.88,0.01446470702592228
369.8825,0.014474920798943039
369.885,0.01448549327055954
369.8875,0.01449637914296575
369.89,0.01450753138719664
369.8925,0.01451890142414726
369.895,0.014530439454593239
369.8975,0.01454209477721164
369.9,0.014553816239602719
369.9025,0.01456555271431232
369.905,0.014577253635854801
369.9075,0.01458886947473486
369.91,0.014600352267470201
369.9125,0.01461165606161347
369.915,0.01462273723377189
369.9175,0.01463355481062674
369.92,0.01464407069095155
369.9225,0.01465424977962885
369.925,0.01466406006366533
369.9275,0.01467347270620747
369.93,0.01468246194355424
369.9325,0.01469100511017071
369.935,0.01469908265070128
369.9375,0.01470667797298199
369.94,0.01471377739305212
369.9425,0.0147203700951666
369.945,0.01472644801980726
369.9475,0.01473200563569274
369.95,0.01473704010479048
369.9525,0.01474155073932287
369.955,0.014745539098775752
369.9575,0.014749008686902721
369.96,0.01475196480872773
369.9625,0.014754414327544051
369.965,0.014756365669911821
369.9675,0.014757828460649129
369.97,0.01475881368282268
369.9725,0.014759333436732311
369.975,0.01475940104089362
369.9775,0.014759031061016909
369.98,0.01475823934198338
369.9825,0.014757043087818309
369.985,0.01475546111466501
369.9875,0.01475351359175262
369.99,0.01475122248136907
369.9925,0.01474861132782978
369.995,0.014745705403450271
369.9975,0.01474253163551869
370.0,0.01473911846127036
370.0025,0.01473549583386729
370.005,0.01473169498937902
370.0075,0.014727748234767302
370.01,0.01472368883487641
370.0125,0.01471955067342543
370.015,0.014715368098005902
370.0175,0.01471117559808157
370.02,0.01470700759299222
370.0225,0.01470289827596097
370.025,0.014698881224100251
370.0275,0.01469498945542506
370.03,0.014691254994860221
370.0325,0.0146877089452539
370.035,0.01468438122338744
370.0375,0.01468130051098583
370.04,0.01467849414172836
370.0425,0.014675988011256939
370.045,0.01467380640118322
370.0475,0.014671972011096969
370.05,0.01467050577157163
370.0525,0.01466942672116924
370.055,0.0146687519714458
370.0575,0.01466849659495553
370.06,0.01466867354025447
370.0625,0.01466929366690475
370.065,0.014670365599476749
370.0675,0.0146718958415523
370.07,0.01467388881172653
370.0725,0.014676346808608489
370.075,0.014679270112820799
370.0775,0.014682657065998651
370.08,0.014686504026786071
370.0825,0.014690805505832351
370.085,0.01469555402078511
370.0875,0.01470074014228321
370.09,0.0147063524309485
370.0925,0.01471237732537595
370.095,0.014718799190124941
370.0975,0.0147256001527084
370.1,0.014732760300585691
370.1025,0.01474025756615283
370.105,0.01474806792873618
370.1075,0.014756165712588141
370.11,0.014764523566881061
370.1125,0.01477311294070633
370.115,0.0147819041930715
370.1175,0.014790866983900579
370.12,0.014799970325032588
370.1225,0.01480918294722295
370.125,0.01481847332214266
370.1275,0.01482780980037912
370.13,0.01483716060043538
370.1325,0.01484649383373062
370.135,0.01485577745159983
370.1375,0.014864979121293951
370.14,0.014874066175980449
370.1425,0.01488300545074445
370.145,0.01489176329259076
370.1475,0.01490030540144664
370.15,0.01490859677916442
370.1525,0.014916601834526632
370.155,0.014924284389250171
370.1575,0.01493160786699204
370.16,0.014938535497354698
370.1625,0.01494503069289288
370.165,0.014951057433120031
370.1675,0.014956580781515719
370.17,0.01496156745453336
370.1725,0.01496598638160846
370.175,0.014969809412168229
370.1775,0.01497301174264025
370.18,0.01497557251746232
370.1825,0.01497747519109209
370.185,0.01497870774801597
370.1875,0.01497926286375751
370.19,0.014979137899885501
370.1925,0.01497833463301918
370.195,0.014976859047833739
370.1975,0.01497472095706379
370.2,0.014971933609506341
370.2025,0.01496851313102094
370.205,0.014964478257531852
370.2075,0.01495984979702644
370.21,0.01495465041355693
370.2125,0.01494890420823841
370.215,0.01494263657525001
370.2175,0.01493587388383355
370.22,0.01492864343529559
370.2225,0.01492097312700611
370.225,0.0149128914514008
370.2275,0.014904427237981011
370.23,0.014895609544314691
370.2325,0.014886467636039081
370.235,0.01487703074486001
370.2375,0.01486732804655315
370.24,0.01485738887596768
370.2425,0.01484724242302452
370.245,0.01483691794671842
370.2475,0.0148264448681192
370.25,0.01481585275137143
370.2525,0.01480517136769456
370.255,0.01479443076538248
370.2575,0.01478366111680195
370.26,0.01477289279439139
370.2625,0.01476215621165826
370.265,0.01475148168017674
370.2675,0.01474089926758485
370.27,0.01473043858758082
370.2725,0.01472012872092091
370.275,0.014709997843415
370.2775,0.01470007329792501
370.28,0.01469038124436044
370.2825,0.014680946697677041
370.285,0.01467179327687292
370.2875,0.014662943296987321
370.29,0.014654417576097239
370.2925,0.01464623552631674
370.295,0.014638415004793721
370.2975,0.01463097236970915
370.3,0.01462392245927533
370.3025,0.01461727848673434
370.305,0.01461105215135759
370.3075,0.01460525355744483
370.31,0.01459989127032385
370.3125,0.014594972379350521
370.315,0.0145905025759087
370.3175,0.01458648631541128
370.32,0.01458292694630005
370.3225,0.014579826883046109
370.325,0.01457718782915097
370.3275,0.014575010853145
370.33,0.01457329656358768
370.3325,0.01457204515306536
370.335,0.01457125641118857
370.3375,0.01457092969658871
370.34,0.01457106384991304
370.3425,0.01457165708281869
370.345,0.014572706876965909
370.3475,0.01457420988301017
370.35,0.0145761618185936
370.3525,0.014578557420335769
370.355,0.01458139042182387
370.3575,0.01458465352960242
370.36,0.01458833847116324
370.3625,0.01459243598293437
370.365,0.01459693591026996
370.3675,0.01460182720143915
370.37,0.01460709803061648
370.3725,0.01461273584287187
370.375,0.01461872745716167
370.3775,0.014625059199321
370.38,0.01463171697505611
370.3825,0.01463868643093883
370.385,0.014645953112402629
370.3875,0.01465350250973867
370.39,0.014661320189094069
370.3925,0.014669391861471431
370.395,0.01467770331372823
370.3975,0.01468624043057846
370.4,0.01469498897759273
370.4025,0.01470393450320104
370.405,0.01471306198969272
370.4075,0.01472235567621876
370.41,0.01473179866279207
370.4125,0.01474137262828785
370.415,0.01475105755244345
370.4175,0.01476083146785816
370.42,0.01477067029399265
370.4225,0.01478054775216861
370.425,0.01479043533956834
370.4275,0.0148003024512354
370.43,0.01481011653007584
370.4325,0.01481984331786024
370.435,0.01482944713922676
370.4375,0.01483889133768703
370.44,0.0148481385236306
370.4425,0.014857151125334651
370.445,0.01486589162497162
370.4475,0.01487432306062217
370.45,0.01488240921028693
370.4525,0.01489011486690156
370.455,0.01489740594535274
370.4575,0.01490424948749575
370.46,0.0149106135821733
370.4625,0.01491646713223494
370.465,0.014921779624557681
370.4675,0.014926520778066301
370.47,0.01493066024075517
370.4725,0.01493416730870817
370.475,0.01493701068011913
370.4775,0.01493915835031133
370.48,0.01494057762775599
370.4825,0.01494123522108852
370.485,0.01494109756812423
370.4875,0.01494013123687167
370.49,0.014938303464543919
370.4925,0.01493558279656768
370.495,0.01493193990759072
370.4975,0.01492734841648723
370.5,0.01492178575035999
370.5025,0.0149152340865413
370.505,0.01490768131359178
370.5075,0.0148991218682963
370.51,0.01488955754765902
370.5125,0.01487899809689577
370.515,0.01486746167142569
370.5175,0.01485497499186155
370.52,0.01484157321499841
370.5225,0.01482729965580313
370.525,0.01481220509440196
370.5275,0.01479634709106882
370.53,0.01477978902021275
370.5325,0.01476259922636778
370.535,0.01474484990617877
370.5375,0.01472661630139284
370.54,0.01470797585484887
370.5425,0.01468900741846894
370.545,0.01466979049924858
370.5475,0.0146504047592493
370.55,0.01463092941858965
370.5525,0.01461144284043653
370.555,0.014592022046994349
370.5575,0.01457274247049606
370.56,0.01455367762919244
370.5625,0.01453489889334244
370.565,0.014516475337205001
370.5675,0.014498473554030871
370.57,0.01448095761005792
370.5725,0.01446398890350642
370.575,0.01444762611757704
370.5775,0.01443192512745021
370.58,0.01441693892028734
370.5825,0.014402717431232441
370.585,0.01438930735341493
370.5875,0.014376751973953269
370.59,0.01436509082595696
370.5925,0.01435435942252811
370.595,0.01434458907276282
370.5975,0.01433580622074406
370.6,0.014328032756541261
370.6025,0.0143212851891973
370.605,0.01431557513572254
370.6075,0.01431090874607798
370.61,0.01430728711416422
370.6125,0.01430470615580671
370.615,0.01430315685874286
370.6175,0.0143026255466107
370.62,0.01430309422394053
370.6225,0.01430454089814792
370.625,0.01430694011953129
370.6275,0.01431026345627083
370.63,0.01431448005542979
370.6325,0.01431955724295819
370.635,0.014325461059696279
370.6375,0.014332156806379219
370.64,0.014339609385640311
370.6425,0.01434778374601516
370.645,0.01435664500294356
370.6475,0.01436615857677217
370.65,0.014376290118754841
370.6525,0.01438700540205344
370.655,0.01439827025273988
370.6575,0.014410050172795081
370.66,0.01442231030711192
370.6625,0.014435015100495139
370.665,0.014448128352665991
370.6675,0.01446161289826237
370.67,0.01447543082984434
370.6725,0.014489543486898291
370.675,0.014503911552839989
370.6775,0.01451849548002249
370.68,0.0145332556137396
370.6825,0.014548152641233391
370.685,0.01456314786169893
370.6875,0.01457820362629237
370.69,0.01459328346413475
370.6925,0.0146083524073184
370.695,0.01462337711291207
370.6975,0.0146383258919649
370.7,0.01465316880051037
370.7025,0.014667877555569761
370.705,0.01468242552815461
370.7075,0.01469678762326829
370.71,0.01471094030490868
370.7125,0.01472486143406787
370.715,0.01473853033773408
370.7175,0.014751927697891042
370.72,0.0147650355795184
370.7225,0.01477783738659119
370.725,0.0147903177620783
370.7275,0.01480246268994337
370.73,0.014814259142140821
370.7325,0.01482569512861564
370.735,0.014836759512301428
370.7375,0.01484744171311739
370.74,0.01485773160796588
370.7425,0.0148676193757309
370.745,0.01487709539927562
370.7475,0.01488615000443944
370.75,0.0148947736530371
370.7525,0.01490295695985795
370.755,0.01491069069166466
370.7575,0.01491796596419234
370.76,0.014924774560151599
370.7625,0.01493110892922718
370.765,0.01493696252908064
370.7675,0.01494232995935238
370.77,0.014947207125664469
370.7725,0.01495159126062275
370.775,0.01495548102082112
370.7775,0.014958876363844211
370.78,0.014961778463271921
370.7825,0.01496418948468343
370.785,0.01496611237466254
370.7875,0.0149675505178027
370.79,0.014968507440713461
370.7925,0.014968986479027679
370.795,0.01496899035940817
370.7975,0.01496852089355591
370.8,0.01496757870221937
370.8025,0.014966162837201539
370.805,0.014964270630369
370.8075,0.01496189751165944
370.81,0.0149590369630887
370.8125,0.01495568061675764
370.815,0.01495181836485658
370.8175,0.0149474387096697
370.82,0.01494252927558052
370.8225,0.0149370772160722
370.825,0.01493107001573237
370.8275,0.01492449621925648
370.83,0.01491734600544692
370.8325,0.014909612314221181
370.835,0.01490129123361017
370.8375,0.01489238288176256
370.84,0.01488289190194614
370.8425,0.01487282789354802
370.845,0.01486220565507285
370.8475,0.01485104549114418
370.85,0.0148393728394962
370.8525,0.01482721835497292
370.855,0.01481461739752269
370.8575,0.01480160953119323
370.86,0.01478823781812583
370.8625,0.01477454813155119
370.865,0.01476058835478511
370.8675,0.01474640751622311
370.87,0.014732055096336601
370.8725,0.01471758017366478
370.875,0.01470303108381335
370.8775,0.014688454833446178
370.88,0.01467389684328076
370.8825,0.014659400876083181
370.885,0.01464500906366409
370.8875,0.0146307620488755
370.89,0.014616699177607311
370.8925,0.01460285873578584
370.895,0.01458927808437105
370.8975,0.014575993818354711
370.9,0.01456304169075681
370.9025,0.01455045650362157
370.905,0.01453827190101183
370.9075,0.01452651996200146
370.91,0.014515231021668221
370.9125,0.01450443323108341
370.915,0.01449415239830321
370.9175,0.01448441178835829
370.92,0.01447523220024535
370.9225,0.01446663191191745
370.925,0.01445862691427647
370.9275,0.01445123106516501
370.93,0.014444456162358139
370.9325,0.0144383123795577
370.935,0.014432808228384289
370.9375,0.01442795076137035
370.94,0.01442374568095337
370.9425,0.01442019751247001
370.945,0.01441730948314811
370.9475,0.01441508383210236
370.95,0.014413521765328879
370.9525,0.01441262349869931
370.955,0.0144123884019576
370.9575,0.01441281501471732
370.96,0.0144139010264585
370.9625,0.01441564323852572
370.965,0.0144180375911295
370.9675,0.01442107886934415
370.97,0.01442476061510921
370.9725,0.01442907498423244
370.975,0.01443401240039025
370.9775,0.014439561406131111
370.98,0.01444570851287904
370.9825,0.01445243805493702
370.985,0.014459731988489731
370.9875,0.01446757010160916
370.99,0.01447592994525857
370.9925,0.014484787000297499
370.995,0.014494114772486131
370.9975,0.01450388506449167
371.0,0.01451406807689334
371.0025,0.01452463259818801
371.005,0.014535546021795239
371.0075,0.014546774705065
371.01,0.01455828380328241
371.0125,0.01457003743967337
371.015,0.01458199882541133
371.0175,0.014594130344623429
371.02,0.01460639366039628
371.0225,0.014618749884781809
371.025,0.014631159772803501
371.0275,0.014643583870461269
371.03,0.01465598282173776
371.0325,0.01466831753960358
371.035,0.014680549437022409
371.0375,0.01469264066995632
371.04,0.01470455434837114
371.0425,0.01471625473024096
371.045,0.01472770742155341
371.0475,0.01473887955031385
371.05,0.01474973993454962
371.0525,0.01476025922531412
371.055,0.01477041003668969
371.0575,0.01478016705179035
371.06,0.01478950712676448
371.0625,0.014798409379796141
371.065,0.01480685518610683
371.0675,0.0148148283279571
371.07,0.01482231484364715
371.0725,0.01482930315251838
371.075,0.014835784045955671
371.0775,0.01484175041938568
371.08,0.01484719758828138
371.0825,0.014852123051161549
371.085,0.01485652649259092
371.0875,0.01486041002418394
371.09,0.014863777966602619
371.0925,0.014866637076559
371.095,0.01486899650681568
371.0975,0.01487086779618691
371.1,0.01487226476554086
371.1025,0.01487320328080091
371.105,0.01487370101695055
371.1075,0.014873776950037559
371.11,0.01487345073817836
371.1125,0.01487274226356871
371.115,0.0148716706594888
371.1175,0.01487025373631427
371.12,0.014868507225525381
371.1225,0.014866444099717031
371.125,0.01486407410260859
371.1275,0.01486140328905203
371.13,0.01485843375503922
371.1325,0.0148551636277086
371.135,0.014851586949347321
371.1375,0.01484769395539242
371.14,0.01484347147543088
371.1425,0.01483890333219395
371.145,0.014833971088551879
371.1475,0.01482865512250869
371.15,0.0148229353551912
371.1525,0.01481679254884028
371.155,0.01481020950580203
371.1575,0.0148031722005188
371.16,0.01479567077351978
371.1625,0.01478770044441422
371.165,0.014779262010883509
371.1675,0.01477036223467619
371.17,0.01476101381360299
371.1725,0.014751235113531661
371.175,0.01474104980638578
371.1775,0.01473048619814103
371.18,0.01471957672182656
371.1825,0.01470835699952084
371.185,0.01469686566535858
371.1875,0.01468514318952493
371.19,0.01467323174525895
371.1925,0.0146611745238516
371.195,0.01464901533564317
371.1975,0.014636798226019121
371.2,0.01462456725840428
371.2025,0.01461236599525317
371.205,0.01460023767904366
371.2075,0.01458822461126271
371.21,0.01457636834539757
371.2125,0.0145647093809227
371.215,0.01455328712128847
371.2175,0.01454213978390939
371.22,0.0145313043471538
371.2225,0.01452081641833269
371.225,0.01451071035969179
371.2275,0.01450101899140095
371.23,0.0144917737985482
371.2325,0.0144830046391305
371.235,0.0144747400230502
371.2375,0.01446700658610494
371.24,0.01445982934198385
371.2425,0.01445323146026161
371.245,0.014447234200392881
371.2475,0.01444185678470735
371.25,0.01443711640240649
371.2525,0.014433028014558289
371.255,0.0144296044210957
371.2575,0.01442685612381403
371.26,0.01442479137336984
371.2625,0.01442341612628047
371.265,0.01442273402792309
371.2675,0.014422746538536601
371.27,0.01442345281921908
371.2725,0.01442484997693021
371.275,0.01442693301948901
371.2775,0.01442969503057327
371.28,0.01443312731471806
371.2825,0.01443721948331308
371.285,0.01444195968560082
371.2875,0.01444733466567367
371.29,0.01445333001947309
371.2925,0.014459930268788921
371.295,0.01446711906126172
371.2975,0.01447487911038409
371.3,0.01448319244150874
371.3025,0.01449204030385602
371.305,0.014501403195525269
371.3075,0.01451126083050816
371.31,0.014521592124705331
371.3125,0.01453237507994334
371.315,0.01454358678199398
371.3175,0.01455520344059557
371.32,0.01456720031047237
371.3225,0.014579551795356058
371.325,0.01459223160900667
371.3275,0.01460521288323273
371.33,0.014618468372910719
371.3325,0.01463197067900315
371.335,0.01464569245957565
371.3375,0.01465960668181175
371.34,0.01467368680902576
371.3425,0.014687906960672742
371.345,0.01470224218335678
371.3475,0.01471666842383338
371.35,0.014731162792012089
371.3525,0.01474570356295226
371.355,0.01476027025085719
371.3575,0.01477484370306472
371.36,0.01478940608403525
371.3625,0.01480394084433616
371.365,0.01481843266962549
371.3675,0.01483286730463299
371.37,0.014847231508143521
371.3725,0.01486151267297618
371.375,0.01487569881897017
371.3775,0.01488977800596523
371.38,0.01490373840779095
371.3825,0.01491756782625377
371.385,0.01493125350712723
371.3875,0.01494478199114542
371.39,0.01495813902099968
371.3925,0.01497130926833259
371.395,0.01498427636573673
371.3975,0.0149970228057519
371.4,0.0150095299828637
371.4025,0.01502177803249872
371.405,0.0150337460170227
371.4075,0.01504541189273624
371.41,0.01505675260087012
371.4125,0.015067744289583379
371.415,0.015078362389959129
371.4175,0.01508858189600412
371.42,0.01509837772365134
371.4225,0.01510772470376113
371.425,0.01511659805513051
371.4275,0.01512497323649905
371.43,0.015132826112562479
371.4325,0.015140132655984032
371.435,0.01514686875041037
371.4375,0.01515300969148553
371.44,0.01515852986686957
371.4425,0.015163402100250929
371.445,0.01516759741736409
371.4475,0.015171084648001529
371.45,0.01517383035402604
371.4525,0.015175798901380759
371.455,0.01517695278009706
371.4575,0.01517725313830042
371.46,0.015176660581214429
371.4625,0.015175136190164761
371.465,0.01517264276558118
371.4675,0.01516914617500117
371.47,0.01516461672507226
371.4725,0.01515903059655616
371.475,0.01515237086833188
371.4775,0.01514462877940065
371.48,0.01513580415388843
371.4825,0.015125905931047848
371.485,0.01511495213325803
371.4875,0.015102969627022149
371.49,0.01508999369496419
371.4925,0.01507606734182358
371.495,0.015061240493448631
371.4975,0.01504556932979492
371.5,0.01502911517691829
371.5025,0.01501194386997514
371.505,0.014994124795222089
371.5075,0.0149757300930156
371.51,0.01495683395281397
371.5125,0.01493751173717581
371.515,0.01491783940975927
371.5175,0.01489789277931731
371.52,0.01487774699969293
371.5225,0.01485747601581203
371.525,0.01483715214167586
371.5275,0.01481684570935368
371.53,0.014796624865977099
371.5325,0.01477655530773388
371.535,0.01475670032186647
371.5375,0.014737120540667739
371.54,0.01471787404248106
371.5425,0.01469901626669858
371.545,0.014680600072760541
371.5475,0.014662675688152549
371.55,0.014645290769402011
371.5525,0.01462849039307221
371.555,0.01461231710675466
371.5575,0.014596810903058111
371.56,0.01458200926859621
371.5625,0.01456794716197237
371.565,0.014554657021763529
371.5675,0.01454216875250264
371.57,0.014530509737661209
371.5725,0.01451970485763242
371.575,0.01450977653471547
371.5775,0.01450074482110234
371.58,0.014492627436865541
371.5825,0.01448543997195069
371.585,0.01447919586916793
371.5875,0.01447390665219002
371.59,0.01446958187554748
371.5925,0.01446622920862824
371.595,0.014463854364675899
371.5975,0.01446246097978792
371.6,0.01446205067491721
371.6025,0.01446262266886828
371.605,0.01446417375329653
371.6075,0.01446669808770675
371.61,0.01447018701245144
371.6125,0.01447462884872896
371.615,0.014480008846584281
371.6175,0.01448630895490836
371.62,0.014493507789440009
371.6225,0.014501580610769019
371.625,0.0145104992583389
371.6275,0.014520232283452391
371.63,0.01453074502827649
371.6325,0.01454199982784887
371.635,0.0145539562350846
371.6375,0.01456657126978313
371.64,0.01457979973163568
371.6425,0.01459359451023265
371.645,0.01460790685307108
371.6475,0.01462268671856228
371.65,0.01463788303703923
371.6525,0.01465344396376408
371.655,0.01466931728193641
371.6575,0.01468545049670018
371.66,0.01470179125115229
371.6625,0.014718287502350179
371.665,0.01473488782332063
371.6675,0.014751541507066791
371.67,0.01476819885157737
371.6725,0.0147848111868339
371.675,0.01480133093581879
371.6775,0.01481771160152274
371.68,0.01483390765295094
371.6825,0.01484987446813019
371.685,0.01486556822111482
371.6875,0.01488094578699221
371.69,0.01489596470688709
371.6925,0.01491058340296816
371.695,0.01492476103044974
371.6975,0.014938458093597909
371.7,0.014951636362731271
371.7025,0.01496425949722502
371.705,0.01497629324451111
371.7075,0.014987705682077149
371.71,0.01499846762846534
371.7125,0.01500855279626795
371.715,0.01501793799712193
371.7175,0.01502660326570074
371.72,0.015034531934704321
371.7225,0.01504171095685014
371.725,0.01504813069685856
371.7275,0.01505378524244173
371.73,0.015058672276289039
371.7325,0.015062793158054609
371.735,0.01506615291634608
371.7375,0.015068759861711249
371.74,0.01507062579263365
371.7425,0.015071765275524321
371.745,0.01507219550472176
371.7475,0.01507193559849319
371.75,0.01507100597204086
371.7525,0.01506942765851383
371.755,0.01506722137202196
371.7575,0.01506440651965313
371.76,0.01506100042149561
371.7625,0.01505701724965963
371.765,0.01505246738730292
371.7675,0.01504735656365319
371.77,0.01504168553603235
371.7725,0.01503544980087741
371.775,0.015028639700760038
371.7775,0.015021240883403841
371.78,0.01501323503369836
371.7825,0.01500460099671184
371.785,0.01499531617870195
371.7875,0.01498535815512626
371.79,0.01497470636865194
371.7925,0.01496334386916665
371.795,0.014951258911790291
371.7975,0.01493844634188816
371.8,0.0149249087260847
371.8025,0.01491065711827794
371.805,0.01489571150865259
371.8075,0.01488010093569094
371.81,0.01486386328917934
371.8125,0.014847044896209631
371.815,0.01482969982817325
371.8175,0.01481188901274736
371.82,0.01479367928687415
371.8225,0.01477514218373087
371.825,0.01475635285769614
371.8275,0.01473738874730794
371.83,0.01471832844922131
371.8325,0.01469925070716472
371.835,0.014680233387896641
371.8375,0.014661352834167151
371.84,0.014642683215681929
371.8425,0.01462429627107381
371.845,0.01460626109388133
371.8475,0.01458864387352997
371.85,0.01457150805232391
371.8525,0.014554914048439149
371.855,0.01453891924692362
371.8575,0.01452357780569788
371.86,0.01450894039255855
371.8625,0.014495054028182191
371.865,0.01448196181412765
371.8675,0.01446970288583872
371.87,0.01445831230164317
371.8725,0.01444782117175193
371.875,0.01443825677625511
371.8775,0.01442964289411954
371.88,0.014421999955183019
371.8825,0.01441534541815132
371.885,0.014409693983595649
371.8875,0.01440505776295061
371.89,0.014401446382514501
371.8925,0.01439886708845054
371.895,0.014397324657788691
371.8975,0.014396821390428308
371.9,0.01439735696813979
371.9025,0.014398928428567031
371.905,0.0144015299032265
371.9075,0.01440515270750808
371.91,0.01440978505767238
371.9125,0.01441541212584947
371.915,0.01442201595503611
371.9175,0.01442957550509447
371.92,0.014438066678752389
371.9225,0.01444746241860315
371.925,0.01445773289110925
371.9275,0.01446884561360655
371.93,0.01448076565931015
371.9325,0.01449345587932361
371.935,0.01450687707764518
371.9375,0.01452098825918003
371.94,0.01453574667874688
371.9425,0.01455110818708979
371.945,0.01456702724588672
371.9475,0.01458345715975888
371.95,0.01460035015627899
371.9525,0.01461765762198032
371.955,0.01463533012836313
371.9575,0.01465331784490481
371.96,0.01467157057606646
371.9625,0.01469003823930275
371.965,0.014708671015068859
371.9675,0.01472741993783186
371.97,0.014746237143079509
371.9725,0.01476507629733006
371.975,0.014783892975142909
371.9775,0.014802645013129211
371.98,0.014821292494958761
371.9825,0.01483979808437053
371.985,0.01485812682717777
371.9875,0.01487624607627312
371.99,0.014894125202630129
371.9925,0.01491173535230382
371.995,0.01492904901042576
371.9975,0.01494603971419796
372.0,0.01496268173088261
372.0025,0.01497894981278893
372.005,0.01499481907025717
372.0075,0.01501026490663937
372.01,0.01502526307327796
372.0125,0.015039789904484511
372.015,0.015053822359513651
372.0175,0.01506733839954013
372.02,0.01508031712063416
372.0225,0.01509273894073844
372.025,0.01510458572664761
372.0275,0.01511584076798994
372.03,0.01512648869721287
372.0325,0.01513651541157423
372.035,0.01514590760313532
372.0375,0.01515465274376381
372.04,0.01516273858113879
372.0425,0.01517015293076367
372.045,0.015176883359983021
372.0475,0.01518291703700591
372.05,0.01518824047593048
372.0525,0.015192839680777021
372.055,0.01519669992451687
372.0575,0.01519980612410936
372.06,0.01520214285153371
372.0625,0.015203694863826289
372.065,0.01520444737311257
372.0675,0.01520438680964422
372.07,0.01520350126282986
372.0725,0.01520178134426939
372.075,0.015199220857785991
372.0775,0.01519581755745872
372.08,0.015191573818654481
372.0825,0.015186497161059619
372.085,0.0151806006807097
372.0875,0.015173903344018
372.09,0.01516643005079914
372.0925,0.015158211644287871
372.095,0.015149284716149571
372.0975,0.01513969138148138
372.1,0.01512947884680205
372.1025,0.01511869895003002
372.105,0.0151074075394491
372.1075,0.01509566371866423
372.11,0.01508352900254795
372.1125,0.01507106640918225
372.115,0.01505833944379836
372.1175,0.01504541122172015
372.12,0.01503234337130877
372.1225,0.015019195658921491
372.125,0.015006024997872638
372.1275,0.014992885163407401
372.13,0.01497982663868465
372.1325,0.01496689632576443
372.135,0.0149541376016028
372.1375,0.01494159040205006
372.14,0.01492929122585094
372.1425,0.014917273406647029
372.145,0.01490556712097816
372.1475,0.01489419975428571
372.15,0.014883195940913401
372.1525,0.014872578016109661
372.155,0.014862366162027608
372.1575,0.01485257874972467
372.16,0.01484323273616299
372.1625,0.01483434376420528
372.165,0.01482592669261629
372.1675,0.01481799552305543
372.17,0.01481056372707705
372.1725,0.01480364423012382
372.175,0.01479724953552572
372.1775,0.01479139171049583
372.18,0.014786082089125269
372.1825,0.014781331499383061
372.185,0.01477714992311213
372.1875,0.014773546608029469
372.19,0.01477052988372483
372.1925,0.01476810697665972
372.195,0.01476628439117199
372.1975,0.01476506727947304
372.2,0.014764460027655218
372.2025,0.01476446569969134
372.205,0.014765086560442961
372.2075,0.01476632340766092
372.21,0.01476817583699195
372.2125,0.01501101039156056
372.215,0.01494384006459433
372.2175,0.01490143397236312
372.22,0.01487658029718769
372.2225,0.014861989081936458
372.225,0.01485376405969402
372.2275,0.01484973932965552
372.23,0.01484865671046083
372.2325,0.01484974969437809
372.235,0.01485252589131646
372.2375,0.01485665104475129
372.24,0.01486188482612059
372.2425,0.01486804467747646
372.245,0.01487498477327809
372.2475,0.01488258342826573
372.25,0.014890735502382721
372.2525,0.01489934767472611
372.255,0.01490833549951509
372.2575,0.014917621642070389
372.26,0.014927134755800549
372.2625,0.01493680891919288
372.265,0.01494658330080709
372.2675,0.01495640206427087
372.27,0.014966214340276309
372.2725,0.01497597423657696
372.275,0.01498564085098491
372.2775,0.01499517820936759
372.28,0.01500455514964405
372.2825,0.0150137451797807
372.285,0.015022726111786
372.2875,0.01503147998970498
372.29,0.015039992538612351
372.2925,0.01504825294460533
372.295,0.01505625365379647
372.2975,0.0150639899003054
372.3,0.01507145961525127
372.3025,0.0150786631907452
372.305,0.015085603176882938
372.3075,0.015092284083738349
372.31,0.01509871209335762
372.3125,0.01510489454175404
372.315,0.01511083945490394
372.3175,0.01511655484074323
372.32,0.01512204790016489
372.3225,0.01512732431201747
372.325,0.01513238730110413
372.3275,0.01513723696118257
372.33,0.015141869600965651
372.3325,0.0151462772411224
372.335,0.01515044741427979
372.3375,0.01515436309702457
372.34,0.01515800296290566
372.3425,0.01516134177843651
372.345,0.01516435104809773
372.3475,0.015166999847339801
372.35,0.015169255670585921
372.3525,0.015171085540235081
372.355,0.015172457142666039
372.3575,0.015173339775241079
372.36,0.01517370547231092
372.3625,0.01517353017722149
372.365,0.015172794219319819
372.3675,0.0151714833009627
372.37,0.01516958878652506
372.3725,0.015167108042409389
372.375,0.01516404441405499
372.3775,0.015160407077947021
372.38,0.01515621057962413
372.3825,0.01515147437968542
372.385,0.01514622206279471
372.3875,0.01514048052068331
372.39,0.01513427897815014
372.3925,0.0151276483660612
372.395,0.01512061984834547
372.3975,0.01511322426499126
372.4,0.015105491271041771
372.4025,0.01509744848658982
372.405,0.015089121092773649
372.4075,0.01508053136477231
372.41,0.01507169875480285
372.4125,0.01506263979711668
372.415,0.015053368674997819
372.4175,0.015043897620760251
372.42,0.015034237658745939
372.4225,0.01502439940332281
372.425,0.01501439387388239
372.4275,0.015004233319837761
372.43,0.01499393187062098
372.4325,0.014983506234681171
372.435,0.014972976067482501
372.4375,0.01496236429650265
372.44,0.01495169726323174
372.4425,0.01494100471117166
372.445,0.01493031957683554
372.4475,0.014919678013748189
372.45,0.014909118594445022
372.4525,0.01489868232047245
372.455,0.01488841203438716
372.4575,0.01487835177575466
372.46,0.01486854635114767
372.4625,0.01485904079614425
372.465,0.0148498797013248
372.4675,0.01484110681626959
372.47,0.0148327643625552
372.4725,0.014824892700751711
372.475,0.014817529804419
372.4775,0.01481071086610353
372.48,0.01480446794333483
372.4825,0.014798829728622299
372.485,0.01479382119445143
372.4875,0.01478946336528033
372.49,0.01478577330853642
372.4925,0.01478276384761269
372.495,0.01478044351386412
372.4975,0.01477881667360498
372.5,0.01477788339010538
372.5025,0.014777639707589161
372.505,0.01477807772123174
372.5075,0.01477918582615861
372.51,0.01478094894544436
372.5125,0.014783348989112691
372.515,0.01478636491013614
372.5175,0.01478997330243735
372.52,0.014794148681890551
372.5225,0.01479886369332316
372.525,0.01480408960451848
372.5275,0.0148097965502185
372.53,0.01481595392612728
372.5325,0.01482253077891484
372.535,0.01482949602322099
372.5375,0.014836819009660189
372.54,0.014844469770826211
372.5425,0.01485241930829699
372.545,0.014860640036640211
372.5475,0.014869105843418171
372.55,0.0148777923361933
372.5525,0.014886676829533041
372.555,0.01489573832701483
372.5575,0.01490495727923043
372.56,0.014914315435790231
372.5625,0.014923795481326671
372.565,0.01493338080449749
372.5675,0.01494305527198857
372.57,0.01495280304351615
372.5725,0.014962608500828761
372.575,0.014972456323708881
372.5775,0.01498233158797407
372.58,0.014992219996477851
372.5825,0.0150021080281099
372.585,0.01501198333079657
372.5875,0.0150218348045001
372.59,0.01503165259521753
372.5925,0.01504142834797966
372.595,0.01505115472284818
372.5975,0.01506082553591369
372.6,0.015070435226292
372.6025,0.01507997858112042
372.605,0.01508945028755312
372.6075,0.01509884466575657
372.61,0.01510815525690433
372.6125,0.015117374504171301
372.615,0.01512649351172842
372.6175,0.01513550170973635
372.62,0.01514438680734032
372.6225,0.01515313452566419
372.625,0.01516172853680541
372.6275,0.015170150422830339
372.63,0.015178379565769909
372.6325,0.015186393269616131
372.635,0.01519416688231948
372.6375,0.015201673892786741
372.64,0.01520888620687957
372.6425,0.01521577458541432
372.645,0.01522230892016196
372.6475,0.01522845880684898
372.65,0.015234194053158989
372.6525,0.01523948527073503
372.655,0.01524430426418201
372.6575,0.01524862467207038
372.66,0.01525242244594079
372.6625,0.015255675893307891
372.665,0.015258366236666581
372.6675,0.0152604777494983
372.67,0.01526199779127781
372.6725,0.01526291702248098
372.675,0.01526322951559325
372.6775,0.015262932789117969
372.68,0.0152620280125855
372.6825,0.01526052003856165
372.685,0.01525841750765596
372.6875,0.0152557327945289
372.69,0.01525248205489849
372.6925,0.015248685038545292
372.695,0.01524436469231576
372.6975,0.01523954718012524
372.7,0.01523426124495845
372.7025,0.015228538007869389
372.705,0.01522241055997985
372.7075,0.015215913646476861
372.71,0.01520908337260885
372.7125,0.01520195708868136
372.715,0.01519457299605066
372.7175,0.01518697030111771
372.72,0.01517918868631968
372.7225,0.01517126856412236
372.725,0.01516325065701095
372.7275,0.01515517573048086
372.73,0.015147084426029049
372.7325,0.01513901675214528
372.735,0.01513101182430478
372.7375,0.015123107331961401
372.74,0.01511533912054207
372.7425,0.01510774078844268
372.745,0.015100343201024609
372.7475,0.015093174453613169
372.75,0.015086259313496001
372.7525,0.0150796192609225
372.755,0.01507327244110414
372.7575,0.015067233719214531
372.76,0.015061514741390001
372.7625,0.0150561242377305
372.765,0.01505106816730035
372.7675,0.01504635002112945
372.77,0.01504197098921464
372.7725,0.01503793030552148
372.775,0.01503422528698609
372.7775,0.01503085163751765
372.78,0.01502780350700089
372.7825,0.015025073685299
372.785,0.01502265369725666
372.7875,0.01502053391270288
372.79,0.01501870371245433
372.7925,0.01501715153031804
372.795,0.01501586500709454
372.7975,0.015014830975580389
372.8,0.015014035632571069
372.8025,0.01501346454386357
372.805,0.01501310266525876
372.8075,0.01501293440156375
372.81,0.015012943687594099
372.8125,0.01501311408817577
372.815,0.01501342876514645
372.8175,0.01501387083035719
372.82,0.01501442330567298
372.8225,0.01501506959697382
372.825,0.01501579340115441
372.8275,0.015016579200124591
372.83,0.01501741251380955
372.8325,0.015018279930149309
372.835,0.01501916944309905
372.8375,0.01502007068862961
372.84,0.01502097476672732
372.8425,0.015021874478394771
372.845,0.01502276414665089
372.8475,0.01502363971653148
372.85,0.015024498616089
372.8525,0.0150253397873922
372.855,0.01502616374352563
372.8575,0.015026972560588521
372.86,0.01502776994769371
372.8625,0.015028561138966369
372.865,0.015029352803543049
372.8675,0.01503015258857035
372.87,0.01503096879720449
372.8725,0.01503180954760981
372.875,0.01503268233795853
372.8775,0.015033593170428919
372.88,0.01503454613620403
372.8825,0.01503554303846961
372.885,0.01503658344841236
372.8875,0.01503766487521788
372.89,0.01503878327406925
372.8925,0.01503993362914605
372.895,0.01504111059062418
372.8975,0.01504230884767565
372.9,0.01504352355746931
372.9025,0.01504475022817081
372.905,0.01504598453394241
372.9075,0.01504722176994145
372.91,0.01504845662931916
372.9125,0.01504968261321775
372.915,0.015050892099768001
372.9175,0.0150520764980868
372.92,0.015053226525274669
372.9225,0.01505433294041448
372.925,0.01505538692557018
372.9275,0.01505638040078606
372.93,0.01505730622908643
372.9325,0.01505815787347487
372.935,0.01505892902393362
372.9375,0.01505961315042293
372.94,0.01506020301387991
372.9425,0.01506069070221897
372.945,0.01506106739733138
372.9475,0.01506132394408661
372.95,0.015061451114333999
372.9525,0.01506144027790578
372.955,0.015061283771620259
372.9575,0.01506097524828568
372.96,0.01506050988770412
372.9625,0.01505988445667542
372.965,0.01505909730300098
372.9675,0.01505814830348682
372.97,0.01505703881294641
372.9725,0.015055771642202889
372.975,0.01505435124609111
372.9775,0.01505278355845877
372.98,0.01505107615016737
372.9825,0.01504923825309321
372.985,0.015047280644127529
372.9875,0.0150452155151771
372.99,0.015043056347164569
372.9925,0.01504081757502875
372.995,0.01503851436072503
372.9975,0.01503616240622618
373.0,0.01503377771652294
373.0025,0.01503137649862475
373.005,0.01502897515056068
373.0075,0.015026590200379488
373.01,0.01502423847215043
373.0125,0.01502193710196288
373.015,0.01501970357992574
373.0175,0.01501755578916646
373.02,0.01501551192582954
373.0225,0.01501359032807441
373.025,0.01501180928707328
373.0275,0.015010186734008531
373.03,0.0150087398460699
373.0325,0.01500748472745196
373.035,0.015006435953351402
373.0375,0.01500560621296461
373.04,0.01500500599848575
373.0425,0.01500464333110516
373.045,0.01500452356700803
373.0475,0.01500464929237368
373.05,0.015005020393375501
373.0525,0.01500563415518101
373.055,0.01500648532895201
373.0575,0.015007566577845799
373.06,0.01500886858601503
373.0625,0.015010380612609309
373.065,0.015012090855775491
373.0675,0.01501398668065781
373.07,0.01501605535839911
373.0725,0.01501828402413968
373.075,0.01502066033201768
373.0775,0.01502317248916797
373.08,0.01502580955472145
373.0825,0.01502856151380362
373.085,0.01503141906353233
373.0875,0.015034373730016341
373.09,0.01503741767435282
373.0925,0.01504054316162409
373.095,0.01504374251389505
373.0975,0.015047007652209511
373.1,0.0150503297485867
373.1025,0.01505369895601737
373.105,0.01505710412746004
373.1075,0.01506053275983761
373.11,0.01506397079603373
373.1125,0.01506740286789048
373.115,0.015070812382206129
373.1175,0.015074181836734061
373.12,0.01507749316618249
373.1225,0.01508072811721535
373.125,0.015083868537453941
373.1275,0.01508689664447967
373.13,0.01508979517283753
373.1325,0.01509254742504044
373.135,0.01509513713957379
373.1375,0.01509754851290099
373.14,0.01509976591046864
373.1425,0.01510177387271215
373.145,0.0151035569040612
373.1475,0.01510509975494543
373.15,0.01510638730479937
373.1525,0.01510740490406762
373.155,0.01510813865220979
373.1575,0.015108575622704769
373.16,0.015108704270055342
373.1625,0.01510851464179214
373.165,0.01510799863247757
373.1675,0.01510715019770957
373.17,0.015105965407124911
373.1725,0.01510444253440248
373.175,0.015102582038265961
373.1775,0.01510038652848625
373.18,0.01509786068588338
373.1825,0.01509501117532778
373.185,0.01509184652574098
373.1875,0.01508837707809578
373.19,0.01508461476741535
373.1925,0.0150805731147723
373.195,0.01507626714528689
373.1975,0.015071713136124489
373.2,0.01506692866649327
373.2025,0.015061932387641131
373.205,0.01505674394485282
373.2075,0.01505138377644693
373.21,0.015045872869772822
373.2125,0.01504023251120781
373.215,0.01503448389715431
373.2175,0.01502864777803712
373.22,0.01502274398930087
373.2225,0.015016791005407329
373.225,0.015010805533833051
373.2275,0.0150048020440666
373.23,0.01499879250460604
373.2325,0.01499278613395625
373.235,0.01498678930762606
373.2375,0.01498080564812551
373.24,0.0149748362679631
373.2425,0.01496888007664281
373.245,0.0149629345926621
373.2475,0.01495699631350916
373.25,0.01495106171766132
373.2525,0.01494512786458334
373.255,0.01493919343272699
373.2575,0.014933258906529641
373.26,0.014927327727415639
373.2625,0.014921406090795829
373.265,0.014915503537069389
373.2675,0.014909632850625201
373.27,0.01490380993984366
373.2725,0.01489805366609877
373.275,0.01489238556476045
373.2775,0.01488682942219623
373.28,0.01488141105577332
373.2825,0.01487615779185944
373.285,0.014871098252823829
373.2875,0.014866261945037281
373.29,0.01486167892087167
373.2925,0.014857379354698861
373.295,0.014853393154889224
373.2975,0.014849749371809362
373.3,0.014846475740819806
373.3025,0.014843598163272376
373.305,0.014841140162507179
373.3075,0.01483912256884986
373.31,0.014837563190608494
373.3125,0.01483647676707092
373.315,0.01483587494650192
373.3175,0.014835766488140695
373.32,0.01483615757719864
373.3225,0.0148370521378571
373.325,0.01483845234926574
373.3275,0.014840358863540622
373.33,0.01484277134776326
373.3325,0.014845688628979257
373.335,0.014849108911197426
373.3375,0.01485302999138963
373.34,0.01485744899248927
373.3425,0.01486236291339284
373.345,0.01486776799695867
373.3475,0.0148736600050077
373.35,0.01488003412532429
373.3525,0.01488688473265673
373.355,0.01489420555771909
373.3575,0.01490198916619161
373.36,0.01491022711072316
373.3625,0.01491890945793233
373.365,0.01492802471240974
373.3675,0.01493755942771967
373.37,0.01494749804540209
373.3725,0.014957822623974479
373.375,0.014968512677933499
373.3775,0.01497954522175703
373.38,0.01499089459490493
373.3825,0.01500253273382062
373.385,0.01501442946693236
373.3875,0.01502655258565321
373.39,0.015038868696382811
373.3925,0.01505134324350673
373.395,0.01506394135239775
373.3975,0.01507662810441564
373.4,0.01508936915990818
373.4025,0.015102130999211419
373.405,0.0151148812166503
373.4075,0.01512758879054002
373.41,0.015140224009186931
373.4125,0.01515275850489034
373.415,0.01516516499994401
373.4175,0.01517741718163893
373.42,0.015189489286265219
373.4225,0.015201355836115121
373.425,0.015212991492486519
373.4275,0.01522437065368595
373.43,0.015235467565032891
373.4325,0.01524625608886323
373.435,0.01525671013453446
373.4375,0.015266803710430049
373.44,0.015276511295964131
373.4425,0.01528580837958678
373.445,0.01529467175578891
373.4475,0.01530308015610723
373.45,0.0153110144081284
373.4525,0.0153184580034934
373.455,0.01532539703090041
373.4575,0.01533182051610745
373.46,0.01533772041793471
373.4625,0.01534309122926391
373.465,0.01534793021703926
373.4675,0.015352236826265101
373.47,0.01535601287900493
373.4725,0.01535926207337752
373.475,0.01536198995555284
373.4775,0.01536420388574705
373.48,0.015365912953216461
373.4825,0.015367127950249951
373.485,0.01536786132916036
373.4875,0.0153681272762753
373.49,0.01536794155992644
373.4925,0.015367321450438839
373.495,0.01536628549611983
373.4975,0.01536485337224904
373.5,0.01536304542206901
373.5025,0.01536088241477808
373.505,0.01535838504952545
373.5075,0.015355573512408521
373.51,0.015352466993472941
373.5125,0.0153490832957156
373.515,0.01534543835908906
373.5175,0.01534154576150799
373.52,0.015337416424856701
373.5225,0.015333058128997299
373.525,0.015328475378778619
373.5275,0.01532366893904418
373.53,0.015318635892640639
373.5325,0.015313369702425821
373.535,0.01530786037627541
373.5375,0.015302095077089739
373.54,0.01529605883479935
373.5425,0.01528973545036983
373.545,0.01528310854980577
373.5475,0.015276162740154161
373.55,0.01526888453850702
373.5525,0.01526126338700379
373.555,0.015253292158832971
373.5575,0.01524496769323375
373.56,0.015236290950497361
373.5625,0.0152272669959676
373.565,0.015217904950041501
373.5675,0.01520821775916898
373.57,0.01519822208385206
373.5725,0.01518793803964301
373.575,0.015177389048142009
373.5775,0.01516660164599417
373.58,0.01515560510088539
373.5825,0.01514443099053789
373.585,0.01513311275770537
373.5875,0.015121685079167741
373.59,0.015110183112725061
373.5925,0.01509864200319194
373.595,0.015087096393391959
373.5975,0.01507557990815138
373.6,0.01506412494329342
373.6025,0.01505276266963271
373.605,0.0150415229029696
373.6075,0.01503043424008462
373.61,0.01501952421373349
373.6125,0.015008819368642231
373.615,0.014998345295502341
373.6175,0.01498812682796718
373.62,0.01497818794664832
373.6225,0.01496855183211288
373.625,0.014959240836881571
373.6275,0.01495027637442734
373.63,0.01494167905217546
373.6325,0.014933468407503694
373.635,0.014925663079743854
373.6375,0.014918280695184164
373.64,0.014911337855071748
373.6425,0.014904850334617012
373.645,0.014898832750996854
373.6475,0.014893298963359995
373.65,0.014888261875831825
373.6525,0.014883733467519323
373.655,0.014879724793516217
373.6575,0.014876245940908042
373.66,0.01487330597477675
373.6625,0.014870912860204881
373.665,0.014869073304279033
373.6675,0.01486779277209295
373.67,0.014867075243749604
373.6725,0.014866923123362224
373.675,0.014867337173055111
373.6775,0.014868316335962894
373.68,0.014869857616229385
373.6825,0.01487195609800581
373.685,0.014874604547447434
373.6875,0.014877793606710626
373.69,0.01488151136894844
373.6925,0.014885743284305794
373.695,0.014890471942914603
373.6975,0.01489567669988764
373.7,0.014901333558313098
373.7025,0.014907414850248248
373.705,0.014913889002713556
373.7075,0.014920720495686988
373.71,0.014927869912098872
373.7125,0.014935293901826721
373.715,0.01494294562669191
373.7175,0.014950775102456383
373.72,0.014958729852820986
373.7225,0.01496675563742481
373.725,0.014974797190845365
373.7275,0.014982799371600856
373.73,0.01499070781815224
373.7325,0.014998470043907135
373.735,0.015006036359224583
373.7375,0.01501336055741995
373.74,0.015020400733771009
373.7425,0.01502711967252361
373.745,0.01503348531389819
373.7475,0.015039470978096079
373.75,0.0150450552513053
373.7525,0.01505022202270672
373.755,0.01505496004247918
373.7575,0.01505926265980478
373.76,0.01506312722187318
373.7625,0.01506655467588617
373.765,0.01506954885806109
373.7675,0.015072116143634821
373.77,0.01507426475886698
373.7725,0.01507600470704405
373.775,0.01507734701048195
373.7775,0.0150783040055307
373.78,0.01507888873257696
373.7825,0.01507911527004805
373.785,0.015078998304414259
373.7875,0.015078553532191629
373.79,0.01507779726194301
373.7925,0.01507674657827855
373.795,0.01507541926085533
373.7975,0.01507383371337542
373.8,0.0150720090475838
373.8025,0.01506996497126471
373.805,0.01506772200423853
373.8075,0.01506530148135791
373.81,0.01506272574150464
373.8125,0.01506001823158702
373.815,0.01505720346753749
373.8175,0.01505430710831172
373.82,0.015051355533887041
373.8225,0.01504837575626216
373.825,0.015045394857456179
373.8275,0.01504243950650756
373.83,0.01503953548147208
373.8325,0.01503670733742145
373.835,0.01503397789244035
373.8375,0.015031368085624169
373.84,0.01502889688307722
373.8425,0.01502658122991124
373.845,0.01502443613824507
373.8475,0.01502247492020573
373.85,0.01502070937993015
373.8525,0.01501915012556813
373.855,0.01501780690428535
373.8575,0.015016688996266769
373.86,0.01501580548171867
373.8625,0.01501516574287075
373.865,0.015014779618975979
373.8675,0.01501465770830982
373.87,0.015014811524168122
373.8725,0.01501525333286371
373.875,0.015015996054722711
373.8775,0.0150170528930804
373.88,0.01501843683827709
373.8825,0.01502016007565423
373.885,0.01502223335955099
373.8875,0.01502466534630117
373.89,0.01502746219023127
373.8925,0.01503062695865787
373.895,0.01503415963288687
373.8975,0.01503805683021164
373.9,0.01504231219391304
373.9025,0.01504691622825777
373.905,0.01505185672549814
373.9075,0.01505711889487127
373.91,0.01506268553259834
373.9125,0.01506853724988398
373.915,0.01507465270691573
373.9175,0.015081008971863841
373.92,0.01508758200388127
373.9225,0.01509434724010415
373.925,0.01510128044565333
373.9275,0.015108358262634961
373.93,0.015115559159143189
373.9325,0.01512286389426161
373.935,0.015130256021065991
373.9375,0.01513772193262561
373.94,0.01514525085000541
373.9425,0.015152834402266911
373.945,0.01516046608646914
373.9475,0.01516814032866794
373.95,0.015175851970916431
373.9525,0.0151835952812637
373.955,0.01519136296275282
373.9575,0.01519914586442003
373.96,0.01520693233929287
373.9625,0.01521470803638853
373.965,0.015222456009712941
373.9675,0.01523015684025982
373.97,0.01523778916501001
373.9725,0.01524533014593142
373.975,0.015252756155979251
373.9775,0.01526004338009628
373.98,0.0152671684142134
373.9825,0.01527410877425025
373.985,0.01528084334311601
373.9875,0.01528735258770992
373.99,0.015293618784921961
373.9925,0.01529962613863384
373.995,0.01530536078271992
373.9975,0.01531081071904843
374.0,0.01531596573648283
374.0025,0.015320817270883639
374.005,0.015325358162110218
374.0075,0.0153295825480234
374.01,0.015333485470487499
374.0125,0.015337062648372961
374.015,0.01534031013955887
374.0175,0.01534322409693543
374.02,0.01534580037940584
374.0225,0.01534803439388808
374.025,0.01534992098531637
374.0275,0.01535145434464155
374.03,0.01535262819683145
374.0325,0.0153534359988701
374.035,0.015353871323756641
374.0375,0.01535392830750321
374.04,0.01535360226113296
374.0425,0.01535289014767703
374.045,0.01535179113417137
374.0475,0.01535030714265383
374.05,0.01534844315716072
374.0525,0.01534620754272392
374.055,0.01534361221336851
374.0575,0.015340672589110491
374.06,0.01533740746095531
374.0625,0.01533383874189702
374.065,0.01532999101691785
374.0675,0.015325891099988461
374.07,0.015321567470068539
374.0725,0.01531704953810725
374.075,0.01531236728204484
374.0775,0.015307550360813011
374.08,0.01530262772933626
374.0825,0.01529762693153213
374.085,0.01529257389231258
374.0875,0.01528749223258338
374.09,0.01528240315424471
374.0925,0.015277325150190622
374.095,0.01527227395730917
374.0975,0.01526726232448161
374.1,0.01526230012558241
374.1025,0.01525739431147926
374.105,0.0152525488370331
374.1075,0.01524776488209936
374.11,0.01524304062352897
374.1125,0.01523837125916986
374.115,0.01523374896386906
374.1175,0.01522916282347525
374.12,0.01522459878284123
374.1225,0.01522003959282635
374.125,0.0152154649382991
374.1275,0.015210852031140979
374.13,0.01520617542224724
374.1325,0.01520140854453176
374.135,0.01519652391392814
374.1375,0.01519149466439328
374.14,0.01518629576791038
374.1425,0.01518090535549164
374.145,0.01517530620218158
374.1475,0.0151694870970598
374.15,0.01516344398224302
374.1525,0.01515718105288659
374.155,0.015150711412184189
374.1575,0.01514405737036561
374.16,0.015137250393692639
374.1625,0.0151303305364526
374.165,0.01512334545695041
374.1675,0.01511634893549929
374.17,0.01510939925341228
374.1725,0.01510255709199402
374.175,0.015095883599535601
374.1775,0.01508943846831228
374.18,0.01508327812558425
374.1825,0.015077454493601272
374.185,0.01507201372160819
374.1875,0.01506699575985276
374.19,0.015062433872591579
374.1925,0.01505835479609473
374.195,0.01505477902164689
374.1975,0.01505172136754508
374.2,0.01504919167909281
374.2025,0.015047195537591509
374.205,0.01504573494733062
374.2075,0.01504480891557791
374.21,0.015044413722571062
374.2125,0.01504454309951193
374.215,0.015045188291564409
374.2175,0.01504633788185491
374.22,0.01504797784447599
374.2225,0.0150500916824919
374.225,0.0150526602649434
374.2275,0.01505566251885379
374.23,0.01505907524223118
374.2325,0.01506287381007055
374.235,0.015067032054352069
374.2375,0.01507152319304057
374.24,0.015076319372081131
374.2425,0.015081392340397059
374.245,0.01508671345488773
374.2475,0.01509225405942832
374.25,0.01509798509486912
374.2525,0.01510387813703953
374.255,0.01510990503475063
374.2575,0.01511603797079822
374.26,0.015122250379968819
374.2625,0.015128516442042281
374.265,0.01513481162879611
374.2675,0.01514111254100765
374.27,0.01514739691645625
374.2725,0.0151536434109244
374.275,0.01515983132019852
374.2775,0.015165940293069861
374.28,0.01517194976833471
374.2825,0.01517783880279586
374.285,0.01518358564326368
374.2875,0.01518916756355784
374.29,0.01519456077650913
374.2925,0.01519974051196144
374.295,0.01520468121377337
374.2975,0.01520935690081978
374.3,0.0152137416039925
374.3025,0.015217809961200831
374.305,0.01522153779137133
374.3075,0.01522490269044697
374.31,0.01522788459138605
374.3125,0.01523046622316089
374.315,0.015232633355755731
374.3175,0.015234375167165831
374.32,0.01523568402239501
374.3225,0.015236555759455121
374.325,0.01523698929736441
374.3275,0.01523698672014738
374.33,0.015236552901833969
374.3325,0.01523569555646027
374.335,0.015234425023069272
374.3375,0.01523275373571073
374.34,0.01523069638144362
374.3425,0.01522826902233624
374.345,0.01522548902746889
374.3475,0.01522237412193457
374.35,0.01521894200784145
374.3525,0.01521520958831453
374.355,0.01521119240949793
374.3575,0.01520690424955735
374.36,0.015202356651682111
374.3625,0.01519755906708822
374.365,0.01519251858101966
374.3675,0.01518724037075036
374.37,0.01518172842558612
374.3725,0.01517598586886475
374.375,0.01517001598795616
374.3775,0.01516382311226167
374.38,0.015157413604212381
374.3825,0.015150796831266689
374.385,0.01514398599090625
374.3875,0.01513699903163219
374.39,0.01512985898095869
374.3925,0.015122594374406809
374.395,0.01511523924849741
374.3975,0.01510783272474271
374.4,0.01510041865563891
374.4025,0.01509304483665839
374.405,0.01508576216724245
374.4075,0.015078623898795749
374.41,0.0150716845566809
374.4125,0.01506499929621556
374.415,0.01505862272266924
374.4175,0.01505260839026289
374.42,0.015047007349166761
374.4225,0.015041867644501161
374.425,0.015037233147335571
374.4275,0.01503314244468839
374.43,0.0150296281115268
374.4325,0.015026715579765959
374.435,0.01502442250326916
374.4375,0.01502275801884792
374.44,0.01502172221726236
374.4425,0.015021305963223291
374.445,0.01502149067239457
374.4475,0.01502224860939724
374.45,0.015023543308815099
374.4525,0.015025330387201451
374.455,0.01502755860708711
374.4575,0.01503017144898982
374.46,0.015033108768423351
374.4625,0.01503630892590691
374.465,0.015039710877973289
374.4675,0.01504325653917574
374.47,0.015046892658091941
374.4725,0.01505057294832674
374.475,0.015054259292511071
374.4775,0.01505792279829942
374.48,0.01506154420136497
374.4825,0.0150651138323939
374.485,0.01506863099007824
374.4875,0.0150721030691092
374.49,0.01507554440017067
374.4925,0.01507897491493375
374.495,0.015082418797052891
374.4975,0.015085903024163811
374.5,0.01508945618388405
374.5025,0.01509310705581548
374.505,0.01509688358654938
374.5075,0.01510081198167358
374.51,0.01510491567677994
374.5125,0.015109214933473012
374.515,0.0151137263053776
374.5175,0.015118462443145079
374.52,0.01512343217045822
374.5225,0.015128640456033229
374.525,0.01513408868562018
374.5275,0.0151397749300013
374.53,0.01514569404598741
374.5325,0.015151838140413999
374.535,0.015158196625135921
374.5375,0.015164756626022461
374.54,0.01517150323695241
374.5425,0.01517841994580978
374.545,0.01518548911548018
374.5475,0.01519269234784772
374.55,0.01520001120279334
374.5525,0.015207427613193599
374.555,0.01521492426092022
374.5575,0.01522248505384077
374.56,0.0152300954238202
374.5625,0.01523774205172167
374.565,0.015245413396410138
374.5675,0.0152530991447543
374.57,0.01526079043963064
374.5725,0.015268479049925858
374.575,0.01527615759154132
374.5775,0.01528381846039544
374.58,0.0152914540874283
374.5825,0.0152990557716033
374.585,0.01530661379291045
374.5875,0.01531411712136878
374.59,0.01532155325202777
374.5925,0.01532890859996921
374.595,0.015336168799308061
374.5975,0.015343319383193442
374.6,0.01535034632180862
374.6025,0.01535723674637092
374.605,0.01536397944513074
374.6075,0.01537056521136999
374.61,0.01537698706739983
374.6125,0.01538324024755779
374.615,0.0153893220342042
374.6175,0.015395231497718069
374.62,0.015400969230492709
374.6225,0.01540653705193106
374.625,0.01541193783144109
374.6275,0.01541717529043118
374.63,0.015422253911305951
374.6325,0.015427178774462012
374.635,0.01543195541128441
374.6375,0.01543658967514328
374.64,0.01544108746839079
374.6425,0.015445454609358691
374.645,0.01544969640635582
374.6475,0.01545381766266649
374.65,0.01545782212654835
374.6525,0.01546171252823139
374.655,0.01546549019391659
374.6575,0.0154691548807751
374.66,0.01547270461494777
374.6625,0.01547613554654504
374.665,0.01547944188864743
374.6675,0.015482615863306381
374.67,0.01548564783054588
374.6725,0.01548852633036438
374.675,0.01549123829473728
374.6775,0.015493769205619741
374.68,0.01549610320394966
374.6825,0.01549822326265091
374.685,0.015500111101636389
374.6875,0.01550174717381103
374.69,0.015503110526074539
374.6925,0.01550417859432373
374.695,0.01550492707545432
374.6975,0.015505329916362191
374.7,0.015505359395943951
374.7025,0.015504986433096701
374.705,0.01550418123471769
374.7075,0.015502913856702601
374.71,0.015501155332944801
374.7125,0.01549887850333368
374.715,0.01549605903575366
374.7175,0.01549267619508317
374.72,0.01548871365419429
374.7225,0.01548415989295213
374.725,0.01547900857821451
374.7275,0.01547325870683116
374.73,0.01546691460864282
374.7325,0.015459985572479322
374.735,0.0154524855621576
374.7375,0.01544443271847994
374.74,0.015435848491231209
374.7425,0.01542675698217779
374.745,0.01541718400306707
374.7475,0.01540715618162806
374.75,0.01539670007757371
374.7525,0.015385841289604801
374.755,0.01537460353941495
374.7575,0.01536300825369743
374.76,0.01535107368515181
374.7625,0.015338814756491579
374.765,0.01532624311045187
374.7675,0.01531336747979677
374.77,0.01530019450732633
374.7725,0.01528673002888325
374.775,0.015272980571358579
374.7775,0.015258955140696862
374.78,0.01524466700790021
374.7825,0.015230135377031231
374.785,0.0152153867672144
374.7875,0.0152004559926358
374.79,0.015185386463540361
374.7925,0.01517023040922749
374.795,0.015155047779042651
374.7975,0.01513990551736746
374.8,0.01512487588660636
374.8025,0.01511003471417138
374.805,0.01509545941546553
374.8075,0.01508122700686675
374.81,0.01506741193671282
374.8125,0.01505408431228987
374.815,0.01504130800082508
374.8175,0.01502913924048426
374.82,0.01501762533137435
374.8225,0.015006804016550601
374.825,0.01499670282302626
374.8275,0.01498733904978415
374.83,0.01497872009778857
374.8325,0.01497084408199608
374.835,0.01496370063236399
374.8375,0.01495727225785719
374.84,0.014951535636452282
374.8425,0.01494646308013927
374.845,0.014942024245922829
374.8475,0.01493818740882139
374.85,0.0149349209298669
374.8525,0.01493219421010427
374.855,0.014929978341590999
374.8575,0.01492824680639848
374.86,0.0149269752966127
374.8625,0.01492614185433606
374.865,0.0149257265066891
374.8675,0.014925711028812379
374.87,0.01492607855486767
374.8725,0.014926813377039069
374.875,0.01492790064253293
374.8775,0.01492932624057752
374.88,0.014931076738421529
374.8825,0.014933139332332191
374.885,0.01493550174159242
374.8875,0.014938152265497509
374.89,0.01494107968335137
374.8925,0.01494427323046248
374.895,0.014947722475139409
374.8975,0.01495141725768656
374.9,0.014955347534399569
374.9025,0.01495950339956153
374.905,0.01496387481843873
374.9075,0.01496845172227766
374.91,0.01497322381230193
374.9125,0.014978180523710149
374.915,0.01498331095367431
374.9175,0.014988603743338751
374.92,0.01499404700981998
374.9225,0.01499962817020671
374.925,0.01500533387356078
374.9275,0.015011149847918289
374.93,0.01501706080129104
374.9325,0.01502305054366913
374.935,0.01502910183102272
374.9375,0.01503519663330493
374.94,0.01504131631945476
374.9425,0.015047441890399901
374.945,0.01505355431305973
374.9475,0.01505963490034831
374.95,0.01506566555917674
374.9525,0.01507162936545608
374.955,0.0150775106270988
374.9575,0.01508329537702082
374.96,0.01508897155514252
374.9625,0.01509452928338973
374.965,0.01509996105869424
374.9675,0.01510526191999397
374.97,0.015110429668233429
374.9725,0.015115464898363481
374.975,0.015120371109341429
374.9775,0.015125154726131289
374.98,0.01512982506770402
374.9825,0.015134394129037708
374.985,0.01513887634211809
374.9875,0.01514328835893944
374.99,0.01514764836650472
374.9925,0.0151519756748265
374.995,0.01515629000792737
374.9975,0.01516061079984024
375.0,0.01516495643160831
375.0025,0.01516934351128476
375.005,0.01517378617393197
375.0075,0.01517829552662038
375.01,0.01518287915842675
375.0125,0.01518754090043213
375.015,0.01519228078171961
375.0175,0.015197095165371639
375.02,0.015201977138467349
375.0225,0.0152069171000799
375.025,0.01521190353527411
375.0275,0.015216923856104141
375.03,0.01522196539961207
375.0325,0.0152270162748264
375.035,0.015232066256761649
375.0375,0.015237107356417779
375.04,0.0152421342037801
375.0425,0.01524714411581911
375.045,0.01525213677249008
375.0475,0.0152571135847323
375.05,0.01526207681846821
375.0525,0.0152670284056022
375.055,0.01527196867301951
375.0575,0.01527689516358593
375.06,0.01528180132114765
375.0625,0.015286675570532121
375.065,0.015291500570549689
375.0675,0.015296252960996019
375.07,0.01530090326765397
375.0725,0.01530541652029587
375.075,0.01530975314768506
375.0775,0.015313870221576271
375.08,0.01531772300171541
375.0825,0.015321266760838871
375.085,0.01532445832367213
375.0875,0.015327257786928861
375.09,0.015329629732310349
375.0925,0.015331544280506029
375.095,0.015332977477193949
375.0975,0.01533391175104314
375.1,0.01533433555971496
375.1025,0.015334243185864991
375.105,0.01533363423614411
375.1075,0.01533251311619878
375.11,0.01533088848667071
375.1125,0.015328772710195759
375.115,0.01532618137940298
375.1175,0.01532313273591338
375.12,0.01531964727733979
375.1225,0.01531574731928705
375.125,0.015311456590352782
375.1275,0.01530680007812912
375.13,0.015301803716204189
375.1325,0.015296494348164151
375.135,0.015290899550594931
375.1375,0.01528504750508412
375.14,0.01527896679822226
375.1425,0.01527268626060449
375.145,0.015266234484831031
375.1475,0.015259639776508481
375.15,0.01525292943924892
375.1525,0.01524613002467134
375.155,0.01523926653840001
375.1575,0.01523236274006525
375.16,0.015225440762303019
375.1625,0.01521852132575587
375.165,0.015211623695074299
375.1675,0.015204765806919221
375.17,0.015197964354965291
375.1725,0.01519123491990544
375.175,0.015184591992456191
375.1775,0.01517804905336384
375.18,0.01517161850541099
375.1825,0.0151653116314232
375.185,0.015159138408275439
375.1875,0.0151531074708981
375.19,0.01514722592728217
375.1925,0.01514149930448354
375.195,0.015135931531626219
375.1975,0.0151305250099045
375.2,0.015125280804584059
375.2025,0.015120198872002071
375.205,0.01511527843556623
375.2075,0.01511051833575305
375.21,0.01510591745610519
375.2125,0.01510147508522797
375.215,0.0150971912677853
375.2175,0.01509306708149478
375.22,0.01508910484912233
375.2225,0.01508530826547614
375.225,0.01508168246740012
375.2275,0.01507823405976692
375.23,0.01507497107747064
375.2325,0.015071902864418901
375.235,0.01506903997352518
375.2375,0.01506639408270119
375.24,0.015063977654848739
375.2425,0.015061803702852079
375.245,0.01505988567657095
375.2475,0.01505823691583286
375.25,0.01505687062042659
375.2525,0.015055799579095999
375.255,0.01505503582053354
375.2575,0.01505459069537576
375.26,0.015054474807199281
375.2625,0.0150546978285177
375.265,0.015055268749781171
375.2675,0.01505619569537662
375.27,0.015057485997630491
375.2725,0.015059146100812729
375.275,0.01506118147714211
375.2775,0.01506359673979364
375.28,0.015066395231904381
375.2825,0.01506957924258114
375.285,0.015073149837906521
375.2875,0.01507710689994466
375.29,0.01508144902774505
375.2925,0.01508617363334631
375.295,0.01509127665177714
375.2975,0.015096752545057551
375.3,0.0151025939021983
375.3025,0.0151087911742003
375.305,0.015115332153053091
375.3075,0.01512220159873366
375.31,0.01512938071120488
375.3125,0.015136846820414239
375.315,0.01514457315829292
375.3175,0.01515252881375513
375.32,0.01516067891269785
375.3225,0.01516898497400108
375.325,0.0151774054105284
375.3275,0.015185896169128051
375.33,0.015194411410634491
375.3325,0.01520290423687018
375.335,0.01521132732564791
375.3375,0.01521963382877365
375.34,0.015227777827049219
375.3425,0.01523571515227532
375.345,0.01524340410525446
375.3475,0.01525080624179383
375.35,0.01525788699870694
375.3525,0.01526461659381523
375.355,0.0152709706709484
375.3575,0.0152769309709439
375.36,0.01528248581264556
375.3625,0.015287630481901869
375.365,0.015292367311563611
375.3675,0.01529670550548147
375.37,0.01530066089250416
375.3725,0.0153042551384762
375.375,0.01530751507423634
375.3775,0.01531047167861588
375.38,0.0153131590194365
375.3825,0.015315613259508259
375.385,0.015317871615626779
375.3875,0.01531997142657021
375.39,0.01532194933609601
375.3925,0.01532384061593812
375.395,0.015325678452803821
375.3975,0.01532749358937248
375.4,0.01532931379829424
375.4025,0.01533116355519001
375.405,0.0153330638436524
375.4075,0.01533503191424725
375.41,0.01533708130451596
375.4125,0.01533922169897736
375.415,0.01534145931113126
375.4175,0.01534379670445975
375.42,0.01534623334343036
375.4225,0.015348765683497889
375.425,0.01535138757710679
375.4275,0.01535409042569282
375.43,0.01535686351968533
375.4325,0.01535969424950946
375.435,0.015362568185588099
375.4375,0.015365469260344279
375.44,0.01536837995620415
375.4425,0.015371281181598839
375.445,0.01537415255796762
375.4475,0.01537697231576012
375.45,0.015379717607439489
375.4525,0.01538236425248397
375.455,0.015384887387390819
375.4575,0.015387260934676841
375.46,0.015389458282881699
375.4625,0.01539145226857006
375.465,0.01539321527133275
375.4675,0.01539471966178918
375.47,0.015395938098589279
375.4725,0.01539684384641503
375.475,0.015397411229982219
375.4775,0.01539761610904254
375.48,0.0153974361973848
375.4825,0.015396851384836199
375.485,0.015395844080263791
375.4875,0.015394399336575179
375.49,0.015392504970719
375.4925,0.015390151748685379
375.495,0.01538733329350527
375.4975,0.015384046518250859
375.5,0.01538029158703463
375.5025,0.01537607199100821
375.505,0.01537139505536241
375.5075,0.01536627132532455
375.51,0.0153607150521581
375.5125,0.01535474340215981
375.515,0.01534837635865791
375.5175,0.015341636168009449
375.52,0.01533454689259786
375.5225,0.01532713401283015
375.525,0.015319424158134719
375.5275,0.01531144487295914
375.53,0.015303224527768581
375.5325,0.01529479222804447
375.535,0.01528617771328384
375.5375,0.01527741128699886
375.54,0.01526852359371712
375.5425,0.01525954538698178
375.545,0.015250507268352309
375.5475,0.01524143938540514
375.55,0.01523237128073502
375.5525,0.015223331472955199
375.555,0.015214347641699369
375.5575,0.01520544630062182
375.56,0.01519665295939837
375.5625,0.01518799229072726
375.565,0.01517948818132913
375.5675,0.01517116403494709
375.57,0.015163043026346398
375.5725,0.015155148306313539
375.575,0.01514750324765481
375.5775,0.01514013159819446
375.58,0.015133057503771771
375.5825,0.01512630561823807
375.585,0.01511990094845261
375.5875,0.01511386871327779
375.59,0.015108234309574411
375.5925,0.0151030229941957
375.595,0.01509825975898148
375.5975,0.015093969138752
375.6,0.01509017493530149
375.6025,0.015086900066392081
375.605,0.01508416609674711
375.6075,0.01508199308604562
375.61,0.01508039899091629
375.6125,0.015079399243932161
375.615,0.01507900625660591
375.6175,0.01507922872738529
375.62,0.015080071310649814
375.6225,0.015081533927707634
375.625,0.015083611267792788
375.6275,0.015086292736064445
375.63,0.015089561917605335
375.6325,0.01509339670242194
375.635,0.015097769294445017
375.6375,0.015102646368530615
375.64,0.015107989637462637
375.6425,0.015113755860954379
375.645,0.015119897645652093
375.6475,0.015126363716137974
375.65,0.015133099489933934
375.6525,0.015140047403505021
375.655,0.015147147426263302
375.6575,0.01515433739357124
375.66,0.01516155337474478
375.6625,0.015168730130056299
375.665,0.01517580159373714
375.6675,0.01518270144498011
375.67,0.015189363791941801
375.6725,0.015195724009745719
375.675,0.01520171955248549
375.6775,0.01520729094522954
375.68,0.01521238265202624
375.6825,0.0152169441289109
375.685,0.015220930442912851
375.6875,0.01522430302706329
375.69,0.015227030269403509
375.6925,0.01522908763299141
375.695,0.015230458104908182
375.6975,0.0152311319502618
375.7,0.015231106858190069
375.7025,0.01523038773386163
375.705,0.015228986232474479
375.7075,0.01522692060725503
375.71,0.01522421507245598
375.7125,0.01522089915535432
375.715,0.01521700693825048
375.7175,0.01521257598146735
375.72,0.015207646336350971
375.7225,0.015202259423271781
375.725,0.01519645693862664
375.7275,0.015190279864841179
375.73,0.015183767714373029
375.7325,0.01517695792671526
375.735,0.01516988551840033
375.7375,0.01516258290600425
375.74,0.01515507983915078
375.7425,0.01514740361751627
375.745,0.01513957911583359
375.7475,0.01513162902389624
375.75,0.01512357418156237
375.7525,0.01511543338875649
375.755,0.01510722399347264
375.7575,0.01509896174777486
375.76,0.015090661093797711
375.7625,0.01508233521274538
375.765,0.01507399623489026
375.7675,0.0150656553735705
375.77,0.01505732309418687
375.7725,0.01504900942319925
375.775,0.01504072406512203
375.7775,0.01503247685551964
375.78,0.01502427803300131
375.7825,0.01501613844021523
375.785,0.01500806986284259
375.7875,0.01500008515259121
375.79,0.014992198292188879
375.7925,0.01498442429537661
375.795,0.01497677908690205
375.7975,0.0149692792035132
375.8,0.01496194153295257
375.8025,0.01495478294595187
375.805,0.01494782011922777
375.8075,0.014941069219477899
375.81,0.01493454583037805
375.8125,0.01492826486757985
375.815,0.01492224050170892
375.8175,0.01491648614536359
375.82,0.0149110143311139
375.8225,0.01490583651450067
375.825,0.01490096301703538
375.8275,0.0148964024591994
375.83,0.014892161792444871
375.8325,0.01488824594519522
375.835,0.014884657624846651
375.8375,0.01488139741277051
375.84,0.01487846393231651
375.8425,0.01487585409381645
375.845,0.014873563680588923
375.8475,0.01487158795694434
375.85,0.01486992235219009
375.8525,0.014868563215635695
375.855,0.01486750844959725
375.8575,0.014866758061401189
375.86,0.014866314592386905
375.8625,0.01486618330690793
375.865,0.014866372243331823
375.8675,0.014866892037038297
375.87,0.014867755714416361
375.8725,0.014868978218859862
375.875,0.014870575969762224
375.8775,0.014872566363510557
375.88,0.014874967257479322
375.8825,0.014877796341023665
375.885,0.01488107076947335
375.8875,0.014884806760127253
375.89,0.014889019034247915
375.8925,0.014893720611057317
375.895,0.014898922711734333
375.8975,0.014904634338411889
375.9,0.014910862319176273
375.9025,0.014917611081066783
375.905,0.014924882615076818
375.9075,0.01493267624015516
375.91,0.014940988319208013
375.9125,0.014949812063101454
375.915,0.014959137037663809
375.9175,0.014968948741687926
375.92,0.01497922818293363
375.9225,0.014989951201129269
375.925,0.01500108835697424
375.9275,0.015012604159140118
375.93,0.015024457057273344
375.9325,0.015036599063997439
375.935,0.015048975707916289
375.9375,0.015061526474619119
375.94,0.015074184503684241
375.9425,0.01508687750268515
375.945,0.01509952839819609
375.9475,0.015112055989795951
375.95,0.01512437672907307
375.9525,0.015136405437625249
375.955,0.015148057243059291
375.9575,0.01515924904798752
375.96,0.015169900866021751
375.9625,0.015179937289766741
375.965,0.015189288558813331
375.9675,0.01519789139973254
375.97,0.015205689787072
375.9725,0.01521263530835448
375.975,0.01521868770407925
375.9775,0.01522381508872497
375.98,0.01522799433375392
375.9825,0.01523121125561626
375.985,0.015233460605753549
375.9875,0.01523474634360233
375.99,0.01523508109059544
375.9925,0.01523448605616391
375.995,0.01523299035673746
375.9975,0.01523063045574519
376.0,0.015227449434616359
376.0025,0.01522349621578141
376.005,0.01521882461367239
376.0075,0.01521349268972551
376.01,0.015207561596381569
376.0125,0.01520109483608875
376.015,0.0151941571873042
376.0175,0.015186813620496089
376.02,0.01517912855214618
376.0225,0.015171164641751661
376.025,0.01516298204382762
376.0275,0.01515463752690919
376.03,0.01514618407855474
376.0325,0.01513767023934833
376.035,0.01512913996190338
376.0375,0.01512063249886569
376.04,0.01511218238991742
376.0425,0.01510381962278011
376.045,0.01509556991721808
376.0475,0.01508745495804095
376.05,0.01507949284810589
376.0525,0.0150716984143192
376.055,0.015064083636637141
376.0575,0.015056658116066329
376.06,0.015049429442663211
376.0625,0.015042403714533229
376.065,0.015035585889829079
376.0675,0.01502898015874838
376.07,0.015022590383531249
376.0725,0.01501642026645684
376.075,0.01501047356783982
376.0775,0.01500475420502648
376.08,0.01499926638839091
376.0825,0.01499401447033084
376.085,0.014989003038263981
376.0875,0.01498423668362423
376.09,0.01497971992985826
376.0925,0.01497545727242289
376.095,0.01497145283978196
376.0975,0.01496771053940422
376.1,0.01496423396476136
376.1025,0.01496102635232603
376.105,0.01495809063357019
376.1075,0.014955429479963691
376.11,0.014953045302972761
376.1125,0.01495094030805874
376.115,0.01494911648967695
376.1175,0.01494757564727586
376.12,0.014946319261296139
376.1225,0.01494534850517046
376.125,0.01494466407332306
376.1275,0.01494426605816947
376.13,0.01494415394311683
376.1325,0.01494432641556346
376.135,0.01494478141689893
376.1375,0.01494551616350385
376.14,0.014946527228749359
376.1425,0.0149478106209966
376.145,0.01494936203359637
376.1475,0.01495117688488819
376.15,0.014953250530200149
376.1525,0.01495557835684852
376.155,0.01495815559913714
376.1575,0.014960977641358189
376.16,0.01496403945279128
376.1625,0.01496733574070427
376.165,0.01497086042635256
376.1675,0.01497460675997977
376.17,0.01497856686581694
376.1725,0.01498273180508237
376.175,0.014987091496980881
376.1775,0.0149916349357033
376.18,0.01499635043942574
376.1825,0.01500122599630846
376.185,0.01500624984249542
376.1875,0.015011410891112941
376.19,0.01501669956126935
376.1925,0.01502210804705357
376.195,0.01502763102053461
376.1975,0.01503326596976085
376.2,0.01503901335575926
376.2025,0.015044876684535271
376.205,0.01505086226607264
376.2075,0.01505697878433392
376.21,0.01506323671926176
376.2125,0.01506964741178024
376.215,0.01507622216479743
376.2175,0.01508297119320848
376.22,0.015089902394898961
376.2225,0.01509702040974902
376.225,0.01510432546363728
376.2275,0.01511181251444473
376.23,0.01511947046005804
376.2325,0.015127281566372181
376.235,0.01513522106129195
376.2375,0.01514325700373244
376.24,0.01515135047461872
376.2425,0.01515945572988351
376.245,0.015167521128465498
376.2475,0.01517548979030565
376.25,0.01518330080034412
376.2525,0.015190890393516631
376.255,0.01519819330175124
376.2575,0.01520514391696492
376.26,0.01521167770806106
376.2625,0.01521773230692693
376.265,0.01522324843143109
376.2675,0.015228171080421671
376.27,0.01523245028472424
376.2725,0.01523604200913989
376.275,0.015238908925443601
376.2775,0.015241020998382551
376.28,0.01524235605767541
376.2825,0.01524289989601146
376.285,0.015242646319050911
376.2875,0.015241596812425921
376.29,0.01523975997874205
376.2925,0.01523715083558039
376.295,0.015233789994499489
376.2975,0.015229702897037409
376.3,0.0152249190837129
376.3025,0.015219471627026079
376.305,0.0152133967024582
376.3075,0.01520673327147099
376.31,0.015199522858505659
376.3125,0.0151918093539822
376.315,0.01518363881529976
376.3175,0.01517505910383787
376.32,0.015166119629960308
376.3225,0.01515687070202024
376.325,0.01514736300236787
376.3275,0.01513764694736
376.33,0.01512777194037085
376.3325,0.015117785699803049
376.335,0.01510773369609925
376.3375,0.01509765861475219
376.34,0.01508760004731352
376.3425,0.015077594212400569
376.345,0.01506767399670087
376.3475,0.01505786906897453
376.35,0.01504820622405518
376.3525,0.0150387098428487
376.355,0.01502940256233139
376.3575,0.01502030580754665
376.36,0.015011440550601591
376.3625,0.01500282779966308
376.365,0.01499448901995338
376.3675,0.01498644641774639
376.37,0.01497872279236296
376.3725,0.014971341474167071
376.375,0.01496432582856155
376.3775,0.01495769873498383
376.38,0.01495148215390216
376.3825,0.01494569646181131
376.385,0.01494035999622852
376.3875,0.01493548874568991
376.39,0.014931095956746151
376.3925,0.014927192006959161
376.395,0.01492378434389887
376.3975,0.014920877355139849
376.4,0.014918472361258301
376.4025,0.01491656767782947
376.405,0.01491515861042503
376.4075,0.01491423749661059
376.41,0.0149137937979435
376.4125,0.014913814130970609
376.415,0.01491428231022595
376.4175,0.014915179537229008
376.42,0.014916484453482709
376.4225,0.01491817338947208
376.425,0.0149202205396628
376.4275,0.014922598286500359
376.43,0.01492527757440969
376.4325,0.01492822830179505
376.435,0.0149314198150405
376.4375,0.01493482139851054
376.44,0.01493840282455126
376.4425,0.01494213491749183
376.445,0.01494598998264575
376.4475,0.01494994239031279
376.45,0.01495396886878026
376.4525,0.0149580488913248
376.455,0.014962164874213651
376.4575,0.01496630232170608
376.46,0.0149704498180544
376.4625,0.0149745989625049
376.465,0.014978744202298501
376.4675,0.014982882601671571
376.47,0.014987013448855861
376.4725,0.01499113798607901
376.475,0.01499525898656458
376.4775,0.014999380378532141
376.48,0.015003506895197201
376.4825,0.015007643728771279
376.485,0.015011796294461869
376.4875,0.01501596997147247
376.49,0.01502016995000255
376.4925,0.01502440108724731
376.495,0.01502866783639736
376.4975,0.01503297426263843
376.5,0.01503732398515006
376.5025,0.01504172032210478
376.505,0.015046166434666589
376.5075,0.01505066541598866
376.51,0.01505522066621173
376.5125,0.01505983597446111
376.515,0.01506451583284418
376.5175,0.01506926568244771
376.52,0.01507409195033493
376.5225,0.01507900219154282
376.525,0.01508400493507967
376.5275,0.01508910960492291
376.53,0.01509432597501712
376.5325,0.015099663793272879
376.535,0.015105131870565279
376.5375,0.015110737565734219
376.54,0.01511648551758364
376.5425,0.01512237690888244
376.545,0.01512840844936519
376.5475,0.015134571492733421
376.55,0.01514085137265685
376.5525,0.015147227017775239
376.555,0.01515367082570001
376.5575,0.01516014892901571
376.56,0.015166621918281931
376.5625,0.0151730456960341
376.565,0.015179373133785621
376.5675,0.01518555523802817
376.57,0.015191543046233281
376.5725,0.01519728914585349
376.575,0.015202749065323509
376.5775,0.01520788233406124
376.58,0.01521265350946964
376.5825,0.01521703232593731
376.585,0.01522099398383963
376.5875,0.01522451893453935
376.59,0.015227592511386839
376.5925,0.01523020445572018
376.595,0.015232348363865179
376.5975,0.01523402119013611
376.6,0.01523522267183687
376.6025,0.015235955095263891
376.605,0.015236222686709652
376.6075,0.0152360316084684
376.61,0.015235389672842409
376.6125,0.015234306268149039
376.615,0.015232792428728211
376.6175,0.01523086080394907
376.62,0.01522852580721603
376.6225,0.015225803690973351
376.625,0.01522271265970851
376.6275,0.01521927289695401
376.63,0.01521550664228832
376.6325,0.015211438041335311
376.635,0.01520709318576377
376.6375,0.01520249991328635
376.64,0.015197687777658559
376.6425,0.01519268775867773
376.645,0.015187532245182751
376.6475,0.015182254868053989
376.65,0.01517689034621358
376.6525,0.01517147437262609
376.655,0.01516604346529954
376.6575,0.015160634736286
376.66,0.01515528577168274
376.6625,0.01515003432963233
376.665,0.01514491818232277
376.6675,0.015139974870986839
376.67,0.01513524164490096
376.6725,0.0151307552643831
376.675,0.01512655204979047
376.6775,0.01512266782351626
376.68,0.01511913789898639
376.6825,0.0151159968926553
376.685,0.01511327849200215
376.6875,0.01511101492352677
376.69,0.015109236144745441
376.6925,0.0151079687681867
376.695,0.01510723489538762
376.6975,0.015107050711889879
376.7,0.01510742516423594
376.7025,0.01510835898896586
376.705,0.015109843868613611
376.7075,0.01511186261270502
376.71,0.01511438927075465
376.7125,0.01511739055326445
376.715,0.01512082757772294
376.7175,0.015124657778604349
376.72,0.01512883754236939
376.7225,0.01513332423846551
376.725,0.0151380784323283
376.7275,0.01514306527838221
376.73,0.01514825550404146
376.7325,0.01515362563471043
376.735,0.015159157698783631
376.7375,0.01516483836064485
376.74,0.01517065780966615
376.7425,0.01517660829020581
376.745,0.01518268294360671
376.7475,0.01518887433519368
376.75,0.01519517357227128
376.7525,0.01520156964612201
376.755,0.015208049004004201
376.7575,0.01521459567315106
376.76,0.01522119151076993
376.7625,0.01522781682004248
376.765,0.01523445099212531
376.7675,0.015241073256151441
376.77,0.015247663382232499
376.7725,0.01525420206046059
376.775,0.01526067130991109
376.7775,0.01526705450664498
376.78,0.015273336350711321
376.7825,0.01527950255714898
376.785,0.01528553966598849
376.7875,0.015291434733253369
376.79,0.01529717506796082
376.7925,0.015302748171122552
376.795,0.01530814169874539
376.7975,0.01531334347383138
376.8,0.01531834167537832
376.8025,0.01532312495138004
376.805,0.015327682507826521
376.8075,0.01533200425070438
376.81,0.01533608066899636
376.8125,0.0153399029066816
376.815,0.01534346256673464
376.8175,0.01534675157012444
376.82,0.01534976239581391
376.8225,0.01535248771575785
376.825,0.01535492063390161
376.8275,0.01535705489117974
376.83,0.01535888495251455
376.8325,0.01536040611981445
376.835,0.01536161493597357
376.8375,0.01536250908687056
376.84,0.01536308764236859
376.8425,0.015363350865314809
376.845,0.015363300407541311
376.8475,0.015362938784864829
376.85,0.01536226923108748
376.8525,0.01536129541599765
376.855,0.015360020766370261
376.8575,0.0153584481029676
376.86,0.01535657902454008
376.8625,0.01535441341982718
376.865,0.015351948862558331
376.8675,0.01534918050145506
376.87,0.01534610065223287
376.8725,0.01534269881660384
376.875,0.01533896206328033
376.8775,0.01533487527397842
376.88,0.01533042196742195
376.8825,0.01532558505734624
376.885,0.01532034782150103
376.8875,0.01531469492565293
376.89,0.01530861342058613
376.8925,0.015302093708102189
376.895,0.01529513024601799
376.8975,0.01528772214516277
376.9,0.01527987341337415
376.9025,0.01527159293749374
376.905,0.01526289429936308
376.9075,0.0152537950038193
376.91,0.01524431609669284
376.9125,0.01523448112380503
376.915,0.01522431551196729
376.9175,0.01521384576598057
376.92,0.015203098967635451
376.9225,0.015192102323712181
376.925,0.015180882880980351
376.9275,0.015169467375198399
376.93,0.01515788214111264
376.9325,0.0151461531494563
376.935,0.01513430599594842
376.9375,0.01512236599129343
376.94,0.015110358235181089
376.9425,0.0150983077122875
376.945,0.015086239341276831
376.9475,0.01507417801480391
376.95,0.01506214858451762
376.9525,0.01505017576906437
376.955,0.01503828406409211
376.9575,0.01502649755825372
376.96,0.0150148397752102
376.9625,0.015003333526633189
376.965,0.01499200071220665
376.9675,0.01498086228262822
376.97,0.01496993813061003
376.9725,0.01495924701187905
376.975,0.01494880665817808
376.9775,0.01493863365826623
376.98,0.01492874357292029
376.9825,0.01491915092493624
376.985,0.01490986922913133
376.9875,0.01490091100534641
376.99,0.01489228778244872
376.9925,0.0148840100653346
376.995,0.01487608734193245
376.9975,0.014868527955205211
377.0,0.01486133914915299
377.0025,0.01485452689681482
377.005,0.01484809582526991
377.0075,0.01484204922263887
377.01,0.01483638881908356
377.0125,0.014831114844807201
377.015,0.01482622594505378
377.0175,0.01482171917410723
377.02,0.01481759015529101
377.0225,0.01481383305296696
377.025,0.01481044087353506
377.0275,0.0148074056104328
377.03,0.014804718470134828
377.0325,0.01480237021015281
377.035,0.01480035136403522
377.0375,0.014798652558367181
377.04,0.01479726466277011
377.0425,0.014796178976901001
377.045,0.0147953875904523
377.0475,0.01479488326915038
377.05,0.014794659699754369
377.0525,0.01479471152405424
377.055,0.0147950344398685
377.0575,0.014795625257041369
377.06,0.014796481928439251
377.0625,0.01479760357494671
377.065,0.01479899038146167
377.0675,0.01480064356689027
377.07,0.01480256504514078
377.0725,0.014804757272117431
377.075,0.01480722278671355
377.0775,0.01480996401280484
377.08,0.01481298287824268
377.0825,0.014816280753847846
377.085,0.014819858217404308
377.0875,0.014823715364654457
377.09,0.014827851956294736
377.0925,0.01483226784497257
377.095,0.014836963370283882
377.0975,0.014841939861772136
377.1,0.014847199906927521
377.1025,0.014852747542186896
377.105,0.014858588342934579
377.1075,0.014864729170503056
377.11,0.014871177805173835
377.1125,0.014877942407178574
377.115,0.014885030910700361
377.1175,0.014892450291874578
377.12,0.014900205883790133
377.1225,0.014908300764490423
377.125,0.014916735220974219
377.1275,0.014925506298195923
377.13,0.014934607723066692
377.1325,0.014944029620453615
377.135,0.014953758778179931
377.1375,0.014963778773023946
377.14,0.01497407045471869
377.1425,0.014984612284949968
377.145,0.014995381033355897
377.1475,0.015006352216524894
377.15,0.015017500867995106
377.1525,0.015028802034253212
377.155,0.015040231487734333
377.1575,0.015051766266822348
377.16,0.015063384937850014
377.1625,0.015075068247101538
377.165,0.015086799095814543
377.1675,0.015098562647183669
377.17,0.01511034605436448
377.1725,0.0151221381194787
377.175,0.015133928629619781
377.1775,0.01514570751785917
377.18,0.015157463986253259
377.1825,0.015169185418850439
377.185,0.01518085637869841
377.1875,0.015192457638851289
377.19,0.01520396538337644
377.1925,0.0152153506143604
377.195,0.01522657884291411
377.1975,0.015237610014176131
377.2,0.01524839892331544
377.2025,0.01525889574853149
377.205,0.01526904701605369
377.2075,0.0152787968161393
377.21,0.015288088069070591
377.2125,0.01529686399815192
377.215,0.015305069479707
377.2175,0.01531265228607652
377.22,0.01531956431661818
377.2225,0.01532576217770598
377.225,0.01533120803973253
377.2275,0.01533586985711102
377.23,0.015339721555278171
377.2325,0.01534274301569737
377.235,0.015344919739861289
377.2375,0.01534624243529442
377.24,0.015346706459555779
377.2425,0.01534631105324159
377.245,0.01534505851198812
377.2475,0.01534295348147562
377.25,0.01534000210943223
377.2525,0.0153362114956383
377.255,0.01533158915093034
377.2575,0.015326142810204689
377.26,0.015319880409420209
377.2625,0.01531281026659987
377.265,0.015304941583831581
377.2675,0.015296285099268109
377.27,0.01528685377512613
377.2725,0.01527666365568503
377.275,0.0152657346282851
377.2775,0.015254091218325801
377.28,0.01524176296626312
377.2825,0.01522878502760725
377.285,0.015215198238919541
377.2875,0.01520104917880905
377.29,0.01518638997792883
377.2925,0.01517127798997181
377.295,0.015155775521666989
377.2975,0.01513994916277527
377.3,0.01512386916608539
377.3025,0.01510760903041085
377.305,0.01509124459258637
377.3075,0.01507485331246468
377.31,0.01505851371891382
377.3125,0.015042304356813311
377.315,0.01502630316105065
377.3175,0.01501058671151727
377.32,0.01499522948010399
377.3225,0.014980303391696889
377.325,0.01496587701317219
377.3275,0.014952015258392069
377.33,0.01493877891620061
377.3325,0.01492622420541971
377.335,0.01491440257284613
377.3375,0.01490336030124839
377.34,0.01489313832136444
377.3425,0.01488377207189974
377.345,0.014875291445525761
377.3475,0.014867720679878531
377.35,0.0148610785855578
377.3525,0.014855378766126508
377.355,0.01485062987211032
377.3575,0.014846835827997009
377.36,0.01484399655223735
377.3625,0.014842108079245171
377.365,0.014841163177398769
377.3675,0.014841151469041887
377.37,0.014842060150486494
377.3725,0.014843873860014206
377.375,0.014846575187878954
377.3775,0.014850145075309603
377.38,0.014854562754511072
377.3825,0.014859806277665675
377.385,0.014865852725933415
377.3875,0.01487267830645071
377.39,0.014880258667328982
377.3925,0.014888568820651552
377.395,0.014897583328470892
377.3975,0.014907276135804993
377.4,0.014917620437633745
377.4025,0.014928588700896117
377.405,0.014940152380487053
377.4075,0.014952281993255741
377.41,0.014964946993004168
377.4125,0.014978115729486267
377.415,0.014991755450408284
377.4175,0.015005832219429461
377.42,0.015020310912163892
377.4225,0.015035155062182679
377.425,0.01505032692901771
377.4275,0.01506578737916525
377.43,0.01508149612409139
377.4325,0.01509741170123682
377.435,0.01511349190602314
377.4375,0.015129694114858929
377.44,0.0151459756941457
377.4425,0.01516229439328359
377.445,0.01517860882767647
377.4475,0.01519487875973612
377.45,0.0152110653778853
377.4525,0.01522713143855967
377.455,0.01524304128520841
377.4575,0.01525876083029357
377.46,0.015274257306288161
377.4625,0.01528949906267314
377.465,0.015304455171933339
377.4675,0.01531909505255266
377.47,0.015333388002008501
377.4725,0.01534730273376585
377.475,0.01536080695527116
377.4775,0.01537386693394607
377.48,0.01538644722818157
377.4825,0.01539851055533282
377.485,0.01541001778471471
377.4875,0.01542092819159876
377.49,0.015431199868211561
377.4925,0.01544079035673493
377.495,0.01544965753830843
377.4975,0.01545776040303353
377.5,0.01546506025398059
377.5025,0.01547152155019728
377.505,0.01547711293271908
377.5075,0.01548180799758085
377.51,0.01548558601982918
377.5125,0.015488432432534619
377.515,0.015490339259803641
377.5175,0.01549130528678905
377.52,0.01549133624669944
377.5225,0.01549044476380655
377.525,0.01548865025945124
377.5275,0.01548597871904786
377.53,0.01548246243308804
377.5325,0.01547813940414312
377.535,0.01547305289586692
377.5375,0.015467250720998181
377.54,0.015460784403362932
377.5425,0.015453708406877029
377.545,0.01544607907554815
377.5475,0.01543795368547731
377.55,0.015429389263859351
377.5525,0.01542044151598264
377.555,0.015411163508226869
377.5575,0.0154016045720601
377.56,0.01539180904903394
377.5625,0.01538181544677814
377.565,0.01537165559499372
377.5675,0.01536135438344593
377.57,0.01535092973095651
377.5725,0.01534039318539626
377.575,0.01532975095467805
377.5775,0.015319005295750419
377.58,0.01530815639159254
377.5825,0.015297204179210079
377.585,0.01528615043263274
377.5875,0.015275000594912899
377.59,0.01526376544812576
377.5925,0.01525246219136918
377.595,0.01524111566776544
377.5975,0.015229758405460519
377.6,0.01521843096362381
377.6025,0.01520718159644556
377.605,0.015196065689132421
377.6075,0.01518514522890134
377.61,0.01517448773597101
377.6125,0.01516416551755253
377.615,0.01515425457583909
377.6175,0.01514483348999564
377.62,0.0151359822061491
377.6225,0.01512778077138003
377.625,0.01512030784371531
377.6275,0.01511363913412234
377.63,0.01510784582350471
377.6325,0.01510299284469829
377.635,0.015099137384468459
377.6375,0.01509632746950738
377.64,0.01509460084843158
377.6425,0.0150939846067807
377.645,0.0150944946650156
377.6475,0.015096136325518119
377.65,0.01509890518759234
377.6525,0.0151027878444651
377.655,0.01510776349628901
377.6575,0.01511380511614522
377.66,0.01512088085604697
377.6625,0.015128955252943312
377.665,0.01513799026872284
377.6675,0.01514794620921748
377.67,0.01515878243720627
377.6725,0.01517045779541891
377.675,0.0151829308565391
377.6775,0.01519616005420793
377.68,0.01521010341402655
377.6825,0.01522471826855872
377.685,0.01523996088833293
377.6875,0.01525578607184432
377.69,0.01527214683955645
377.6925,0.01528899428490309
377.695,0.01530627765729038
377.6975,0.015323944574098969
377.7,0.01534194148468685
377.7025,0.015360214178392149
377.705,0.01537870832753614
377.7075,0.015397370078426419
377.71,0.01541614644435964
377.7125,0.01543498570362434
377.715,0.01545383758350304
377.7175,0.01547265339227436
377.72,0.0154913860382146
377.7225,0.015509989922598959
377.725,0.01552842084870271
377.7275,0.01554663584980219
377.73,0.015564593063175971
377.7325,0.01558225151110593
377.735,0.015599570977878799
377.7375,0.015616511765787669
377.74,0.01563303470113425
377.7425,0.01564910074723076
377.745,0.015664671099402762
377.7475,0.01567970698099184
377.75,0.01569416954135857
377.7525,0.01570801979788584
377.755,0.015721218468981918
377.7575,0.01573372575408356
377.76,0.01574550135665971
377.7625,0.015756503973213848
377.765,0.01576669128728699
377.7675,0.01577601966746003
377.77,0.01578444415835575
377.7725,0.01579191838464
377.775,0.01579839490502289
377.7775,0.01580382548925846
377.78,0.015808162129145202
377.7825,0.01581135784452466
377.785,0.015813368298280932
377.7875,0.01581415314633889
377.79,0.015813678028663302
377.7925,0.01581191624025756
377.795,0.01580885040816232
377.7975,0.01580447401745477
377.8,0.01579879246224745
377.8025,0.01579182373968695
377.805,0.01578359869795215
377.8075,0.01577416075825171
377.81,0.01576356506081984
377.8125,0.01575187734691132
377.815,0.015739172419795052
377.8175,0.01572553220774618
377.82,0.01571104374703792
377.8225,0.01569579722493349
377.825,0.015679883571678207
377.8275,0.01566339288649423
377.83,0.015646412599577008
377.8325,0.01562902611209462
377.835,0.015611311872190139
377.8375,0.01559334257998605
377.84,0.015575184828590709
377.8425,0.01555689900910552
377.845,0.0155385394516321
377.8475,0.01552015475927828
377.85,0.01550178835216246
377.8525,0.015483479157416009
377.855,0.01546526225218332
377.8575,0.01544716960262056
377.86,0.01542923057189316
377.8625,0.0154114722681729
377.865,0.01539391966563583
377.8675,0.015376595477461
377.87,0.0153595199258311
377.8725,0.01534271030293453
377.875,0.01532618072096932
377.8775,0.01530994163914711
377.88,0.01529399990169823
377.8825,0.015278358670875219
377.885,0.01526301783695592
377.8875,0.01524797444624438
377.89,0.01523322346107071
377.8925,0.015218758559789181
377.895,0.01520457315077616
377.8975,0.015190661269427471
377.9,0.01517701868915663
377.9025,0.015163643828393691
377.905,0.015150538675585091
377.9075,0.01513770965019446
377.91,0.01512516817970305
377.9125,0.015112931428610851
377.915,0.01510102248143538
377.9175,0.01508947056570942
377.92,0.015078310914976441
377.9225,0.01506758427978337
377.925,0.01505733627467243
377.9275,0.01504761612817063
377.93,0.01503847539078008
377.9325,0.01502996623096858
377.935,0.0150221396401619
377.9375,0.01501504359473796
377.94,0.01500872147102343
377.9425,0.01500321060129207
377.945,0.01499854147976503
377.9475,0.014994737136611229
377.95,0.01499181343194971
377.9525,0.01498977921385044
377.955,0.01498863709233607
377.9575,0.014988383958381719
377.96,0.01498901173191549
377.9625,0.01499050761081672
377.965,0.01499285442891498
377.9675,0.014996030700988271
377.97,0.01500001057676095
377.9725,0.015004764017902981
377.975,0.01501025691002979
377.9775,0.01501645141870343
377.98,0.015023306453435002
377.9825,0.0150307782506882
377.985,0.01503882103588397
377.9875,0.01504738763240564
377.99,0.01505643011660473
377.9925,0.01506590027880671
377.995,0.015075749964317051
377.9975,0.01508593144942755
378.0,0.015096397375422468
378.0025,0.015107100801584939
378.005,0.015117995150203841
378.0075,0.015129034013580409
378.01,0.01514017108603523
378.0125,0.015151360089915212
378.015,0.01516255477860028
378.0175,0.01517370903850989
378.02,0.01518477714210927
378.0225,0.015195713848914619
378.025,0.01520647495849848
378.0275,0.015217017362492669
378.03,0.01522729958959172
378.0325,0.01523728201755381
378.035,0.015246927132200879
378.0375,0.01525619976341667
378.04,0.015265067408143861
378.0425,0.01527350029037863
378.045,0.015281471640164069
378.0475,0.015288957890582001
378.05,0.015295938782743131
378.0525,0.01530239759077667
378.055,0.01530832110781854
378.0575,0.015313699709000119
378.06,0.01531852717243669
378.0625,0.01532280047821709
378.065,0.01532651940839444
378.0675,0.015329686197979439
378.07,0.015332304892934981
378.0725,0.01533438091817425
378.075,0.01533592047356095
378.0775,0.01533693007191253
378.08,0.01533741594200507
378.0825,0.015337383669580531
378.085,0.01533683776735535
378.0875,0.01533578141203023
378.09,0.01533421611229981
378.0925,0.01533214158486284
378.095,0.01532955592443273
378.0975,0.01532645551474647
378.1,0.015322835533573971
378.1025,0.015318690513726531
378.105,0.01531401502006436
378.1075,0.015308804662503641
378.11,0.01530305706902221
378.1125,0.01529677306066458
378.115,0.0152899577635455
378.1175,0.015282621720852171
378.12,0.01527478174284494
378.1225,0.01526646175185655
378.125,0.01525769317928947
378.1275,0.01524851520761204
378.13,0.0152389748053533
378.1325,0.01522912608109595
378.135,0.01521903004546989
378.1375,0.01520875361314443
378.14,0.01519836875882079
378.1425,0.015187951720225721
378.145,0.015177581820104891
378.1475,0.015167340827218299
378.15,0.015157311978336009
378.1525,0.015147579261235139
378.155,0.01513822669469754
378.1575,0.01512933747250712
378.16,0.01512099334244801
378.1625,0.01511327358530098
378.165,0.01510625425783991
378.1675,0.01510000713982621
378.17,0.015094598966003361
378.1725,0.01509009042908962
378.175,0.01508653542977079
378.1775,0.0150839805966937
378.18,0.01508246439645858
378.1825,0.01508201710061417
378.185,0.01508266025465246
378.1875,0.01508440661900533
378.19,0.015087260218042109
378.1925,0.01509121633806759
378.195,0.015096262012321041
378.1975,0.015102376402975331
378.2,0.01510953144313609
378.2025,0.01511769254984096
378.205,0.01512681933105897
378.2075,0.01513686627669019
378.21,0.01514778318056538
378.2125,0.01515951566944725
378.215,0.015172004940031111
378.2175,0.01518518805294799
378.22,0.01519899757976796
378.2225,0.015213361206004179
378.225,0.01522820171111838
378.2275,0.015243436825526811
378.23,0.01525897927460636
378.2325,0.01527473725670175
378.235,0.015290614958132361
378.2375,0.015306513425199751
378.24,0.015322331483194989
378.2425,0.015337966905406399
378.245,0.01535331755112693
378.2475,0.01536828267566205
378.25,0.01538276412133649
378.2525,0.01539666778250159
378.255,0.015409904828540811
378.2575,0.015422392885874409
378.26,0.01543405739596294
378.2625,0.01544483240730833
378.265,0.01545466156845387
378.2675,0.0154634984879816
378.27,0.01547130717250902
378.2725,0.0154780620936846
378.275,0.01548374788018266
378.2775,0.01548835884369867
378.28,0.01549189853594602
378.2825,0.015494378612653011
378.285,0.01549581804256213
378.2875,0.01549624193743029
378.29,0.01549568052703019
378.2925,0.015494168084152111
378.295,0.01549174218860622
378.2975,0.01548844301222441
378.3,0.01548431291686185
378.3025,0.015479396077397602
378.305,0.015473738549735489
378.3075,0.01546738787180308
378.31,0.01546039316455118
378.3125,0.01545280474295197
378.315,0.015444673837996921
378.3175,0.01543605208069398
378.32,0.015426990995064449
378.3225,0.01541754134613959
378.325,0.015407752519957059
378.3275,0.01539767194355754
378.33,0.015387344698981899
378.3325,0.01537681300626842
378.335,0.01536611621145113
378.3375,0.01535529055555849
378.34,0.01534436946361332
378.3425,0.01533338355663281
378.345,0.01532236117263004
378.3475,0.01531132863761576
378.35,0.01530031049860034
378.3525,0.01528933020859734
378.355,0.01527841016062635
378.3575,0.01526757191771644
378.36,0.01525683627990966
378.3625,0.015246223200264579
378.365,0.01523575144385916
378.3675,0.01522543832679416
378.37,0.01521529908219541
378.3725,0.01520534636221626
378.375,0.01519558947903929
378.3775,0.01518603390287792
378.38,0.015176680662977539
378.3825,0.01516752586261606
378.385,0.01515856053210434
378.3875,0.01514977068978631
378.39,0.01514113767903867
378.3925,0.01513263879427016
378.395,0.015124248424921
378.3975,0.01511593924846161
378.4,0.015107683749391261
378.4025,0.01509945610723731
378.405,0.01509123362455273
378.4075,0.0150829985769149
378.41,0.015074739578923428
378.4125,0.01506645281819821
378.415,0.01505814279637644
378.4175,0.01504982290511005
378.42,0.0150415153620623
378.4225,0.015033251196904589
378.425,0.01502506931031184
378.4275,0.01501701585395872
378.43,0.01500914310751533
378.4325,0.01500150812564226
378.435,0.014994171516986479
378.4375,0.01498719595117663
378.44,0.0149806447988189
378.4425,0.01497458081049316
378.445,0.01496906483474922
378.4475,0.014964154711103331
378.45,0.01495990435003507
378.4525,0.01495636294998414
378.455,0.0149535744633475
378.4575,0.01495157720847666
378.46,0.014950403681675389
378.4625,0.014950080477197791
378.465,0.014950628307247171
378.4675,0.014952062131975679
378.47,0.01495439126948485
378.4725,0.01495761949082683
378.475,0.0149617452450067
378.4775,0.01496676171398497
378.48,0.014972657035680681
378.4825,0.01497941446097446
378.485,0.014987012667711571
378.4875,0.01499542588470412
378.49,0.01500462444773335
378.4925,0.01501457506155082
378.495,0.015025241280879049
378.4975,0.0150365839604116
378.5,0.01504856169981256
378.5025,0.01506113130171565
378.505,0.01507424814172305
378.5075,0.01508786654440415
378.51,0.0151019400492943
378.5125,0.01511642179089405
378.515,0.015131264488667931
378.5175,0.01514642091304498
378.52,0.01516184366241811
378.5225,0.015177485542145751
378.525,0.0151932992455527
378.5275,0.01520923736993242
378.53,0.01522525214554978
378.5325,0.01524129504264436
378.535,0.01525731632243447
378.5375,0.01527326441712123
378.54,0.01528908541289364
378.5425,0.01530472234693274
378.545,0.01532011485941663
378.5475,0.01533519864252425
378.55,0.01534990555943922
378.5525,0.01536416364135245
378.555,0.01537789758246411
378.5575,0.015391029513984519
378.56,0.01540348009913453
378.5625,0.01541516988614468
378.565,0.01542602103425462
378.5675,0.015435959102711718
378.57,0.01544491512677055
378.5725,0.015452827428692601
378.575,0.0154596433987471
378.5775,0.01546532085221328
378.58,0.015469828852383799
378.5825,0.0154731480235698
378.585,0.01547527038110744
378.5875,0.015476198525365121
378.59,0.01547594469775183
378.5925,0.015474529470725439
378.595,0.01547198050080117
378.5975,0.01546833127855971
378.6,0.01546361998365463
378.6025,0.015457888555819409
378.605,0.01545118189887363
378.6075,0.01544354719972843
378.61,0.01543503345339122
378.6125,0.01542569096996917
378.615,0.01541557099867136
378.6175,0.01540472541880941
378.62,0.01539320640479616
378.6225,0.01538106618314243
378.625,0.01536835673745154
378.6275,0.015355129644412201
378.63,0.0153414359037897
378.6325,0.015327325763415639
378.635,0.01531284862917672
378.6375,0.015298053022003131
378.64,0.01528298651685636
378.6425,0.01526769575371723
378.645,0.015252226523574329
378.6475,0.01523662380341296
378.65,0.015220931933205211
378.6525,0.01520519467390096
378.655,0.01518945533242043
378.6575,0.01517375682764833
378.66,0.01515814162742957
378.6625,0.0151426515805665
378.665,0.01512732768181816
378.6675,0.015112209602900469
378.67,0.01509733508248782
378.6725,0.01508273942621587
378.675,0.01506845459668442
378.6775,0.01505450870946118
378.68,0.015040925265084909
378.6825,0.01502772286206881
378.685,0.01501491503690328
378.6875,0.01500251044605796
378.69,0.014990513569983559
378.6925,0.01497892566211278
378.695,0.014967746136860931
378.6975,0.01495697428762659
378.7,0.014946610991791781
378.7025,0.01493666047272242
378.705,0.01492713191776889
378.7075,0.01491804051826605
378.71,0.01490940834053368
378.7125,0.01490126429787553
378.715,0.014893643929578159
378.7175,0.01488658851490888
378.72,0.014880143825112921
378.7225,0.01487435846540998
378.725,0.01486928222299126
378.7275,0.014864964224016841
378.73,0.01486145114461416
378.7325,0.014858785496877249
378.735,0.014857004350868
378.7375,0.01485613787361681
378.74,0.014856208679124822
378.7425,0.01485723118836559
378.745,0.01485921139628628
378.7475,0.01486214703780863
378.75,0.01486602789382911
378.7525,0.014870836492219021
378.755,0.01487654892582441
378.7575,0.01488313587246637
378.76,0.01489056366294151
378.7625,0.014898795460023189
378.765,0.01490779229346297
378.7675,0.01491751410399259
378.77,0.01492792057632604
378.7725,0.01493897197016216
378.775,0.01495062943518624
378.7775,0.01496285564507242
378.78,0.01497561501248573
378.7825,0.01498887378608336
378.785,0.015002600176516301
378.7875,0.01501676444643113
378.79,0.01503133870447093
378.7925,0.01504629678727673
378.795,0.01506161395648843
378.7975,0.0150772665177457
378.8,0.015093231237688071
378.8025,0.015109485047956
378.805,0.015126004039189681
378.8075,0.0151427632590296
378.81,0.01515973565511475
378.8125,0.01517689192208249
378.815,0.015194199820567031
378.8175,0.0152116240031985
378.82,0.01522912575660168
378.8225,0.01524666304439497
378.825,0.01526419059618955
378.8275,0.01528166017258841
378.83,0.01529902090518582
378.8325,0.01531621980256675
378.835,0.01533320229330667
378.8375,0.0153499129299714
378.84,0.015366296132117341
378.8425,0.01538229700229176
378.845,0.0153978622300337
378.8475,0.01541294088487449
378.85,0.01542748532933915
378.8525,0.015441451935947481
378.855,0.01545480171521526
378.8575,0.015467500767655549
378.86,0.015479520522779771
378.8625,0.01549083774209872
378.865,0.01550143421912298
378.8675,0.015511296360363509
378.87,0.01552041453233167
378.8725,0.01552878236453944
378.875,0.01553639597349954
378.8775,0.01554325324572588
378.88,0.0155493531367344
378.8825,0.015554695079044641
378.885,0.01555927834318176
378.8875,0.01556310163267964
378.89,0.01556616250108429
378.8925,0.01556845705095824
378.895,0.01556997955888517
378.8975,0.01557072232047501
378.9,0.01557067560936898
378.9025,0.01556982783024466
378.905,0.015568165893820679
378.9075,0.01556567575286081
378.91,0.01556234317817775
378.9125,0.01555815461063595
378.915,0.015553097956153531
378.9175,0.01554716367670391
378.92,0.01554034541731595
378.9225,0.01553264080807394
378.925,0.01552405188511621
378.9275,0.015514585566633739
378.93,0.015504253749867771
378.9325,0.01549307339810724
378.935,0.015481066421685551
378.9375,0.015468259581977851
378.94,0.01545468415839772
378.9425,0.01544037561939415
378.945,0.01542537319144848
378.9475,0.01540971944207159
378.95,0.015393459818801079
378.9525,0.01537664216219831
378.955,0.01535931637584565
378.9575,0.015341534173343779
378.96,0.015323348817308931
378.9625,0.01530481509637048
378.965,0.015285989231168669
378.9675,0.01526692898435303
378.97,0.01524769357658066
378.9725,0.01522834390151563
378.975,0.01520894238782801
378.9775,0.01518955310419345
378.98,0.01517024176329318
378.9825,0.015151075538813381
378.985,0.015132122979444839
378.9875,0.01511345375188251
378.99,0.01509513809582395
378.9925,0.01507724634396807
378.995,0.01505984805401258
378.9975,0.015043011100651161
379.0,0.01502680060056991
379.0025,0.015011277816443451
379.005,0.01499649905593076
379.0075,0.01498251464767099
379.01,0.01496936821828016
379.0125,0.014957095948347428
379.015,0.01494572640643318
379.0175,0.014935280413067199
379.02,0.01492577136574802
379.0225,0.014917205712942829
379.025,0.01490958376208819
379.0275,0.01490290056959109
379.03,0.01489714701483024
379.0325,0.01489231087415736
379.035,0.014888378086899079
379.0375,0.01488533357735724
379.04,0.01488316241181007
379.0425,0.01488185041351178
379.045,0.014881384875692402
379.0475,0.014881754753555989
379.05,0.01488295080427865
379.0525,0.014884965534006539
379.055,0.01488779260785223
379.0575,0.014891426527892491
379.06,0.01489586184916543
379.0625,0.01490109245366817
379.065,0.014907110793355039
379.0675,0.01491390721713701
379.07,0.01492146936088108
379.0725,0.014929781515410561
379.075,0.01493882442950629
379.0775,0.01494857498890797
379.08,0.01495900620231605
379.0825,0.01497008730939407
379.085,0.01498178401877126
379.0875,0.01499405883804543
379.09,0.01500687155478617
379.0925,0.01502017976853859
379.095,0.01503393922982643
379.0975,0.0150481045321563
379.1,0.01506262938602115
379.1025,0.01507746703190408
379.105,0.015092570471281779
379.1075,0.01510789259462764
379.11,0.01512338629141468
379.1125,0.01513900438911795
379.115,0.0151546996522166
379.1175,0.01517042472419556
379.12,0.01518613209354697
379.1225,0.015201774189771311
379.125,0.01521730347637845
379.1275,0.015232672713888689
379.13,0.015247835135833459
379.1325,0.01526274480575629
379.135,0.01527735696421381
379.1375,0.01529162819777624
379.14,0.01530551685702856
379.1425,0.015318983176571009
379.145,0.015331989497019749
379.1475,0.01534450032200714
379.15,0.015356482591182441
379.1525,0.01536790545721123
379.155,0.015378740517775479
379.1575,0.01538896173957287
379.16,0.01539854545831588
379.1625,0.0154074703747306
379.165,0.01541571752355515
379.1675,0.0154232702685379
379.17,0.01543011427543537
379.1725,0.01543623748401
379.175,0.01544163012002794
379.1775,0.01544628463125652
379.18,0.01545019572246221
379.1825,0.0154533603074085
379.185,0.01545577755185454
379.1875,0.015457448813554061
379.19,0.015458377693255549
379.1925,0.0154585699257027
379.195,0.015458033255635861
379.1975,0.01545677742279502
379.2,0.01545481381592288
379.2025,0.01545215544176972
379.205,0.015448816398097781
379.2075,0.01544481171268697
379.21,0.01544015690034031
379.2125,0.01543486762188964
379.215,0.01542895923520081
379.2175,0.015422446563178599
379.22,0.01541534340077069
379.2225,0.01540766243997131
379.225,0.015399415001823609
379.2275,0.01539061113442153
379.23,0.01538125969091054
379.2325,0.01537136868748755
379.235,0.01536094589340032
379.2375,0.01534999960994634
379.24,0.01533853954347106
379.2425,0.01532657789636601
379.245,0.01531413040706682
379.2475,0.01530121736305098
379.25,0.01528786441083567
379.2525,0.01527410323597533
379.255,0.0152599719060589
379.2575,0.01524551498170641
379.26,0.01523078341056484
379.2625,0.01521583402630257
379.265,0.01520072921560323
379.2675,0.015185536038157931
379.27,0.01517032561865735
379.2725,0.01515517215278287
379.275,0.01514015217819871
379.2775,0.01512534366854432
379.28,0.01511082509142818
379.2825,0.01509667461642311
379.285,0.015082969249063041
379.2875,0.01506978392284114
379.29,0.01505719063420919
379.2925,0.01504525762257798
379.295,0.015034048213318161
379.2975,0.01502361995676173
379.3,0.015014023544203739
379.3025,0.015005301786903999
379.305,0.01499748872808916
379.3075,0.014990608926955229
379.31,0.014984676649668781
379.3125,0.01497969565036995
379.315,0.01497565895417419
379.3175,0.01497254882717421
379.32,0.01497033720644201
379.3225,0.014968986220030399
379.325,0.014968449018974081
379.3275,0.01496867103729104
379.33,0.01496959125498287
379.3325,0.01497114400203541
379.335,0.01497326075141922
379.3375,0.01497587210608942
379.34,0.01497890974798587
379.3425,0.014982308248032788
379.345,0.01498600672713807
379.3475,0.01498995011419289
379.35,0.01499408990707005
379.3525,0.01499838489262435
379.355,0.01500280099169179
379.3575,0.01500731109309045
379.36,0.0150118944376218
379.3625,0.015016535936073251
379.365,0.01502122541522166
379.3675,0.01502595653883561
379.37,0.015030726290679119
379.3725,0.01503553408851319
379.375,0.015040381210096529
379.3775,0.01504527022818468
379.38,0.015050204517527551
379.3825,0.01505518774686564
379.385,0.01506022349892563
379.3875,0.015065314860415681
379.39,0.015070464057020819
379.3925,0.01507567225039934
379.395,0.01508093940118036
379.3975,0.015086264285962799
379.4,0.01509164460131589
379.4025,0.015097077095780889
379.405,0.01510255783087443
379.4075,0.01510808242209318
379.41,0.01511364608191878
379.4125,0.01511924372282364
379.415,0.01512486995727714
379.4175,0.01513051898275166
379.42,0.015136184463728471
379.4225,0.01514185938570318
379.425,0.01514753599619087
379.4275,0.01515320578473061
379.43,0.01515885947388914
379.4325,0.01516448717626403
379.435,0.01517007854348597
379.4375,0.01517562303022057
379.44,0.01518111003816884
379.4425,0.01518652940506808
379.445,0.01519187130469071
379.4475,0.01519712682984399
379.45,0.01520228787236816
379.4525,0.01520734741813501
379.455,0.015212299554045799
379.4575,0.015217139499029291
379.46,0.015221863582039889
379.4625,0.01522646916505588
379.465,0.01523095439007754
379.4675,0.015235318198126409
379.47,0.01523955990324406
379.4725,0.015243678955491169
379.475,0.01524767483594784
379.4775,0.0152515465837128
379.48,0.01525529264190341
379.4825,0.01525891077565601
379.485,0.015262397730125101
379.4875,0.01526574930748327
379.49,0.01526896039092075
379.4925,0.0152720249086441
379.495,0.01527493608487542
379.4975,0.01527768658585077
379.5,0.015280268751818699
379.5025,0.015282674863038581
379.505,0.01528489735477881
379.5075,0.015286929157315499
379.51,0.01528876376393057
379.5125,0.01529039552491068
379.515,0.01529181966154581
379.5175,0.01529303241512852
379.52,0.01529403094195289
379.5225,0.01529481335331419
379.525,0.01529537849050819
379.5275,0.015295725883831159
379.53,0.01529585547057952
379.5325,0.0152957675410503
379.535,0.015295462403540941
379.5375,0.015294940336349911
379.54,0.0152942014527773
379.5425,0.0152932455291251
379.545,0.01529207210569836
379.5475,0.01529068039780558
379.55,0.01528906946675984
379.5525,0.01528723831787938
379.555,0.01528518613648853
379.5575,0.01528291254991832
379.56,0.01528041784550667
379.5625,0.015277703464598889
379.565,0.01527477219054727
379.5675,0.01527162863071054
379.57,0.01526827946045256
379.5725,0.0152647338621413
379.575,0.015261003642146291
379.5775,0.015257103404836431
379.58,0.015253050620576952
379.5825,0.015248865530726309
379.585,0.01524457092163268
379.5875,0.01524019183963043
379.59,0.015235755184036479
379.5925,0.0152312892401467
379.595,0.01522682322523268
379.5975,0.015222386713538401
379.6,0.01521800928527755
379.6025,0.01521371992763055
379.605,0.01520954681774263
379.6075,0.01520551688472146
379.61,0.01520165570863588
379.6125,0.01519798723951405
379.615,0.015194533885342991
379.6175,0.01519131649706786
379.62,0.01518835447459186
379.6225,0.01518566592877656
379.625,0.015183267931442649
379.6275,0.01518117674737147
379.63,0.0151794078803061
379.6325,0.01517797639195371
379.635,0.01517689676898726
379.6375,0.01517618294004762
379.64,0.0151758481707463
379.6425,0.0151759046516669
379.645,0.015176363305367759
379.6475,0.015177233310383571
379.65,0.015178521734227431
379.6525,0.01518023307239228
379.655,0.01518236890835239
379.6575,0.01518492761856478
379.66,0.01518790418647069
379.6625,0.01519128999649662
379.665,0.01519507301805652
379.6675,0.01519923771155334
379.67,0.01520376537038167
379.6725,0.01520863436293066
379.675,0.01521382037958719
379.6775,0.015219296867739731
379.68,0.01522503537378244
379.6825,0.015231005884119159
379.685,0.015237177149167551
379.6875,0.01524351708736328


==> Data/PlatooningTruck/processed-Force_truck2-load.dat <==
T,value
368.002,-0.0008338304513919
368.005,-0.0008345261636845
368.007,-0.0008366348244275999
368.01,-0.0008401696359892
368.012,-0.0008451336148167
368.015,-0.0008515184858278999
368.017,-0.00085930413959
368.02,-0.0008684581489296
368.022,-0.0008789360589209
368.025,-0.0008906815560084
368.027,-0.0009036272717253001
368.03,-0.0009176955587611
368.032,-0.0009327997416006
368.035,-0.0009488454906252
368.037,-0.0009657326688652999
368.04,-0.000983356806697
368.042,-0.001001611351739
368.045,-0.0010203894381521999
368.047,-0.0010395849349152
368.05,-0.0010590946735904
368.052,-0.0010788183723898
368.055,-0.001098660252725
368.057,-0.0011185288160656
368.06,-0.0011383372016063999
368.062,-0.0011580032471441
368.065,-0.0011774490185665
368.067,-0.0011966006582535
368.07,-0.0012153872488965
368.072,-0.0012337399728318001
368.075,-0.0012515908815929002
368.077,-0.0012688711752768
368.08,-0.0012855103444215001
368.082,-0.0013014350744897
368.085,-0.0013165691510511
368.087,-0.0013308345265564
368.09,-0.0013441530710987999
368.092,-0.0013564494877590998
368.095,-0.0013676551703310999
368.097,-0.001377712500133
368.1,-0.001386578779406
368.102,-0.0013942297411075999
368.105,-0.0014006615036085
368.107,-0.0014058913449929
368.11,-0.0014099560940738
368.112,-0.0014129092992173
368.115,-0.0014148165076803
368.117,-0.0014157499267540001
368.12,-0.0014157827750131001
368.122,-0.0014149843540632
368.125,-0.0014134163405857998
368.127,-0.0014111307828773
368.13,-0.0014081699820819998
368.132,-0.0014045677178191002
368.135,-0.0014003516997018
368.137,-0.0013955463919511002
368.14,-0.0013901762878017
368.142,-0.0013842687943025
368.145,-0.0013778569017092
368.147,-0.0013709813070724
368.15,-0.0013636923348205
368.152,-0.0013560511116379
368.155,-0.0013481303181396998
368.157,-0.0013400142694428
368.16,-0.0013317984684320001
368.162,-0.0013235884963213001
368.165,-0.0013154986185078001
368.167,-0.0013076499792169
368.17,-0.0013001688148359
368.172,-0.0012931841428366
368.175,-0.0012868255796851
368.177,-0.0012812215020420001
368.18,-0.0012764958290579999
368.182,-0.0012727661824665
368.185,-0.0012701403522838999
368.187,-0.0012687137079208
368.19,-0.0012685663648132
368.192,-0.0012697599380765
368.195,-0.0012723358730833002
368.197,-0.0012763135698661
368.2,-0.0012816906759397998
368.202,-0.0012884442109367
368.205,-0.0012965333777488
368.207,-0.0013059039644676
368.21,-0.0013164939034146
368.212,-0.0013282394240611
368.215,-0.0013410810178286
368.217,-0.0013549691114766
368.22,-0.0013698678580763002
368.222,-0.0013857572469779
368.225,-0.0014026331589775
368.227,-0.0014205051754890999
368.23,-0.0014393927656289
368.232,-0.0014593200249151
368.235,-0.0014803095522866998
368.237,-0.0015023761051419999
368.24,-0.0015255200736944
368.242,-0.0015497218756467001
368.245,-0.0015749372356764
368.247,-0.0016010935589296999
368.25,-0.0016280882433168
368.252,-0.0016557885215041002
368.255,-0.0016840329620954001
368.257,-0.0017126343114024
368.26,-0.0017413838267988
368.262,-0.0017700558596617998
368.265,-0.0017984129449014
368.267,-0.001826210719783
368.27,-0.0018532023783460001
368.272,-0.0018791427523209
368.275,-0.0019037916389498
368.277,-0.001926916986308
368.28,-0.0019482977064264999
368.282,-0.0019677262270155
368.285,-0.0019850112334843
368.287,-0.0019999802678575
368.29,-0.0020124820074861
368.292,-0.0020223885825518
368.295,-0.0020295972946664
368.297,-0.0020340315558627
368.3,-0.0020356413991795
368.302,-0.0020344029423393
368.305,-0.0020303167812179
368.307,-0.00202340626091
368.31,-0.0020137141770895997
368.312,-0.0020012999694699
368.315,-0.0019862363362655997
368.317,-0.0019686062059578
368.32,-0.0019485002033652998
368.322,-0.0019260148044178
368.325,-0.0019012512705317002
368.327,-0.0018743148889873
368.33,-0.0018453149694035
368.332,-0.0018143646041133999
368.335,-0.0017815804223431
368.337,-0.0017470820085945
368.34,-0.001710990885437
368.342,-0.0016734293782106999
368.345,-0.0016345188181391
368.347,-0.0015943784293551
368.35,-0.0015531236945360999
368.352,-0.0015108651005453
368.355,-0.0014677072949805
368.357,-0.0014237487028235
368.36,-0.0013790811414895999
368.362,-0.0013337897803747001
368.365,-0.0012879538396934
368.367,-0.0012416466666126998
368.37,-0.0011949370400730001
368.372,-0.0011478898742997
368.375,-0.0011005676670055
368.377,-0.0010530317482835
368.38,-0.0010053435692937002
368.382,-0.0009575664325172999
368.385,-0.0009097660239166
368.387,-0.0008620119126546
368.39,-0.0008143773935023001
368.392,-0.0007669397855924
368.395,-0.0007197798980157
368.397,-0.0006729811305124
368.4,-0.0006266283633121
368.402,-0.0005808067530286
368.405,-0.0005356005107782
368.407,-0.0004910919675454001
368.41,-0.00044736072485009997
368.4125,-0.0004044834395371
368.415,-0.0003625335497522
368.4175,-0.0003215818565394
368.42,-0.0002816966184766
368.4225,-0.0002429447923691
368.425,-0.0002053925276057
368.4275,-0.0001691063209126
368.43,-0.00013415404685729999
368.4325,-0.0001006062895517
368.435,-6.85366966757e-05
368.4375,-3.8023417223999996e-05
368.44,-9.148698564100001e-06
368.4425,1.8001151959000002e-05
368.445,4.33373012274e-05
368.4475,6.67709587397e-05
368.45,8.82166125143e-05
368.4525,0.000107596588337
368.455,0.0001248458904415
368.4575,0.0001399171365036
368.46,0.00015278420171319998
368.4625,0.0001634455208259
368.465,0.0001719246707695
368.4675,0.00017826960132649998
368.47,0.0001825498878398
368.4725,0.0001848527854536
368.475,0.00018527888310949998
368.4775,0.0001839374022673
368.48,0.0001809426855326
368.4825,0.00017641137288909998
368.485,0.0001704608066677
368.4875,0.000163208536392
368.49,0.0001547723237975
368.4925,0.000145270555549
368.495,0.000134822544451
368.4975,0.0001235482328646
368.5,0.0001115674468589
368.5025,9.899846687600001e-05
368.505,8.59560870329e-05
368.5075,7.254940828180001e-05
368.51,5.88798009066e-05
368.5125,4.50388711278e-05
368.515,3.1107152155500004e-05
368.5175,1.7153420217e-05
368.52,3.2343189851999996e-06
368.5225,-1.0605143838099998e-05
368.525,-2.4330848006900004e-05
368.5275,-3.79190668182e-05
368.53,-5.13545380244e-05
368.5325,-6.46304990381e-05
368.535,-7.77469212956e-05
368.5375,-9.07100008606e-05
368.54,-0.0001035314434072
368.5425,-0.00011622782574160001
368.545,-0.0001288191219528
368.5475,-0.0001413291400047
368.55,-0.0001537838299738
368.5525,-0.000166210839449
368.555,-0.000178638451095
368.5575,-0.00019109497369809998
368.56,-0.0002036077222504
368.5625,-0.0002162023762378
368.565,-0.000228902583946
368.5675,-0.00024172945427750002
368.57,-0.0002547016218022
368.5725,-0.0002678353366866
368.575,-0.0002811451514168
368.5775,-0.0002946443324523
368.58,-0.0003083459150004
368.5825,-0.0003222635498013
368.585,-0.0003364123881661
368.5875,-0.0003508099568018
368.59,-0.0003654767846058
368.5925,-0.0003804367957038
368.595,-0.00039571751539290004
368.5975,-0.0004113500453616
368.6,-0.0004273687478138
368.6025,-0.0004438108938379
368.605,-0.0004607160996636
368.6075,-0.0004781256894081
368.61,-0.0004960820649157
368.6125,-0.0005146279367335
368.615,-0.0005338056888735001
368.6175,-0.0005536565230631
368.62,-0.0005742196286001999
368.6225,-0.0005955314787444999
368.625,-0.0006176247510717
368.6275,-0.0006405275995715999
368.63,-0.0006642627915246
368.6325,-0.0006888468310273999
368.635,-0.0007142896397623
368.6375,-0.0007405938438674
368.64,-0.000767754764795
368.6425,-0.0007957603448643
368.645,-0.0008245915129615999
368.6475,-0.0008542225889870999
368.65,-0.0008846218828543
368.6525,-0.0009157523966313
368.655,-0.0009475724533009
368.6575,-0.0009800363392426
368.66,-0.0010130948144083999
368.6625,-0.0010466954654668999
368.665,-0.0010807829433241
368.6675,-0.0011152992428535
368.67,-0.0011501834525604
368.6725,-0.0011853720134118
368.675,-0.0012207986181612
368.6775,-0.0012563940767662
368.68,-0.0012920862371984
368.6825,-0.0013278000933464001
368.685,-0.0013634577686113
368.6875,-0.0013989781986996999
368.69,-0.0014342775235131001
368.6925,-0.0014692689902388
368.695,-0.0015038631007441002
368.6975,-0.0015379678775776
368.7,-0.0015714891862742002
368.7025,-0.0016043312268713
368.705,-0.0016363971067293
368.7075,-0.0016675898014634
368.71,-0.0016978127427785
368.7125,-0.0017269710034136
368.715,-0.0017549724623897001
368.7175,-0.0017817284603594999
368.72,-0.0018071554090595
368.7225,-0.0018311757439573
368.725,-0.0018537189772913
368.7275,-0.0018747229121988
368.73,-0.0018941347296261
368.7325,-0.0019119118937182
368.735,-0.0019280231750834998
368.7375,-0.0019424493513341
368.74,-0.0019551837372007
368.7425,-0.0019662328860274
368.745,-0.0019756164136507
368.7475,-0.0019833667740713
368.75,-0.0019895289966243
368.7525,-0.0019941592776606
368.755,-0.0019973239120441
368.7575,-0.0019990971202726
368.76,-0.0019995585950302
368.7625,-0.0019987906210697
368.765,-0.0019968744003276
368.7675,-0.0019938864915712
368.77,-0.0019898946872683996
368.7725,-0.0019849541707814
368.775,-0.0019791037598742003
368.7775,-0.0019723630454305
368.78,-0.0019647302533753997
368.7825,-0.0019561812327977997
368.785,-0.0019466699907679
368.7875,-0.0019361303123458
368.79,-0.0019244791922773
368.7925,-0.0019116209958717
368.795,-0.0018974530913578
368.7975,-0.001881871622915
368.8,-0.0018647776869778001
368.8025,-0.0018460832827146
368.805,-0.001825715947784
368.8075,-0.0018036232297712
368.81,-0.0017797747116155
368.8125,-0.0017541633241293
368.815,-0.0017268047614202
368.8175,-0.0016977357570198
368.82,-0.0016670112470228001
368.8225,-0.0016347009083414
368.825,-0.0016008853051744998
368.8275,-0.0015656521731948999
368.83,-0.0015290927691526
368.8325,-0.0014912988608948
368.835,-0.0014523600805009
368.8375,-0.0014123624661289999
368.84,-0.00137138659827
368.8425,-0.0013295074255065
368.845,-0.0012867941445684
368.8475,-0.0012433104416823
368.85,-0.0011991159411094
368.8525,-0.00115426702947
368.855,-0.0011088185833516
368.8575,-0.0010628256029059
368.86,-0.0010163448253327
368.8625,-0.0009694361558398
368.865,-0.0009221640434710001
368.8675,-0.0008745984373170999
368.87,-0.0008268155626336
368.8725,-0.0007788985432776
368.875,-0.000730937846533
368.8775,-0.000683031779353
368.88,-0.0006352869799783
368.8825,-0.0005878189841054999
368.885,-0.0005407532676117
368.8875,-0.0004942258660639
368.89,-0.0004483840912575
368.8925,-0.00040338708291110003
368.895,-0.00035940613857650004
368.8975,-0.0003166234872844
368.9,-0.0002752320561615
368.9025,-0.0002354326574584
368.905,-0.0001974316547965
368.9075,-0.0001614376725645
368.91,-0.0001276574634396
368.9125,-9.62920453415e-05
368.915,-6.75325350346e-05
368.9175,-4.15560721971e-05
368.92,-1.8522745734800002e-05
368.9225,1.4272328629e-06
368.925,1.81755014246e-05
368.9275,3.1626585598999995e-05
368.93,4.1708286684199994e-05
368.9325,4.83715305447e-05
368.935,5.15896262282e-05
368.9375,5.13574072534e-05
368.94,4.7690309893e-05
368.9425,4.0623611124299996e-05
368.945,3.02121907185e-05
368.9475,1.6530463879e-05
368.95,-3.272195333999999e-07
368.9525,-2.0245580472e-05
368.955,-4.30883919875e-05
368.9575,-6.8697406402e-05
368.96,-9.68937302154e-05
368.9625,-0.0001274781562916
368.965,-0.0001602345358505
368.9675,-0.000194932576633
368.97,-0.0002313323079904
368.9725,-0.00026918786279340003
368.975,-0.0003082518927913
368.9775,-0.00034827817075489995
368.98,-0.0003890233491014
368.9825,-0.0004302480813346
368.985,-0.0004717157463145
368.9875,-0.0005131921987664
368.99,-0.0005544444523144
368.9925,-0.0005952405592675
368.995,-0.000635350722856
368.9975,-0.0006745496886567
369.0,-0.0007126202724715999
369.0025,-0.0007493583865276001
369.005,-0.0007845775520786
369.0075,-0.000818114787304
369.01,-0.0008498342387146
369.0125,-0.0008796305184923
369.015,-0.0009074302790050001
369.0175,-0.000933192005641
369.02,-0.0009569039458994999
369.0225,-0.0009785810788152
369.025,-0.0009982611815866
369.0275,-0.0010160006034489
369.03,-0.0010318705761026
369.0325,-0.0010459537263119
369.035,-0.0010583417902573
369.0375,-0.0010691334417429002
369.04,-0.0010784327228935998
369.0425,-0.0010863476681433001
369.045,-0.0010929887538229002
369.0475,-0.0010984666121539
369.05,-0.0011028901652434
369.0525,-0.0011063645359862
369.055,-0.0011089879943697002
369.0575,-0.0011108511162725
369.06,-0.0011120345167597
369.0625,-0.0011126092123635
369.065,-0.0011126360395537001
369.0675,-0.0011121675182924
369.07,-0.0011112487417816999
369.0725,-0.0011099198563031
369.075,-0.0011082174661607
369.0775,-0.0011061769565256
369.08,-0.0011038337120925
369.0825,-0.0011012237128483
369.085,-0.0010983848426524999
369.0875,-0.0010953561288302
369.09,-0.0010921779570728
369.0925,-0.0010888915713448
369.095,-0.0010855385920918001
369.0975,-0.0010821606132482
369.1,-0.0010787988036429
369.1025,-0.0010754937270021998
369.105,-0.0010722849855510001
369.1075,-0.0010692111464138
369.11,-0.0010663094684159
369.1125,-0.0010636156916892
369.115,-0.0010611638168814
369.1175,-0.0010589856763699001
369.12,-0.001057110856583
369.1225,-0.0010555662889231
369.125,-0.0010543761140935
369.1275,-0.0010535616705268998
369.13,-0.0010531414462132
369.1325,-0.0010531311536251
369.135,-0.0010535439682426999
369.1375,-0.0010543905998758002
369.14,-0.0010556795884835001
369.1425,-0.0010574174576948
369.145,-0.0010596088590282
369.1475,-0.0010622566227141
369.15,-0.0010653619578192002
369.1525,-0.0010689241898767
369.155,-0.0010729407824205
369.1575,-0.0010774067960261
369.16,-0.0010823152972548999
369.1625,-0.0010876562149029
369.165,-0.0010934166028491
369.1675,-0.0010995805488012
369.17,-0.0011061282798365
369.1725,-0.0011130374409336
369.175,-0.0011202826441935
369.1775,-0.0011278361016492
369.18,-0.0011356684744609998
369.1825,-0.0011437498187991
369.185,-0.0011520498169158
369.1875,-0.0011605393784046
369.19,-0.0011691907640530002
369.1925,-0.0011779781984888
369.195,-0.0011868784223233
369.1975,-0.001195870353093
369.2,-0.0012049352275034
369.2025,-0.0012140559274775
369.205,-0.0012232162864083
369.2075,-0.0012324006625203
369.21,-0.0012415923317395
369.2125,-0.0012507729645731
369.215,-0.0012599211068976
369.2175,-0.0012690114543565
369.22,-0.0012780133680637001
369.2225,-0.0012868901806106
369.225,-0.0012955983345747
369.2275,-0.0013040866669283
369.23,-0.0013122961177434
369.2325,-0.0013201594547958
369.235,-0.0013276012866663
369.2375,-0.0013345381771415002
369.24,-0.0013408790372159002
369.2425,-0.0013465254611940002
369.245,-0.0013513722918942
369.2475,-0.0013553082637516002
369.25,-0.0013582171117174
369.2525,-0.0013599782672554
369.255,-0.0013604688324278
369.2575,-0.0013595648248768
369.26,-0.0013571431089973
369.2625,-0.0013530834619046
369.265,-0.0013472701627031
369.2675,-0.0013395935978555
369.27,-0.0013299519147594002
369.2725,-0.0013182519331336
369.275,-0.001304410239813
369.2775,-0.0012883544177553
369.28,-0.0012700243208537
369.2825,-0.0012493729181581
369.285,-0.001226368741299
369.2875,-0.0012009967365149
369.29,-0.0011732600966815
369.2925,-0.0011431813697426
369.295,-0.0011108027805431
369.2975,-0.001076187168263
369.3,-0.0010394169009544
369.3025,-0.0010005941769769
369.305,-0.0009598390708047
369.3075,-0.0009172895313891
369.31,-0.0008730996369484001
369.3125,-0.0008274386927719001
369.315,-0.0007804896771483
369.3175,-0.0007324483275364
369.32,-0.0006835210509527
369.3225,-0.0006339233566240999
369.325,-0.0005838775660989
369.3275,-0.0005336104205387
369.33,-0.0004833506947707
369.3325,-0.00043332650141150004
369.335,-0.0003837627340311
369.3375,-0.0003348789357034
369.34,-0.0002868872473531
369.3425,-0.0002399908022948
369.345,-0.0001943825026638
369.3475,-0.0001502442195686
369.35,-0.0001077458918769
369.3525,-6.704550159560001e-05
369.355,-2.82882874034e-05
369.3575,8.3936694219e-06
369.36,4.28817817734e-05
369.3625,7.50717214524e-05
369.365,0.0001048738956426
369.3675,0.0001322140633201
369.37,0.0001570337378165
369.3725,0.0001792903140337
369.375,0.0001989569928854
369.3775,0.0002160222454723
369.38,0.00023048903949770001
369.3825,0.00024237383711299998
369.385,0.0002517054559847
369.3875,0.0002585240923124
369.39,0.0002628801395375
369.3925,0.0002648338504312
369.395,0.000264454842614
369.3975,0.0002618221314527
369.4,0.000257024528817
369.4025,0.0002501610326949
369.405,0.0002413416091775
369.4075,0.0002306869060424
369.41,0.0002183290740594
369.4125,0.0002044108663263
369.415,0.0001890844838794
369.4175,0.0001725103277484
369.42,0.00015485450096810002
369.4225,0.0001362862700182
369.425,0.0001169750332308
369.4275,9.70873037515e-05
369.43,7.67836836424e-05
369.4325,5.6216305056799996e-05
369.435,3.5526509395999996e-05
369.4375,1.48435754013e-05
369.44,-5.7166445657e-06
369.4425,-2.60519483207e-05
369.445,-4.6073201140099996e-05
369.4475,-6.57038367938e-05
369.45,-8.48786364524e-05
369.4525,-0.0001035417193135
369.455,-0.0001216454817293
369.4575,-0.0001391483684969
369.46,-0.000156013546325
369.4625,-0.0001722075027383
369.465,-0.0001876995743684
369.4675,-0.0002024612536643
369.47,-0.0002164665268184
369.4725,-0.00022969232590100002
369.475,-0.00024212011492279997
369.4775,-0.0002537365832797
369.48,-0.00026453514455910003
369.4825,-0.0002745173223594
369.485,-0.0002836935257836
369.4875,-0.000292083649528
369.49,-0.0002997173653828
369.4925,-0.00030663353698709997
369.495,-0.0003128795506939
369.4975,-0.00031850982023589995
369.5,-0.0003235845028562
369.5025,-0.00032816768775629997
369.505,-0.0003323256454958
369.5075,-0.00033612577436289997
369.51,-0.00033963500792590003
369.5125,-0.0003429194223536
369.515,-0.0003460438839672
369.5175,-0.0003490718717959
369.52,-0.0003520661377289
369.5225,-0.0003550884861099
369.525,-0.00035820033209540004
369.5275,-0.0003614624815833
369.53,-0.00036493479060210004
369.5325,-0.0003686752916321
369.535,-0.00037273923172699997
369.5375,-0.00037717778846330005
369.54,-0.000382036790353
369.5425,-0.0003873557630866
369.545,-0.0003931670247509
369.5475,-0.0003994956593501
369.55,-0.0004063595487396
369.5525,-0.0004137701890415
369.555,-0.0004217337801145
369.5575,-0.00043025236751239996
369.56,-0.0004393252251611
369.5625,-0.0004489497024701
369.565,-0.0004591222148701
369.5675,-0.00046983831440589995
369.57,-0.0004810926574668
369.5725,-0.000492878305432
369.575,-0.0005051862488206
369.5775,-0.0005180041052014001
369.58,-0.0005313154630718001
369.5825,-0.0005450991083733001
369.585,-0.0005593286740404
369.5875,-0.0005739724168047999
369.59,-0.0005889934579107
369.5925,-0.0006043505079670001
369.595,-0.0006199986595626
369.5975,-0.0006358898622696001
369.6,-0.0006519744786631001
369.6025,-0.0006682017785523
369.605,-0.0006845210313006
369.6075,-0.0007008822500973
369.61,-0.0007172367145620001
369.6125,-0.0007335376673202
369.615,-0.0007497404857219
369.6175,-0.0007658030510733
369.62,-0.0007816859138007
369.6225,-0.0007973521064885
369.625,-0.0008127673166497
369.6275,-0.0008278992124309
369.63,-0.0008427177457809
369.6325,-0.0008571940085838
369.635,-0.0008713002564564
369.6375,-0.0008850089994907
369.64,-0.0008982925957993001
369.6425,-0.0009111225653557
369.645,-0.0009234691296158001
369.6475,-0.000935300766002
369.65,-0.0009465838279452
369.6525,-0.000957282519025
369.655,-0.0009673588703046
369.6575,-0.0009767730452981999
369.66,-0.00098548390659
369.6625,-0.0009934496545704
369.665,-0.0010006286745721002
369.6675,-0.0010069805042934
369.67,-0.0010124667224896
369.6725,-0.0010170517545566998
369.675,-0.0010207035339264
369.6775,-0.0010233938698087
369.68,-0.001025098441134
369.6825,-0.0010257966466973999
369.685,-0.0010254709317098001
369.6875,-0.0010241061330558
369.69,-0.0010216885859601
369.6925,-0.0010182053237629
369.695,-0.0010136433790016
369.6975,-0.0010079896471973
369.7,-0.0010012307894448
369.7025,-0.000993353888223
369.705,-0.0009843473887052
369.7075,-0.0009742022208383
369.71,-0.0009629134441620999
369.7125,-0.0009504815378003
369.715,-0.0009369137592443
369.7175,-0.0009222255357227001
369.72,-0.000906441096287
369.7225,-0.0008895941336545001
369.725,-0.0008717282733289
369.7275,-0.0008528970518069001
369.73,-0.0008331638300917
369.7325,-0.0008126013861018999
369.735,-0.0007912913965153
369.7375,-0.0007693233306102001
369.74,-0.0007467932522427
369.7425,-0.0007238022473206
369.745,-0.0007004542097761
369.7475,-0.0006768537629636
369.75,-0.0006531037957734
369.7525,-0.0006293030456468
369.755,-0.0006055439453004
369.7575,-0.0005819107808849999
369.76,-0.0005584782473252
369.7625,-0.0005353107348666
369.765,-0.0005124618318483999
369.7675,-0.000489974624647
369.77,-0.00046788265779100003
369.7725,-0.00044621059988600003
369.775,-0.0004249760376783
369.7775,-0.0004041910876289
369.78,-0.0003838641572686
369.7825,-0.00036400184079539996
369.785,-0.00034461095385789997
369.7875,-0.0003257001515891
369.79,-0.0003072813994448
369.7925,-0.00028937132759159997
369.795,-0.0002719912075643
369.7975,-0.000255167589995
369.8,-0.0002389309435235
369.8025,-0.00022331484138
369.805,-0.0002083538128979
369.8075,-0.0001940814552008
369.81,-0.0001805283422689
369.8125,-0.00016772025183439999
369.815,-0.0001556766711658
369.8175,-0.0001444102190429
369.82,-0.0001339263910968
369.8225,-0.0001242241084609
369.825,-0.0001152965430881
369.8275,-0.0001071324324222
369.83,-9.97171507219e-05
369.8325,-9.30337609812e-05
369.835,-8.70638650209e-05
369.8375,-8.17879224116e-05
369.84,-7.71851692771e-05
369.8425,-7.32332855668e-05
369.845,-6.99076122785e-05
369.8475,-6.71804814387e-05
369.85,-6.502011662670001e-05
369.8525,-6.339003414429999e-05
369.855,-6.22485867982e-05
369.8575,-6.15487778813e-05
369.86,-6.12387492325e-05
369.8625,-6.126249366350001e-05
369.865,-6.1561132116e-05
369.8675,-6.20744161917e-05
369.87,-6.27424282721e-05
369.8725,-6.35072766844e-05
369.875,-6.431455367199999e-05
369.8775,-6.51145610782e-05
369.88,-6.586305309289999e-05
369.8825,-6.65216348559e-05
369.885,-6.70577763833e-05
369.8875,-6.7444470317e-05
369.89,-6.765979754130001e-05
369.8925,-6.76865118172e-05
369.895,-6.75114629924e-05
369.8975,-6.71254550972e-05
369.9,-6.652305684800001e-05
369.9025,-6.57026861467e-05
369.905,-6.466681843189999e-05
369.9075,-6.34222434547e-05
369.91,-6.19803949795e-05
369.9125,-6.03575444669e-05
369.915,-5.85751214653e-05
369.9175,-5.665942126439999e-05
369.92,-5.4641574447099996e-05
369.9225,-5.2557056159199997e-05
369.925,-5.04450942954e-05
369.9275,-4.8347879868999996e-05
369.93,-4.63097960835e-05
369.9325,-4.43764020393e-05
369.935,-4.25934957786e-05
369.9375,-4.10063914824e-05
369.94,-3.9658945710699996e-05
369.9425,-3.85929876809e-05
369.945,-3.78477821181e-05
369.9475,-3.74594111386e-05
369.95,-3.74609858422e-05
369.9525,-3.7881785678399996e-05
369.955,-3.87476374761e-05
369.9575,-4.0080652532e-05
369.96,-4.1899266196999996e-05
369.9625,-4.4218232007100003e-05
369.965,-4.70488459193e-05
369.9675,-5.03987667385e-05
369.97,-5.4272439976e-05
369.9725,-5.867123157e-05
369.975,-6.35937589782e-05
369.9775,-6.90361767396e-05
369.98,-7.49928465276e-05
369.9825,-8.14569512158e-05
369.985,-8.84207140803e-05
369.9875,-9.587661929600001e-05
369.99,-0.0001038176716778
369.9925,-0.0001122382526763
369.995,-0.00012113451179070001
369.9975,-0.00013050520844919998
370.0,-0.00014035155477670001
370.0025,-0.0001506779153694
370.005,-0.00016149152042729999
370.0075,-0.0001728024657561
370.01,-0.0001846237303102
370.0125,-0.0001969702831064
370.015,-0.00020985910832939999
370.0175,-0.0002233082578695
370.02,-0.0002373363023821
370.0225,-0.00025196188305
370.025,-0.0002672026594965
370.0275,-0.0002830749741615
370.03,-0.0002995931954665
370.0325,-0.00031676918172140003
370.035,-0.00033461196953859997
370.0375,-0.0003531274456937
370.04,-0.0003723183458526
370.0425,-0.0003921841502668
370.045,-0.0004127214544071
370.0475,-0.0004339243993796
370.05,-0.0004557852921406
370.0525,-0.0004782950538255
370.055,-0.0005014443869293
370.0575,-0.0005252242581373
370.06,-0.0005496266411126999
370.0625,-0.0005746450918326
370.065,-0.0006002748644916999
370.0675,-0.0006265127548454
370.07,-0.0006533569875038
370.0725,-0.0006808060002384
370.075,-0.0007088576823260999
370.0775,-0.0007375080720924
370.08,-0.0007667497492996001
370.0825,-0.0007965707322732
370.085,-0.0008269527207123
370.0875,-0.0008578702137964
370.09,-0.0008892896489038
370.0925,-0.0009211687554409
370.095,-0.0009534570556856
370.0975,-0.0009860958855518
370.1,-0.0010190200408561
370.1025,-0.0010521585842024
370.105,-0.0010854370234757002
370.1075,-0.0011187793371513
370.11,-0.0011521092912392
370.1125,-0.0011853527212743
370.115,-0.0012184385360105
370.1175,-0.0012513000466186002
370.12,-0.0012838750581883
370.1225,-0.0013161064275331001
370.125,-0.0013479416599948
370.1275,-0.00137933222815
370.13,-0.0014102332728119
370.1325,-0.0014406021957320998
370.135,-0.0014703986591949
370.1375,-0.0014995831613101
370.14,-0.0015281167482002
370.1425,-0.0015559598924875001
370.145,-0.0015830724142792
370.1475,-0.0016094122837572
370.15,-0.0016349353047716
370.1525,-0.0016595946888426998
370.155,-0.0016833408064716
370.1575,-0.0017061211572610001
370.16,-0.0017278808229436002
370.1625,-0.0017485631681188
370.165,-0.001768110959294
370.1675,-0.0017864677381272999
370.17,-0.0018035792276691002
370.1725,-0.0018193951259000002
370.175,-0.0018338701902621
370.1775,-0.0018469660235841
370.18,-0.0018586516369977
370.1825,-0.0018689043305483
370.185,-0.0018777101651016
370.1875,-0.0018850637447472998
370.19,-0.0018909681077044001
370.1925,-0.0018954342965303
370.195,-0.0018984806433375
370.1975,-0.0019001319963176
370.2,-0.0019004190869759
370.2025,-0.0018993779751734
370.205,-0.0018970496282785
370.2075,-0.0018934800135214
370.21,-0.0018887204676521
370.2125,-0.001882828485697
370.215,-0.0018758687414112
370.2175,-0.0018679143469247
370.22,-0.0018590478195814998
370.2225,-0.0018493619012681
370.225,-0.0018389596535346002
370.2275,-0.0018279539393044998
370.23,-0.0018164660300736
370.2325,-0.0018046238662998001
370.235,-0.0017925592722769
370.2375,-0.0017804054000968
370.24,-0.001768294031398
370.2425,-0.0017563527374976
370.245,-0.0017447027435131
370.2475,-0.0017334568092748001
370.25,-0.0017227178678325
370.2525,-0.0017125771869642
370.255,-0.0017031132358897002
370.2575,-0.0016943902670972
370.26,-0.0016864566386850998
370.2625,-0.0016793431637239001
370.265,-0.0016730612330403
370.2675,-0.0016676009534226
370.27,-0.0016629297499465001
370.2725,-0.0016589910594205
370.275,-0.0016557043347441998
370.2775,-0.001652965584178
370.28,-0.0016506496233149
370.2825,-0.0016486127900546001
370.285,-0.0016466975461704
370.2875,-0.0016447373557689
370.29,-0.0016425621285364
370.2925,-0.0016400041193744
370.295,-0.0016369028958199
370.2975,-0.0016331100561541002
370.3,-0.0016284927793984
370.3025,-0.0016229365668012001
370.305,-0.0016163463500153
370.3075,-0.0016086473148681998
370.31,-0.0015997845590267
370.3125,-0.0015897223186564
370.315,-0.0015784430157766
370.3175,-0.001565945876214
370.32,-0.001552245608952
370.3225,-0.0015373710086822
370.325,-0.0015213634920565
370.3275,-0.0015042754090417
370.33,-0.0014861684530801998
370.3325,-0.0014671117594555001
370.335,-0.001447179933165
370.3375,-0.0014264510698008
370.34,-0.0014050047784367999
370.3425,-0.0013829203219228002
370.345,-0.0013602750095841
370.3475,-0.0013371428388251
370.35,-0.0013135936334347999
370.3525,-0.0012896924950929999
370.355,-0.0012654994837758
370.3575,-0.0012410698310581
370.36,-0.0012164539929149
370.3625,-0.001191698016719
370.365,-0.0011668434601378
370.3675,-0.0011419276066295
370.37,-0.0011169828824413
370.3725,-0.0010920364819107002
370.375,-0.001067109657672
370.3775,-0.001042216825971
370.38,-0.0010173649828862001
370.3825,-0.0009925525955805999
370.385,-0.0009677700648816999
370.3875,-0.00094299887583
370.39,-0.0009182125154241001
370.3925,-0.0008933772259607
370.395,-0.0008684532001769
370.3975,-0.0008433968275323
370.4,-0.000818161853017
370.4025,-0.0007927026527461001
370.405,-0.0007669758847645
370.4075,-0.0007409429410658
370.41,-0.0007145724800312
370.4125,-0.0006878417562913
370.415,-0.0006607381420504
370.4175,-0.000633260162436
370.42,-0.0006054176775253
370.4225,-0.0005772317821293
370.425,-0.0005487342599368
370.4275,-0.0005199661554787
370.43,-0.0004909768957333
370.4325,-0.0004618222533618
370.435,-0.0004325629638333
370.4375,-0.00040326336233120004
370.44,-0.0003739896969963
370.4425,-0.0003448096001119
370.445,-0.0003157911538263
370.4475,-0.0002870026018088
370.45,-0.0002585124547959
370.4525,-0.0002303898410114
370.455,-0.0002027044673824
370.4575,-0.00017552764263699999
370.46,-0.000148932000178
370.4625,-0.0001229926140826
370.465,-9.778645723220001e-05
370.4675,-7.33930626299e-05
370.47,-4.98948537319e-05
370.4725,-2.73764866468e-05
370.475,-5.9259916951000004e-06
370.4775,1.43654221948e-05
370.48,3.34027685917e-05
370.4825,5.10871765921e-05
370.485,6.731584345120001e-05
370.4875,8.19826419475e-05
370.49,9.49792414131e-05
370.4925,0.0001061971003565
370.495,0.000115530349287
370.4975,0.0001228795071461
370.5,0.0001281555917273
370.5025,0.00013128422058580002
370.505,0.0001322105804119
370.5075,0.0001309026171972
370.51,0.00012735390684029998
370.5125,0.00012158505160720001
370.515,0.0001136435562981
370.5175,0.0001036021781937
370.52,9.15559680691e-05
370.5225,7.761815732489999e-05
370.525,6.19154427255e-05
370.5275,4.4583348460400003e-05
370.53,2.57614048206e-05
370.5325,5.58918186617e-06
370.535,-1.5796895402799997e-05
370.5375,-3.82657980261e-05
370.54,-6.169398737880001e-05
370.5425,-8.59653095791e-05
370.545,-0.00011097202996690001
370.5475,-0.0001366141961051
370.55,-0.0001627992410573
370.5525,-0.000189441949492
370.555,-0.00021646323970869998
370.5575,-0.0002437903844044
370.56,-0.0002713565213377
370.5625,-0.00029910026476559997
370.565,-0.0003269660242707
370.5675,-0.0003549036757928
370.57,-0.0003828688019169
370.5725,-0.000410822564804
370.575,-0.0004387316106282
370.5775,-0.00046656782854150004
370.58,-0.0004943077740715
370.5825,-0.0005219322625766
370.585,-0.0005494250683132
370.5875,-0.0005767725733717999
370.59,-0.0006039621331528
370.5925,-0.0006309814451280001
370.595,-0.0006578175302185
370.5975,-0.0006844561033179
370.6,-0.000710881139987
370.6025,-0.0007370745600645
370.605,-0.0007630164096601999
370.6075,-0.0007886850360765
370.61,-0.0008140573771036001
370.6125,-0.0008391092254755
370.615,-0.0008638156632264
370.6175,-0.0008881512247688
370.62,-0.0009120898981098
370.6225,-0.0009356053287946
370.625,-0.0009586702388584999
370.6275,-0.0009812567034205
370.63,-0.0010033355482439
370.6325,-0.001024876000717
370.635,-0.0010458457435042002
370.6375,-0.0010662106844166
370.64,-0.0010859345898089
370.6425,-0.001104979628822
370.645,-0.0011233065121206
370.6475,-0.0011408744468244
370.65,-0.0011576422538327
370.6525,-0.0011735684266437
370.655,-0.0011886122810692
370.6575,-0.001202734345141
370.66,-0.0012158974463121
370.6625,-0.0012280673685498
370.665,-0.0012392135824179
370.6675,-0.0012493101470494
370.67,-0.0012583361863080002
370.6725,-0.0012662766629406
370.675,-0.0012731226617226
370.6775,-0.0012788719235008
370.68,-0.0012835289931357001
370.6825,-0.0012871053241486998
370.685,-0.001289619491575
370.6875,-0.0012910964991247
370.69,-0.0012915682244500001
370.6925,-0.0012910722411207
370.695,-0.0012896516975049999
370.6975,-0.0012873543965566
370.7,-0.0012842320505051
370.7025,-0.0012803392279528
370.705,-0.0012757327216746002
370.7075,-0.0012704701430224
370.71,-0.001264609362934
370.7125,-0.0012582073022442
370.715,-0.0012513190591015
370.7175,-0.0012439973164870002
370.72,-0.0012362914019390001
370.7225,-0.0012282467674795
370.725,-0.0012199047684441
370.7275,-0.0012113017706126001
370.73,-0.0012024697031337
370.7325,-0.0011934354631472001
370.735,-0.0011842212967948
370.7375,-0.0011748450724255
370.74,-0.00116532072609
370.7425,-0.0011556587210338998
370.745,-0.001145866807887
370.7475,-0.0011359510069559
370.75,-0.0011259160362204
370.7525,-0.0011157665806331
370.755,-0.0011055079196230998
370.7575,-0.0010951467034993
370.76,-0.0010846917383547999
370.7625,-0.0010741545090668
370.765,-0.0010635494670972
370.7675,-0.0010528944787914
370.77,-0.0010422108042792
370.7725,-0.0010315230769797
370.775,-0.0010208590008109
370.7775,-0.0010102491173051
370.78,-0.0009997261516292001
370.7825,-0.0009893244165993002
370.785,-0.0009790791524875
370.7875,-0.0009690255950794
370.79,-0.0009591983425309
370.7925,-0.0009496304260738999
370.795,-0.0009403526121472
370.7975,-0.0009313927134146
370.8,-0.0009227753577081
370.8025,-0.0009145212692055
370.805,-0.0009066473265858001
370.8075,-0.0008991664286508
370.81,-0.000892087612016
370.8125,-0.0008854163637126001
370.815,-0.0008791547479698001
370.8175,-0.0008733019538691999
370.82,-0.0008678548438483
370.8225,-0.000862808182881
370.825,-0.0008581555146938
370.8275,-0.0008538895846546
370.83,-0.0008500028238011
370.8325,-0.0008464884399321
370.835,-0.0008433404221077
370.8375,-0.0008405544685632
370.84,-0.0008381282519467
370.8425,-0.0008360616992042
370.845,-0.0008343570172828999
370.8475,-0.0008330189471976
370.85,-0.0008320539004584
370.8525,-0.0008314699964045
370.855,-0.0008312763035531
370.8575,-0.0008314820705739
370.86,-0.0008320960229973999
370.8625,-0.0008331255823184001
370.865,-0.0008345761602197
370.8675,-0.0008364503949171
370.87,-0.0008387476001439
370.8725,-0.0008414629549936
370.875,-0.0008445873955964001
370.8775,-0.0008481068481364
370.88,-0.0008520021196486
370.8825,-0.0008562484550754
370.885,-0.0008608156302196
370.8875,-0.0008656675272937
370.89,-0.0008707626115186
370.8925,-0.0008760536471223001
370.895,-0.0008814882839333
370.8975,-0.0008870096475283
370.9,-0.0008925568717365
370.9025,-0.0008980667265446
370.905,-0.0009034745353941
370.9075,-0.0009087166640439
370.91,-0.0009137319320835
370.9125,-0.0009184641658906
370.915,-0.0009228641272952
370.9175,-0.0009268910237534001
370.92,-0.0009305136363133
370.9225,-0.0009337108298532
370.925,-0.0009364712297269
370.9275,-0.0009387920875412
370.93,-0.0009406777511228
370.9325,-0.0009421378130505999
370.935,-0.0009431848160113
370.9375,-0.0009438320586309
370.94,-0.0009440919808584
370.9425,-0.0009439745657953
370.945,-0.0009434858670256999
370.9475,-0.0009426279060611
370.95,-0.0009413981282141
370.9525,-0.0009397897485263
370.955,-0.0009377924713602
370.9575,-0.0009353934938442
370.96,-0.0009325788534073
370.9625,-0.0009293349726037
370.965,-0.0009256505339740001
370.9675,-0.0009215179409912999
370.97,-0.0009169353107792
370.9725,-0.0009119075264505
370.975,-0.0009064480772813
370.9775,-0.0009005793668711
370.98,-0.0008943337446339
370.9825,-0.0008877535128905001
370.985,-0.000880890668801
370.9875,-0.0008738066621678001
370.99,-0.0008665714288521
370.9925,-0.0008592624198658999
370.995,-0.0008519632579817001
370.9975,-0.0008447621951877
371.0,-0.0008377505887972
371.0025,-0.0008310209997311
371.005,-0.000824665401952
371.0075,-0.0008187734277159
371.01,-0.0008134303594107001
371.0125,-0.0008087155236714
371.015,-0.0008047005294147
371.0175,-0.0008014478259310999
371.02,-0.0007990094050949999
371.0225,-0.0007974255714739
371.025,-0.0007967242695780001
371.0275,-0.0007969204002214999
371.03,-0.000798015481228
371.0325,-0.0007999981165315001
371.035,-0.0008028437041268
371.0375,-0.000806515710927
371.04,-0.0008109665127618
371.0425,-0.0008161384218952999
371.045,-0.0008219657307003
371.0475,-0.000828375941099
371.05,-0.0008352926298729
371.0525,-0.0008426368696430001
371.055,-0.0008503302490704
371.0575,-0.0008582967533902
371.06,-0.0008664653849999001
371.0625,-0.0008747717211363
371.065,-0.0008831598423853999
371.0675,-0.0008915828836076
371.07,-0.0009000042303746
371.0725,-0.0009083964173824
371.075,-0.0009167415304024001
371.0775,-0.0009250287241851999
371.08,-0.0009332539415328999
371.0825,-0.0009414173034702
371.085,-0.0009495215311345
371.0875,-0.0009575705718164
371.09,-0.0009655675274907001
371.0925,-0.0009735138161604001
371.095,-0.0009814080099444001
371.0975,-0.0009892451929190001
371.1,-0.0009970165904217001
371.1025,-0.0010047092265495
371.105,-0.0010123059370586
371.1075,-0.0010197853347681
371.11,-0.0010271219571066001
371.1125,-0.0010342860071655
371.115,-0.0010412436258483
371.1175,-0.0010479563886209
371.12,-0.0010543814769644999
371.1225,-0.0010604709788369
371.125,-0.0010661720732427
371.1275,-0.0010714269001157
371.13,-0.0010761729757108002
371.1325,-0.001080344257004
371.135,-0.0010838726416938001
371.1375,-0.0010866908365017999
371.14,-0.0010887345787691
371.1425,-0.001089946926646
371.145,-0.0010902807644797
371.1475,-0.0010897032837
371.15,-0.0010881973544098998
371.1525,-0.0010857642360831
371.155,-0.001082424041075
371.1575,-0.0010782156111487
371.16,-0.0010731955664155
371.1625,-0.0010674363432911
371.165,-0.0010610242103628
371.1675,-0.0010540567158631
371.17,-0.001046640182945
371.1725,-0.0010388876540532001
371.175,-0.0010309163963869
371.1775,-0.0010228465400511
371.18,-0.0010147993502936
371.1825,-0.0010068962623288
371.185,-0.0009992576737499
371.1875,-0.0009920024158404
371.19,-0.0009852465849301
371.1925,-0.0009791026162381
371.195,-0.0009736777017643999
371.1975,-0.0009690722882909
371.2,-0.0009653778272323
371.2025,-0.0009626747610995
371.205,-0.0009610306306353
371.2075,-0.0009604980440351
371.21,-0.000961114013788
371.2125,-0.0009628993726663001
371.215,-0.0009658595038625
371.2175,-0.0009699855332971
371.22,-0.0009752562901020001
371.2225,-0.0009816403573771001
371.225,-0.0009890983696002
371.2275,-0.0009975847261183
371.23,-0.0010070490050992
371.2325,-0.0010174366855714
371.235,-0.0010286893079635
371.2375,-0.0010407441712963
371.24,-0.0010535338638952999
371.2425,-0.0010669856891268
371.245,-0.001081021796653
371.2475,-0.0010955589330949
371.25,-0.0011105095858998
371.2525,-0.0011257825811039999
371.255,-0.0011412854155864
371.2575,-0.0011569250764152
371.26,-0.0011726105425826998
371.2625,-0.0011882541406335002
371.265,-0.0012037733483874
371.2675,-0.0012190916613589
371.27,-0.0012341397506752002
371.2725,-0.0012488557680932
371.275,-0.0012631854660171
371.2775,-0.0012770821986140002
371.28,-0.0012905065817290001
371.2825,-0.0013034262026981002
371.285,-0.0013158153961603
371.2875,-0.0013276546830672
371.29,-0.0013389308568927001
371.2925,-0.0013496364446429
371.295,-0.0013597697297657
371.2975,-0.001369333809561
371.3,-0.0013783363235899
371.3025,-0.0013867883706836
371.305,-0.0013947034406469
371.3075,-0.0014020960126574999
371.31,-0.0014089801268581
371.3125,-0.0014153676325395
371.315,-0.001421266379915
371.3175,-0.0014266789485872
371.32,-0.0014316002828077
371.3225,-0.0014360169322292
371.325,-0.0014399055262569
371.3275,-0.001443232714894
371.33,-0.0014459546654897002
371.3325,-0.0014480178860863
371.335,-0.001449360119372
371.3375,-0.0014499118965389
371.34,-0.0014495980924524
371.3425,-0.0014483395236339
371.345,-0.0014460546744597999
371.3475,-0.0014426609475783
371.35,-0.0014380758564452
371.3525,-0.0014322184700754001
371.355,-0.0014250099256096001
371.3575,-0.0014163752476918
371.36,-0.0014062435484577
371.3625,-0.0013945499612248
371.365,-0.0013812360221887002
371.3675,-0.0013662507443182
371.37,-0.0013495512932507
371.3725,-0.0013311036528809
371.375,-0.001310883016248
371.3775,-0.0012888740538134
371.38,-0.0012650714420323998
371.3825,-0.0012394805673156
371.385,-0.0012121178367823
371.3875,-0.0011830117604049
371.39,-0.0011522041817427
371.3925,-0.0011197508061713
371.395,-0.0010857224417019
371.3975,-0.0010502056076975
371.4,-0.0010133028076822002
371.4025,-0.0009751321170749
371.405,-0.0009358263416676
371.4075,-0.0008955312330653
371.41,-0.0008544033155784
371.4125,-0.0008126072694551999
371.415,-0.0007703132504583
371.4175,-0.0007276944328533999
371.42,-0.0006849253118445
371.4225,-0.0006421804892462
371.425,-0.000599634609516
371.4275,-0.0005574621211572
371.43,-0.0005158383200516
371.4325,-0.0004749394108429
371.435,-0.0004349428988099
371.4375,-0.0003960267652774
371.44,-0.000358368889375
371.4425,-0.0003221445727149
371.445,-0.000287524983275
371.4475,-0.0002546741979117
371.45,-0.0002237468082303
371.4525,-0.0001948854465458
371.455,-0.0001682185261541
371.4575,-0.0001438584628464
371.46,-0.00012190023545869999
371.4625,-0.00010242074515720001
371.465,-8.54782189083e-05
371.4675,-7.11126885944e-05
371.47,-5.93463357086e-05
371.4725,-5.0184406352999995e-05
371.475,-4.36161905299e-05
371.4775,-3.96160538708e-05
371.48,-3.81445030267e-05
371.4825,-3.91491444706e-05
371.485,-4.25658643306e-05
371.4875,-4.83200432838e-05
371.49,-5.6328047254600007e-05
371.4925,-6.64988393806e-05
371.495,-7.87359222151e-05
371.4975,-9.293869472299999e-05
371.5,-0.0001090046388337
371.5025,-0.00012683013251669998
371.505,-0.00014631151816
371.5075,-0.0001673456526798
371.51,-0.0001898299927604
371.5125,-0.0002136622968627
371.515,-0.0002387404574506
371.5175,-0.00026496234945070003
371.52,-0.00029222545074410005
371.5225,-0.0003204269386274
371.525,-0.0003494638092101
371.5275,-0.0003792329367519
371.53,-0.0004096316448439
371.5325,-0.0004405575189874
371.535,-0.0004719091205004
371.5375,-0.0005035857131652
371.54,-0.0005354879464843999
371.5425,-0.0005675174194773
371.545,-0.0005995773615915
371.5475,-0.0006315725938326
371.55,-0.0006634099100195001
371.5525,-0.0006949983165533
371.555,-0.0007262496129423
371.5575,-0.0007570783397107
371.56,-0.0007874024132517
371.5625,-0.0008171431751747
371.565,-0.0008462256696153
371.5675,-0.000874578854388
371.57,-0.0009021356678598
371.5725,-0.0009288331229723
371.575,-0.0009546124066507
371.5775,-0.000979418947558
371.58,-0.0010032025449797002
371.5825,-0.0010259171342623
371.585,-0.001047521029199
371.5875,-0.0010679766846298
371.59,-0.0010872508307396
371.5925,-0.0011053141472337
371.595,-0.0011221415377062
371.5975,-0.0011377120265083
371.6,-0.0011520090645174
371.6025,-0.0011650207464077998
371.605,-0.0011767403638252001
371.6075,-0.0011871671345662
371.61,-0.0011963067627633
371.6125,-0.0012041724629739
371.615,-0.0012107855888762
371.6175,-0.0012161766939677002
371.62,-0.0012203858793704001
371.6225,-0.0012234631318392998
371.625,-0.0012254686108735
371.6275,-0.0012264723897318
371.63,-0.0012265534742513999
371.6325,-0.0012257994217678
371.635,-0.001224304892339
371.6375,-0.0012221703966717001
371.64,-0.0012195009781503
371.6425,-0.0012164046238695
371.645,-0.0012129911224701
371.6475,-0.0012093705344787
371.65,-0.0012056522263505
371.6525,-0.0012019437059155001
371.655,-0.001198349892127
371.6575,-0.0011949722254108
371.66,-0.001191908378013
371.6625,-0.001189251254347
371.665,-0.0011870895171305
371.6675,-0.0011855066946177
371.67,-0.0011845816718182999
371.6725,-0.0011843884406048
371.675,-0.0011849965164065
371.6775,-0.0011864707061909
371.68,-0.0011888712113352002
371.6825,-0.0011922533812900999
371.685,-0.0011966674697413
371.6875,-0.0012021578891695999
371.69,-0.0012087627037154999
371.6925,-0.0012165129573476
371.695,-0.0012254320530369
371.6975,-0.0012355351415355002
371.7,-0.001246828952259
371.7025,-0.0012593119656693998
371.705,-0.0012729740158601
371.7075,-0.0012877973912356002
371.71,-0.0013037564819938
371.7125,-0.0013208188121036
371.715,-0.0013389449029834
371.7175,-0.0013580889163797001
371.72,-0.0013781982653479
371.7225,-0.0013992137092352001
371.725,-0.0014210688652667
371.7275,-0.0014436897486355999
371.73,-0.0014669942606951
371.7325,-0.0014908916163522
371.735,-0.0015152816645628
371.7375,-0.0015400549407255
371.74,-0.0015650922168743001
371.7425,-0.0015902645026691
371.745,-0.0016154337817841
371.7475,-0.0016404535634951
371.75,-0.0016651698962663
371.7525,-0.0016894226584394
371.755,-0.0017130474061254001
371.7575,-0.0017358768365026
371.76,-0.0017577432886191
371.7625,-0.0017784805274044
371.765,-0.0017979262115852001
371.7675,-0.0018159237797088
371.77,-0.0018323248847701
371.7725,-0.001846990803342
371.775,-0.0018597948394090999
371.7775,-0.0018706232109034998
371.78,-0.0018793765592422
371.7825,-0.0018859708084674
371.785,-0.0018903375875882998
371.7875,-0.0018924246689257
371.79,-0.0018921959670553
371.7925,-0.0018896312013499
371.795,-0.0018847253960174
371.7975,-0.0018774880472302
371.8,-0.0018679425128454
371.8025,-0.0018561246234131
371.805,-0.0018420817304722
371.8075,-0.0018258713210351
371.81,-0.0018075597722633
371.8125,-0.0017872211483379
371.815,-0.0017649356664274
371.8175,-0.0017407889009574999
371.82,-0.0017148702484845
371.8225,-0.0016872727096734
371.825,-0.0016580917144811999
371.8275,-0.0016274249400439
371.83,-0.0015953725952656
371.8325,-0.0015620366923084
371.835,-0.0015275215834823
371.8375,-0.0014919341033368002
371.84,-0.0014553831142528999
371.8425,-0.0014179795484411
371.845,-0.0013798357859453
371.8475,-0.001341064534254
371.85,-0.0013017779538205
371.8525,-0.0012620858791915
371.855,-0.0012220952563405
371.8575,-0.0011819079521039001
371.86,-0.0011416206728170999
371.8625,-0.0011013243503449
371.865,-0.0010611040493055
371.8675,-0.0010210401569856
371.87,-0.0009812094002030001
371.8725,-0.0009416865964512
371.875,-0.0009025465085312
371.8775,-0.0008638661851980001
371.88,-0.0008257261005266
371.8825,-0.0007882117133861
371.885,-0.0007514145655086
371.8875,-0.0007154321486681
371.89,-0.0006803672715703999
371.8925,-0.0006463272296957001
371.895,-0.000613421973395
371.8975,-0.0005817622065526
371.9,-0.0005514569349653
371.9025,-0.0005226116310785999
371.905,-0.0004953256656102
371.9075,-0.0004696906504413
371.91,-0.0004457886041644
371.9125,-0.0004236906605766
371.915,-0.0004034559169767
371.9175,-0.0003851306732151
371.92,-0.0003687477411658
371.9225,-0.0003543261680054
371.925,-0.00034187095521189995
371.9275,-0.0003313730417093
371.93,-0.0003228094540468
371.9325,-0.0003161438382539
371.935,-0.0003113269010452
371.9375,-0.00030829734124079996
371.94,-0.0003069827362655
371.9425,-0.00030730093784090003
371.945,-0.00030916128117959997
371.9475,-0.0003124660065832
371.95,-0.0003171115423847
371.9525,-0.00032298992594959996
371.955,-0.00032998969365469996
371.9575,-0.0003379972024392
371.96,-0.0003468974171282
371.9625,-0.00035657481878
371.965,-0.00036691375623010004
371.9675,-0.00037779946225219996
371.97,-0.0003891182009588
371.9725,-0.0004007576650528
371.975,-0.0004126074776898
371.9775,-0.0004245592808643
371.98,-0.00043650714679660004
371.9825,-0.0004483480076427
371.985,-0.0004599821667724
371.9875,-0.0004713140288569
371.99,-0.0004822528741784
371.9925,-0.0004927138466244
371.995,-0.0005026188430687
371.9975,-0.0005118971574124
372.0,-0.000520486133333
372.0025,-0.0005283312812824
372.005,-0.0005353862404152
372.0075,-0.0005416122795163
372.01,-0.0005469775256086
372.0125,-0.000551456101708
372.015,-0.0005550269177928
372.0175,-0.0005576730669370001
372.02,-0.0005593806168138
372.0225,-0.0005601385320881
372.025,-0.0005599382480781
372.0275,-0.0005587742162737
372.03,-0.0005566438647264
372.0325,-0.0005535489675481001
372.035,-0.0005494955728545
372.0375,-0.0005444954268411
372.04,-0.0005385664571751001
372.0425,-0.0005317332994436
372.045,-0.0005240276443383
372.0475,-0.0005154885325389
372.05,-0.0005061619241447
372.0525,-0.0004961011544779
372.055,-0.0004853656822892
372.0575,-0.00047402098009750003
372.06,-0.00046213770385239997
372.0625,-0.0004497909709321
372.065,-0.00043705958364229997
372.0675,-0.0004240253227791
372.07,-0.0004107724027189
372.0725,-0.0003973868071803
372.075,-0.0003839558922423
372.0775,-0.0003705678947221
372.08,-0.00035731142514180004
372.0825,-0.0003442749456846
372.085,-0.00033154600224339996
372.0875,-0.0003192103117717
372.09,-0.00030735069713099997
372.0925,-0.00029604578727580004
372.095,-0.00028536854107819997
372.0975,-0.0002753846522158
372.1,-0.0002661511356329
372.1025,-0.00025771493857630005
372.105,-0.00025011165165560005
372.1075,-0.00024336514834689998
372.11,-0.0002374868193971
372.1125,-0.00023247590769829999
372.115,-0.0002283201596576
372.1175,-0.0002249968943908
372.12,-0.0002224738482388
372.1225,-0.0002207115669216
372.125,-0.0002196643080812
372.1275,-0.000219281958287
372.13,-0.0002195119663145
372.1325,-0.00022030037722170002
372.135,-0.00022159346864190002
372.1375,-0.0002233388615199
372.14,-0.000225486400779
372.1425,-0.0002279891133187
372.145,-0.0002308035415211
372.1475,-0.0002338904510876
372.15,-0.00023721468510550002
372.1525,-0.0002407455766077
372.155,-0.0002444565711567
372.1575,-0.00024832513364890003
372.16,-0.00025233244854060003
372.1625,-0.00025646287583520004
372.165,-0.0002607038736024
372.1675,-0.0002650451635978
372.17,-0.0002694788747837
372.1725,-0.0002739988267645
372.175,-0.000278600608856
372.1775,-0.00028328141712859997
372.18,-0.0002880397048132
372.1825,-0.0002928753988371
372.185,-0.0002977896135702
372.1875,-0.0003027846914903
372.19,-0.0003078638542072
372.1925,-0.0003130308336038
372.195,-0.0003182899958636
372.1975,-0.0003236452296645
372.2,-0.00032910022738140003
372.2025,-0.00033465745129340003
372.205,-0.0003403183320264
372.2075,-0.00034608241416660005
372.21,-0.0003519473373443
372.2125,-0.0003850408884492
372.215,-0.0003964149387591
372.2175,-0.0004002566781368
372.22,-0.0004033225544749
372.2225,-0.0004067795450745
372.225,-0.0004107224750782
372.2275,-0.0004150730761952
372.23,-0.00041974262268169995
372.2325,-0.0004246576572235
372.235,-0.0004297597440167
372.2375,-0.00043500220878550004
372.24,-0.00044034645795709996
372.2425,-0.000445760249281
372.245,-0.0004512163396533
372.2475,-0.0004566911222058
372.25,-0.0004621638657817
372.2525,-0.000467615418428
372.255,-0.000473027802368
372.2575,-0.0004783830518244
372.26,-0.0004836621195246
372.2625,-0.000488844896177
372.265,-0.0004939092564206
372.2675,-0.0004988309239241
372.27,-0.0005035832338584
372.2725,-0.0005081373444384999
372.275,-0.0005124624072279
372.2775,-0.0005165258655330999
372.28,-0.0005202939879686001
372.2825,-0.0005237320803401
372.285,-0.0005268052158655
372.2875,-0.0005294784217440001
372.29,-0.0005317169433119001
372.2925,-0.0005334865593184
372.295,-0.0005347532288014
372.2975,-0.0005354835799149
372.3,-0.0005356443963392
372.3025,-0.0005352027491423999
372.305,-0.0005341259435531
372.3075,-0.0005323818562518
372.31,-0.0005299395348306
372.3125,-0.0005267699330195999
372.315,-0.0005228468201919001
372.3175,-0.0005181478909063001
372.32,-0.0005126555366397
372.3225,-0.0005063577881596
372.325,-0.0004992484110684
372.3275,-0.0004913272988375001
372.33,-0.0004826002745036
372.3325,-0.0004730787668362
372.335,-0.0004627797961469
372.3375,-0.00045172575019009997
372.34,-0.0004399445793356
372.3425,-0.000427470137172
372.345,-0.00041434258784090003
372.3475,-0.0004006089575306
372.35,-0.00038632335242979996
372.3525,-0.0003715472367315
372.355,-0.0003563491194269
372.3575,-0.0003408039890914
372.36,-0.00032499247584089996
372.3625,-0.0003089999409103
372.365,-0.0002929149013025
372.3675,-0.0002768281778176
372.37,-0.0002608316584514
372.3725,-0.00024501745681220003
372.375,-0.000229477137507
372.3775,-0.00021430126285500002
372.38,-0.00019957873348
372.3825,-0.00018539634426160002
372.385,-0.0001718382221751
372.3875,-0.00015898470578089999
372.39,-0.0001469115253832
372.3925,-0.0001356886959496
372.395,-0.0001253789098998
372.3975,-0.0001160367273342
372.4,-0.000107707406083
372.4025,-0.00010042649157350001
372.405,-9.42193362904e-05
372.4075,-8.910191042230001e-05
372.41,-8.50811188276e-05
372.4125,-8.21563793874e-05
372.415,-8.03205638842e-05
372.4175,-7.956212414340001e-05
372.42,-7.98659097686e-05
372.4225,-8.12149015745e-05
372.425,-8.359144364939999e-05
372.4275,-8.69774430612e-05
372.43,-9.13556918968e-05
372.4325,-9.67097798386e-05
372.435,-0.000103024364775
372.4375,-0.000110285275891
372.44,-0.0001184794774489
372.4425,-0.0001275949706622
372.445,-0.0001376207763331
372.4475,-0.000148546749397
372.45,-0.00016036331906760001
372.4525,-0.0001730613291106
372.455,-0.0001866317414276
372.4575,-0.0002010650010689
372.46,-0.0002163507100561
372.4625,-0.00023247683376460002
372.465,-0.0002494291407349
372.4675,-0.00026719035310449995
372.47,-0.0002857395531583
372.4725,-0.0003050513131795
372.475,-0.0003250954601594
372.4775,-0.0003458362716669
372.48,-0.0003672324316482
372.4825,-0.0003892368890359
372.485,-0.00041179723419810003
372.4875,-0.0004348556259177
372.49,-0.00045834965886130003
372.4925,-0.00048221285042890003
372.495,-0.0005063754487022
372.4975,-0.0005307648825747
372.5,-0.0005553068110304
372.5025,-0.0005799255781245
372.505,-0.0006045445168438
372.5075,-0.0006290867066390001
372.51,-0.0006534749234080999
372.5125,-0.0006776322062106
372.515,-0.0007014817331228
372.5175,-0.0007249473664128
372.52,-0.0007479540292545001
372.5225,-0.0007704279921199999
372.525,-0.0007922976025296
372.5275,-0.0008134939644592
372.53,-0.0008339517028349
372.5325,-0.0008536096919952
372.535,-0.0008724118700609999
372.5375,-0.0008903076522856
372.54,-0.0009072525179527
372.5425,-0.0009232080496458
372.545,-0.0009381423539179
372.5475,-0.0009520293116818
372.55,-0.0009648486800822
372.5525,-0.0009765856753285
372.555,-0.0009872302775594
372.5575,-0.0009967766303084
372.56,-0.0010052224909917
372.5625,-0.0010125684016467
372.565,-0.0010188171266024
372.5675,-0.001023972673632
372.57,-0.0010280396345554998
372.5725,-0.0010310223916436
372.575,-0.0010329244050221
372.5775,-0.0010337477161764
372.58,-0.0010334922958546
372.5825,-0.0010321556021713001
372.585,-0.0010297331637093
372.5875,-0.0010262177586215
372.59,-0.0010216000997311
372.5925,-0.0010158695573314
372.595,-0.0010090137853859
372.5975,-0.0010010201988265
372.6,-0.0009918760512728
372.6025,-0.0009815690795813
372.605,-0.0009700878158445
372.6075,-0.0009574221999709
372.61,-0.0009435638868664
372.6125,-0.0009285062931852
372.615,-0.0009122455582725
372.6175,-0.0008947801402879
372.62,-0.0008761121954679
372.6225,-0.0008562474678696
372.625,-0.0008351965395636
372.6275,-0.0008129754300463
372.63,-0.0007896066335723001
372.6325,-0.0007651195816767
372.635,-0.0007395519079975001
372.6375,-0.0007129496414484
372.64,-0.0006853674245123
372.6425,-0.0006568686714858
372.645,-0.0006275248265538001
372.6475,-0.0005974144981257999
372.65,-0.0005666221056827
372.6525,-0.0005352363327743
372.655,-0.0005033480291078999
372.6575,-0.00047104847429740003
372.66,-0.0004384279377528
372.6625,-0.0004055735187082
372.665,-0.0003725688030804
372.6675,-0.0003394931868853
372.67,-0.0003064219922428
372.6725,-0.00027342712152090003
372.675,-0.00024057841735720001
372.6775,-0.00020794460768890001
372.68,-0.0001755951658807
372.6825,-0.0001436012261412
372.685,-0.0001120367437265
372.6875,-8.097863443650001e-05
372.69,-5.0506932367399995e-05
372.6925,-2.07039345742e-05
372.695,8.3469461628e-06
372.6975,3.6562112844600004e-05
372.7,6.3859369707e-05
372.7025,9.01589075521e-05
372.705,0.0001153838897123
372.7075,0.00013946071389859998
372.71,0.00016231902312089999
372.7125,0.00018389041158429998
372.715,0.0002041086517714
372.7175,0.0002229078136554
372.72,0.00024022258864049998
372.7225,0.00025598744822870003
372.725,0.0002701374337524
372.7275,0.000282608772893
372.73,0.0002933406502049
372.7325,0.0003022767343871
372.735,0.00030936718924179997
372.7375,0.000314570981823
372.74,0.0003178572761344
372.7425,0.00031920687131989996
372.745,0.0003186128098151
372.7475,0.0003160804436419
372.75,0.0003116268261954
372.7525,0.0003052794212628
372.755,0.0002970749123334
372.7575,0.00028705713054939997
372.76,0.0002752757122568
372.7625,0.0002617844173342
372.765,0.0002466397646924
372.7675,0.000229900068961
372.77,0.0002116247217952
372.7725,0.0001918731724717
372.775,0.0001707051942133
372.7775,0.00014817977942520002
372.78,0.0001243552557199
372.7825,9.928872427829999e-05
372.785,7.30355553915e-05
372.7875,4.56491104297e-05
372.79,1.71800539274e-05
372.7925,-1.2323781142e-05
372.795,-4.2817407258699997e-05
372.7975,-7.42586711056e-05
372.8,-0.0001066075285928
372.8025,-0.0001398252447555
372.805,-0.0001738731765537
372.8075,-0.0002087112493554
372.81,-0.0002442967159697
372.8125,-0.00028058255143259997
372.815,-0.000317515967164
372.8175,-0.0003550380843759
372.82,-0.00039308253803230003
372.8225,-0.0004315757694302
372.825,-0.0004704370614736
372.8275,-0.0005095792131985
372.83,-0.0005489093736523
372.8325,-0.0005883302732937
372.835,-0.0006277414916463001
372.8375,-0.0006670411485322
372.84,-0.0007061271018063
372.8425,-0.0007448984457707
372.845,-0.0007832569349779
372.8475,-0.0008211078158235
372.85,-0.0008583610521472999
372.8525,-0.0008949319232739
372.855,-0.0009307414688325999
372.8575,-0.0009657170714351
372.86,-0.0009997925601145999
372.8625,-0.0010329084367637
372.865,-0.0010650118706028002
372.8675,-0.0010960569398575
372.87,-0.0011260042098156999
372.8725,-0.0011548213768333999
372.875,-0.0011824824653384998
372.8775,-0.0012089681002332
372.88,-0.0012342651632947
372.8825,-0.0012583663042729
372.885,-0.001281269554787
372.8875,-0.0013029777715187
372.89,-0.0013234978409026
372.8925,-0.001342840034715
372.895,-0.0013610170697599
372.8975,-0.0013780431909526
372.9,-0.0013939331851025001
372.9025,-0.0014087013151946
372.905,-0.0014223603096702
372.9075,-0.0014349206131078
372.91,-0.0014463894972052
372.9125,-0.0014567706606612
372.915,-0.0014660640449594
372.9175,-0.0014742660452515
372.92,-0.0014813697195417
372.9225,-0.0014873657743706
372.925,-0.0014922431755994999
372.9275,-0.0014959902796945
372.93,-0.0014985958971098
372.9325,-0.0015000498983725001
372.935,-0.0015003444519663999
372.9375,-0.0014994747208172
372.94,-0.0014974387187781
372.9425,-0.0014942391005154
372.945,-0.0014898824507959
372.9475,-0.0014843796551748001
372.95,-0.0014777464219852
372.9525,-0.0014700028708296
372.955,-0.0014611732329749
372.9575,-0.0014512853245515
372.96,-0.001440369355757
372.9625,-0.0014284570557652
372.965,-0.0014155802114410002
372.9675,-0.0014017691900592999
372.97,-0.0013870516678269
372.9725,-0.0013714518962066
372.975,-0.0013549898810409
372.9775,-0.0013376815555737
372.98,-0.0013195389759703
372.9825,-0.0013005714124325
372.985,-0.0012807860500133
372.9875,-0.0012601891935275
372.99,-0.0012387869443633
372.9925,-0.0012165859061939
372.995,-0.0011935933476911
372.9975,-0.0011698170500416998
373.0,-0.0011452654175662
373.0025,-0.0011199468128399
373.005,-0.0010938694553151
373.0075,-0.0010670419644424
373.01,-0.0010394733376908
373.0125,-0.0010111743715639
373.015,-0.0009821586517618
373.0175,-0.0009524442245587
373.02,-0.0009220547715058
373.0225,-0.0008910210015109
373.025,-0.0008593813186755
373.0275,-0.0008271821154414
373.03,-0.0007944777186171
373.0325,-0.0007613298419253
373.035,-0.0007278071967812
373.0375,-0.0006939852570099
373.04,-0.0006599465741923001
373.0425,-0.0006257816386170999
373.045,-0.0005915906022677
373.0475,-0.0005574853301512
373.05,-0.0005235917659215001
373.0525,-0.0004900521797344
373.055,-0.0004570266147192
373.0575,-0.00042469344359580003
373.06,-0.0003932483407235
373.0625,-0.00036290138162179997
373.065,-0.0003338726939585
373.0675,-0.000306385626046
373.07,-0.00028065959094749997
373.0725,-0.00025690101743459996
373.075,-0.0002352950086954
373.0775,-0.0002159972804218
373.08,-0.000199127978684
373.0825,-0.0001847673725907
373.085,-0.0001729540576705
373.0875,-0.0001636865456134
373.09,-0.0001569264959905
373.0925,-0.0001526046943695
373.095,-0.0001506276152172
373.0975,-0.000150884931068
373.1,-0.0001532562799895
373.1025,-0.00015761713463720002
373.105,-0.0001638433749962
373.1075,-0.00017181421223409998
373.11,-0.00018141462045980002
373.1125,-0.0001925358326128
373.115,-0.000205076659157
373.1175,-0.00021894372670129997
373.12,-0.0002340520064739
373.1225,-0.00025032549566150004
373.125,-0.0002676976616119
373.1275,-0.00028611145164129996
373.13,-0.0003055191589669
373.1325,-0.0003258812822678
373.135,-0.0003471648784643
373.1375,-0.00036934172480950004
373.14,-0.000392384939636
373.1425,-0.00041626683947780003
373.145,-0.0004409552444013
373.1475,-0.0004664118875546
373.15,-0.0004925898696157
373.1525,-0.0005194331150092
373.155,-0.0005468759828597
373.1575,-0.0005748444776493
373.16,-0.0006032572854393001
373.1625,-0.0006320280251625
373.165,-0.0006610671815749999
373.1675,-0.0006902841139667
373.17,-0.0007195883861384
373.1725,-0.0007488908462863
373.175,-0.0007781036967415
373.1775,-0.0008071403360752
373.18,-0.0008359145760791
373.1825,-0.0008643395672792
373.185,-0.0008923268345342
373.1875,-0.0009197856309667
373.19,-0.0009466220305996
373.1925,-0.0009727394281263
373.195,-0.0009980386874879
373.1975,-0.0010224189314783998
373.2,-0.0010457791190084
373.2025,-0.0010680194759204
373.205,-0.0010890432631143001
373.2075,-0.0011087588138942999
373.21,-0.0011270816212467
373.2125,-0.0011439363657191
373.215,-0.0011592589449001
373.2175,-0.0011729979381021
373.22,-0.0011851159439478
373.2225,-0.0011955901698610001
373.225,-0.0012044118642647
373.2275,-0.0012115866307849
373.23,-0.0012171329841591
373.2325,-0.0012210819581491
373.235,-0.0012234763745549
373.2375,-0.0012243704754279
373.24,-0.0012238296111825
373.2425,-0.0012219301139049
373.245,-0.0012187591233603
373.2475,-0.0012144139495964
373.25,-0.0012090014775472
373.2525,-0.0012026370405342
373.255,-0.0011954434374671999
373.2575,-0.0011875487790442
373.26,-0.0011790857023498001
373.2625,-0.0011701885069529
373.265,-0.0011609921585026
373.2675,-0.001151629750823
373.27,-0.0011422308924068
373.2725,-0.0011329198681073
373.275,-0.0011238141379297
373.2775,-0.0011150229308216
373.28,-0.0011066465596626
373.2825,-0.0010987750985547002
373.285,-0.0010914887978119001
373.2875,-0.001084857657251
373.29,-0.0010789420560824998
373.2925,-0.0010737931466038
373.295,-0.0010694537085929
373.2975,-0.001065958615604
373.3,-0.0010633354039663
373.3025,-0.0010616045570835
373.305,-0.001060779245537
373.3075,-0.0010608645118908
373.31,-0.0010618566972983
373.3125,-0.0010637420558119
373.315,-0.0010664951551932
373.3175,-0.0010700782009256
373.32,-0.0010744394599281001
373.3225,-0.0010795129843695999
373.325,-0.0010852188689848001
373.3275,-0.0010914633840903
373.33,-0.0010981405605013
373.3325,-0.0011051338745473999
373.335,-0.0011123186532883999
373.3375,-0.0011195645071279
373.34,-0.0011267380236265
373.3425,-0.0011337057107124
373.345,-0.0011403361281906998
373.3475,-0.0011465026163503
373.35,-0.0011520850081702
373.3525,-0.001156971007424
373.355,-0.0011610579933832
373.3575,-0.00116425320562
373.36,-0.0011664747986103
373.3625,-0.0011676521492349
373.365,-0.0011677260215817
373.3675,-0.0011666488206463
373.37,-0.0011643847880327
373.3725,-0.0011609098815522998
373.375,-0.0011562122738215
373.3775,-0.0011502920595578001
373.38,-0.0011431617434739
373.3825,-0.0011348460802699
373.385,-0.0011253821278243
373.3875,-0.0011148188770833
373.39,-0.0011032172950494001
373.3925,-0.0010906491970698
373.395,-0.0010771967012241
373.3975,-0.0010629511263135002
373.4,-0.0010480112441494
373.4025,-0.001032481884344
373.405,-0.0010164717320008
373.4075,-0.0010000913114069998
373.41,-0.0009834507736861
373.4125,-0.0009666578109623
373.415,-0.0009498156817957
373.4175,-0.0009330216826879
373.42,-0.00091636571466
373.4225,-0.0008999291437011
373.425,-0.0008837841270889
373.4275,-0.0008679928222127
373.43,-0.0008526070149171
373.4325,-0.0008376676011294
373.435,-0.0008232047667571
373.4375,-0.0008092380396878
373.44,-0.0007957769210184
373.4425,-0.0007828219859948001
373.445,-0.0007703663049195
373.4475,-0.0007583973080387
373.45,-0.0007468988506654
373.4525,-0.0007358534603219
373.455,-0.0007252444077483
373.4575,-0.0007150577354201
373.46,-0.0007052839580125
373.4625,-0.0006959193532742999
373.465,-0.0006869669854598
373.4675,-0.0006784372617304
373.47,-0.0006703481481659
373.4725,-0.0006627250587662
373.475,-0.0006556003537239
373.4775,-0.0006490125743079001
373.48,-0.0006430052791696001
373.4825,-0.0006376257890404
373.485,-0.0006329235809716
373.4875,-0.0006289485780971
373.49,-0.000625749367677
373.4925,-0.0006233716529341
373.495,-0.0006218561045215
373.4975,-0.0006212372323411001
373.5,-0.0006215415509538
373.5025,-0.0006227866722494
373.505,-0.0006249799357873
373.5075,-0.0006281176785564
373.51,-0.0006321845626949
373.5125,-0.0006371531379089
373.515,-0.0006429838495088999
373.5175,-0.0006496252802644
373.52,-0.0006570149793958001
373.5225,-0.0006650807634926001
373.525,-0.000673742577419
373.5275,-0.0006829147582251001
373.53,-0.0006925087540058
373.5325,-0.0007024362207367
373.535,-0.0007126115831489999
373.5375,-0.0007229549512641001
373.54,-0.0007333941107692999
373.5425,-0.0007438659261161
373.545,-0.0007543166941013999
373.5475,-0.0007647020711636
373.55,-0.0007749857088725
373.5525,-0.0007851378681834
373.555,-0.0007951330799751001
373.5575,-0.0008049482715305
373.56,-0.0008145611877879
373.5625,-0.0008239484550537
373.565,-0.0008330852487536
373.5675,-0.0008419447689922
373.57,-0.0008504985569909
373.5725,-0.0008587170363226
373.575,-0.0008665702864245
373.5775,-0.0008740292452789
373.58,-0.0008810660636516
373.5825,-0.0008876548808197
373.585,-0.0008937721576476
373.5875,-0.0008993967925733
373.59,-0.0009045096104434
373.5925,-0.0009090930629383
373.595,-0.0009131314570170001
373.5975,-0.0009166097007921
373.6,-0.0009195134194135
373.6025,-0.0009218288904235
373.605,-0.0009235428126601
373.6075,-0.0009246426493317
373.61,-0.0009251167806809
373.6125,-0.0009249550810191
373.615,-0.0009241492950012
373.6175,-0.0009226938455004999
373.62,-0.0009205865254448
373.6225,-0.0009178291890219
373.625,-0.0009144286062463
373.6275,-0.0009103971118760001
373.63,-0.0009057533928991
373.6325,-0.0009005227396212
373.635,-0.0008947375483825999
373.6375,-0.0008884372061056
373.64,-0.0008816683226622001
373.6425,-0.0008744838330014999
373.645,-0.000866943310147
373.6475,-0.0008591117026047
373.65,-0.0008510587309096
373.6525,-0.0008428586904331001
373.655,-0.0008345889510106001
373.6575,-0.0008263294634986
373.66,-0.0008181619405935
373.6625,-0.0008101689262615
373.665,-0.0008024325798301
373.6675,-0.0007950333472719
373.67,-0.0007880487952499
373.6725,-0.0007815514725854
373.675,-0.0007756072124663999
373.6775,-0.0007702734032579999
373.68,-0.0007655969360619999
373.6825,-0.0007616129731081
373.685,-0.0007583438451135
373.6875,-0.0007557987123824999
373.69,-0.0007539732234571001
373.6925,-0.0007528507139157
373.695,-0.000752402406024
373.6975,-0.0007525896683849
373.7,-0.0007533650982295
373.7025,-0.0007546750250071
373.705,-0.0007564610798460999
373.7075,-0.0007586630534618
373.71,-0.0007612209900242
373.7125,-0.000764077523132
373.715,-0.0007671797878949
373.7175,-0.0007704812132935
373.72,-0.000773942443657
373.7225,-0.0007775317042595
373.725,-0.0007812242063353
373.7275,-0.0007850013619551
373.73,-0.0007888486258413
373.7325,-0.0007927536993245
373.735,-0.000796704502591
373.7375,-0.0008006871560695
373.74,-0.0008046849110691
373.7425,-0.000808677279036
373.745,-0.0008126399648509
373.7475,-0.0008165459229546
373.75,-0.0008203661822749
373.7525,-0.0008240718462219001
373.755,-0.0008276352996855
373.7575,-0.0008310323092226
373.76,-0.0008342428718569001
373.7625,-0.0008372522553894
373.765,-0.0008400515251914
373.7675,-0.0008426375653388
373.77,-0.0008450130324071
373.7725,-0.0008471865260571
373.775,-0.0008491723125195
373.7775,-0.0008509912868688
373.78,-0.0008526712860852999
373.7825,-0.0008542487150746001
373.785,-0.0008557691639354
373.7875,-0.0008572896664541
373.79,-0.0008588790626781
373.7925,-0.0008606192176074
373.795,-0.0008626051569041001
373.7975,-0.0008649447609619
373.8,-0.0008677577945748
373.8025,-0.0008711742891053001
373.805,-0.0008753325057130999
373.8075,-0.0008803764413839
373.81,-0.0008864531869792001
373.8125,-0.0008937101097169
373.815,-0.0009022920583927
373.8175,-0.0009123388140334
373.82,-0.0009239823199422
373.8225,-0.0009373447441059001
373.825,-0.0009525360881643
373.8275,-0.0009696525082733001
373.83,-0.0009887743855095
373.8325,-0.0010099648732894
373.835,-0.0010332684883493
373.8375,-0.0010587097424892
373.84,-0.0010862916964778
373.8425,-0.0011159952667791002
373.845,-0.0011477781614697
373.8475,-0.0011815743486569001
373.85,-0.0012172938659953
373.8525,-0.0012548230628038998
373.855,-0.0012940253545796001
373.8575,-0.0013347421836098
373.86,-0.0013767952041802002
373.8625,-0.00141998786758
373.865,-0.0014641082716011
373.8675,-0.0015089315876341
373.87,-0.0015542229598583001
373.8725,-0.0015997394908291
373.875,-0.0016452326703618998
373.8775,-0.0016904497814141
373.88,-0.0017351350481665001
373.8825,-0.0017790302699063
373.885,-0.0018218751170101
373.8875,-0.0018634074315303
373.89,-0.0019033632054836999
373.8925,-0.0019414775279419998
373.895,-0.0019774850526247
373.8975,-0.0020111214057943
373.9,-0.0020421252929519003
373.9025,-0.0020702400035347997
373.905,-0.002095216172915
373.9075,-0.0021168140607979997
373.91,-0.0021348060073237
373.9125,-0.0021489788425669
373.915,-0.0021591361393400003
373.9175,-0.0021651004328959
373.92,-0.0021667153543315997
373.9225,-0.0021638477816916
373.925,-0.0021563898563719
373.9275,-0.0021442613943215
373.93,-0.0021274117688441997
373.9325,-0.0021058222900975
373.935,-0.0020795081099904003
373.9375,-0.0020485200579804
373.94,-0.0020129461643688
373.9425,-0.0019729126212972
373.945,-0.0019285843165432
373.9475,-0.0018801643092184002
373.95,-0.0018278929773666
373.9525,-0.0017720457743652
373.955,-0.0017129300271276002
373.9575,-0.0016508811242085
373.96,-0.0015862576011111001
373.9625,-0.0015194356958960998
373.965,-0.0014508037195925
373.9675,-0.0013807561426099
373.97,-0.0013096888233525
373.9725,-0.001237993673234
373.975,-0.0011660552719927999
373.9775,-0.0010942478352074
373.98,-0.0010229331595113002
373.9825,-0.0009524596576157
373.985,-0.0008831614185317
373.9875,-0.0008153581864696
373.99,-0.000749355194877
373.9925,-0.0006854426682641001
373.995,-0.0006238950391175
373.9975,-0.0005649699651116
374.0,-0.0005089065418784999
374.0025,-0.0004559234528061
374.005,-0.0004062169306142
374.0075,-0.00035995879613969997
374.01,-0.0003172947715496
374.0125,-0.000278343325463
374.015,-0.00024319490514159998
374.0175,-0.0002119121401191
374.02,-0.0001845300826509
374.0225,-0.0001610572515739
374.025,-0.00014147662183659998
374.0275,-0.0001257470945508
374.03,-0.00011380431209450001
374.0325,-0.0001055620173657
374.035,-0.0001009128590774
374.0375,-9.97294977541e-05
374.04,-0.0001018657008778
374.0425,-0.00010715770845610001
374.045,-0.000115426253379
374.0475,-0.0001264786069974
374.05,-0.0001401114058721
374.0525,-0.0001561134490026
374.055,-0.0001742688979374
374.0575,-0.0001943600073251
374.06,-0.0002161698348563
374.0625,-0.0002394844811864
374.065,-0.0002640945824386
374.0675,-0.0002897966356978
374.07,-0.00031639356982349995
374.0725,-0.0003436949649327
374.075,-0.0003715175826117
374.0775,-0.0003996850772269
374.08,-0.0004280281216843
374.0825,-0.0004563846118893
374.085,-0.00048459928893499995
374.0875,-0.0005125240726021
374.09,-0.0005400176321979001
374.0925,-0.0005669451342478999
374.095,-0.0005931779451771001
374.0975,-0.0006185931131432001
374.1,-0.0006430731504203
374.1025,-0.0006665059828433
374.105,-0.0006887851031627
374.1075,-0.0007098103957486999
374.11,-0.0007294889115949999
374.1125,-0.0007477361796306
374.115,-0.0007644774935812001
374.1175,-0.0007796489897877
374.12,-0.0007931988361731
374.1225,-0.0008050875131081999
374.125,-0.0008152881443145999
374.1275,-0.0008237864568271
374.13,-0.0008305795590841
374.1325,-0.0008356759017169001
374.135,-0.0008390935727282
374.1375,-0.0008408597345792
374.14,-0.0008410094464065
374.1425,-0.0008395849756783
374.145,-0.0008366349378813
374.1475,-0.0008322137424184
374.15,-0.000826381164137
374.1525,-0.0008192016959201
374.155,-0.0008107442151883001
374.1575,-0.0008010815157849001
374.16,-0.0007902897819526
374.1625,-0.0007784481393119001
374.165,-0.0007656381275517
374.1675,-0.0007519433511805999
374.17,-0.0007374488387298999
374.1725,-0.0007222409505169
374.175,-0.0007064067949500001
374.1775,-0.0006900339709746
374.18,-0.00067321040738
374.1825,-0.0006560237449689999
374.185,-0.0006385613900768
374.1875,-0.0006209098468431
374.19,-0.0006031546487633
374.1925,-0.0005853798611716
374.195,-0.000567667800513
374.1975,-0.0005500990361554
374.2,-0.0005327520271718
374.2025,-0.0005157033272208
374.205,-0.0004990270574783
374.2075,-0.00048279529497759996
374.21,-0.00046707714430050003
374.2125,-0.0004519384405679
374.215,-0.0004374413058106
374.2175,-0.00042364276542
374.22,-0.0004105947680478
374.2225,-0.000398343096535
374.225,-0.00038692726694990003
374.2275,-0.0003763803924747
374.23,-0.0003667293050205
374.2325,-0.0003579952021006
374.235,-0.0003501942767524
374.2375,-0.0003433390207072
374.24,-0.0003374389615777
374.2425,-0.00033250206880410004
374.245,-0.0003285356763783
374.2475,-0.0003255473718875
374.25,-0.000323545355826
374.2525,-0.00032253946094710004
374.255,-0.000322540824365
374.2575,-0.0003235621692952
374.26,-0.0003256177263862
374.2625,-0.00032872273129940004
374.265,-0.0003328931016795
374.2675,-0.0003381446424537
374.27,-0.000344492322031
374.2725,-0.0003519493697414
374.275,-0.0003605263389545
374.2775,-0.0003702304469097
374.28,-0.0003810642016466
374.2825,-0.0003930248810664
374.285,-0.0004061035006449
374.2875,-0.0004202839797865
374.29,-0.00043554236485020004
374.2925,-0.00045184614462550005
374.295,-0.00046915348427080004
374.2975,-0.00048741312409059995
374.3,-0.0005065631959452
374.3025,-0.0005265320973693
374.305,-0.0005472378777008001
374.3075,-0.000568588958001
374.31,-0.0005904845184036001
374.3125,-0.0006128157213640999
374.315,-0.0006354665253883
374.3175,-0.0006583153568309
374.32,-0.0006812361638526
374.3225,-0.0007041004433564
374.325,-0.0007267783017538
374.3275,-0.0007491404673999999
374.33,-0.0007710593923401
374.3325,-0.0007924108841151
374.335,-0.0008130753686298
374.3375,-0.0008329387033709
374.34,-0.0008518937204885
374.3425,-0.0008698407356868999
374.345,-0.0008866884488797001
374.3475,-0.0009023548520043
374.35,-0.0009167671669192
374.3525,-0.0009298629530017001
374.355,-0.0009415897127476
374.3575,-0.000951905513122
374.36,-0.0009607785830421001
374.3625,-0.0009681876832313
374.365,-0.0009741217014839
374.3675,-0.0009785796463616
374.37,-0.0009815709276389999
374.3725,-0.0009831150346887
374.375,-0.0009832418765144998
374.3775,-0.0009819917764532
374.38,-0.0009794155742634
374.3825,-0.0009755745810729001
374.385,-0.0009705403386436
374.3875,-0.0009643942839848
374.39,-0.0009572269070460001
374.3925,-0.0009491368665574
374.395,-0.0009402298155410001
374.3975,-0.0009306166939999
374.4,-0.0009204123525783
374.4025,-0.0009097337123407
374.405,-0.0008986980269102001
374.4075,-0.0008874213534979
374.41,-0.0008760170438492
374.4125,-0.0008645944184316
374.415,-0.000853257774459
374.4175,-0.0008421057515162001
374.42,-0.0008312301015813001
374.4225,-0.0008207161697669
374.425,-0.0008106417300807
374.4275,-0.000801077196085
374.43,-0.0007920851149464
374.4325,-0.0007837201576349
374.435,-0.0007760285206646
374.4375,-0.0007690478045046
374.44,-0.0007628060899617999
374.4425,-0.0007573219779358
374.445,-0.0007526038402046
374.4475,-0.0007486492884934999
374.45,-0.0007454452821743001
374.4525,-0.0007429676310062
374.455,-0.0007411813329269999
374.4575,-0.0007400411281944
374.46,-0.0007394921790473
374.4625,-0.0007394707144068
374.465,-0.0007399062467761
374.4675,-0.0007407224063014
374.47,-0.0007418388706108
374.4725,-0.0007431733951950001
374.475,-0.0007446434890264
374.4775,-0.0007461679085701
374.48,-0.0007476682499544
374.4825,-0.0007490701956829
374.485,-0.0007503039324069999
374.4875,-0.0007513049590203001
374.49,-0.0007520139548233
374.4925,-0.0007523766977599
374.495,-0.0007523434605835
374.4975,-0.0007518690778948
374.5,-0.0007509115871488
374.5025,-0.0007494322567318
374.505,-0.0007473950840086001
374.5075,-0.0007447667021884
374.51,-0.0007415159671304999
374.5125,-0.0007376144745991
374.515,-0.0007330367969972001
374.5175,-0.0007277608346085
374.52,-0.0007217683808092001
374.5225,-0.0007150453691673
374.525,-0.0007075826128397
374.5275,-0.0006993757021789
374.53,-0.0006904251962756001
374.5325,-0.0006807368960909999
374.535,-0.0006703210277269
374.5375,-0.0006591922754344
374.54,-0.0006473692024121
374.5425,-0.0006348737345637
374.545,-0.0006217307990361
374.5475,-0.0006079676162580999
374.55,-0.0005936137063197
374.5525,-0.0005787003208127
374.555,-0.0005632600124030001
374.5575,-0.0005473268284732001
374.56,-0.0005309357473388001
374.5625,-0.0005141224088842
374.565,-0.0004969232426732
374.5675,-0.0004793752285614
374.57,-0.00046151605155209997
374.5725,-0.000443383619085
374.575,-0.0004250169009989
374.5775,-0.0004064553363465
374.58,-0.0003877403019517
374.5825,-0.0003689148878977
374.585,-0.0003500256624852
374.5875,-0.00033112362589
374.59,-0.0003122655793781
374.5925,-0.0002935156201072
374.595,-0.00027494652342479996
374.5975,-0.0002566404248622
374.6,-0.00023868967876179999
374.6025,-0.00022119643719180002
374.605,-0.0002042723605244
374.6075,-0.0001880369825595
374.61,-0.0001726159975555
374.6125,-0.00015813862273559998
374.615,-0.0001447346341726
374.6175,-0.0001325309317626
374.62,-0.0001216476807186
374.6225,-0.0001121943357767
374.625,-0.0001042654014151
374.6275,-9.79364337325e-05
374.63,-9.325993431819999e-05
374.6325,-9.02622204155e-05
374.635,-8.89407281839e-05
374.6375,-8.92624462946e-05
374.64,-9.11639057446e-05
374.6425,-9.455222126349999e-05
374.645,-9.93084295136e-05
374.6475,-0.00010529127421140001
374.65,-0.00011234287450759999
374.6525,-0.000120294890545
374.655,-0.000128975004462
374.6575,-0.0001382134140975
374.66,-0.0001478488240414
374.6625,-0.00015773360676339998
374.665,-0.0001677384332852
374.6675,-0.0001777550208491
374.67,-0.0001876990262698
374.6725,-0.0001975106030604
374.675,-0.00020715494881230002
374.6775,-0.00021662161841999998
374.68,-0.0002259225801413
374.6825,-0.00023509066664319998
374.685,-0.000244176249667
374.6875,-0.0002532444961913
374.69,-0.0002623717920962
374.6925,-0.000271642222579
374.695,-0.0002811443091729
374.6975,-0.0002909676400594
374.7,-0.0003011998558455
374.7025,-0.00031192426301640005
374.705,-0.0003232175204833
374.7075,-0.0003351481669962
374.71,-0.0003477754796431
374.7125,-0.00036114869430179996
374.715,-0.0003753067776669
374.7175,-0.00039027828688809995
374.72,-0.00040608186532999996
374.7225,-0.0004227265393219
374.725,-0.0004402123762759
374.7275,-0.000458531414983
374.73,-0.00047766837486579996
374.7325,-0.0004976016767471
374.735,-0.0005183044982652
374.7375,-0.000539746042185
374.74,-0.0005618922046768999
374.7425,-0.0005847068036819
374.745,-0.0006081523487371
374.7475,-0.0006321905239597
374.75,-0.0006567825446118
374.7525,-0.0006818896321666
374.755,-0.0007074726212272
374.7575,-0.0007334924238261
374.76,-0.0007599095130191
374.7625,-0.0007866839409703
374.765,-0.0008137753963196
374.7675,-0.0008411429524321
374.77,-0.0008687454515084
374.7725,-0.0008965412666863
374.775,-0.000924488719512
374.7775,-0.0009525462221011
374.78,-0.0009806725238286
374.7825,-0.0010088270071572
374.785,-0.0010369698754130999
374.7875,-0.0010650626039802999
374.79,-0.0010930677076318
374.7925,-0.0011209495023488
374.795,-0.0011486735538177
374.7975,-0.0011762071351269
374.8,-0.001203518975661
374.8025,-0.0012305792046959
374.805,-0.0012573591054931999
374.8075,-0.0012838310178942
374.81,-0.0013099678771154
374.8125,-0.0013357432498417
374.815,-0.0013611306781218
374.8175,-0.0013861035006624
374.82,-0.0014106345226221001
374.8225,-0.0014346957778054998
374.825,-0.0014582579976581
374.8275,-0.0014812903257593
374.83,-0.0015037600364174
374.8325,-0.0015256321766633002
374.835,-0.0015468690561446
374.8375,-0.0015674302209194
374.84,-0.0015872720659501
374.8425,-0.0016063477647972999
374.845,-0.0016246074500133
374.8475,-0.0016419983044361
374.85,-0.0016584652703834002
374.8525,-0.0016739515902472002
374.855,-0.0016883995145883
374.8575,-0.0017017519134317999
374.86,-0.0017139529214633
374.8625,-0.0017249495085251
374.865,-0.0017346925694142
374.8675,-0.0017431382244798
374.87,-0.0017502487498228
374.8725,-0.0017559935403956
374.875,-0.0017603497554018002
374.8775,-0.0017633027571977002
374.88,-0.0017648464329932999
374.8825,-0.0017649833926545
374.885,-0.0017637245623047001
374.8875,-0.0017610893249282
374.89,-0.0017571050670722999
374.8925,-0.0017518068612515
374.895,-0.0017452370858509
374.8975,-0.0017374450392301
374.9,-0.0017284864098274
374.9025,-0.0017184230342631001
374.905,-0.0017073219323434001
374.9075,-0.0016952550541627
374.91,-0.0016822981054059
374.9125,-0.0016685296625497
374.915,-0.0016540299059627
374.9175,-0.0016388790986059
374.92,-0.0016231560161304001
374.9225,-0.0016069360631757999
374.925,-0.0015902894046664002
374.9275,-0.0015732790917063
374.93,-0.0015559591606734
374.9325,-0.0015383733731122
374.935,-0.0015205538432257
374.9375,-0.0015025204293665
374.94,-0.0014842808291278
374.9425,-0.0014658309458355002
374.945,-0.0014471559802401001
374.9475,-0.0014282323075117
374.95,-0.0014090289402356
374.9525,-0.0013895105445108
374.955,-0.0013696387220505
374.9575,-0.0013493750328843
374.96,-0.0013286825897618
374.9625,-0.0013075282605568
374.965,-0.0012858844305718
374.9675,-0.0012637306441421001
374.97,-0.0012410554591389
374.9725,-0.0012178576546720999
374.975,-0.0011941476709919
374.9775,-0.0011699482949917
374.98,-0.0011452955407107
374.9825,-0.0011202380421392998
374.985,-0.0010948364636252
374.9875,-0.0010691626970828001
374.99,-0.0010432974339045999
374.9925,-0.0010173283784734
374.995,-0.0009913479003459
374.9975,-0.0009654507641157
375.0,-0.0009397318182052001
375.0025,-0.0009142841411654
375.005,-0.0008891973385533
375.0075,-0.0008645562646265
375.01,-0.0008404398274352
375.0125,-0.0008169202878005999
375.015,-0.0007940630299226
375.0175,-0.0007719261403938
375.02,-0.0007505608433736
375.0225,-0.0007300118010702
375.025,-0.0007103179605727
375.0275,-0.000691513374124
375.03,-0.0006736283303234
375.0325,-0.0006566902700209
375.035,-0.0006407248837643
375.0375,-0.0006257567532761
375.04,-0.0006118097790151001
375.0425,-0.0005989071430384
375.045,-0.0005870707375960001
375.0475,-0.0005763202341082
375.05,-0.000566671588223
375.0525,-0.0005581353402965
375.055,-0.0005507146805131999
375.0575,-0.0005444037791074999
375.06,-0.0005391859936861
375.0625,-0.0005350325533391
375.065,-0.0005319017668816
375.0675,-0.0005297387520944
375.07,-0.0005284755432024001
375.0725,-0.0005280324493524
375.075,-0.0005283189284287
375.0775,-0.0005292364400962
375.08,-0.0005306805084817
375.0825,-0.0005325438708324
375.085,-0.0005347193866024999
375.0875,-0.000537103358517
375.09,-0.0005395981948741
375.0925,-0.0005421151090956001
375.095,-0.0005445764601756
375.0975,-0.0005469167923190001
375.1,-0.0005490846048183
375.1025,-0.0005510425291419
375.105,-0.0005527677132004
375.1075,-0.0005542516497551001
375.11,-0.0005554999601351
375.1125,-0.000556532005126
375.115,-0.0005573805747179
375.1175,-0.0005580914044541
375.12,-0.0005587227641401
375.1225,-0.0005593448455431999
375.125,-0.0005600389084824
375.1275,-0.0005608961741604
375.13,-0.000562015933026
375.1325,-0.0005635039334885
375.135,-0.0005654693910535
375.1375,-0.0005680225737408999
375.14,-0.0005712717417342
375.1425,-0.0005753202893008
375.145,-0.0005802641226243999
375.1475,-0.0005861894443279999
375.15,-0.0005931711366272999
375.1525,-0.0006012714814153
375.155,-0.0006105398334275
375.1575,-0.0006210122071474
375.16,-0.0006327116460833
375.1625,-0.0006456486926763001
375.165,-0.0006598214665300001
375.1675,-0.0006752165145018
375.17,-0.0006918088191961001
375.1725,-0.0007095624185488001
375.175,-0.0007284308109225
375.1775,-0.0007483576011007999
375.18,-0.0007692773646819
375.1825,-0.0007911167388797001
375.185,-0.000813795874261
375.1875,-0.0008372301502899
375.19,-0.0008613316943587
375.1925,-0.000886011409365
375.195,-0.0009111803797060999
375.1975,-0.0009367512189612
375.2,-0.0009626393973526
375.2025,-0.0009887635720959
375.205,-0.0010150459227212
375.2075,-0.0010414125407249
375.21,-0.0010677927265848
375.2125,-0.0010941187093463
375.215,-0.0011203257472606999
375.2175,-0.0011463511434857
375.22,-0.0011721348566855001
375.2225,-0.0011976187552312
375.225,-0.0012227469356996998
375.2275,-0.0012474653659718
375.23,-0.0012717219947285
375.2325,-0.0012954662731456
375.235,-0.0013186486361884
375.2375,-0.0013412198887045
375.24,-0.001363130704316
375.2425,-0.0013843305641108
375.245,-0.0014047671206347
375.2475,-0.0014243854085819998
375.25,-0.0014431276418874
375.2525,-0.0014609328706190001
375.255,-0.0014777372215712
375.2575,-0.0014934745044602
375.26,-0.0015080772189199
375.2625,-0.0015214779746991
375.265,-0.0015336109910602
375.2675,-0.0015444140958789
375.27,-0.0015538305537462001
375.2725,-0.0015618109690712998
375.275,-0.0015683151343873001
375.2775,-0.0015733131855597
375.28,-0.001576787468995
375.2825,-0.0015787329678534
375.285,-0.0015791583803611
375.2875,-0.0015780864667238
375.29,-0.0015755544763405
375.2925,-0.0015716136821171001
375.295,-0.0015663297454779
375.2975,-0.0015597816579777
375.3,-0.0015520609773113998
375.3025,-0.0015432704151222
375.305,-0.0015335223253087002
375.3075,-0.00152293627923
375.31,-0.0015116370685095
375.3125,-0.0014997520103373
375.315,-0.001487408023872
375.3175,-0.0014747293686411
375.32,-0.0014618348112417
375.3225,-0.0014488356328397
375.325,-0.0014358335198699
375.3275,-0.0014229196338345
375.33,-0.001410173090702
375.3325,-0.0013976612742039
375.335,-0.0013854392875317998
375.3375,-0.0013735509956317
375.34,-0.0013620295204981
375.3425,-0.0013508984033666
375.345,-0.0013401727519053001
375.3475,-0.0013298602919062001
375.35,-0.001319961961576
375.3525,-0.0013104736343271
375.355,-0.0013013857953692
375.3575,-0.001292684519802
375.36,-0.0012843515912083
375.3625,-0.0012763648984493
375.365,-0.0012686983668601
375.3675,-0.0012613224480478998
375.37,-0.00125420422529
375.3725,-0.0012473078370344
375.375,-0.0012405949144999
375.3775,-0.0012340251408771
375.38,-0.0012275570255304
375.3825,-0.0012211484233988002
375.385,-0.0012147573283977
375.3875,-0.0012083426045192
375.39,-0.0012018645425333
375.3925,-0.0011952853189878
375.395,-0.0011885697781083
375.3975,-0.001181685333898
375.4,-0.0011746026484384
375.4025,-0.0011672955412895
375.405,-0.0011597414050922002
375.4075,-0.0011519211068708
375.41,-0.0011438190838375
375.4125,-0.001135423881097
375.415,-0.0011267276635529
375.4175,-0.0011177274450121998
375.42,-0.0011084251384905
375.4225,-0.0010988282315149
375.425,-0.0010889505383262
375.4275,-0.0010788128672785
375.43,-0.0010684433278383
375.4325,-0.0010578773449836
375.435,-0.0010471576361021
375.4375,-0.0010363334983904998
375.44,-0.0010254594826551
375.4425,-0.0010145947937120002
375.445,-0.0010038015320898
375.4475,-0.0009931436692515
375.45,-0.0009826857174172
375.4525,-0.0009724918052665001
375.455,-0.0009626246467913
375.4575,-0.0009531453927871
375.46,-0.0009441124878342
375.4625,-0.0009355810337076
375.465,-0.000927603045566
375.4675,-0.0009202260228793
375.47,-0.0009134926894954
375.4725,-0.000907440287976
375.475,-0.0009021000206123
375.4775,-0.000897495792491
375.48,-0.0008936442967401
375.4825,-0.0008905540507557
375.485,-0.0008882248217197
375.4875,-0.0008866473298879
375.49,-0.0008858030360179
375.4925,-0.0008856637454383
375.495,-0.0008861916752365
375.4975,-0.0008873395211875999
375.5,-0.0008890507711123
375.5025,-0.0008912599907459999
375.505,-0.0008938940575669
375.5075,-0.0008968725197661
375.51,-0.0009001096137267
375.5125,-0.0009035154416352
375.515,-0.0009069982931425999
375.5175,-0.000910466613227
375.52,-0.0009138316096166
375.5225,-0.0009170098679633001
375.525,-0.0009199255283576
375.5275,-0.0009225132067018
375.53,-0.000924720167514
375.5325,-0.0009265079899909999
375.535,-0.0009278543185385
375.5375,-0.0009287539179109
375.54,-0.0009292190423877
375.5425,-0.0009292790348891
375.545,-0.0009289796585093
375.5475,-0.0009283813640395
375.55,-0.0009275573690899
375.5525,-0.000926590688052
375.555,-0.0009255714763622
375.5575,-0.0009245934454352
375.56,-0.0009237506701695
375.5625,-0.0009231343680828
375.565,-0.0009228292827898
375.5675,-0.0009229117635299
375.57,-0.0009234468469058
375.5725,-0.0009244864838933999
375.575,-0.000926068293011
375.5775,-0.0009282143540997
375.58,-0.000930930510193
375.5825,-0.0009342057099478
375.585,-0.0009380114878248
375.5875,-0.0009423013516303
375.59,-0.0009470103723994
375.5925,-0.0009520548149506
375.595,-0.0009573318441821
375.5975,-0.0009627200369710999
375.6,-0.0009680801263637001
375.6025,-0.0009732568926871001
375.605,-0.0009780814221219
375.6075,-0.000982374297485
375.61,-0.0009859496727912002
375.6125,-0.0009886190061436
375.615,-0.0009901958090033
375.6175,-0.0009904993059955
375.62,-0.0009893590638756
375.6225,-0.0009866169537519
375.625,-0.0009821308926484
375.6275,-0.0009757761850449
375.63,-0.0009674467155169
375.6325,-0.0009570559163344
375.635,-0.0009445365556502001
375.6375,-0.0009298409839683
375.64,-0.0009129408480317
375.6425,-0.0008938257001011
375.645,-0.0008725035966041999
375.6475,-0.0008489995755445
375.65,-0.0008233555333515
375.6525,-0.0007956299583705
375.655,-0.0007658971910419
375.6575,-0.0007342473541012
375.66,-0.0007007856305375
375.6625,-0.0006656315356027999
375.665,-0.00062891753503
375.6675,-0.0005907873201827
375.67,-0.0005513935833127999
375.6725,-0.00051089526168
375.675,-0.00046945482393949997
375.6775,-0.0004272353390489
375.68,-0.0003843984762036
375.6825,-0.0003411026037599
375.685,-0.0002975024751557
375.6875,-0.0002537490915582
375.69,-0.00020999128242029999
375.6925,-0.0001663771152844
375.695,-0.00012305596752649998
375.6975,-8.01802911961e-05
375.7,-3.79067065665e-05
375.7025,3.6036870342000002e-06
375.705,4.4186144959500004e-05
375.7075,8.36740734073e-05
375.71,0.00012190157939010001
375.7125,0.000158706831815
375.715,0.00019393537027090002
375.7175,0.0002274435615958
375.72,0.00025910147906239996
375.7225,0.0002887952355851
375.725,0.0003164285110277
375.7275,0.00034192331315130003
375.73,0.00036521991210319995
375.7325,0.0003862761642562
375.735,0.0004050662326383
375.7375,0.00042157910208169997
375.74,0.0004358169040133
375.7425,0.00044779301315390005
375.745,0.00045753063629859996
375.7475,0.0004650611369074
375.75,0.00047042295685769997
375.7525,0.00047365981795739997
375.755,0.0004748202238305
375.7575,0.0004739558391945
375.76,0.0004711203824408
375.7625,0.0004663685637069
375.765,0.0004597547982414
375.7675,0.00045133209752049996
375.77,0.00044115126141699995
375.7725,0.0004292600726198
375.775,0.00041570298733340004
375.7775,0.00040052108254860005
375.78,0.0003837523453011
375.7825,0.0003654325280008
375.785,0.0003455959994492
375.7875,0.00032427693110620003
375.79,0.00030151031495720003
375.7925,0.0002773335013791
375.795,0.0002517867962276
375.7975,0.0002249148485942
375.8,0.00019676696868419998
375.8025,0.0001673978866357
375.805,0.0001368681748484
375.8075,0.00010524403893379999
375.81,7.25980738287e-05
375.8125,3.90081768487e-05
375.815,4.5580033049e-06
375.8175,-3.06641163014e-05
375.82,-6.65657571953e-05
375.8225,-0.00010305118661860001
375.825,-0.00014002278205379998
375.8275,-0.0001773811288598
375.83,-0.0002150271260238
375.8325,-0.00025286213385
375.835,-0.0002907886316074
375.8375,-0.0003287112386314
375.84,-0.0003665367950461
375.8425,-0.0004041750846586
375.845,-0.0004415388537259
375.8475,-0.0004785447357726
375.85,-0.0005151135170798001
375.8525,-0.0005511709597251001
375.855,-0.000586648620311
375.8575,-0.0006214843499236
375.86,-0.0006556233829698
375.8625,-0.0006890186563829001
375.865,-0.0007216310164671
375.8675,-0.0007534293853206
375.87,-0.0007843904006978999
375.8725,-0.0008144977278128
375.875,-0.0008437411819199
375.8775,-0.0008721162843184
375.88,-0.0008996228181049
375.8825,-0.0009262638377467
375.885,-0.0009520456911957
375.8875,-0.0009769768426619
375.89,-0.0010010676943954
375.8925,-0.0010243294604798
375.895,-0.0010467751554749
375.8975,-0.0010684177145793999
375.9,-0.0010892701687853
375.9025,-0.0011093446404825
375.905,-0.0011286516523649
375.9075,-0.001147199081737
375.91,-0.0011649916390211999
375.9125,-0.0011820297161655
375.915,-0.0011983093843505
375.9175,-0.0012138216642958
375.92,-0.0012285528614669
375.9225,-0.0012424844576801
375.925,-0.0012555938945078
375.9275,-0.0012678546770834998
375.93,-0.0012792375914063001
375.9325,-0.001289711189945
375.935,-0.0012992429876425
375.9375,-0.0013078007015186
375.94,-0.001315352874572
375.9425,-0.001321870491881
375.945,-0.0013273282088017001
375.9475,-0.0013317048512649
375.95,-0.0013349855248709999
375.9525,-0.0013371612912829
375.955,-0.0013382305743188
375.9575,-0.0013381993137447
375.96,-0.0013370809262672001
375.9625,-0.0013348962581278
375.965,-0.0013316732520990001
375.9675,-0.0013274461518824
375.97,-0.0013222544304082
375.9725,-0.0013161419784367
375.975,-0.0013091554757604
375.9775,-0.0013013431995064
375.98,-0.0012927534334386
375.9825,-0.0012834331131587
375.985,-0.0012734264851063
375.9875,-0.0012627740549579001
375.99,-0.0012515117746238998
375.9925,-0.001239670786645
375.995,-0.0012272773097878002
375.9975,-0.0012143531525383002
376.0,-0.0012009164347958
376.0025,-0.0011869826773652
376.005,-0.0011725657488487
376.0075,-0.0011576794666383
376.01,-0.0011423380814069
376.0125,-0.0011265579101014998
376.015,-0.0011103576501374
376.0175,-0.0010937590867934998
376.02,-0.0010767876319101
376.0225,-0.0010594720982885
376.025,-0.0010418448510921999
376.0275,-0.0010239410821493
376.03,-0.0010057985867567
376.0325,-0.0009874562594042
376.035,-0.0009689534363802
376.0375,-0.0009503281533758001
376.04,-0.00093161662471
376.0425,-0.0009128518911127
376.045,-0.0008940636991667001
376.0475,-0.000875278472178
376.05,-0.000856519985784
376.0525,-0.0008378101555107
376.055,-0.0008191702987796
376.0575,-0.0008006220137549001
376.06,-0.0007821880812932
376.0625,-0.0007638929897362001
376.065,-0.0007457630822167
376.0675,-0.0007278267335584
376.07,-0.000710114232429
376.0725,-0.0006926584288335
376.075,-0.0006754948947297
376.0775,-0.0006586631799714
376.08,-0.0006422078663391001
376.0825,-0.000626180184099
376.085,-0.0006106389547481
376.0875,-0.0005956522091562
376.09,-0.0005812970829071001
376.0925,-0.0005676604905074
376.095,-0.0005548378633144
376.0975,-0.0005429322662446
376.1,-0.000532052768631
376.1025,-0.0005223122011904
376.105,-0.0005138250747291
376.1075,-0.0005067052798665
376.11,-0.0005010638571569
376.1125,-0.0004970067684074
376.115,-0.000494632905784
376.1175,-0.0004940318139358001
376.12,-0.0004952822317776
376.1225,-0.0004984502727329001
376.125,-0.0005035878699179
376.1275,-0.000510731416906
376.13,-0.0005199013312845001
376.1325,-0.0005311006842539
376.135,-0.0005443151523374
376.1375,-0.0005595133281541
376.14,-0.0005766465758027
376.1425,-0.000595650549618
376.145,-0.000616446479089
376.1475,-0.0006389428554088
376.15,-0.0006630379794775999
376.1525,-0.0006886227489867
376.155,-0.0007155825378062999
376.1575,-0.0007438009516343
376.16,-0.0007731607186887999
376.1625,-0.0008035463228108
376.165,-0.0008348446877488
376.1675,-0.0008669463628627
376.17,-0.0008997454482769999
376.1725,-0.0009331399946702
376.175,-0.0009670323952121
376.1775,-0.0010013297661054
376.18,-0.0010359450089738999
376.1825,-0.0010707981961862
376.185,-0.0011058181592769
376.1875,-0.0011409442012548
376.19,-0.0011761273382923999
376.1925,-0.0012113311394163
376.195,-0.0012465315190011
376.1975,-0.001281715674568
376.2,-0.0013168794580897
376.2025,-0.0013520244243998
376.205,-0.0013871538884076
376.2075,-0.0014222687506164002
376.21,-0.001457364073943
376.2125,-0.0014924255590354001
376.215,-0.0015274278148888
376.2175,-0.0015623335089556
376.22,-0.0015970933030508
376.2225,-0.0016316475505509002
376.225,-0.0016659278884892
376.2275,-0.0016998593810469
376.23,-0.0017333626937433
376.2325,-0.0017663562323247
376.235,-0.0017987572229561
376.2375,-0.001830482673713
376.24,-0.0018614506021759
376.2425,-0.0018915792308261
376.245,-0.0019207879915426002
376.2475,-0.0019489968986005
376.25,-0.0019761270020695
376.2525,-0.0020021002085134003
376.255,-0.00202684017049
376.2575,-0.0020502723124519
376.26,-0.0020723251722479
376.2625,-0.0020929310313257
376.265,-0.0021120269783352
376.2675,-0.0021295563456318
376.27,-0.0021454694686817003
376.2725,-0.0021597247821655
376.275,-0.0021722897893823004
376.2775,-0.0021831410811528
376.28,-0.0021922652078208
376.2825,-0.002199658246254
376.285,-0.002205325683542
376.2875,-0.0022092814548946
376.29,-0.0022115476153375
376.2925,-0.0022121528736084002
376.295,-0.0022111318363522
376.2975,-0.0022085236635158
376.3,-0.0022043713433441
376.3025,-0.0021987208655759
376.305,-0.0021916208251406
376.3075,-0.0021831222572572004
376.31,-0.002173278926033
376.3125,-0.0021621472550652
376.315,-0.0021497872398435
376.3175,-0.0021362621517539
376.32,-0.0021216392541837
376.3225,-0.0021059890650275003
376.325,-0.0020893850896925
376.3275,-0.0020719031620047
376.33,-0.0020536199979134
376.3325,-0.0020346121736956
376.335,-0.0020149546202584
376.3375,-0.0019947193957406
376.34,-0.0019739743324129
376.3425,-0.0019527822373764
376.345,-0.0019312000498596
376.3475,-0.0019092785857142
376.35,-0.0018870625334098
376.3525,-0.001864590963828
376.355,-0.001841897769056
376.3575,-0.0018190130929806
376.36,-0.0017959638999831
376.3625,-0.0017727761686352
376.365,-0.0017494755092956
376.3675,-0.0017260894255084998
376.37,-0.0017026483391017
376.3725,-0.0016791872481866
376.375,-0.0016557467491569
376.3775,-0.0016323740555882
376.38,-0.0016091232801373001
376.3825,-0.0015860556611401002
376.385,-0.0015632387979109001
376.3875,-0.0015407456123401001
376.39,-0.0015186527285924
376.3925,-0.0014970382613062
376.395,-0.0014759793764932
376.3975,-0.0014555492108394
376.4,-0.0014358138243085001
376.4025,-0.0014168286978481
376.405,-0.0013986355072975998
376.4075,-0.0013812589782006
376.41,-0.0013647044250191
376.4125,-0.0013489560297506998
376.415,-0.0013339763670462
376.4175,-0.0013197072838288001
376.42,-0.0013060722732104002
376.4225,-0.0012929800954076
376.425,-0.0012803295826522001
376.4275,-0.0012680149473999
376.43,-0.0012559310931340999
376.4325,-0.001243978575467
376.435,-0.0012320674898387
376.4375,-0.0012201203536136998
376.44,-0.0012080735513782
376.4425,-0.001195877656536
376.445,-0.0011834970593044
376.4475,-0.0011709089003096999
376.45,-0.0011581018093814001
376.4525,-0.0011450748339448
376.455,-0.0011318366279111
376.4575,-0.0011184049025655
376.46,-0.0011048063999524
376.4625,-0.0010910769601591
376.465,-0.0010772617585983
376.4675,-0.0010634155754906
376.47,-0.0010496028748468
376.4725,-0.0010358976771531
376.475,-0.0010223833790568
376.4775,-0.0010091522438551
376.48,-0.0009963046505353
376.4825,-0.0009839482801974999
376.485,-0.0009721970092487
376.4875,-0.0009611697460479
376.49,-0.0009509889440329999
376.4925,-0.0009417786843473
376.495,-0.0009336629947083
376.4975,-0.0009267634927857
376.5,-0.0009211967912316999
376.5025,-0.0009170723218714
376.505,-0.0009144895753054
376.5075,-0.0009135355616135
376.51,-0.0009142828276905
376.5125,-0.0009167872246436
376.515,-0.0009210864423515
376.5175,-0.0009271989513232999
376.52,-0.0009351232199685
376.5225,-0.0009448375078251
376.525,-0.0009563002243469001
376.5275,-0.0009694500416181
376.53,-0.0009842073612864
376.5325,-0.0010004751368537
376.535,-0.0010181402497961
376.5375,-0.0010370756993119
376.54,-0.0010571422413896
376.5425,-0.0010781909333954002
376.545,-0.0011000657035699
376.5475,-0.0011226063588255
376.55,-0.0011456510916425
376.5525,-0.0011690394066668
376.555,-0.001192614888107
376.5575,-0.0012162269463335
376.56,-0.0012397330096779
376.5625,-0.001262998685135
376.565,-0.001285899359065
376.5675,-0.0013083193851971
376.57,-0.0013301519264327
376.5725,-0.0013512988478484999
376.575,-0.0013716696385985
376.5775,-0.0013911811931141
376.58,-0.0014097577269034
376.5825,-0.0014273301271489
376.585,-0.001443835939804
376.5875,-0.001459219218888
376.59,-0.0014734300791812
376.5925,-0.001486424452019
376.595,-0.0014981629547868001
376.5975,-0.001508611043015
376.6,-0.0015177376026756998
376.6025,-0.0015255145439802
376.605,-0.0015319166465778999
376.6075,-0.0015369210627568
376.61,-0.0015405077629444999
376.6125,-0.0015426598269119999
376.615,-0.0015433637066769
376.6175,-0.0015426100531085
376.62,-0.0015403939577334001
376.6225,-0.0015367154079418
376.625,-0.0015315794055954
376.6275,-0.0015249961133364002
376.63,-0.0015169808209998
376.6325,-0.0015075539488277
376.635,-0.0014967408814861001
376.6375,-0.0014845717698844
376.64,-0.0014710817489946
376.6425,-0.0014563106197708
376.645,-0.0014403028296673
376.6475,-0.0014231074160529
376.65,-0.0014047779039226
376.6525,-0.0013853719977043998
376.655,-0.0013649516613619
376.6575,-0.0013435826500923002
376.66,-0.0013213343666196
376.6625,-0.0012982798087826
376.665,-0.0012744953287197
376.6675,-0.0012500602263484
376.67,-0.0012250572158439
376.6725,-0.0011995713603152
376.675,-0.0011736904736821
376.6775,-0.0011475043542546
376.68,-0.0011211042458156
376.6825,-0.0010945825891083
376.685,-0.001068032063929
376.6875,-0.001041545113925
376.69,-0.0010152135560973
376.6925,-0.0009891280715475998
376.695,-0.000963378018606
376.6975,-0.0009380510628615
376.7,-0.0009132331265199
376.7025,-0.0008890080145318
376.705,-0.0008654573172279
376.7075,-0.0008426601059729
376.71,-0.0008206921450371
376.7125,-0.0007996253856163001
376.715,-0.0007795270905106
376.7175,-0.0007604583342007999
376.72,-0.0007424734649232
376.7225,-0.0007256185120017001
376.725,-0.0007099309939977
376.7275,-0.0006954395470263999
376.73,-0.0006821642505216
376.7325,-0.000670117322757
376.735,-0.0006593043681379
376.7375,-0.0006497259184728
376.74,-0.0006413789182473
376.7425,-0.000634258437242
376.745,-0.0006283592950155999
376.7475,-0.0006236764650637
376.75,-0.0006202061184145
376.7525,-0.0006179453407501001
376.755,-0.0006168917352513
376.7575,-0.0006170428326868001
376.76,-0.0006183949460826
376.7625,-0.0006209427645419
376.765,-0.0006246786341042
376.7675,-0.0006295924585132001
376.77,-0.0006356718102232
376.7725,-0.0006429026379047
376.775,-0.0006512698813591001
376.7775,-0.0006607583215841
376.78,-0.0006713531704286
376.7825,-0.0006830403393377
376.785,-0.0006958062997688
376.7875,-0.0007096375125059
376.79,-0.0007245193042735
376.7925,-0.0007404347409181
376.795,-0.0007573632166880001
376.7975,-0.0007752792107293
376.8,-0.0007941513791001
376.8025,-0.0008139418794013
376.805,-0.0008346061530737
376.8075,-0.0008560933715236
376.81,-0.0008783461563353
376.8125,-0.0009013020366524
376.815,-0.0009248935682384
376.8175,-0.0009490489815171
376.82,-0.0009736935257220999
376.8225,-0.0009987492317867
376.825,-0.0010241356990722999
376.8275,-0.0010497706428865001
376.83,-0.0010755700850202
376.8325,-0.0011014482405032999
376.835,-0.0011273184588918002
376.8375,-0.0011530928154531998
376.84,-0.0011786826421547
376.8425,-0.0012039985444511
376.845,-0.0012289511092755
376.8475,-0.0012534505712302
376.85,-0.0012774073890798
376.8525,-0.0013007327942452
376.855,-0.0013233386569978
376.8575,-0.0013451382642545
376.86,-0.0013660467447725
376.8625,-0.0013859818204441
376.865,-0.0014048644122912
376.8675,-0.0014226199595599
376.87,-0.0014391792377154002
376.8725,-0.0014544795512372
376.875,-0.0014684664904151999
376.8775,-0.0014810945536476
376.88,-0.0014923292067397002
376.8825,-0.0015021473782055
376.885,-0.0015105391214717998
376.8875,-0.0015175075510849
376.89,-0.0015230701013208
376.8925,-0.0015272580645976999
376.895,-0.0015301166426916
376.8975,-0.0015317043430530001
376.9,-0.0015320919739249999
376.9025,-0.0015313608204606999
376.905,-0.0015296018732396
376.9075,-0.0015269125376817
376.91,-0.001523395158559
376.9125,-0.0015191537517041
376.915,-0.0015142915980161
376.9175,-0.0015089080609633002
376.92,-0.0015030965952846
376.9225,-0.0014969418300884
376.925,-0.0014905183697505
376.9275,-0.0014838890675112999
376.93,-0.0014771044262717
376.9325,-0.0014702026538894
376.935,-0.0014632099105743
376.9375,-0.0014561410962846
376.94,-0.0014490013072229
376.9425,-0.0014417871641324
376.945,-0.0014344885806939001
376.9475,-0.0014270904861225999
376.95,-0.0014195747204654
376.9525,-0.0014119217634979999
376.955,-0.0014041121649213
376.9575,-0.0013961282160584
376.96,-0.0013879549426503
376.9625,-0.0013795810541516
376.965,-0.0013709994487256
376.9675,-0.0013622076914394999
376.97,-0.0013532080871582
376.9725,-0.0013440077853393
376.975,-0.0013346187143265
376.9775,-0.0013250577770444
376.98,-0.001315346752592
376.9825,-0.0013055124678378
376.985,-0.0012955867075132
376.9875,-0.0012856061031069998
376.99,-0.0012756115697593999
376.9925,-0.0012656479232563
376.995,-0.0012557629478230998
376.9975,-0.0012460064530193
377.0,-0.0012364293280341999
377.0025,-0.0012270824909829
377.005,-0.0012180160011043002
377.0075,-0.0012092776947608
377.01,-0.0012009128416389
377.0125,-0.0011929626850529
377.015,-0.001185464058249
377.0175,-0.0011784480362112
377.02,-0.0011719395997673
377.0225,-0.0011659565708961
377.025,-0.0011605093881338
377.0275,-0.0011556009392803
377.03,-0.0011512266782048
377.0325,-0.0011473754306509998
377.035,-0.0011440307265417
377.0375,-0.0011411721782824
377.04,-0.0011387779413653
377.0425,-0.0011368262679732999
377.045,-0.0011352984911832
377.0475,-0.0011341801959703999
377.05,-0.0011334631851123
377.0525,-0.0011331455022935
377.055,-0.0011332320190086999
377.0575,-0.0011337331747666999
377.06,-0.0011346640006926
377.0625,-0.0011360420048281
377.065,-0.0011378855432313
377.0675,-0.0011402117159739
377.07,-0.0011430347812375
377.0725,-0.0011463644887101
377.075,-0.0011502051460825001
377.0775,-0.0011545543163463
377.08,-0.0011594026947949001
377.0825,-0.0011647334611268
377.085,-0.0011705224897518999
377.0875,-0.0011767386186998
377.09,-0.0011833443576304999
377.0925,-0.0011902973878435
377.095,-0.0011975516675883
377.0975,-0.0012050594442715998
377.1,-0.0012127736136629
377.1025,-0.0012206498989970002
377.105,-0.0012286492324746
377.1075,-0.0012367402581604
377.11,-0.0012449010786789
377.1125,-0.0012531211380091
377.115,-0.0012614018652796
377.1175,-0.0012697573414612
377.12,-0.0012782135537616
377.1225,-0.0012868075253183
377.125,-0.0012955855984925
377.1275,-0.0013046013662626
377.13,-0.0013139132546164999
377.1325,-0.0013235822420445
377.135,-0.0013336691958298998
377.1375,-0.0013442328581402
377.14,-0.001355327264617
377.1425,-0.0013670005979663
377.145,-0.0013792926841482
377.1475,-0.0013922340302684
377.15,-0.0014058442720704
377.1525,-0.001420131082629
377.155,-0.0014350894312467
377.1575,-0.0014507009327523
377.16,-0.0014669336405006
377.1625,-0.0014837425626759001
377.165,-0.0015010705206962
377.1675,-0.0015188496575203
377.17,-0.0015370034340548
377.1725,-0.0015554493260644
377.175,-0.0015741013528819
377.1775,-0.00159287307622
377.18,-0.0016116803118846
377.1825,-0.0016304433895883
377.185,-0.0016490890648652
377.1875,-0.0016675516241859
377.19,-0.0016857735455726001
377.1925,-0.0017037056113123
377.195,-0.0017213060208699
377.1975,-0.0017385398429969
377.2,-0.0017553777112387001
377.2025,-0.0017717948099369
377.205,-0.0017877696358285
377.2075,-0.0018032830056405
377.21,-0.0018183173222812
377.2125,-0.0018328562431266001
377.215,-0.0018468840617053
377.2175,-0.0018603860522788999
377.22,-0.0018733480763216
377.2225,-0.001885756872698
377.225,-0.0018975998745402
377.2275,-0.0019088651135255
377.23,-0.0019195407183559001
377.2325,-0.0019296146374389999
377.235,-0.0019390736371739002
377.2375,-0.0019479027111397
377.24,-0.0019560841401908002
377.2425,-0.0019635967948571
377.245,-0.001970415560449
377.2475,-0.0019765109301697003
377.25,-0.0019818492392299
377.2525,-0.0019863929347672
377.255,-0.0019901016405677
377.2575,-0.0019929332992873004
377.26,-0.0019948459550736
377.2625,-0.0019957994238848
377.265,-0.0019957573070058
377.2675,-0.0019946888460615
377.27,-0.0019925702922249
377.2725,-0.0019893863767227998
377.275,-0.0019851306531372
377.2775,-0.0019798059721047
377.28,-0.0019734237988131
377.2825,-0.001966003526897
377.285,-0.0019575710782321998
377.2875,-0.0019481575773296
377.29,-0.0019377978811288
377.2925,-0.0019265294466911998
377.295,-0.0019143914661935
377.2975,-0.0019014246142207
377.3,-0.0018876710284581
377.3025,-0.0018731752504844
377.305,-0.0018579848498631
377.3075,-0.0018421516256352
377.31,-0.0018257326078117999
377.3125,-0.0018087906243668
377.315,-0.0017913946099324999
377.3175,-0.0017736192358951
377.32,-0.0017555442177926
377.3225,-0.0017372532693151
377.325,-0.0017188319277053
377.3275,-0.0017003661158616998
377.33,-0.0016819406529416
377.3325,-0.0016636360734662
377.335,-0.0016455280012247
377.3375,-0.0016276844524809998
377.34,-0.0016101648680788
377.3425,-0.0015930180465499
377.345,-0.0015762814909218
377.3475,-0.0015599799451268
377.35,-0.0015441247471131001
377.3525,-0.001528713267955
377.355,-0.0015137287250644
377.3575,-0.0014991397366014
377.36,-0.0014849010479843
377.3625,-0.0014709536009974
377.365,-0.0014572253678971998
377.3675,-0.0014436322446156002
377.37,-0.0014300795192605
377.3725,-0.0014164631800133
377.375,-0.0014026718999239
377.3775,-0.0013885896326026
377.38,-0.0013740977181106
377.3825,-0.0013590783022479
377.385,-0.0013434171629417
377.3875,-0.0013270069266332
377.39,-0.001309750079365
377.3925,-0.0012915618569697002
377.395,-0.0012723726139595
377.3975,-0.0012521297390178001
377.4,-0.001230798925993
377.4025,-0.0012083650694951
377.405,-0.0011848322890954
377.4075,-0.0011602235812283
377.41,-0.0011345799685968999
377.4125,-0.0011079593574799
377.415,-0.0010804346907410999
377.4175,-0.0010520923034397
377.42,-0.0010230297494412
377.4225,-0.000993353614819
377.425,-0.0009631772541847
377.4275,-0.0009326184145782
377.43,-0.0009017970816476
377.4325,-0.0008708330859472
377.435,-0.0008398441146066
377.4375,-0.0008089438554587999
377.44,-0.0007782400531188001
377.4425,-0.0007478335531026
377.445,-0.0007178168565866
377.4475,-0.0006882736621958
377.45,-0.0006592786084029
377.4525,-0.000630897442545
377.455,-0.0006031875896087
377.4575,-0.0005761993154739
377.46,-0.0005499768424835
377.4625,-0.0005245601258717
377.465,-0.0004999864984691
377.4675,-0.0004762920639747
377.47,-0.00045351343639730003
377.4725,-0.0004316886863833
377.475,-0.00041085768829459996
377.4775,-0.0003910634552945
377.48,-0.0003723506265742
377.4825,-0.0003547659516178
377.485,-0.0003383567216785
377.4875,-0.0003231693651741
377.49,-0.0003092480476334
377.4925,-0.00029663254524160004
377.495,-0.0002853561819574
377.4975,-0.00027544421607840003
377.5,-0.0002669120181285
377.5025,-0.0002597639526435
377.505,-0.000253992497309
377.5075,-0.0002495783101975
377.51,-0.00024649066296729996
377.5125,-0.00024468816643289997
377.515,-0.00024412041305730002
377.5175,-0.0002447290775771
377.52,-0.0002464497855008
377.5225,-0.0002492133861297
377.525,-0.00025294725284100004
377.5275,-0.00025757658472300003
377.53,-0.000263025676621
377.5325,-0.00026921876875260004
377.535,-0.0002760817096018
377.5375,-0.0002835432571427
377.54,-0.0002915365182109
377.5425,-0.0003000010837049
377.545,-0.000308883646308
377.5475,-0.0003181401975616
377.55,-0.0003277360488004
377.5525,-0.0003376461503613
377.555,-0.0003478548398041
377.5575,-0.00035835432065480004
377.56,-0.0003691432301498
377.5625,-0.00038022427825999997
377.565,-0.0003916023787231
377.5675,-0.0004032821481337
377.57,-0.00041526636184980003
377.5725,-0.00042755406759609996
377.575,-0.0004401398499236
377.5775,-0.0004530129064977
377.58,-0.0004661572359634
377.5825,-0.0004795510493012
377.585,-0.0004931676387125
377.5875,-0.000506975403527
377.59,-0.000520938157301
377.5925,-0.0005350157871579001
377.595,-0.0005491643736105
377.5975,-0.0005633368411832
377.6,-0.0005774829871356999
377.6025,-0.0005915497196665
377.605,-0.0006054816653340999
377.6075,-0.0006192211441382
377.61,-0.0006327083520984001
377.6125,-0.0006458817813706
377.615,-0.0006586784271129
377.6175,-0.0006710343141284
377.62,-0.0006828844011096
377.6225,-0.0006941642820407
377.625,-0.0007048098675529
377.6275,-0.0007147586555404
377.63,-0.000723950860538
377.6325,-0.0007323296563128
377.635,-0.0007398423391562999
377.6375,-0.000746441004949
377.64,-0.0007520827210167001
377.6425,-0.0007567305087764999
377.645,-0.0007603531629546001
377.6475,-0.0007629257782028001
377.65,-0.0007644309762753
377.6525,-0.0007648582179554
377.655,-0.0007642055701907
377.6575,-0.0007624796003688001
377.66,-0.0007596963634118
377.6625,-0.0007558816679412001
377.665,-0.0007510711846019
377.6675,-0.0007453104283167
377.67,-0.0007386541627998001
377.6725,-0.0007311661280299
377.675,-0.0007229175288416
377.6775,-0.0007139870859949
377.68,-0.0007044596343921
377.6825,-0.0006944261230019
377.685,-0.0006839830973604
377.6875,-0.0006732327426401999
377.69,-0.0006622823082878
377.6925,-0.0006512440492702
377.695,-0.0006402340319229
377.6975,-0.0006293702659312
377.7,-0.0006187704149039
377.7025,-0.0006085485575331001
377.705,-0.0005988113812592001
377.7075,-0.000589654107861
377.71,-0.0005811566999210001
377.7125,-0.000573380235554
377.715,-0.0005663647560879
377.7175,-0.0005601272221841
377.72,-0.000554662160997
377.7225,-0.000549942549909
377.725,-0.0005459225635426001
377.7275,-0.0005425410801463
377.73,-0.000539726277496
377.7325,-0.0005374001707615
377.735,-0.0005354837224679
377.7375,-0.000533901744374
377.74,-0.0005325872647554
377.7425,-0.0005314856226852
377.745,-0.0005305573361812
377.7475,-0.0005297804264996001
377.75,-0.0005291507321288
377.7525,-0.0005286816564218999
377.755,-0.0005284014598008
377.7575,-0.0005283501974746001
377.76,-0.0005285746317021
377.7625,-0.0005291238342708
377.765,-0.0005300438365217
377.7675,-0.0005313731458809
377.77,-0.0005331394637965
377.7725,-0.0005353572878496
377.775,-0.0005380270497795
377.7775,-0.0005411351577007
377.78,-0.0005446552622317
377.7825,-0.0005485501865951
377.785,-0.0005527746295561
377.7875,-0.0005572776352914
377.79,-0.0005620054905860001
377.7925,-0.0005669041885977999
377.795,-0.0005719217146500001
377.7975,-0.0005770095848017001
377.8,-0.0005821242531561
377.8025,-0.0005872277111477
377.805,-0.0005922882665181001
377.8075,-0.0005972800681724
377.81,-0.0006021835879347
377.8125,-0.0006069851608452
377.815,-0.0006116767547379
377.8175,-0.0006162559888790001
377.82,-0.0006207255620271
377.8225,-0.0006250936020227
377.825,-0.0006293733060501
377.8275,-0.0006335830686772001
377.83,-0.0006377464528758
377.8325,-0.0006418924924989
377.835,-0.0006460554811267001
377.8375,-0.0006502752064082999
377.84,-0.0006545968723897
377.8425,-0.0006590710005873
377.845,-0.0006637530760669
377.8475,-0.0006687032628482
377.85,-0.0006739856274053
377.8525,-0.0006796677367546
377.855,-0.0006858195340214
377.8575,-0.0006925127589561999
377.86,-0.0006998200322131
377.8625,-0.0007078140430604
377.865,-0.000716566549776
377.8675,-0.000726148137167
377.87,-0.0007366273648733
377.8725,-0.0007480698734350999
377.875,-0.0007605384085727
377.8775,-0.0007740914515869
377.88,-0.0007887825441594999
377.8825,-0.0008046600085507999
377.885,-0.0008217648653350999
377.8875,-0.0008401308743832
377.89,-0.0008597824557608
377.8925,-0.0008807347733457001
377.895,-0.0009029919666023
377.8975,-0.0009265466925162999
377.9,-0.0009513798208391
377.9025,-0.0009774599255938999
377.905,-0.0010047432108831
377.9075,-0.0010331735368091
377.91,-0.0010626831035557998
377.9125,-0.0010931926998138
377.915,-0.0011246120641079
377.9175,-0.0011568409057961001
377.92,-0.0011897696454706
377.9225,-0.0012232797808617
377.925,-0.001257245372642
377.9275,-0.0012915330519334
377.93,-0.0013260035844149
377.9325,-0.0013605124589333
377.935,-0.0013949109797155
377.9375,-0.0014290473615825
377.94,-0.0014627680544667
377.9425,-0.0014959188372306999
377.945,-0.0015283469096881999
377.9475,-0.0015599018621268001
377.95,-0.0015904378767301
377.9525,-0.0016198150920005
377.955,-0.001647901434981
377.9575,-0.0016745738733738
377.96,-0.0016997196720581
377.9625,-0.0017232373019043
377.965,-0.0017450368646849
377.9675,-0.0017650404179828
377.97,-0.0017831820587961
377.9725,-0.0017994074549395
377.975,-0.0018136733055428
377.9775,-0.0018259469945462
377.98,-0.0018362054325935999
377.9825,-0.0018444350084234
377.985,-0.0018506304291578
377.9875,-0.0018547947353911
377.99,-0.0018569386312775
377.9925,-0.0018570807450183
377.995,-0.0018552469575498002
377.9975,-0.0018514709336304
378.0,-0.0018457937561291002
378.0025,-0.0018382637366148
378.005,-0.0018289370405469
378.0075,-0.0018178763918689
378.01,-0.0018051520461044
378.0125,-0.0017908409184572002
378.015,-0.0017750260436143
378.0175,-0.001757795962252
378.02,-0.0017392440534438002
378.0225,-0.0017194662470692
378.025,-0.0016985601971212
378.0275,-0.0016766219655135
378.03,-0.0016537441958829001
378.0325,-0.0016300126862909
378.035,-0.0016055039087208
378.0375,-0.0015802824422729
378.04,-0.0015543995599581
378.0425,-0.0015278921905897002
378.045,-0.0015007834703750001
378.0475,-0.0014730844568075
378.05,-0.0014447963426601998
378.0525,-0.0014159139055798001
378.055,-0.0013864290922848
378.0575,-0.001356335365364
378.06,-0.0013256310189802
378.0625,-0.0012943233300743001
378.065,-0.0012624320854729
378.0675,-0.0012299919213963001
378.07,-0.001197055258966
378.0725,-0.0011636930328123001
378.075,-0.0011299950227775999
378.0775,-0.0010960686746178
378.08,-0.0010620367067982
378.0825,-0.0010280333557870002
378.085,-0.0009941998249851998
378.0875,-0.000960679343386
378.09,-0.0009276120555244
378.0925,-0.0008951305467312
378.095,-0.0008633569203807
378.0975,-0.0008324003784955
378.1,-0.000802357144355
378.1025,-0.0007733114946505001
378.105,-0.0007453379003315
378.1075,-0.0007185043674220999
378.11,-0.0006928757227348001
378.1125,-0.0006685171789799
378.115,-0.000645497142498
378.1175,-0.0006238892453362
378.12,-0.0006037724346179
378.1225,-0.0005852300876784
378.125,-0.0005683470752064
378.1275,-0.0005532051118356
378.13,-0.0005398779524265
378.1325,-0.0005284248039302999
378.135,-0.0005188854512259
378.1375,-0.0005112756278103
378.14,-0.0005055839786224
378.1425,-0.0005017713172108999
378.145,-0.0004997709291257
378.1475,-0.0004994911459842
378.15,-0.0005008180347217
378.1525,-0.0005036197508159999
378.155,-0.0005077492601569
378.1575,-0.0005130473722686
378.16,-0.0005193464294835
378.1625,-0.0005264720521357
378.165,-0.0005342469159617
378.1675,-0.0005424942899051001
378.17,-0.000551042799916
378.1725,-0.0005597310383824
378.175,-0.0005684126500064001
378.1775,-0.0005769611114056
378.18,-0.0005852722707419
378.1825,-0.000593266563121
378.185,-0.0006008886580722999
378.1875,-0.0006081059511218001
378.19,-0.0006149053432076
378.1925,-0.0006212890659973001
378.195,-0.0006272706023971001
378.1975,-0.0006328702431509
378.2,-0.0006381113405688
378.2025,-0.0006430167724556001
378.205,-0.0006476071718568
378.2075,-0.0006518987831150001
378.21,-0.0006559022566055999
378.2125,-0.0006596226741323
378.215,-0.000663058510483
378.2175,-0.0006662024196177
378.22,-0.0006690411681055
378.2225,-0.0006715559696941
378.225,-0.0006737233073885
378.2275,-0.0006755159431103
378.23,-0.0006769032428576
378.2325,-0.0006778531316733
378.235,-0.0006783326652247
378.2375,-0.0006783093976730001
378.24,-0.0006777527077629
378.2425,-0.0006766348536533
378.245,-0.0006749316894579
378.2475,-0.0006726242269865
378.25,-0.0006696980369265999
378.2525,-0.0006661453563727999
378.255,-0.0006619643524562
378.2575,-0.0006571601028127
378.26,-0.0006517442322389
378.2625,-0.000645735806968
378.265,-0.0006391609303143999
378.2675,-0.0006320528699889
378.27,-0.0006244520792939999
378.2725,-0.0006164057720901999
378.275,-0.0006079677100033
378.2775,-0.0005991975340521001
378.28,-0.0005901599570876999
378.2825,-0.0005809239941724
378.285,-0.0005715617632490999
378.2875,-0.0005621471838805
378.29,-0.0005527550825677
378.2925,-0.0005434593893983
378.295,-0.0005343325794341
378.2975,-0.0005254440956987
378.3,-0.0005168595020449001
378.3025,-0.0005086400855217
378.305,-0.0005008421857933
378.3075,-0.0004935168868968
378.31,-0.00048671014766170004
378.3125,-0.0004804628797592
378.315,-0.0004748112514023
378.3175,-0.0004697871260661
378.32,-0.00046541811488800004
378.3225,-0.0004617280884094
378.325,-0.0004587370784261
378.3275,-0.0004564610091311
378.33,-0.0004549116564065
378.3325,-0.00045409560780799996
378.335,-0.00045401354362
378.3375,-0.0004546595672331
378.34,-0.0004560202888633
378.3425,-0.0004580732045155
378.345,-0.0004607871289465
378.3475,-0.0004641210282331
378.35,-0.0004680239783685
378.3525,-0.0004724358974414
378.355,-0.0004772876459122
378.3575,-0.00048250245708860004
378.36,-0.00048799686611820004
378.3625,-0.0004936822496387001
378.365,-0.0004994663829044999
378.3675,-0.0005052549427117001
378.37,-0.0005109532686803
378.3725,-0.0005164675608748
378.375,-0.0005217064523938
378.3775,-0.0005265823644071
378.38,-0.0005310124647227999
378.3825,-0.0005349199478722
378.385,-0.0005382350269133
378.3875,-0.0005408955010242
378.39,-0.0005428479472936999
378.3925,-0.0005440480875132
378.395,-0.0005444613872367
378.3975,-0.0005440634032322
378.4,-0.0005428398736419
378.4025,-0.0005407872180643
378.405,-0.0005379117227050001
378.4075,-0.0005342297786781
378.41,-0.000529767181508
378.4125,-0.00052455875912
378.415,-0.0005186474073311
378.4175,-0.0005120834357199
378.42,-0.0005049237628674
378.4225,-0.0004972310758567
378.425,-0.0004890726167643
378.4275,-0.0004805194777718
378.43,-0.0004716456397194
378.4325,-0.0004625267804906
378.435,-0.0004532394300187
378.4375,-0.00044385985000530004
378.44,-0.00043446305127
378.4425,-0.0004251218355722
378.445,-0.0004159057933623
378.4475,-0.0004068808640852
378.45,-0.0003981082728821
378.4525,-0.0003896444433431
378.455,-0.0003815405163686
378.4575,-0.00037384216627000004
378.46,-0.0003665892512394
378.4625,-0.000359815442789
378.465,-0.0003535477345902
378.4675,-0.0003478053967721
378.47,-0.0003425993386915
378.4725,-0.0003379311592315
378.475,-0.0003337924712926
378.4775,-0.00033016449139309996
378.48,-0.0003270185033397
378.4825,-0.0003243160707791
378.485,-0.0003220110971781
378.4875,-0.0003200509259145
378.49,-0.0003183790940367
378.4925,-0.00031693713770300004
378.495,-0.0003156669828906
378.4975,-0.000314512822784
378.5,-0.0003134226593136
378.5025,-0.0003123495173143
378.505,-0.0003112522151446
378.5075,-0.0003100956786763
378.51,-0.0003088512179046
378.5125,-0.0003074964637298
378.515,-0.0003060148574386
378.5175,-0.0003043962630174
378.52,-0.0003026357361147
378.5225,-0.0003007344982055
378.525,-0.0002986990648248
378.5275,-0.0002965415594322
378.53,-0.0002942795237168
378.5325,-0.0002919357906113
378.535,-0.0002895380306875
378.5375,-0.0002871186766901
378.54,-0.00028471384229190004
378.5425,-0.00028236322430720003
378.545,-0.0002801087916466
378.5475,-0.0002779940930903
378.55,-0.0002760630398631
378.5525,-0.0002743588207683
378.555,-0.0002729228887135
378.5575,-0.00027179387435640004
378.56,-0.0002710070365216
378.5625,-0.0002705930722083
378.565,-0.0002705782940475
378.5675,-0.0002709841027206
378.57,-0.00027182692561609996
378.5725,-0.00027311842376700004
378.575,-0.0002748659201553
378.5775,-0.0002770726618869
378.58,-0.000279738495323
378.5825,-0.0002828607288614
378.585,-0.0002864346131662
378.5875,-0.00029045449749569996
378.59,-0.0002949143230315
378.5925,-0.0002998086908669
378.595,-0.0003051331412058
378.5975,-0.0003108848119435
378.6,-0.00031706240206869996
378.6025,-0.0003236662421065
378.605,-0.0003306980800825
378.6075,-0.0003381606323286
378.61,-0.0003460569750481
378.6125,-0.0003543902128117
378.615,-0.000363162628892
378.6175,-0.000372375475658
378.62,-0.0003820284603174
378.6225,-0.000392119340018
378.625,-0.0004026441380958
378.6275,-0.0004135968740824
378.63,-0.0004249697482195
378.6325,-0.0004367533214402
378.635,-0.000448936888539
378.6375,-0.00046150841951939997
378.64,-0.0004744550834282
378.6425,-0.00048776333403940003
378.645,-0.0005014190622157001
378.6475,-0.0005154077913891
378.65,-0.000529714685791
378.6525,-0.000544324673662
378.655,-0.0005592224354525999
378.6575,-0.0005743922394642
378.66,-0.0005898180910122
378.6625,-0.0006054834286608999
378.665,-0.0006213709287711001
378.6675,-0.0006374624201101
378.67,-0.0006537384494259
378.6725,-0.0006701781251341
378.675,-0.0006867585574783001
378.6775,-0.0007034549159637
378.68,-0.0007202396154047999
378.6825,-0.0007370823408746
378.685,-0.0007539498853166
378.6875,-0.000770805784329
378.69,-0.0007876106137188999
378.6925,-0.0008043218810484
378.695,-0.0008208942231304
378.6975,-0.0008372801183935
378.7,-0.0008534300319572999
378.7025,-0.0008692934969461
378.705,-0.0008848194163425
378.7075,-0.0008999572321187
378.71,-0.0009146578144777
378.7125,-0.000928874528052
378.715,-0.0009425637993725
378.7175,-0.0009556866146545
378.72,-0.0009682089504835
378.7225,-0.0009801027631094002
378.725,-0.0009913466637497
378.7275,-0.001001926478702
378.73,-0.0010118358362258
378.7325,-0.0010210762327139
378.735,-0.0010296580764432
378.7375,-0.0010376001017651999
378.74,-0.0010449300607052
378.7425,-0.0010516844645622999
378.745,-0.0010579088067062998
378.7475,-0.0010636571715756
378.75,-0.0010689918763723
378.7525,-0.0010739829979566
378.755,-0.0010787077075398001
378.7575,-0.0010832489699764
378.76,-0.0010876946099542002
378.7625,-0.0010921357933847
378.765,-0.0010966651197921
378.7675,-0.0011013753533025
378.77,-0.0011063569381322
378.7725,-0.0011116967357771
378.775,-0.0011174754825021
378.7775,-0.0011237667013312001
378.78,-0.0011306347056382
378.7825,-0.0011381336412388
378.785,-0.0011463060766837001
378.7875,-0.0011551826898522999
378.79,-0.0011647816369484
378.7925,-0.0011751086112963
378.795,-0.0011861570414383
378.7975,-0.0011979087774331
378.8,-0.001210334765455
378.8025,-0.0012233962110948001
378.805,-0.0012370457927604
378.8075,-0.0012512290629799
378.81,-0.0012658854911043
378.8125,-0.0012809501460122
378.815,-0.0012963544736159
378.8175,-0.0013120275087675
378.82,-0.0013278963193677
378.8225,-0.0013438865977746
378.825,-0.0013599224704142
378.8275,-0.0013759266900917999
378.83,-0.0013918198353037
378.8325,-0.00140752036585
378.835,-0.001422943479447
378.8375,-0.0014380012766397
378.84,-0.0014526019781139
378.8425,-0.0014666502938065998
378.845,-0.0014800469935159
378.8475,-0.0014926901043088
378.85,-0.0015044747822271002
378.8525,-0.0015152949390909
378.855,-0.0015250441101997
378.8575,-0.0015336167658318
378.86,-0.0015409099934394
378.8625,-0.001546824612044
378.865,-0.0015512672005271
378.8675,-0.0015541511006213
378.87,-0.001555397934199
378.8725,-0.001554938720561
378.875,-0.0015527146617243
378.8775,-0.0015486777850102
378.88,-0.0015427914671326001
378.8825,-0.0015350303408876
378.885,-0.0015253803115433
378.8875,-0.0015138383618306002
378.89,-0.0015004121372360999
378.8925,-0.0014851196694947
378.895,-0.0014679890257837998
378.8975,-0.0014490580408190001
378.9,-0.0014283741242497
378.9025,-0.0014059941233558
378.905,-0.0013819841297457
378.9075,-0.0013564192927538
378.91,-0.0013293836262394999
378.9125,-0.0013009697090866
378.915,-0.0012712781482023998
378.9175,-0.0012404173077181998
378.92,-0.0012085026233890999
378.9225,-0.001175655837195
378.925,-0.001142004638741
378.9275,-0.00110768107126
378.93,-0.0010728210524145
378.9325,-0.0010375623990017
378.935,-0.0010020438602589
378.9375,-0.0009664024073622001
378.94,-0.0009307717042563
378.9425,-0.0008952798509667
378.945,-0.0008600471561716
378.9475,-0.0008251849639247
378.95,-0.0007907942715767
378.9525,-0.0007569653658937001
378.955,-0.0007237781972448
378.9575,-0.0006913031614452
378.96,-0.0006596021887279
378.9625,-0.0006287307668033
378.965,-0.0005987386690976
378.9675,-0.0005696717118505
378.97,-0.0005415724146831
378.9725,-0.0005144805454163
378.975,-0.0004884329517097
378.9775,-0.0004634640059496
378.98,-0.000439604870199
378.9825,-0.000416883766205
378.985,-0.0003953257942576
378.9875,-0.000374953062738
378.99,-0.00035578519021709995
378.9925,-0.0003378393088547
378.995,-0.0003211305154204
378.9975,-0.0003056718141856
379.0,-0.0002914742565079
379.0025,-0.00027854662242689996
379.005,-0.00026689546988079997
379.0075,-0.0002565250396037
379.01,-0.0002474369079839
379.0125,-0.0002396311156492
379.015,-0.0002331057814928
379.0175,-0.0002278583961769
379.02,-0.0002238861954449
379.0225,-0.0002211869835823
379.025,-0.0002197596281475
379.0275,-0.0002196043599514
379.03,-0.0002207227775484
379.0325,-0.0002231176321976
379.035,-0.00022679191315540001
379.0375,-0.0002317490299387
379.04,-0.00023799076591929998
379.0425,-0.000245517662228
379.045,-0.000254327140469
379.0475,-0.00026441369359260004
379.05,-0.00027576806195779997
379.0525,-0.0002883766935022
379.055,-0.0003022224715104
379.0575,-0.0003172838892207
379.06,-0.0003335362643494
379.0625,-0.0003509514394244
379.065,-0.0003694989103375
379.0675,-0.00038914611665580003
379.07,-0.0004098591654238
379.0725,-0.0004316038419258
379.075,-0.0004543460520905
379.0775,-0.0004780530002271
379.08,-0.0005026938699746
379.0825,-0.0005282408632532
379.085,-0.0005546699323997
379.0875,-0.0005819612560841001
379.09,-0.0006101002807788
379.0925,-0.0006390775956582
379.095,-0.0006688891079382
379.0975,-0.0006995362165638999
379.1,-0.0007310252708965
379.1025,-0.0007633669678966
379.105,-0.0007965754425255999
379.1075,-0.0008306673035044
379.11,-0.0008656598201390999
379.1125,-0.0009015693033066
379.115,-0.0009384090840067
379.1175,-0.0009761871053145
379.12,-0.0010149036653420002
379.1225,-0.0010545491039685
379.125,-0.0010951014979918
379.1275,-0.0011365247128082999
379.13,-0.0011787666916341
379.1325,-0.0012217581793952002
379.135,-0.0012654111741189
379.1375,-0.0013096185377245
379.14,-0.0013542527378151
379.1425,-0.001399166008068
379.145,-0.0014441894609269
379.1475,-0.0014891336884923
379.15,-0.001533788995013
379.1525,-0.0015779270806755
379.155,-0.0016213030118936
379.1575,-0.0016636585257966002
379.16,-0.0017047262696158001
379.1625,-0.0017442350901704
379.165,-0.0017819160197525001
379.1675,-0.0018175087627116
379.17,-0.0018507682047395999
379.1725,-0.0018814705806581
379.175,-0.0019094187286080998
379.1775,-0.0019344464630425
379.18,-0.0019564214515238
379.1825,-0.0019752467511255
379.185,-0.0019908611074374
379.1875,-0.0020032377153748
379.19,-0.0020123823352892
379.1925,-0.0020183302627814
379.195,-0.0020211430107138
379.1975,-0.0020209037304234003
379.2,-0.0020177130859331
379.2025,-0.0020116839242621002
379.205,-0.0020029366793355
379.2075,-0.0019915942364931
379.21,-0.0019777773044985
379.2125,-0.0019616003367475
379.215,-0.0019431684196769999
379.2175,-0.0019225752573748
379.22,-0.0018999019096884
379.2225,-0.0018752169476348001
379.225,-0.0018485769988102999
379.2275,-0.0018200282037004
379.23,-0.0017896081064884
379.2325,-0.0017573475969645
379.235,-0.0017232740611311
379.2375,-0.001687414842507
379.24,-0.0016498014348279
379.2425,-0.0016104743445423
379.245,-0.001569488225606
379.2475,-0.0015269162492733
379.25,-0.0014828541646866999
379.2525,-0.0014374219306681
379.255,-0.0013907642515104
379.2575,-0.001343048442971
379.26,-0.0012944607044693
379.2625,-0.0012452009674845
379.265,-0.0011954760643579
379.2675,-0.0011454936165956999
379.27,-0.0010954544638738998
379.2725,-0.0010455472186458
379.275,-0.0009959425650399
379.2775,-0.0009467895011814001
379.28,-0.0008982131030638
379.2825,-0.0008503139652129
379.285,-0.0008031694537806999
379.2875,-0.0007568365032683001
379.29,-0.000711355666528
379.2925,-0.0006667563798324
379.295,-0.0006230616851414
379.2975,-0.0005802934375272999
379.3,-0.0005384761908589
379.3025,-0.0004976399612255
379.305,-0.0004578215582815
379.3075,-0.00041906429897300003
379.31,-0.0003814174410637
379.3125,-0.00034493338909250004
379.315,-0.0003096661459286
379.3175,-0.0002756683304846
379.32,-0.00024298921959700002
379.3225,-0.0002116729251622
379.325,-0.00018175700015
379.3275,-0.0001532714133439
379.33,-0.00012623780474950002
379.3325,-0.0001006691882113
379.335,-7.656955769830001e-05
379.3375,-5.3934524779999995e-05
379.34,-3.2751090503e-05
379.3425,-1.29986874359e-05
379.345,5.3494160786e-06
379.3475,2.2325789251200003e-05
379.35,3.7966823593199995e-05
379.3525,5.23125122063e-05
379.355,6.54053494786e-05
379.3575,7.72904559687e-05
379.36,8.80156757097e-05
379.3625,9.76322382913e-05
379.365,0.0001061949735229
379.3675,0.000113762516046
379.37,0.0001203971774683
379.3725,0.00012616384264309998
379.375,0.0001311287516351
379.3775,0.0001353576507832
379.38,0.0001389139120215
379.3825,0.0001418566217403
379.385,0.0001442388813842
379.3875,0.00014610651474
379.39,0.00014749714394200002
379.3925,0.0001484399111959
379.395,0.00014895535784189998
379.3975,0.0001490561286965
379.4,0.0001487477012342
379.4025,0.0001480294563784
379.405,0.0001468957980831
379.4075,0.00014533722060480002
379.41,0.0001433411941149
379.4125,0.0001408929697345
379.415,0.0001379757436696
379.4175,0.00013457122079989998
379.42,0.0001306592898697
379.4225,0.0001262179921727
379.425,0.0001212231987314
379.4275,0.000115648368621
379.43,0.00010946444743809999
379.4325,0.0001026398030044
379.435,9.5140548114e-05
379.4375,8.693087832919999e-05
379.44,7.79740451298e-05
379.4425,6.823300646219999e-05
379.445,5.76716929936e-05
379.4475,4.6256369753e-05
379.45,3.39567706181e-05
379.4525,2.0747100815099998e-05
379.455,6.6076192205e-06
379.4575,-8.475046420599999e-06
379.46,-2.4506668107300002e-05
379.4625,-4.1485592922299996e-05
379.465,-5.94021632406e-05
379.4675,-7.823950591699999e-05
379.47,-9.7973249268e-05
379.4725,-0.00011857280771669999
379.475,-0.0001400020823511
379.4775,-0.0001622201826074
379.48,-0.0001851825784312
379.4825,-0.00020884217011879998
379.485,-0.0002331498705994
379.4875,-0.0002580556504075
379.49,-0.0002835092604165
379.4925,-0.0003094606776524
379.495,-0.0003358606525002
379.4975,-0.0003626611134094
379.5,-0.0003898152669927
379.5025,-0.0004172777711638
379.505,-0.0004450048173652
379.5075,-0.00047295435657680003
379.51,-0.0005010856087321001
379.5125,-0.0005293594176035
379.515,-0.0005577381623163
379.5175,-0.0005861856292507999
379.52,-0.000614667030213
379.5225,-0.0006431489666447
379.525,-0.0006715992687125
379.5275,-0.0006999870697067
379.53,-0.0007282823776796
379.5325,-0.0007564562914636
379.535,-0.0007844805027193999
379.5375,-0.0008123270169225
379.54,-0.0008399683603996
379.5425,-0.0008673768673431
379.545,-0.0008945248540453
379.5475,-0.0009213842672605
379.55,-0.0009479268270274
379.5525,-0.0009741238551304
379.555,-0.0009999465283114
379.5575,-0.0010253660576119
379.56,-0.0010503537813057
379.5625,-0.0010748818016329
379.565,-0.0010989230804845
379.5675,-0.0011224518223992
379.57,-0.0011454435440610001
379.5725,-0.0011678760000987001
379.575,-0.0011897286944865999
379.5775,-0.0012109835263473
379.58,-0.001231624604755
379.5825,-0.0012516384491391
379.585,-0.0012710138633886
379.5875,-0.001289741761656
379.59,-0.0013078149638594998
379.5925,-0.0013252279840862999
379.595,-0.0013419763115933999
379.5975,-0.0013580564463080002
379.6,-0.0013734650011279
379.6025,-0.0013881986882213
379.605,-0.0014022533420255
379.6075,-0.0014156239219474
379.61,-0.0014283034224629998
379.6125,-0.0014402832530177
379.615,-0.0014515519840279
379.6175,-0.0014620955895833
379.62,-0.0014718970965499
379.6225,-0.0014809365297748
379.625,-0.0014891911762923002
379.6275,-0.0014966360012309999
379.63,-0.0015032439491221
379.6325,-0.0015089872376082
379.635,-0.0015138381094514
379.6375,-0.0015177703682421
379.64,-0.0015207601490055
379.6425,-0.0015227880941071999
379.645,-0.0015238400886563
379.6475,-0.0015239087834069
379.65,-0.0015229945349574
379.6525,-0.0015211055907477001
379.655,-0.001518258333055
379.6575,-0.0015144766289893002
379.66,-0.001509790364187
379.6625,-0.001504234529705
379.665,-0.0014978465541146
379.6675,-0.0014906649319949999
379.67,-0.0014827272315271
379.6725,-0.0014740685126872
379.675,-0.0014647199410404
379.6775,-0.0014547082926343999
379.68,-0.0014440551571938
379.6825,-0.0014327774499146
379.685,-0.0014208873272603
379.6875,-0.0014083928927591


==> Data/PlatooningTruck/processed-Force_truck2-truck-head-new.dat <==
T,value
368.002,0.01042610113472112
368.005,0.01042390618766068
368.007,0.01042139712772894
368.01,0.010418573125077829
368.012,0.01041543322573126
368.015,0.01041197606660781
368.017,0.0104081994835361
368.02,0.010404099649257792
368.022,0.01039967098142861
368.025,0.01039490539960604
368.027,0.010389792380235251
368.03,0.0103843186856252
368.032,0.01037846851492002
368.035,0.01037222368506371
368.037,0.01036556410476112
368.04,0.01035846807143168
368.042,0.01035091266716159
368.045,0.010342874531661531
368.047,0.0103343295542198
368.05,0.010325253626677
368.052,0.010315621835403521
368.055,0.01030540849130457
368.057,0.01029458624484155
368.06,0.01028312527007765
368.062,0.010270992493748412
368.065,0.01025815054335199
368.067,0.01024455702126211
368.07,0.01023016365785579
368.072,0.010214915783655909
368.075,0.010198751984482599
368.077,0.01018160378960613
368.08,0.0101633960869032
368.082,0.01014404757400487
368.085,0.010123471958436799
368.087,0.010101579433742779
368.09,0.010078279470593289
368.092,0.010053483038858611
368.095,0.0100271062286572
368.097,0.009999074077571059
368.1,0.009969323996823671
368.102,0.00993780943512636
368.105,0.009904502740190809
368.107,0.00986939775291771
368.11,0.00983251070985389
368.112,0.00979388045923418
368.115,0.0097535671442086
368.117,0.009711649676162781
368.12,0.00966822235023802
368.122,0.00962339129285941
368.125,0.009577270892873491
368.127,0.00952998114500478
368.13,0.00948164556473079
368.132,0.00943239001518154
368.135,0.009382342059165761
368.137,0.009331630397523641
368.14,0.00928038425390685
368.142,0.00922873279198661
368.145,0.009176804621986539
368.147,0.009124727639635151
368.15,0.00907262927732959
368.152,0.00902063741830484
368.155,0.008968881617398521
368.157,0.00891749437980388
368.16,0.00886661246450932
368.162,0.008816377552119009
368.165,0.00876693663526088
368.167,0.00871844150918118
368.17,0.00867104802583627
368.172,0.00862491473788373
368.175,0.00858020108157578
368.177,0.00853706567316269
368.18,0.00849566399209979
368.182,0.00845614649466509
368.185,0.00841865655708101
368.187,0.00838332835133457
368.19,0.008350284796891741
368.192,0.00831963563350139
368.195,0.00829147574298562
368.197,0.008265883594412191
368.2,0.00824292018065087
368.202,0.00822262892382293
368.205,0.00820503602034259
368.207,0.00819015162906056
368.21,0.0081779722161228
368.212,0.00816848234273412
368.215,0.008161657970855319
368.217,0.0081574678984061
368.22,0.008155875563294161
368.222,0.00815683892314889
368.225,0.00816030943896017
368.227,0.00816622986691288
368.23,0.00817453129381152
368.232,0.008185129642890001
368.235,0.00819792241710752
368.237,0.00821278551302882
368.24,0.008229571370302311
368.242,0.008248107077126029
368.245,0.00826819434762402
368.247,0.008289609927525799
368.25,0.00831210752416274
368.252,0.00833542018697437
368.255,0.00835926447654084
368.257,0.00838334436532391
368.26,0.008407356559132221
368.262,0.00843099559349859
368.265,0.00845395920767314
368.267,0.00847595319362518
368.27,0.0084966958324537
368.272,0.00851592189170638
368.275,0.00853338567660169
368.277,0.0085488634325544
368.28,0.008562155489609381
368.282,0.008573087376075369
368.285,0.00858151128587062
368.287,0.00858730694597179
368.29,0.00859038230166489
368.292,0.00859067437449679
368.295,0.008588149591413831
368.297,0.00858280431738401
368.3,0.00857466457018457
368.302,0.0085637853776474
368.305,0.00855024972905745
368.307,0.008534166439592579
368.31,0.008515667424309611
368.312,0.00849490445918364
368.315,0.008472045152105591
368.317,0.00844726922776259
368.32,0.00842076426680561
368.322,0.00839272224872992
368.325,0.0083633365937792
368.327,0.00833279953237765
368.33,0.008301300500600751
368.332,0.00826902496547998
368.335,0.00823615346413303
368.337,0.0082028611000158
368.34,0.00816931708558535
368.342,0.00813568420646461
368.345,0.0081021187076109
368.347,0.0080687697828772
368.35,0.00803577919187211
368.352,0.00800328166342901
368.355,0.007971404366773049
368.357,0.0079402674647065
368.36,0.007909984058802949
368.362,0.00788066061221937
368.365,0.00785239775502781
368.367,0.007825290245848871
368.37,0.00779942803690183
368.372,0.00777489666255169
368.375,0.00775177781725449
368.377,0.00773014977609575
368.38,0.00771008773512281
368.382,0.00769166338696344
368.385,0.00767494481634413
368.387,0.007659995579201239
368.39,0.007646873715892411
368.392,0.00763563032300602
368.395,0.007626308669479429
368.397,0.007618942422709131
368.4,0.00761355497866896
368.402,0.0076101585033232794
368.405,0.00760875345183785
368.407,0.00760932899049378
368.41,0.007611862950491729
368.4125,0.00761632318346326
368.415,0.00762266817597241
368.4175,0.00763084926073161
368.42,0.00764081122860321
368.4225,0.007652494709218909
368.425,0.00766583705809236
368.4275,0.007680774303246939
368.43,0.00769724203304256
368.4325,0.00771517700911667
368.435,0.007734517926025629
368.4375,0.00775520674649431
368.44,0.00777718935366208
368.4425,0.00780041631092412
368.445,0.00782484323576209
368.4475,0.00785043050565394
368.45,0.00787714294246766
368.4525,0.00790494845882594
368.455,0.007933816544947389
368.4575,0.00796371635056379
368.46,0.00799461505721983
368.4625,0.008026476192658649
368.465,0.00805925885510456
368.4675,0.00809291721794668
368.47,0.00812740131854169
368.4725,0.00816265744882895
368.475,0.00819862939417627
368.4775,0.008235259153551399
368.48,0.00827248721772213
368.4825,0.00831025244928586
368.485,0.00834849094511929
368.4875,0.008387135030453621
368.49,0.00842611136515842
368.4925,0.00846533967914035
368.495,0.00850473146724336
368.4975,0.00854418940695027
368.5,0.00858360751998215
368.5025,0.00862287170798738
368.505,0.00866186149162784
368.5075,0.00870045145354614
368.51,0.00873851400193085
368.5125,0.00877592103475558
368.515,0.00881254695911789
368.5175,0.00884827049595389
368.52,0.00888297715674769
368.5225,0.0089165608070215
368.525,0.008948925904924038
368.5275,0.00897998871430216
368.53,0.00900967893957253
368.5325,0.00903794086308521
368.535,0.00906473415488618
368.5375,0.00909003456227991
368.54,0.009113834134093059
368.5425,0.00913614098684061
368.545,0.00915697881099675
368.5475,0.00917638583156918
368.55,0.009194413524379072
368.5525,0.00921112503494584
368.555,0.00922659346517744
368.5575,0.00924089985266217
368.56,0.009254131416665699
368.5625,0.00926637964672781
368.565,0.0092777386336589
368.5675,0.00928830352153396
368.57,0.00929816935878452
368.5725,0.00930743004978433
368.575,0.009316177509428451
368.5775,0.009324501404710759
368.58,0.00933248854709134
368.5825,0.009340222793263079
368.585,0.00934778484471565
368.5875,0.00935525191879806
368.59,0.00936269747978487
368.5925,0.00937019072314607
368.595,0.0093777959986239
368.5975,0.00938557198461582
368.6,0.00939357096906783
368.6025,0.00940183774707095
368.605,0.00941040909947028
368.6075,0.00941931296117514
368.61,0.00942856808497523
368.6125,0.00943818395835971
368.615,0.00944816094253622
368.6175,0.00945849094225354
368.62,0.00946915811292251
368.6225,0.00948014004424078
368.625,0.0094914087598158
368.6275,0.00950293210019274
368.63,0.00951467475118095
368.6325,0.0095265995899861
368.635,0.00953866826433479
368.6375,0.00955084268190962
368.64,0.00956308553347448
368.6425,0.0095753612084005
368.645,0.00958763666028928
368.6475,0.009599882148792179
368.65,0.009612071906125941
368.6525,0.00962418483678735
368.655,0.00963620474906151
368.6575,0.00964812079533207
368.66,0.00965992715058354
368.6625,0.00967162274130081
368.665,0.00968321074556488
368.6675,0.00969469765583835
368.67,0.00970609223264246
368.6725,0.00971740463742766
368.675,0.00972864519003205
368.6775,0.0097398232549316
368.68,0.00975094623448472
368.6825,0.00976201869207396
368.685,0.009773041621248379
368.6875,0.00978401151846529
368.69,0.009794919895840401
368.6925,0.009805752927507221
368.695,0.009816491331888241
368.6975,0.009827109643466411
368.7,0.009837577004680239
368.7025,0.00984785673831374
368.705,0.00985790710259988
368.7075,0.00986768130441751
368.71,0.00987712863969719
368.7125,0.00988619467431305
368.715,0.00989482222967412
368.7175,0.00990295235241106
368.72,0.00991052495375226
368.7225,0.00991747981149904
368.725,0.00992375740139927
368.7275,0.00992929974762416
368.73,0.00993405125705297
368.7325,0.0099379592779675
368.735,0.0099409748054632
368.7375,0.00994305275317487
368.74,0.00994415214321962
368.7425,0.00994423636775957
368.745,0.0099432728239744
368.7475,0.00994123240984301
368.75,0.00993808944913701
368.7525,0.00993382046650498
368.755,0.00992840373085869
368.7575,0.009921818442049191
368.76,0.00991404349622544
368.7625,0.0099050568337837
368.765,0.009894834572001089
368.7675,0.00988334957794656
368.77,0.009870571382791701
368.7725,0.00985646503620095
368.775,0.00984099071041868
368.7775,0.00982410347755193
368.78,0.009805753212750791
368.7825,0.00978588504879258
368.785,0.00976444005316853
368.7875,0.009741356328476279
368.79,0.00971657063102006
368.7925,0.00969002009441551
368.795,0.00966164453900458
368.7975,0.00963138869517546
368.8,0.0095992044296883
368.8025,0.00956505289030823
368.805,0.00952890626524373
368.8075,0.009490749331194601
368.81,0.00945057973009817
368.8125,0.009408408677591289
368.815,0.00936426042457238
368.8175,0.00931817150346763
368.82,0.00927018993260113
368.8225,0.00922037402766005
368.825,0.00916879156775644
368.8275,0.00911551927448168
368.83,0.00906064239194704
368.8325,0.00900425485371094
368.835,0.00894645953718623
368.8375,0.00888736920783104
368.84,0.008827106868812381
368.8425,0.00876580671315271
368.845,0.00870361459295551
368.8475,0.00864068825051652
368.85,0.00857719757972763
368.8525,0.008513324052572711
368.855,0.00844926036622683
368.8575,0.00838520924965202
368.86,0.008321383133107001
368.8625,0.00825800253975009
368.865,0.00819529552015157
368.8675,0.00813349655410114
368.87,0.00807284583731216
368.8725,0.00801358858501768
368.875,0.00795597425015545
368.8775,0.007900255956747981
368.88,0.007846689306174189
368.8825,0.00779553090204349
368.885,0.0077470367824858605
368.8875,0.00770145960595555
368.89,0.00765904559336331
368.8925,0.00762003099174054
368.895,0.007584638558340589
368.8975,0.007553073342864
368.9,0.00752552007612348
368.9025,0.00750213995841844
368.905,0.0074830687838219005
368.9075,0.007468415817066571
368.91,0.00745826299041583
368.9125,0.0074526648786166294
368.915,0.00745164919793468
368.9175,0.00745521691496398
368.92,0.007463343513033
368.9225,0.00747597999950488
368.925,0.00749305397637942
368.9275,0.00751447116330734
368.93,0.00754011732462233
368.9325,0.00756985914267557
368.935,0.00760354637939481
368.9375,0.00764101307754808
368.94,0.00768207878511598
368.9425,0.0077265497302716896
368.945,0.0077742192849595
368.9475,0.0078248685106765
368.95,0.00787826623265107
368.9525,0.00793416855361258
368.955,0.0079923191418622
368.9575,0.008052448680429161
368.96,0.00811427621173181
368.9625,0.00817750984592161
368.965,0.00824185022433868
368.9675,0.008306993770054581
368.97,0.00837263774431891
368.9725,0.00843848527499731
368.975,0.00850425095220746
368.9775,0.008569665330841091
368.98,0.0086344782775703
368.9825,0.00869846148704359
368.985,0.00876140824075402
368.9875,0.00882313296559872
368.99,0.00888346929142307
368.9925,0.00894226749875235
368.995,0.0089993928347281
368.9975,0.00905472404704669
369.0,0.009108152436201718
369.0025,0.00915958253404519
369.005,0.00920893187714299
369.0075,0.00925613248924928
369.01,0.0093011312068754
369.0125,0.00934388915094899
369.015,0.009384381536076751
369.0175,0.0094225952304845
369.02,0.00945852667855631
369.0225,0.00949217887136324
369.025,0.00952355822158758
369.0275,0.00955267256385913
369.03,0.00957952946650033
369.0325,0.00960413562868925
369.035,0.00962649751354895
369.0375,0.00964662264056249
369.04,0.009664520783206981
369.0425,0.009680206125221219
369.045,0.009693698324388149
369.0475,0.00970502266852738
369.05,0.00971421058540995
369.0525,0.00972129897997716
369.055,0.00972632868855496
369.0575,0.00972934412858
369.06,0.00973039178420845
369.0625,0.009729520350326001
369.065,0.00972678038493566
369.0675,0.009722225558037471
369.07,0.00971591343958037
369.0725,0.00970790752480036
369.075,0.00969827834782648
369.0775,0.00968710547877362
369.08,0.00967447875351336
369.0825,0.00966049869042346
369.085,0.00964527724673354
369.0875,0.00962893717755797
369.09,0.00961161141053039
369.0925,0.009593441724739879
369.095,0.009574577071272811
369.0975,0.009555171638562602
369.1,0.009535382617945665
369.1025,0.009515367841821689
369.105,0.009495283515916752
369.1075,0.009475281825641623
369.11,0.009455508808543556
369.1125,0.009436102241644914
369.115,0.009417189850268008
369.1175,0.009398887973447692
369.12,0.009381299928824152
369.1225,0.009364515414631975
369.125,0.009348609791781452
369.1275,0.009333643700840007
369.13,0.009319662707816487
369.1325,0.009306697892365377
369.135,0.009294765798699284
369.1375,0.009283869010624017
369.14,0.009273996924695735
369.1425,0.00926512640739712
369.145,0.00925722290123638
369.1475,0.009250241325861436
369.15,0.009244127700095526
369.1525,0.009238820017477434
369.155,0.009234250142119222
369.1575,0.009230344816062871
369.16,0.00922702761525035
369.1625,0.009224219823187302
369.165,0.00922184194891479
369.1675,0.00921981492308161
369.17,0.009218060698512661
369.1725,0.00921650360248531
369.175,0.009215070535499251
369.1775,0.00921369171784909
369.18,0.009212300814293929
369.1825,0.00921083537203078
369.185,0.009209236119756539
369.1875,0.009207447182639621
369.19,0.00920541530858474
369.1925,0.009203089125796619
369.195,0.00920041864674684
369.1975,0.00919735438333455
369.2,0.009193847094148621
369.2025,0.00918984675161233
369.205,0.009185303089830099
369.2075,0.009180165147110071
369.21,0.009174381617173129
369.2125,0.00916790082023863
369.215,0.009160671175595901
369.2175,0.00915264089485271
369.22,0.00914375818867684
369.2225,0.00913397076442623
369.225,0.009123225837783279
369.2275,0.00911146952748724
369.23,0.00909864714908109
369.2325,0.00908470293705913
369.235,0.009069580608325729
369.2375,0.00905322383715528
369.24,0.009035576946852619
369.2425,0.009016585765412909
369.245,0.008996198452080521
369.2475,0.008974366217208669
369.25,0.00895104421952778
369.2525,0.008926191799418209
369.255,0.00889977379520979
369.2575,0.00887176053798843
369.26,0.00884212879262955
369.2625,0.008810862504651509
369.265,0.008777952922679211
369.2675,0.0087433993630272
369.27,0.00870720953959065
369.2725,0.00866939905033106
369.275,0.00862999219397521
369.2775,0.008589020814191049
369.28,0.008546525072370739
369.2825,0.00850255260388834
369.285,0.00845715863124859
369.2875,0.008410406065323069
369.29,0.0083623649232636
369.2925,0.008313112206504901
369.295,0.00826273138795179
369.2975,0.0082113117244531
369.3,0.00815894747876464
369.3025,0.00810573733040637
369.305,0.00805178361521109
369.3075,0.00799719181517
369.31,0.00794207030637691
369.3125,0.00788653033177297
369.315,0.0078306857266879
369.3175,0.0077746535549920405
369.32,0.0077185538223440596
369.3225,0.0076625096399466006
369.325,0.007606646963105161
369.3275,0.00755109403579089
369.33,0.00749598102181347
369.3325,0.00744143872089263
369.335,0.00738759777673965
369.3375,0.0073345877324440195
369.34,0.007282535744559141
369.3425,0.00723156601239562
369.345,0.0071817988994115805
369.3475,0.00713335065940597
369.35,0.00708633278350498
369.3525,0.00704085211485174
369.355,0.006997010487590339
369.3575,0.00695490432734647
369.36,0.00691462454601205
369.3625,0.00687625582052747
369.365,0.00683987606656977
369.3675,0.00680555564824537
369.37,0.006773356628090601
369.3725,0.00674333204068001
369.375,0.006715525190442159
369.3775,0.00668996923108308
369.38,0.0066666870668179
369.3825,0.00664569115300261
369.385,0.00662698380916973
369.3875,0.00661055748676043
369.39,0.00659639535255445
369.3925,0.0065844714292877
369.395,0.00657475116596443
369.3975,0.00656719142745445
369.4,0.00656174059558064
369.4025,0.00655833819859265
369.405,0.00655691461533348
369.4075,0.00655739040959666
369.41,0.00655967580388212
369.4125,0.0065636701628524795
369.415,0.00656926175489547
369.4175,0.00657632767339399
369.42,0.00658473461551366
369.4225,0.00659433975410184
369.425,0.00660499243390487
369.4275,0.00661653613569773
369.43,0.00662881087742454
369.4325,0.00664165627845048
369.435,0.00665491406570837
369.4375,0.00666843082984192
369.44,0.00668206101484523
369.4425,0.0066956688630853
369.445,0.00670913018011126
369.4475,0.006722333609953939
369.45,0.00673518120261521
369.4525,0.00674758778494542
369.455,0.00675948060952781
369.4575,0.00677079758075806
369.46,0.00678148578513581
369.4625,0.0067914995072625405
369.465,0.00680079914856113
369.4675,0.00680934954709964
369.47,0.00681712001344088
369.4725,0.00682408384109541
369.475,0.00683021983959961
369.4775,0.00683551309249176
369.48,0.0068399567363965795
369.4825,0.00684355377690988
369.485,0.00684631850787395
369.4875,0.006848277719141631
369.49,0.00684947133402391
369.4925,0.006849952196515
369.495,0.006849785329597241
369.4975,0.00684904610201985
369.5,0.00684781828616291
369.5025,0.00684619145188449
369.505,0.00684425801585591
369.5075,0.0068421109677990095
369.51,0.0068398412756206
369.5125,0.0068375363730581095
369.515,0.00683527902383409
369.5175,0.00683314683392089
369.52,0.00683121255441785
369.5225,0.00682954459633342
369.525,0.00682820779747099
369.5275,0.00682726446231665
369.53,0.00682677482221945
369.5325,0.00682679746386667
369.535,0.0068273893242521404
369.5375,0.006828605111435
369.54,0.006830496625795691
369.5425,0.00683311186689105
369.545,0.006836493912710241
369.5475,0.00684068036664392
369.55,0.006845702419859371
369.5525,0.0068515848627980006
369.555,0.0068583460064877205
369.5575,0.00686599781497105
369.56,0.0068745465314525595
369.5625,0.00688399311695617
369.565,0.00689433337178398
369.5675,0.00690555862328262
369.57,0.00691765553229656
369.5725,0.006930606252713941
369.575,0.00694438816619339
369.5775,0.00695897368317215
369.58,0.00697433021075561
369.5825,0.00699041994688367
369.585,0.0070072000594802
369.5875,0.007024622877684771
369.59,0.0070426364190734
369.5925,0.00706118492946854
369.595,0.007080209570745929
369.5975,0.00709964895733872
369.6,0.007119440098751389
369.6025,0.00713951857847647
369.605,0.0071598190629282
369.6075,0.00718027554769363
369.61,0.0072008210818991294
369.6125,0.00722138797570486
369.615,0.00724190735471708
369.6175,0.007262309005224919
369.62,0.0072825211832575
369.6225,0.0073024705088592
369.625,0.00732208205108017
369.6275,0.00734127936437479
369.63,0.0073599848965072
369.6325,0.007378120589658669
369.635,0.00739560818212466
369.6375,0.00741237019440841
369.64,0.00742833060579813
369.6425,0.00744341585913115
369.645,0.00745755565993922
369.6475,0.0074706837992765595
369.65,0.007482739163035611
369.6525,0.00749366610404325
369.655,0.007503415202250999
369.6575,0.00751194349941487
369.66,0.00751921457387036
369.6625,0.0075251987204107
369.665,0.00752987245836292
369.6675,0.00753321823077202
369.67,0.00753522382519179
369.6725,0.00753588151718105
369.675,0.0075351873399091595
369.6775,0.00753314017616649
369.68,0.00752974082657783
369.6825,0.0075249913743198
369.685,0.007518894138330311
369.6875,0.00751145148361911
369.69,0.00750266532266601
369.6925,0.00749253717330992
369.695,0.00748106841212568
369.6975,0.0074682610760924105
369.7,0.00745411874055164
369.7025,0.00743864775916174
369.705,0.007421858819055779
369.7075,0.007403768104100981
369.71,0.007384398904973856
369.7125,0.007363782537744828
369.715,0.0073419591970783175
369.7175,0.0073189786014469975
369.72,0.0072949001114538115
369.7225,0.007269792669857563
369.725,0.007243734655997944
369.7275,0.007216813746014886
369.73,0.007189126706055872
369.7325,0.007160779101967253
369.735,0.007131885542475888
369.7375,0.00710256923025004
369.74,0.007072961990753238
369.7425,0.007043203878489106
369.745,0.007013442397140709
369.7475,0.006983831461610939
369.75,0.006954529995068042
369.7525,0.006925699999297378
369.755,0.006897504425164575
369.7575,0.0068701048834923445
369.76,0.006843659223450905
369.7625,0.006818319335864849
369.765,0.006794229009133717
369.7675,0.006771522231167992
369.77,0.00675032204824119
369.7725,0.006730739321248895
369.775,0.006712872286180437
369.7775,0.0066968061682953555
369.78,0.0066826131555038845
369.7825,0.006670352387644503
369.785,0.006660070515461827
369.7875,0.00665180204567367
369.79,0.00664556995042802
369.7925,0.0066413866203493535
369.795,0.006639254206962849
369.7975,0.00663916554790498
369.8,0.00664110443741019
369.8025,0.006645046227481864
369.805,0.0066509576868377385
369.8075,0.006658797545745485
369.81,0.006668516329736409
369.8125,0.00668005719631802
369.815,0.006693356555578435
369.8175,0.00670834533389451
369.82,0.00672495055564764
369.8225,0.006743097315253505
369.825,0.00676271078430756
369.8275,0.006783718391052205
369.83,0.006806051609763432
369.8325,0.0068296475055595815
369.835,0.006854449640727683
369.8375,0.006880408652469292
369.84,0.006907482010957872
369.8425,0.006935633558907945
369.845,0.00696483249304938
369.8475,0.0069950521053021445
369.85,0.007026268599250989
369.8525,0.007058459569608571
369.855,0.007091603145773001
369.8575,0.007125676605461763
369.86,0.007160656118236182
369.8625,0.007196515982897224
369.865,0.007233228667964047
369.8675,0.007270764505224553
369.87,0.0073090919454692925
369.8725,0.0073481772322008514
369.875,0.007387984576034744
369.8775,0.007428475729987785
369.88,0.007469609863168724
369.8825,0.0075113429508700605
369.885,0.007553627862379626
369.8875,0.007596414143908164
369.89,0.007639648419445017
369.8925,0.007683275011142336
369.895,0.007727236900629419
369.8975,0.007771477105958768
369.9,0.007815940228879896
369.9025,0.007860574078736837
369.905,0.007905331247883793
369.9075,0.007950170648614602
369.91,0.00799505851359478
369.9125,0.00803996900529082
369.915,0.008084884656794392
369.9175,0.008129795926629215
369.92,0.0081747005261412
369.9225,0.008219602330568239
369.925,0.008264510109389672
369.9275,0.008309435888351525
369.93,0.008354393676175641
369.9325,0.008399397948546015
369.935,0.008444462546579478
369.9375,0.008489599766880556
369.94,0.008534819832683707
369.9425,0.008580130597984558
369.945,0.008625537631365233
369.9475,0.008671044264614633
369.95,0.008716652375155972
369.9525,0.00876236237017506
369.955,0.008808173877865134
369.9575,0.00885408598218598
369.96,0.008900097461642378
369.9625,0.008946206799281568
369.965,0.00899241221451032
369.9675,0.009038711264525151
369.97,0.009085100825957124
369.9725,0.009131576595520038
369.975,0.009178132848060789
369.9775,0.009224762022904875
369.98,0.009271454436595224
369.9825,0.009318198266025252
369.985,0.009364978894453637
369.9875,0.0094117791335171
369.99,0.0094585790231294
369.9925,0.009505355889774048
369.995,0.009552084347288955
369.9975,0.009598736613247826
370.0,0.009645282484634383
370.0025,0.009691689504212021
370.005,0.009737923173990939
370.0075,0.00978394696518841
370.01,0.009829722378983509
370.0125,0.009875208870664422
370.015,0.009920363920369582
370.0175,0.009965143087022059
370.02,0.010009500053356565
370.0225,0.010053386915242872
370.025,0.01009675460080865
370.0275,0.010139552951456306
370.03,0.010181731803093624
370.0325,0.010223241071060572
370.035,0.010264031602070928
370.0375,0.010304055827164515
370.04,0.010343267881665074
370.0425,0.010381624533159398
370.045,0.010419085406484499
370.0475,0.0104556132927269
370.05,0.010491174545235534
370.0525,0.010525739141642959
370.055,0.010559280899897557
370.0575,0.010591777359302527
370.06,0.010623209614562234
370.0625,0.010653562082835905
370.065,0.01068282182179296
370.0675,0.010710978039676034
370.07,0.010738021425366171
370.0725,0.010763943153447917
370.075,0.010788734314278282
370.0775,0.01081238510105274
370.08,0.010834884147868741
370.0825,0.010856218173786202
370.085,0.01087637146487909
370.0875,0.01089532581028117
370.09,0.0109130603962207
370.0925,0.01092955191904623
370.095,0.01094477494924259
370.0975,0.0109587023274383
370.1,0.01097130577740458
370.1025,0.01098255671705131
370.105,0.01099242697541639
370.1075,0.01100089013066062
370.11,0.011007922231059689
370.1125,0.01101350295300188
370.115,0.01101761657699242
370.1175,0.01102025297266509
370.12,0.01102140814879927
370.1225,0.01102108492234533
370.125,0.011019293560461099
370.1275,0.01101605160954732
370.13,0.01101138446229764
370.1325,0.01100532456974161
370.135,0.01099791192130358
370.1375,0.010989192917851151
370.14,0.01097922013075084
370.1425,0.01096805098191386
370.145,0.010955747485847881
370.1475,0.0109423744806906
370.15,0.010927999036244489
370.1525,0.010912689237996629
370.155,0.010896513456130531
370.1575,0.01087953943452232
370.16,0.01086183395372736
370.1625,0.01084346236495073
370.165,0.01082448859300791
370.1675,0.0108049751412733
370.17,0.01078498325662086
370.1725,0.01076457325035941
370.175,0.01074380453916303
370.1775,0.01072273615700563
370.18,0.010701426823096301
370.1825,0.01067993515982027
370.185,0.010658319904685989
370.1875,0.0106366400022768
370.19,0.010614954573205
370.1925,0.010593323180070769
370.195,0.010571805562417491
370.1975,0.01055046157768772
370.2,0.01052935084817561
370.2025,0.01050853278298436
370.205,0.010488065878978051
370.2075,0.0104680078237448
370.21,0.01044841495155973
370.2125,0.01042934243836211
370.215,0.01041084405273706
370.2175,0.01039297235691094
370.22,0.010375778274750001
370.2225,0.01035931121477455
370.225,0.01034361803417192
370.2275,0.010328742342820399
370.23,0.01031472308931522
370.2325,0.01030159260399266
370.235,0.01028937517096276
370.2375,0.01027808500413663
370.24,0.01026772428624755
370.2425,0.01025828233887666
370.245,0.010249734347464269
370.2475,0.0102420409863151
370.25,0.01023514872859743
370.2525,0.01022899001332788
370.255,0.01022348421835062
370.2575,0.01021853844130539
370.26,0.01021404858059057
370.2625,0.01020990041932243
370.265,0.01020597043328906
370.2675,0.0102021267049048
370.27,0.010198230209172019
370.2725,0.01019413532563913
370.275,0.01018969143037472
370.2775,0.010184743772943929
370.28,0.01017913565940866
370.2825,0.01017270953933041
370.285,0.01016530940279925
370.2875,0.01015678256047496
370.29,0.01014698168664688
370.2925,0.010135766643307368
370.295,0.0101230060992393
370.2975,0.010108578805111328
370.3,0.010092374604579851
370.3025,0.01007429528339291
370.305,0.010054254931489821
370.3075,0.01003218042409509
370.31,0.010008011747801871
370.3125,0.00998170234544257
370.315,0.009953219599646011
370.3175,0.0099225450751771
370.32,0.00988967506496572
370.3225,0.00985462078862099
370.325,0.00981740822013193
370.3275,0.00977807816716564
370.33,0.00973668529315155
370.3325,0.009693297508767771
370.335,0.00964799462932173
370.3375,0.00960086687482881
370.34,0.009552013365892639
370.3425,0.009501540468584929
370.345,0.00944956016032563
370.3475,0.00939618859936566
370.35,0.009341544730869799
370.3525,0.0092857492268031
370.355,0.00922892347301862
370.3575,0.00917118881884816
370.36,0.00911266573719315
370.3625,0.00905347330331957
370.365,0.00899372832125074
370.3675,0.008933544891664
370.37,0.00887303338008165
370.3725,0.0088122998628635
370.375,0.00875144538189476
370.3775,0.00869056522166832
370.38,0.008629748754766495
370.3825,0.008569078800830762
370.385,0.008508632122033007
370.3875,0.008448479330235676
370.39,0.008388685696951793
370.3925,0.008329311838699187
370.395,0.008270414712152964
370.3975,0.008212048987099175
370.4,0.008154268013784417
370.4025,0.008097125241466717
370.405,0.008040675618870383
370.4075,0.00798497635523401
370.41,0.007930088265965848
370.4125,0.007876076184294045
370.415,0.007823009444419172
370.4175,0.007770961846965655
370.42,0.007720011280034665
370.4225,0.007670238948259408
370.425,0.007621728522269166
370.4275,0.007574564468256407
370.43,0.007528830890062364
370.4325,0.00748460965097346
370.435,0.0074419789607395445
370.4375,0.007401011692207616
370.44,0.0073617743357798785
370.4425,0.0073243256677815284
370.445,0.007288716405748203
370.4475,0.007254988365211085
370.45,0.0072231747785900255
370.4525,0.007193300522178804
370.455,0.007165382406416777
370.4575,0.007139430217851608
370.46,0.007115447046377905
370.4625,0.0070934306427682565
370.465,0.007073373664579494
370.4675,0.00705526470115209
370.47,0.0070390889350979355
370.4725,0.007024828495177937
370.475,0.0070124635522811046
370.4775,0.00700197284729653
370.48,0.0069933347638870234
370.4825,0.006986527963756188
370.485,0.0069815324206171665
370.4875,0.00697832969945149
370.49,0.006976903299265554
370.4925,0.006977238267838551
370.495,0.006979320522566421
370.4975,0.006983135358897486
370.5,0.006988665930868324
370.5025,0.0069958914153393165
370.505,0.007004784879730978
370.5075,0.007015311872671287
370.51,0.007027429103850706
370.5125,0.007041084109194028
370.515,0.007056215440846305
370.5175,0.0070727538597784865
370.52,0.007090624171111213
370.5225,0.007109747521055713
370.525,0.007130044057471179
370.5275,0.007151435481835638
370.53,0.007173847420827024
370.5325,0.007197211082808747
370.535,0.007221465059526659
370.5375,0.007246555204492856
370.54,0.007272435711583162
370.5425,0.00729906787881328
370.545,0.00732642011991965
370.5475,0.007354466867124947
370.55,0.0073831875992923
370.5525,0.007412566327671981
370.555,0.007442590592230358
370.5575,0.007473251018867509
370.56,0.007504541057522778
370.5625,0.0075364564647624225
370.565,0.007568995295356829
370.5675,0.007602157780944781
370.57,0.007635945967882562
370.5725,0.007670363665886381
370.575,0.007705415899162646
370.5775,0.007741108382332396
370.58,0.007777446668249637
370.5825,0.00781443533751892
370.585,0.007852076791111268
370.5875,0.00789037015348278
370.59,0.007929310096698892
370.5925,0.007968885818866043
370.595,0.008009079955569993
370.5975,0.008049868302332272
370.6,0.008091219075972132
370.6025,0.00813309293848683
370.605,0.008175442916042037
370.6075,0.00821821508318315
370.61,0.008261348845055597
370.6125,0.008304777364637275
370.615,0.00834842841268666
370.6175,0.008392224984599773
370.62,0.008436085736772897
370.6225,0.008479925901976696
370.625,0.00852365738812632
370.6275,0.008567189811061734
370.63,0.008610430840322186
370.6325,0.008653286658117485
370.635,0.00869566281489838
370.6375,0.00873746486331969
370.64,0.008778598906094495
370.6425,0.008818972541942974
370.645,0.008858495762933608
370.6475,0.008897081474311388
370.65,0.008934646865525022
370.6525,0.008971114048141054
370.655,0.009006410975350692
370.6575,0.009040472522873367
370.66,0.009073241102749064
370.6625,0.009104667621128848
370.665,0.009134711839655951
370.6675,0.00916334315654656
370.67,0.00919054081736518
370.6725,0.009216293961794849
370.675,0.00924060190251149
370.6775,0.00926347361225145
370.68,0.00928492762668498
370.6825,0.00930499128938718
370.685,0.00932370041121639
370.6875,0.00934109787498713
370.69,0.009357233416657191
370.6925,0.00937216219741032
370.695,0.00938594379714293
370.6975,0.0093986410869535
370.7,0.00941031928463594
370.7025,0.00942104431036528
370.705,0.00943088213889237
370.7075,0.009439897311930609
370.71,0.00944815189614239
370.7125,0.00945570460002697
370.715,0.009462609537801338
370.7175,0.00946891569038546
370.72,0.00947466601638339
370.7225,0.00947989694306579
370.725,0.00948463820385575
370.7275,0.00948891205310769
370.73,0.00949273400970103
370.7325,0.009496112372124329
370.735,0.009499048889269649
370.7375,0.00950153898262435
370.74,0.00950357273697233
370.7425,0.009505135159888869
370.745,0.00950620733454436
370.7475,0.00950676741190923
370.75,0.00950679135015616
370.7525,0.00950625418806717
370.755,0.00950513108094037
370.7575,0.00950339846109657
370.76,0.00950103485768269
370.7625,0.00949802240358209
370.765,0.009494347326314871
370.7675,0.00949000116064532
370.77,0.00948498128138404
370.7725,0.00947929152899123
370.775,0.009472942419078109
370.7775,0.00946595140441017
370.78,0.00945834252120677
370.7825,0.00945014604674204
370.785,0.00944139778994387
370.7875,0.00943213820279189
370.79,0.009422411420315049
370.7925,0.00941226383638334
370.795,0.00940174318920322
370.7975,0.009390897129806921
370.8,0.00937977203784101
370.8025,0.00936841223565952
370.805,0.009356858680010679
370.8075,0.00934514854683472
370.81,0.00933331450416286
370.8125,0.009321384397525981
370.815,0.00930938100407179
370.8175,0.00929732205759416
370.82,0.009285220063469329
370.8225,0.00927308293240961
370.825,0.00926091387541814
370.8275,0.009248711896852729
370.83,0.00923647246939417
370.8325,0.00922418758080544
370.835,0.00921184666739124
370.8375,0.00919943685144066
370.84,0.009186943508556679
370.8425,0.00917435069966715
370.845,0.009161641583017051
370.8475,0.009148798361437342
370.85,0.009135802922705149
370.8525,0.00912263645388293
370.855,0.00910927948965279
370.8575,0.00909571189424986
370.86,0.00908191262599676
370.8625,0.00906785964144726
370.865,0.00905352973344069
370.8675,0.00903889869697337
370.87,0.009023941341783649
370.8725,0.009008632178158772
370.875,0.00899294515094555
370.8775,0.00897685511849054
370.88,0.00896033782777733
370.8825,0.00894337085177781
370.885,0.00892593423120624
370.8875,0.008908010753968009
370.89,0.00888958672820897
370.8925,0.00887065166514411
370.895,0.00885119859297702
370.8975,0.008831223846897699
370.9,0.00881072675335807
370.9025,0.00878970949782859
370.905,0.008768176819932041
370.9075,0.00874613611066535
370.91,0.008723597212802582
370.9125,0.008700572893096671
370.915,0.008677078907074207
370.9175,0.00865313428553096
370.92,0.00862876180273807
370.9225,0.008603987993253964
370.925,0.008578843241451656
370.9275,0.008553361737364415
370.93,0.008527580684145887
370.9325,0.00850154013756058
370.935,0.008475281549089907
370.9375,0.008448847030770566
370.94,0.008422277822852936
370.9425,0.008395613289188187
370.945,0.008368889514330492
370.9475,0.008342138780663744
370.95,0.008315388827732036
370.9525,0.008288663100880075
370.955,0.008261981117086788
370.9575,0.008235359439589087
370.96,0.008208813102989272
370.9625,0.00818235722313969
370.965,0.008156008502499233
370.9675,0.008129786955966051
370.97,0.008103717096482218
370.9725,0.008077828666214811
370.975,0.008052157164220572
370.9775,0.008026743531695637
370.98,0.008001633461915734
370.9825,0.007976876484575847
370.985,0.007952524573627143
370.9875,0.007928630867817808
370.99,0.007905248104834308
370.9925,0.007882427396246344
370.995,0.007860217223256269
370.9975,0.007838662093241277
371.0,0.007817802100602457
371.0025,0.007797671963905691
371.005,0.007778300597024548
371.0075,0.007759710360576451
371.01,0.007741916414558856
371.0125,0.007724926280787722
371.015,0.007708739081935219
371.0175,0.0076933449617720565
371.02,0.0076787246564167565
371.0225,0.007664849235093144
371.025,0.007651680009196539
371.0275,0.007639168741270211
371.03,0.007627258161492711
371.0325,0.007615882925178101
371.035,0.007604970334582025
371.0375,0.007594441917324497
371.04,0.007584214770421676
371.0425,0.007574202864926055
371.045,0.0075643188649827
371.0475,0.00755447523018944
371.05,0.007544586117975327
371.0525,0.007534568375381634
371.055,0.007524343037356812
371.0575,0.007513836298756307
371.06,0.007502980803753939
371.0625,0.00749171620225266
371.065,0.007479990275804667
371.0675,0.0074677591524236414
371.07,0.0074549884110023425
371.0725,0.007441652694308566
371.075,0.007427736517381084
371.0775,0.007413233827503463
371.08,0.007398147699765579
371.0825,0.007382489632012639
371.085,0.007366278549485956
371.0875,0.007349539168854803
371.09,0.007332300553951343
371.0925,0.007314594279704968
371.095,0.0072964526806788
371.0975,0.007277907443208685
371.1,0.00725898842113976
371.1025,0.007239722984756578
371.105,0.007220135544298079
371.1075,0.007200247695555417
371.11,0.0071800786935465565
371.1125,0.007159645488954724
371.115,0.007138963696443008
371.1175,0.007118047594428183
371.12,0.007096910429825158
371.1225,0.007075564342762907
371.125,0.007054019869875017
371.1275,0.007032285456977661
371.13,0.007010366969144422
371.1325,0.006988267034784312
371.135,0.006965985110140398
371.1375,0.006943517657110414
371.14,0.006920858959199279
371.1425,0.006898002583506363
371.145,0.006874942906842625
371.1475,0.006851677275180157
371.15,0.006828207761821959
371.1525,0.006804543247893309
371.155,0.006780700535337795
371.1575,0.006756705258819314
371.16,0.006732592224625001
371.1625,0.006708404834162989
371.165,0.00668419435066276
371.1675,0.00666001842557552
371.17,0.006635939495083064
371.1725,0.006612023286622615
371.175,0.0065883369603261304
371.1775,0.0065649479732857235
371.18,0.006541922879539677
371.1825,0.006519327070286793
371.185,0.006497223942810805
371.1875,0.006475675442329349
371.19,0.006454741800243819
371.1925,0.006434481551792031
371.195,0.006414951130993807
371.1975,0.006396204345587435
371.2,0.006378290859042538
371.2025,0.006361255321962959
371.205,0.00634513549215952
371.2075,0.006329961027905381
371.21,0.006315752303466746
371.2125,0.006302519981516228
371.215,0.00629026483602482
371.2175,0.006278978536043574
371.22,0.006268644435670727
371.2225,0.006259239013017392
371.225,0.006250733137672283
371.2275,0.006243093330674966
371.23,0.0062362825758998635
371.2325,0.006230260980759667
371.235,0.006224986073029352
371.2375,0.006220412953292617
371.24,0.006216494207805309
371.2425,0.006213180234677346
371.245,0.006210419511859857
371.2475,0.00620815956233727
371.25,0.006206347899708404
371.2525,0.0062049333125515395
371.255,0.0062038678615745305
371.2575,0.00620310795672876
371.26,0.006202616248501371
371.2625,0.00620236274567322
371.265,0.00620232606065098
371.2675,0.00620249367126585
371.27,0.006202862554255031
371.2725,0.0062034386606165705
371.275,0.0062042363853511305
371.2775,0.006205277648394691
371.28,0.0062065904509447595
371.2825,0.006208207557593911
371.285,0.006210164765571099
371.2875,0.00621249941890441
371.29,0.00621524879740612
371.2925,0.00621844877618934
371.295,0.00622213245881551
371.2975,0.00622632911697771
371.3,0.00623106299461423
371.3025,0.00623635223335175
371.305,0.0062422077649735
371.3075,0.006248632181407521
371.31,0.00625561847472839
371.3125,0.00626314896567102
371.315,0.00627119408344779
371.3175,0.0062797116011707906
371.32,0.0062886457202690395
371.3225,0.0062979269915073195
371.325,0.00630747212339396
371.3275,0.00631718490418788
371.33,0.00632695691608996
371.3325,0.0063366692367276605
371.335,0.00634619411712339
371.3375,0.00635539727365109
371.34,0.00636414007277465
371.3425,0.00637228188376955
371.345,0.00637968234882619
371.3475,0.006386203770637791
371.35,0.00639171287916591
371.3525,0.00639608322599806
371.355,0.00639919670618772
371.3575,0.00640094563669178
371.36,0.00640123376439758
371.3625,0.00639997820856263
371.365,0.00639711004265361
371.3675,0.00639257528390358
371.37,0.0063863348755779994
371.3725,0.006378365547172721
371.375,0.0063686592598201
371.3775,0.00635722369732322
371.38,0.0063440820809988994
371.3825,0.0063292739375363
371.385,0.00631285540944904
371.3875,0.00629490013771783
371.39,0.0062755002186123
371.3925,0.00625476686197992
371.395,0.00623283088780257
371.3975,0.00620984260132037
371.4,0.0061859707388302
371.4025,0.00616140052647367
371.405,0.00613633028092407
371.4075,0.006110966818087891
371.41,0.0060855201059341005
371.4125,0.00606019717745442
371.415,0.00603519618455487
371.4175,0.006010701507579251
371.42,0.00598688020185227
371.4225,0.00596388034173358
371.425,0.00594183169917883
371.4275,0.00592084767329067
371.43,0.005901028880264171
371.4325,0.005882467029219002
371.435,0.005865248771220529
371.4375,0.005849458818390829
371.44,0.005835182114112602
371.4425,0.0058225048037271
371.445,0.0058115143025303205
371.4475,0.005802298361265019
371.45,0.005794943735912737
371.4525,0.005789534465883405
371.455,0.005786150070401859
371.4575,0.005784863964093605
371.46,0.005785742039367364
371.4625,0.005788841569696407
371.465,0.00579421063440188
371.4675,0.005801887734838116
371.47,0.005811901813183703
371.4725,0.0058242724960397285
371.475,0.005839010228934259
371.4775,0.00585611674933478
371.48,0.005875585052963603
371.4825,0.005897399639315558
371.485,0.005921536482772685
371.4875,0.005947963256214307
371.49,0.0059766395386163336
371.4925,0.006007517372639529
371.495,0.006040542218006486
371.4975,0.006075653241254193
371.5,0.006112784985584887
371.5025,0.006151867698192404
371.505,0.006192827797878833
371.5075,0.006235588634569827
371.51,0.006280070155420405
371.5125,0.006326188695325685
371.515,0.006373856614239098
371.5175,0.006422981999405818
371.52,0.006473467998508616
371.5225,0.006525212584736203
371.525,0.00657810830967297
371.5275,0.006632041998208337
371.53,0.006686894802169587
371.5325,0.0067425419367704445
371.535,0.006798852948579436
371.5375,0.006855691595098045
371.54,0.0069129164630537835
371.5425,0.006970380924891494
371.545,0.007027934158074292
371.5475,0.007085421691377943
371.55,0.007142686541383397
371.5525,0.0071995703106608275
371.555,0.007255914676747704
371.5575,0.007311562564713163
371.56,0.00736635967151538
371.5625,0.007420155822248355
371.565,0.007472806103878828
371.5675,0.007524172171278908
371.57,0.0075741230595504265
371.5725,0.007622535945945737
371.575,0.00766929670958559
371.5775,0.007714300232274029
371.58,0.007757450785714235
371.5825,0.007798661663215513
371.585,0.007837855764807963
371.5875,0.00787496458613927
371.59,0.007909928973382437
371.5925,0.007942698224425039
371.595,0.007973230327360739
371.5975,0.008001491871773639
371.6,0.008027457524710409
371.6025,0.00805111042865542
371.605,0.008072442052797607
371.6075,0.00809145213449389
371.61,0.00810814871673165
371.6125,0.00812254848989616
371.615,0.00813467643293442
371.6175,0.008144566221031359
371.62,0.0081522600593899
371.6225,0.00815780835221686
371.625,0.00816127014502774
371.6275,0.00816271234285084
371.63,0.00816220976544579
371.6325,0.008159844694226379
371.635,0.00815570654278825
371.6375,0.008149891399337129
371.64,0.008142501779718741
371.6425,0.00813364604884238
371.645,0.008123438137802171
371.6475,0.00811199692848896
371.65,0.00809944594399795
371.6525,0.008085912435422902
371.655,0.00807152699864685
371.6575,0.008056422435218319
371.66,0.00804073333722616
371.6625,0.00802459421975168
371.665,0.00800813960843143
371.6675,0.00799150204149474
371.67,0.00797481151140445
371.6725,0.00795819448419047
371.675,0.007941772619374529
371.6775,0.007925662344699439
371.68,0.00790997391875462
371.6825,0.007894810827304921
371.685,0.00788026921692427
371.6875,0.00786643746693731
371.69,0.00785339592787213
371.6925,0.0078412163217195
371.695,0.00782996177041018
371.6975,0.007819686608902709
371.7,0.0078104357536772405
371.7025,0.0078022451747492404
371.705,0.00779514126628117
371.7075,0.00778914129880839
371.71,0.00778425290895783
371.7125,0.0077804747248757895
371.715,0.007777796277546971
371.7175,0.0077761981089087
371.72,0.00777565235476376
371.7225,0.00777612310478611
371.725,0.00777756669942079
371.7275,0.0077799322530814705
371.73,0.00778316209924716
371.7325,0.00778719232536109
371.735,0.0077919533423343595
371.7375,0.00779736989915186
371.74,0.00780336225809717
371.7425,0.00780984597267807
371.745,0.007816732934874211
371.7475,0.00782393151739101
371.75,0.00783134739023034
371.7525,0.007838884201871859
371.755,0.007846444395764039
371.7575,0.007853929807517649
371.76,0.007861242898107901
371.7625,0.00786828736966991
371.765,0.00787496961889817
371.7675,0.007881199071329389
371.77,0.0078868895370258
371.7725,0.00789196004234743
371.775,0.0078963351121091
371.7775,0.00789994576503539
371.78,0.00790272977630351
371.7825,0.007904631887977789
371.785,0.0079056043565424
371.7875,0.00790560651421854
371.79,0.00790460503047997
371.7925,0.00790257358215518
371.795,0.00789949257581802
371.7975,0.007895348827664309
371.8,0.007890134835767912
371.8025,0.007883848474122511
371.805,0.00787649223226131
371.8075,0.007868072760661229
371.81,0.00785860031393167
371.8125,0.007848088432394651
371.815,0.00783655376806114
371.8175,0.00782401614961172
371.82,0.007810498700085529
371.8225,0.00779602829228734
371.825,0.00778063610541675
371.8275,0.007764358170421169
371.83,0.00774723577157443
371.8325,0.00772931638378792
371.835,0.00771065358503904
371.8375,0.007691307345824291
371.84,0.0076713439131288206
371.8425,0.00765083521580436
371.845,0.00762985780374847
371.8475,0.0076084917401837305
371.85,0.00758681910932664
371.8525,0.00756492205833831
371.855,0.00754288117905899
371.8575,0.00752077413172364
371.86,0.007498674082051951
371.8625,0.007476649147723361
371.865,0.0074547621060351505
371.8675,0.00743307050584567
371.87,0.007411627936317809
371.8725,0.00739048479415128
371.875,0.00736969040892707
371.8775,0.007349293938145091
371.88,0.007329346512981832
371.8825,0.0073099018246459485
371.885,0.007291017137449188
371.8875,0.007272753499784156
371.89,0.007255175141204706
371.8925,0.0072383488905155705
371.895,0.007222342878963447
371.8975,0.007207225206432244
371.9,0.007193062233637648
371.9025,0.0071799172291258555
371.905,0.007167848875171757
371.9075,0.007156909952175961
371.91,0.007147146265762884
371.9125,0.007138595567774998
371.915,0.007131286857267792
371.9175,0.007125239634601153
371.92,0.007120462892523615
371.9225,0.0071169551351637165
371.925,0.007114703615813591
371.9275,0.007113684250417029
371.93,0.0071138617141619466
371.9325,0.007115189154470819
371.935,0.0071176096951149495
371.9375,0.007121056012416719
371.94,0.007125452241278902
371.9425,0.0071307146678118395
371.945,0.007136753033069964
371.9475,0.0071434720133950165
371.95,0.00715077243445941
371.9525,0.007158552528809304
371.955,0.0071667092537075145
371.9575,0.007175139078066859
371.96,0.007183739128182584
371.9625,0.007192407966856619
371.965,0.007201046323516573
371.9675,0.007209557725429189
371.97,0.0072178490498097025
371.9725,0.0072258310025295385
371.975,0.007233418578623035
371.9775,0.007240531287793146
371.98,0.0072470937044234315
371.9825,0.007253035545288455
371.985,0.007258292154771597
371.9875,0.007262804772984521
371.99,0.007266520999590908
371.9925,0.007269395013328257
371.995,0.007271388233333582
371.9975,0.007272469354059972
372.0,0.007272614760090564
372.0025,0.007271808586741909
372.005,0.0072700429252588765
372.0075,0.007267318059200091
372.01,0.007263642646512648
372.0125,0.007259033856196323
372.015,0.007253517721363029
372.0175,0.007247129348590462
372.02,0.0072399127334691225
372.0225,0.007231920862152409
372.025,0.007223215187603876
372.0275,0.007213865379352191
372.03,0.0072039481720436605
372.0325,0.007193546907308898
372.035,0.007182749790126187
372.0375,0.007171648984299656
372.04,0.007160338997141319
372.0425,0.0071489150865600305
372.045,0.0071374717020582365
372.0475,0.007126100863834478
372.05,0.007114890724793073
372.0525,0.0071039242254585895
372.055,0.007093277906194676
372.0575,0.0070830208926250145
372.06,0.007073214425260513
372.0625,0.0070639111791233125
372.065,0.007055155464778676
372.0675,0.007046982849559347
372.07,0.007039420968400773
372.0725,0.007032489758971524
372.075,0.00702620224090839
372.0775,0.007020565195551742
372.08,0.007015580033083923
372.0825,0.007011243509867588
372.085,0.007007548490285166
372.0875,0.007004484574677639
372.09,0.007002038466279683
372.0925,0.007000194364753091
372.095,0.0069989340665144225
372.0975,0.0069982370091573425
372.1,0.006998080094266988
372.1025,0.006998437621928449
372.105,0.00699928107902651
372.1075,0.007000579089238969
372.11,0.007002297381022301
372.1125,0.00700439890119119
372.115,0.00700684403019233
372.1175,0.00700959110857621
372.12,0.00701259662076093
372.1225,0.00701581613440042
372.125,0.00701920454984567
372.1275,0.0070227169363107
372.13,0.00702630915813945
372.1325,0.00702993834947377
372.135,0.00703356359582776
372.1375,0.0070371463681653396
372.14,0.007040651081585509
372.1425,0.00704404532821093
372.145,0.00704730028478563
372.1475,0.0070503907958764205
372.15,0.0070532954693818
372.1525,0.00705599651724376
372.155,0.00705847952956445
372.1575,0.007060733075424899
372.16,0.00706274822850565
372.1625,0.00706451790190638
372.165,0.0070660363360672395
372.1675,0.00706729847788756
372.17,0.00706829941704352
372.1725,0.00706903410150499
372.175,0.0070694970490502
372.1775,0.00706968240427981
372.18,0.007069583974628021
372.1825,0.00706919570537408
372.185,0.0070685120943507
372.1875,0.00706752884765145
372.19,0.00706624348093454
372.1925,0.00706465601142495
372.195,0.007062769684414059
372.1975,0.00706059117845151
372.2,0.007058131624143381
372.2025,0.0070554061605342805
372.205,0.00705243452249626
372.2075,0.0070492408591118294
372.21,0.0070458534095531
372.2125,0.007145534041928574
372.215,0.007109798222547065
372.2175,0.0070841649995788975
372.22,0.007066164021116401
372.2225,0.007052672568975099
372.225,0.007041971176418194
372.2275,0.0070331057062150565
372.23,0.007025537684227821
372.2325,0.007018957905687011
372.235,0.007013186128163001
372.2375,0.007008116910299571
372.24,0.00700368871573818
372.2425,0.006999866359649268
372.245,0.006996630442323974
372.2475,0.006993970619400844
372.25,0.006991881352914323
372.2525,0.006990358566855366
372.255,0.006989398006843483
372.2575,0.006988993119202935
372.26,0.006989133686344753
372.2625,0.006989805055154829
372.265,0.006990987075485748
372.2675,0.006992653401953641
372.27,0.006994771000540194
372.2725,0.006997299942100192
372.275,0.007000193316774087
372.2775,0.007003397393705552
372.28,0.007006852212364309
372.2825,0.007010491924971465
372.285,0.00701424630873053
372.2875,0.007018041274457138
372.29,0.00702180072941214
372.2925,0.00702544770573175
372.295,0.007028905823555443
372.2975,0.007032101133551194
372.3,0.007034963215233997
372.3025,0.00703742682728016
372.305,0.007039432968334798
372.3075,0.007040929971913999
372.31,0.007041874298501765
372.3125,0.007042231120643109
372.315,0.007041974454033618
372.3175,0.0070410872428080876
372.32,0.007039560750727521
372.3225,0.007037394083967524
372.325,0.007034593014106757
372.3275,0.007031168983317669
372.33,0.00702713784065868
372.3325,0.00702251856836808
372.335,0.0070173322043596545
372.3375,0.007011600817619452
372.34,0.007005346660103251
372.3425,0.006998591702735149
372.345,0.006991357099805738
372.3475,0.006983662985970659
372.35,0.006975528321749169
372.3525,0.0069669708946228665
372.355,0.006958007096533853
372.3575,0.006948652150684348
372.36,0.0069389201077362465
372.3625,0.006928824248712421
372.365,0.006918377297198035
372.3675,0.0069075921690435116
372.37,0.006896482838368114
372.3725,0.006885065400463605
372.375,0.006873359215897209
372.3775,0.006861388326413994
372.38,0.006849182493436526
372.3825,0.006836778118661841
372.385,0.006824218990355821
372.3875,0.00681155618524306
372.39,0.006798847836593905
372.3925,0.006786158128807474
372.395,0.006773555966992265
372.3975,0.006761113454944802
372.4,0.006748903892526187
372.4025,0.0067370002308394
372.405,0.006725473138905782
372.4075,0.006714390186945074
372.41,0.006703814273654726
372.4125,0.006693803655294872
372.415,0.0066844109612728434
372.4175,0.006675683844233987
372.42,0.006667664775653606
372.4225,0.006660391457332652
372.425,0.006653897502297601
372.4275,0.006648212327301185
372.43,0.006643362183528884
372.4325,0.006639370273906487
372.435,0.006636257254611036
372.4375,0.0066340416923843185
372.44,0.006632740370448149
372.4425,0.006632368629121414
372.445,0.006632940443437415
372.4475,0.006634468343660979
372.45,0.006636963418805586
372.4525,0.006640434682947393
372.455,0.006644888555437263
372.4575,0.006650328106909853
372.46,0.0066567523395896794
372.4625,0.00666415509119304
372.465,0.006672524531628424
372.4675,0.0066818422361934965
372.47,0.006692082729571024
372.4725,0.006703213166124296
372.475,0.006715193304792637
372.4775,0.006727975495487559
372.48,0.006741505042090359
372.4825,0.00675572062835108
372.485,0.006770554964789168
372.4875,0.006785935457595525
372.49,0.006801784902735059
372.4925,0.006818022222849915
372.495,0.006834563480563776
372.4975,0.006851322057083544
372.5,0.006868209823603004
372.5025,0.006885137465304171
372.505,0.00690201481485743
372.5075,0.006918751614722266
372.51,0.006935257663946017
372.5125,0.006951443405462896
372.515,0.006967219998191358
372.5175,0.006982500074432835
372.52,0.006997198121469654
372.5225,0.0070112310730636
372.525,0.007024518929754794
372.5275,0.007036985574261825
372.53,0.007048559450182258
372.5325,0.007059174307294065
372.535,0.007068770220559021
372.5375,0.007077293908024818
372.54,0.007084699738329697
372.5425,0.007090949970605748
372.545,0.0070960156572842225
372.5475,0.007099876451198293
372.55,0.007102521156987237
372.5525,0.0071039478484998175
372.555,0.00710416369929641
372.5575,0.007103184864450774
372.56,0.0071010361640507546
372.5625,0.007097750584898021
372.565,0.007093368813707417
372.5675,0.007087938327304798
372.57,0.007081512640825085
372.5725,0.007074150373610358
372.575,0.007065914241808582
372.5775,0.0070568701852742974
372.58,0.0070470862484707
372.5825,0.0070366316874750185
372.585,0.007025576491188167
372.5875,0.0070139901648458665
372.59,0.007001941261134502
372.5925,0.006989496996010548
372.595,0.006976722244220469
372.5975,0.006963679428224036
372.6,0.006950428008817576
372.6025,0.006937024052756262
372.605,0.006923520138175413
372.6075,0.006909965215608399
372.61,0.006896404692900719
372.6125,0.006882880691119188
372.615,0.00686943254465567
372.6175,0.006856097248924311
372.62,0.0068429104383536995
372.6225,0.006829906893971998
372.625,0.006817121695888391
372.6275,0.006804590964969541
372.63,0.00679235283471346
372.6325,0.0067804479098198586
372.635,0.0067689201683602115
372.6375,0.006757817245746242
372.64,0.006747190487397297
372.6425,0.006737095127108727
372.645,0.006727589692919296
372.6475,0.00671873554038014
372.65,0.00671059585382462
372.6525,0.006703234585240908
372.655,0.006696715073147857
372.6575,0.006691098631775796
372.66,0.006686442972852983
372.6625,0.006682800769899859
372.665,0.006680218239830845
372.6675,0.006678733928964578
372.67,0.006678377823042739
372.6725,0.0066791706031556555
372.675,0.006681123509374549
372.6775,0.006684238081486505
372.68,0.006688506599531599
372.6825,0.006693912303537804
372.685,0.006700429961052368
372.6875,0.006708026216466626
372.69,0.006716660064733324
372.6925,0.0067262831387753675
372.695,0.00673683996998626
372.6975,0.006748268472223314
372.7,0.006760500383695033
372.7025,0.006773462029744583
372.705,0.006787075476632109
372.7075,0.006801259965217615
372.71,0.0068159335166457355
372.7125,0.006831015153635403
372.715,0.006846426462172144
372.7175,0.006862093819306281
372.72,0.006877949594053752
372.7225,0.006893933389600035
372.725,0.006909992427305105
372.7275,0.0069260815689084175
372.73,0.006942162647431921
372.7325,0.006958203519080696
372.735,0.006974177136941301
372.7375,0.006990059808674886
372.74,0.007005830447209493
372.7425,0.007021469359728998
372.745,0.007036957635561717
372.7475,0.007052276752869071
372.75,0.007067408207935098
372.7525,0.007082334020760061
372.755,0.007097036191754305
372.7575,0.007111497572638533
372.76,0.00712570136374477
372.7625,0.0071396313617216305
372.765,0.007153271718741738
372.7675,0.0071666066295109155
372.77,0.007179619780378315
372.7725,0.00719229434184891
372.775,0.007204611848493768
372.7775,0.0072165525390634295
372.78,0.007228094698499151
372.7825,0.007239214663544481
372.785,0.007249886956256482
372.7875,0.007260084462315879
372.79,0.007269778933736619
372.7925,0.007278941436273959
372.795,0.007287542938430978
372.7975,0.007295555055164205
372.8,0.007302950667987157
372.8025,0.007309704523372493
372.805,0.007315793905952981
372.8075,0.0073211989372205365
372.81,0.0073259031098250015
372.8125,0.007329893611971933
372.815,0.007333161224718894
372.8175,0.007335701067273898
372.82,0.007337512076291044
372.8225,0.007338597448068331
372.825,0.007338964682145604
372.8275,0.007338625551802701
372.83,0.007337596299458792
372.8325,0.007335897517571944
372.835,0.007333554270839762
372.8375,0.007330596212701052
372.84,0.007327057406837519
372.8425,0.007322976241175997
372.845,0.007318395519591938
372.8475,0.007313361967211554
372.85,0.007307926262115299
372.8525,0.007302142553640003
372.855,0.00729606802278011
372.8575,0.007289762457388033
372.86,0.007283287730672702
372.8625,0.007276707028795514
372.865,0.00727008445486482
372.8675,0.007263484229927281
372.87,0.007256969960056414
372.8725,0.007250604378840604
372.875,0.007244448374967411
372.8775,0.007238560610508035
372.88,0.007232996854800971
372.8825,0.007227809622936991
372.885,0.0072230474127447835
372.8875,0.007218754428380196
372.89,0.007214969833917666
372.8925,0.007211727411446244
372.895,0.007209055021369195
372.8975,0.007206974390908308
372.9,0.0072055006082107345
372.9025,0.007204642228359792
372.905,0.007204401223687074
372.9075,0.007204773601686642
372.91,0.007205749768927821
372.9125,0.0072073155291676886
372.915,0.007209453204461571
372.9175,0.0072121429152713565
372.92,0.00721536358707015
372.9225,0.007219094487746199
372.925,0.007223315777002918
372.9275,0.0072280092031582885
372.93,0.007233158427143721
372.9325,0.007238748696402259
372.935,0.007244766249387383
372.9375,0.007251197676863575
372.94,0.007258028788007445
372.9425,0.007265243860211529
372.945,0.007272824814389363
372.9475,0.00728075017648024
372.95,0.007288994961956172
372.9525,0.007297530328227768
372.955,0.007306323540249064
372.9575,0.0073153381359209665
372.96,0.007324534175592819
372.9625,0.007333868659162257
372.965,0.00734329588527327
372.9675,0.007352767854812816
372.97,0.0073622350208076585
372.9725,0.007371646655119616
372.975,0.007380952097043019
372.9775,0.007390101401101268
372.98,0.007399046560844987
372.9825,0.007407742744351255
372.985,0.007416149572023994
372.9875,0.007424231992494334
372.99,0.007431961273722061
372.9925,0.007439315532396999
372.995,0.007446280228441085
372.9975,0.007452847796108579
373.0,0.0074590180481885595
373.0025,0.007464797368304653
373.005,0.007470198222614581
373.0075,0.007475239123511015
373.01,0.007479943422818749
373.0125,0.007484339275693932
373.015,0.007488458879221663
373.0175,0.007492338001213916
373.02,0.00749601521610699
373.0225,0.007499531345060036
373.025,0.007502928580653697
373.0275,0.007506249636889666
373.03,0.0075095370344917586
373.0325,0.007512832149007207
373.035,0.00751617469910965
373.0375,0.007519602267502571
373.04,0.007523150171423402
373.0425,0.007526851596347567
373.045,0.007530738292492931
373.0475,0.0075348413852229425
373.05,0.007539192648048777
373.0525,0.0075438260259297315
373.055,0.007548778989170154
373.0575,0.007554093791012427
373.06,0.007559818962027077
373.0625,0.007566009164994329
373.065,0.007572725709682558
373.0675,0.007580035118017875
373.07,0.007588007801449272
373.0725,0.007596715489608059
373.075,0.007606228392164492
373.0775,0.007616611943683814
373.08,0.007627923599184982
373.0825,0.007640209897804936
373.085,0.007653503976471189
373.0875,0.007667824115585879
373.09,0.007683172931321513
373.0925,0.0076995376180297925
373.095,0.007716890548760799
373.0975,0.007735190879093011
373.1,0.007754386009269527
373.1025,0.007774413482838914
373.105,0.007795202631996988
373.1075,0.007816676004326653
373.11,0.007838751349936505
373.1125,0.00786134256949265
373.115,0.007884361818948877
373.1175,0.007907720975471705
373.12,0.007931333327862557
373.1225,0.007955115412678663
373.125,0.007978988659753026
373.1275,0.008002880540813545
373.13,0.008026725715903042
373.1325,0.008050466221297901
373.135,0.008074051389726113
373.1375,0.00809743756238481
373.14,0.00812058651745258
373.1425,0.008143464783001328
373.145,0.008166041540500714
373.1475,0.00818828786722149
373.15,0.008210175179831867
373.1525,0.00823167456699118
373.155,0.008252756202339154
373.1575,0.008273389690084069
373.16,0.008293543906086751
373.1625,0.008313187997145576
373.165,0.008332291838679763
373.1675,0.008350826776513404
373.17,0.008368766025959562
373.1725,0.00838608506050573
373.175,0.008402761339399207
373.1775,0.008418774240634393
373.18,0.008434104539140624
373.1825,0.008448733853670893
373.185,0.008462644172291652
373.1875,0.008475817663974154
373.19,0.008488236321985592
373.1925,0.008499882447382907
373.195,0.008510738845606176
373.1975,0.008520789490973395
373.2,0.008530020365276338
373.2025,0.008538420485077747
373.205,0.00854598233500755
373.2075,0.008552703079762072
373.21,0.0085585849508024
373.2125,0.008563635685553697
373.215,0.00856786899860582
373.2175,0.008571304266212684
373.22,0.008573966793193801
373.2225,0.008575887528635289
373.225,0.008577102357889492
373.2275,0.008577652460277578
373.23,0.008577583316588611
373.2325,0.008576944732480213
373.235,0.00857579050827802
373.2375,0.008574178102574066
373.24,0.008572168364424046
373.2425,0.008569825390243981
373.245,0.008567215985304081
373.2475,0.008564409846423562
373.25,0.008561478607461016
373.2525,0.008558495860005894
373.255,0.008555536297967048
373.2575,0.00855267541556217
373.26,0.008549988586505722
373.2625,0.008547550315397879
373.265,0.008545433358414468
373.2675,0.008543707513597976
373.27,0.008542438702751662
373.2725,0.008541687747035821
373.275,0.008541509195467098
373.2775,0.00854195046352162
373.28,0.008543050948541183
373.2825,0.008544841385242414
373.285,0.008547343661029348
373.2875,0.008550570728007982
373.29,0.00855452691840291
373.2925,0.008559208373675
373.295,0.008564603734739999
373.2975,0.008570694666586803
373.3,0.008577456330195283
373.3025,0.008584857812553857
373.305,0.008592862081575657
373.3075,0.008601425446012766
373.31,0.008610497269970803
373.3125,0.00862001895112147
373.315,0.008629922862214276
373.3175,0.008640131814089512
373.32,0.008650557830489259
373.3225,0.008661102090270935
373.325,0.008671654663120485
373.3275,0.008682095290368104
373.33,0.0086922939281029
373.3325,0.008702112223188738
373.335,0.00871140540858001
373.3375,0.008720024137734865
373.34,0.008727816778126032
373.3425,0.008734631329546166
373.345,0.008740317917009337
373.3475,0.008744730662045203
373.35,0.00874772941758642
373.3525,0.00874918138624977
373.355,0.008748962639612253
373.3575,0.00874695923298258
373.36,0.008743068120170023
373.3625,0.008737198488554735
373.365,0.008729272368458546
373.3675,0.008719225798121013
373.37,0.00870700975298058
373.3725,0.008692591133762154
373.375,0.008675953699670816
373.3775,0.008657098946291335
373.38,0.008636046944892308
373.3825,0.008612836810932627
373.385,0.008587526789968164
373.3875,0.008560194287157976
373.39,0.008530935311067077
373.3925,0.0084998634738648
373.395,0.00846710861611797
373.3975,0.008432815373479912
373.4,0.008397140877373581
373.4025,0.008360252733472262
373.405,0.008322326657378431
373.4075,0.008283543620501122
373.41,0.008244087547036465
373.4125,0.00820414244535023
373.415,0.008163890106766209
373.4175,0.008123507411358994
373.42,0.00808316455515488
373.4225,0.008043022958737885
373.425,0.008003233656761456
373.4275,0.00796393618726549
373.43,0.007925257717896355
373.4325,0.007887312547528787
373.435,0.007850201915687971
373.4375,0.007814014248571312
373.44,0.007778825906169563
373.4425,0.00774470202558614
373.445,0.007711697570854761
373.4475,0.007679858985357143
373.45,0.007649225470238761
373.4525,0.007619830773224878
373.455,0.00759170451373478
373.4575,0.007564873985296133
373.46,0.007539365125155944
373.4625,0.0075152040434906696
373.465,0.00749241777291191
373.4675,0.007471035142268931
373.47,0.007451087056145968
373.4725,0.0074326066187550355
373.475,0.007415629125224855
373.4775,0.007400191408384901
373.48,0.007386330728645188
373.4825,0.0073740837201742215
373.485,0.007363484868874941
373.4875,0.007354564551058852
373.49,0.0073473473284210705
373.4925,0.00734184980791496
373.495,0.007338078993129002
373.4975,0.007336030397364087
373.5,0.007335686798713512
373.5025,0.007337016963243795
373.505,0.007339974929877844
373.5075,0.007344499692480159
373.51,0.007350515159743995
373.5125,0.007357930204579844
373.515,0.007366639882108841
373.5175,0.007376525906056461
373.52,0.0073874583915512675
373.5225,0.0073992975003262604
373.525,0.007411895479423204
373.5275,0.007425099182200426
373.53,0.007438752625642503
373.5325,0.007452699779971739
373.535,0.007466787370760766
373.5375,0.007480867426044927
373.54,0.007494799593634315
373.5425,0.007508453075624929
373.545,0.007521707902108172
373.5475,0.007534455742978927
373.55,0.007546600101342301
373.5525,0.007558056260619947
373.555,0.00756875062005566
373.5575,0.007578619884021282
373.56,0.007587610631125335
373.5625,0.007595678270422272
373.565,0.007602786602125341
373.5675,0.007608907429522948
373.57,0.0076140202896984475
373.5725,0.0076181123502540365
373.575,0.007621178154737329
373.5775,0.007623219361970623
373.58,0.007624244480382423
373.5825,0.00762426805893833
373.585,0.007623310085672278
373.5875,0.0076213949925153235
373.59,0.007618550534221202
373.5925,0.0076148066639879705
373.595,0.00761019491687639
373.5975,0.007604747067121147
373.6,0.0075984947984386614
373.6025,0.007591469165728816
373.605,0.0075837004785718025
373.6075,0.0075752184511200865
373.61,0.007566052293884355
373.6125,0.0075562314969155
373.615,0.007545786301980262
373.6175,0.00753474861213184
373.62,0.007523152961375227
373.6225,0.007511037336526936
373.625,0.007498444202471274
373.6275,0.0074854211858137
373.63,0.007472021788534378
373.6325,0.007458305518543244
373.635,0.007444337993140171
373.6375,0.0074301902381811264
373.64,0.007415938325554187
373.6425,0.007401661558462203
373.645,0.007387441671817612
373.6475,0.007373360689343085
373.65,0.007359499385880711
373.6525,0.00734593595970678
373.655,0.007332744670749285
373.6575,0.007319995018406231
373.66,0.007307751617863537
373.6625,0.007296074257509389
373.665,0.007285018293344577
373.6675,0.00727463508848868
373.67,0.0072649725716836975
373.6725,0.0072560750807947666
373.675,0.007247982908111253
373.6775,0.0072407317390510125
373.68,0.0072343511479670206
373.6825,0.007228863503460141
373.685,0.007224282731497169
373.6875,0.007220613576334266
373.69,0.007217850749142973
373.6925,0.007215979644841201
373.695,0.007214975941820771
373.6975,0.007214807446778047
373.7,0.007215434665738567
373.7025,0.007216812714780087
373.705,0.007218892360549396
373.7075,0.007221622037675917
373.71,0.007224949141679262
373.7125,0.007228822014173925
373.715,0.007233190838466769
373.7175,0.007238009286452209
373.72,0.00724323519640174
373.7225,0.007248830980849275
373.725,0.007254763471072384
373.7275,0.0072610031781696555
373.73,0.007267523068935311
373.7325,0.007274297071332253
373.735,0.007281298369564423
373.7375,0.007288497994151004
373.74,0.007295863677303004
373.7425,0.007303359461504657
373.745,0.007310945503098315
373.7475,0.007318579181676064
373.75,0.007326216144274611
373.7525,0.007333812370275591
373.755,0.007341325883407181
373.7575,0.007348719089948558
373.76,0.0073559606166341725
373.7625,0.007363026918757251
373.765,0.007369903811173147
373.7675,0.007376587242000593
373.77,0.007383084080322792
373.7725,0.007389412345587201
373.775,0.007395601387205542
373.7775,0.007401691903153659
373.78,0.007407735784871348
373.7825,0.007413795901861898
373.785,0.007419945256389657
373.7875,0.007426267004978885
373.79,0.00743285262390732
373.7925,0.007439801072600471
373.795,0.007447216678622172
373.7975,0.007455207268365036
373.8,0.007463881590539417
373.8025,0.007473346918563651
373.805,0.00748370628795511
373.8075,0.007495056031624089
373.81,0.007507483327670265
373.8125,0.007521064029582192
373.815,0.007535860980240164
373.8175,0.00755192244812073
373.82,0.007569281232503534
373.8225,0.007587954065978573
373.825,0.007607941304253031
373.8275,0.00762922691705645
373.83,0.007651778825244459
373.8325,0.007675548877698053
373.835,0.007700473533521433
373.8375,0.00772647391493547
373.84,0.00775345593106844
373.8425,0.0077813104919450616
373.845,0.007809913647774739
373.8475,0.007839126570139347
373.85,0.007868795953583335
373.8525,0.007898754157105184
373.855,0.007928820242354218
373.8575,0.007958800509729792
373.86,0.007988490319687446
373.8625,0.008017675368548263
373.865,0.00804613412541487
373.8675,0.008073639987291131
373.87,0.008099964110506822
373.8725,0.008124877995445177
373.875,0.008148156454373801
373.8775,0.008169580193876699
373.88,0.00818893840698746
373.8825,0.008206031040022132
373.885,0.008220670791510898
373.8875,0.008232684835127783
373.89,0.008241916064516788
373.8925,0.00824822473411617
373.895,0.008251489084476676
373.8975,0.008251606431976463
373.9,0.008248494074531697
373.9025,0.008242089684701366
373.905,0.008232351956088634
373.9075,0.008219260828337667
373.91,0.00820281742522654
373.9125,0.008183043902257542
373.915,0.008159982791044499
373.9175,0.008133696242398753
373.92,0.008104265015814295
373.9225,0.008071787353253012
373.925,0.008036377525829945
373.9275,0.007998165025901761
373.93,0.007957292720154153
373.9325,0.007913916245593554
373.935,0.007868202502738151
373.9375,0.00782032897631083
373.94,0.007770482841231686
373.9425,0.007718860295609622
373.945,0.007665666143132878
373.9475,0.007611113184056747
373.95,0.007555421867389604
373.9525,0.007498819555175992
373.955,0.007441539480577548
373.9575,0.007383819365552248
373.96,0.007325899596133002
373.9625,0.007268020880305764
373.965,0.007210421756288935
373.9675,0.0071533356359133535
373.97,0.00709698881140709
373.9725,0.007041597601880558
373.975,0.006987366769616468
373.9775,0.006934488295463461
373.98,0.006883140461732331
373.9825,0.0068334878162964454
373.985,0.0067856811536941486
373.9875,0.006739858022233867
373.99,0.006696143479501867
373.9925,0.006654650406670315
373.995,0.006615479814806472
373.9975,0.006578720962282583
374.0,0.0065444508343850665
374.0025,0.006512733439023537
374.005,0.006483618761738878
374.0075,0.006457141549810666
374.01,0.006433320137063799
374.0125,0.006412155410474182
374.015,0.006393630126473661
374.0175,0.006377708626253747
374.02,0.006364337220568448
374.0225,0.0063534449750354835
374.025,0.006344944811435231
374.0275,0.006338735303208821
374.03,0.006334702068952936
374.0325,0.0063327197064139435
374.035,0.006332653360380164
374.0375,0.006334360414173875
374.04,0.006337691960143206
374.0425,0.006342494284255064
374.045,0.006348610582790876
374.0475,0.006355882253844142
374.05,0.006364150637022492
374.0525,0.006373258414953064
374.055,0.006383051059391949
374.0575,0.006393378057436872
374.06,0.006404093973542618
374.0625,0.006415059288038198
374.065,0.006426140819844097
374.0675,0.00643721209888937
374.07,0.006448153408626902
374.0725,0.006458851439745344
374.075,0.006469199424579609
374.0775,0.006479096801417272
374.08,0.006488448818801496
374.0825,0.006497166719932869
374.085,0.006505166820166199
374.0875,0.006512370829608615
374.09,0.0065187051230147924
374.0925,0.0065241003258819825
374.095,0.006528490836345311
374.0975,0.006531814399773658
374.1,0.0065340116442660365
374.1025,0.00653502598324956
374.105,0.006534803593878272
374.1075,0.006533293874833603
374.11,0.006530449911025522
374.1125,0.006526229534495502
374.115,0.006520596118119652
374.1175,0.006513519541812719
374.12,0.00650497709073297
374.1225,0.006494954018086717
374.125,0.006483443909033191
374.1275,0.006470448811389168
374.13,0.006455979106532966
374.1325,0.006440053346008253
374.135,0.006422697892426543
374.1375,0.006403946774569392
374.14,0.006383841335788746
374.1425,0.006362430402507265
374.145,0.006339770122216552
374.1475,0.0063159240616744924
374.15,0.006290963515502226
374.1525,0.006264967289978907
374.155,0.006238021862536607
374.1575,0.00621022121735441
374.16,0.006181666443051838
374.1625,0.006152465289682539
374.165,0.006122731423627937
374.1675,0.0060925835554913625
374.17,0.0060621443711929525
374.1725,0.0060315394743655285
374.175,0.006000895991950995
374.1775,0.005970341268797666
374.18,0.00594000161685856
374.1825,0.005910000662088832
374.185,0.005880458498244943
374.1875,0.00585149006758133
374.19,0.005823204612448214
374.1925,0.005795704656886877
374.195,0.005769085595224195
374.1975,0.005743435447265622
374.2,0.005718834743186622
374.2025,0.005695356846323746
374.205,0.005673067838863776
374.2075,0.005652027202434902
374.21,0.005632287512096515
374.2125,0.0056138948459322135
374.215,0.005596888704044384
374.2175,0.005581301836551162
374.22,0.005567160533687755
374.2225,0.005554484540810067
374.225,0.005543287614602837
374.2275,0.00553357772638949
374.23,0.0055253579951458475
374.2325,0.005518627260714619
374.235,0.0055133811356219324
374.2375,0.005509612639493355
374.24,0.005507313154370462
374.2425,0.005506472963926116
374.245,0.00550708179327873
374.2475,0.005509128975304394
374.25,0.005512603750447889
374.2525,0.005517494959130065
374.255,0.005523791312954624
374.2575,0.005531481024310822
374.26,0.005540551946174674
374.2625,0.005550991553107354
374.265,0.005562786750550269
374.2675,0.005575924072118523
374.27,0.005590389381590746
374.2725,0.005606167786096955
374.275,0.0056232432940038395
374.2775,0.005641598621998829
374.28,0.005661214474171544
374.2825,0.005682069146395194
374.285,0.005704137827607166
374.2875,0.005727391887289806
374.29,0.005751798212352312
374.2925,0.005777318538414151
374.295,0.005803908791790572
374.2975,0.005831518923082209
374.3,0.005860091982465651
374.3025,0.005889564652091089
374.305,0.005919866828681644
374.3075,0.005950922074138006
374.31,0.005982647828446078
374.3125,0.0060149561992891044
374.315,0.0060477546124621155
374.3175,0.006080946535488339
374.32,0.006114432672938131
374.3225,0.006148111874947914
374.325,0.006181882181138913
374.3275,0.006215642118835605
374.33,0.006249291880582167
374.3325,0.006282734591656592
374.335,0.006315877578981732
374.3375,0.006348633942333941
374.34,0.006380923756847461
374.3425,0.006412675848617124
374.345,0.006443828558295665
374.3475,0.006474331768392106
374.35,0.0065041471286643275
374.3525,0.006533249609313736
374.355,0.006561627434676002
374.3575,0.0065892826462129244
374.36,0.006616230675902387
374.3625,0.006642499954428315
374.365,0.00666813129347088
374.3675,0.006693176733395934
374.37,0.006717698445145217
374.3725,0.006741767434427902
374.375,0.006765462356614573
374.3775,0.006788868082533802
374.38,0.006812074434672778
374.3825,0.006835174960582398
374.385,0.006858266027087713
374.3875,0.006881445517901396
374.39,0.006904812352742262
374.3925,0.006928465556454682
374.395,0.00695250366592837
374.3975,0.006977024365716756
374.4,0.007002123722150067
374.4025,0.007027895787742948
374.405,0.007054432038594325
374.4075,0.0070818206309782505
374.41,0.007110146026827388
374.4125,0.007139488005207154
374.415,0.007169921518085822
374.4175,0.007201515865798866
374.42,0.007234334456712952
374.4225,0.0072684344339904484
374.425,0.007303866204156553
374.4275,0.007340673114771875
374.43,0.007378890732609893
374.4325,0.007418546592143015
374.435,0.007459658977933479
374.4375,0.0075022362612327175
374.44,0.007546275734886732
374.4425,0.007591762814049201
374.445,0.007638670176001177
374.4475,0.0076869568839766375
374.45,0.0077365682940957504
374.4525,0.007787435641902239
374.455,0.007839476576706743
374.4575,0.007892595485431973
374.46,0.007946684806360887
374.4625,0.008001625590481232
374.465,0.008057289826730952
374.4675,0.00811354138203475
374.47,0.008170238250936011
374.4725,0.008227233990817982
374.475,0.008284380028017398
374.4775,0.008341527033326019
374.48,0.008398526798583623
374.4825,0.008455233778462273
374.485,0.008511506265943007
374.4875,0.00856720775198871
374.49,0.008622207704213658
374.4925,0.008676382314153066
374.495,0.00872961486323382
374.4975,0.008781796245249275
374.5,0.00883282454683621
374.5025,0.008882604972356843
374.505,0.008931049436785125
374.5075,0.008978075963496151
374.51,0.009023607790658111
374.5125,0.009067572789026746
374.515,0.009109902936241922
374.5175,0.009150533663624534
374.52,0.009189403862575907
374.5225,0.00922645556587744
374.525,0.009261634499893978
374.5275,0.009294890131578028
374.53,0.009326176429778189
374.5325,0.009355452328449178
374.535,0.009382682193863566
374.5375,0.009407836330423826
374.54,0.009430891468273426
374.5425,0.00945183111860485
374.545,0.00947064600576381
374.5475,0.009487334446348842
374.55,0.009501902654105927
374.5525,0.009514364901019074
374.555,0.009524743359097518
374.5575,0.009533067965162288
374.56,0.009539375477331826
374.5625,0.009543708893311463
374.565,0.009546116129485352
374.5675,0.009546648945413924
374.57,0.009545361756536395
374.5725,0.009542310349777358
374.575,0.009537551219357768
374.5775,0.009531140584805944
374.58,0.009523134347268805
374.5825,0.009513588078119698
374.585,0.009502557896962542
374.5875,0.009490101240829364
374.59,0.009476278401973404
374.5925,0.009461153953657044
374.595,0.009444798183436404
374.5975,0.009427288161843914
374.6,0.009408708997772703
374.6025,0.00938915368746031
374.605,0.009368723658678376
374.6075,0.009347528138725176
374.61,0.009325683320922784
374.6125,0.009303311400419734
374.615,0.009280539184597909
374.6175,0.009257496599483885
374.62,0.009234314917563397
374.6225,0.009211124963398628
374.625,0.009188055052846405
374.6275,0.009165229148777258
374.63,0.009142764514091817
374.6325,0.009120770212736417
374.635,0.009099344998412936
374.6375,0.009078576154284838
374.64,0.0090585385903774
374.6425,0.009039294289171142
374.645,0.009020892616790014
374.6475,0.009003371234384378
374.65,0.008986757117708681
374.6525,0.008971068484897189
374.655,0.008956316521937582
374.6575,0.008942507443045308
374.66,0.008929644360239762
374.6625,0.008917729041424039
374.665,0.008906763467769564
374.6675,0.008896750905105543
374.67,0.008887697205915658
374.6725,0.008879611253239248
374.675,0.008872505639578835
374.6775,0.008866397002812217
374.68,0.008861305891507104
374.6825,0.008857256994639313
374.685,0.008854278457309704
374.6875,0.008852401804862202
374.69,0.008851661058398266
374.6925,0.008852091940188541
374.695,0.00885373118948156
374.6975,0.008856615438407798
374.7,0.008860780104479831
374.7025,0.008866258561390243
374.705,0.008873080706905411
374.7075,0.008881272572560609
374.71,0.008890855109652969
374.7125,0.008901843755037138
374.715,0.008914247962323511
374.7175,0.008928070789179931
374.72,0.008943308888238759
374.7225,0.008959952519409056
374.725,0.00897798549609299
374.7275,0.008997385855508038
374.73,0.00901812593181
374.7325,0.009040173119517655
374.735,0.009063490536935035
374.7375,0.00908803764596874
374.74,0.009113771206539622
374.7425,0.0091406457103857
374.745,0.009168613606756663
374.7475,0.009197625578802328
374.75,0.009227629893254508
374.7525,0.009258571894007436
374.755,0.009290392442096262
374.7575,0.00932302723148021
374.76,0.009356405094027506
374.7625,0.009390447289905924
374.765,0.009425066868176476
374.7675,0.009460168589189306
374.77,0.00949564981538117
374.7725,0.009531401306769941
374.775,0.009567309205548151
374.7775,0.009603256928972608
374.78,0.00963912746165163
374.7825,0.009674805494730062
374.785,0.009710179571174257
374.7875,0.00974514394775856
374.79,0.009779599801953838
374.7925,0.009813456658421805
374.795,0.009846632682412993
374.7975,0.009879055116270921
374.8,0.009910660113841117
374.8025,0.00994139238048463
374.805,0.009971204733295406
374.8075,0.010000057048718475
374.81,0.010027915598069806
374.8125,0.010054752450656228
374.815,0.01008054404319117
374.8175,0.010105270559408953
374.82,0.010128914927074888
374.8225,0.010151461914991184
374.825,0.010172897083998522
374.8275,0.01019320589997423
374.83,0.010212372829827537
374.8325,0.01023038041049272
374.835,0.01024720844392159
374.8375,0.010262833445076554
374.84,0.010277227817923675
374.8425,0.010290360094429844
374.845,0.010302194333559507
374.8475,0.010312690901276312
374.85,0.01032180691954594
374.8525,0.010329497444341956
374.855,0.010335716529652426
374.8575,0.010340419193489542
374.86,0.010343562965898988
374.8625,0.010345109968970909
374.865,0.010345028710850489
374.8675,0.010343295945748914
374.87,0.010339898236953847
374.8725,0.010334833132838952
374.875,0.01032811034087354
374.8775,0.010319752002629815
374.88,0.010309792922789536
374.8825,0.010298280510149763
374.885,0.010285273770625247
374.8875,0.010270842875251334
374.89,0.010255067701183371
374.8925,0.010238036624694847
374.895,0.010219845131173537
374.8975,0.010200594311115233
374.9,0.010180389458115483
374.9025,0.010159338701859281
374.905,0.010137551507108102
374.9075,0.010115137515686108
374.91,0.010092205039464114
374.9125,0.010068859800343454
374.915,0.01004520337223937
374.9175,0.010021331671065656
374.92,0.009997332961120358
374.9225,0.009973286029275257
374.925,0.009949257931168992
374.9275,0.009925301740905204
374.93,0.009901454817458001
374.9325,0.009877736309080329
374.935,0.009854146785522249
374.9375,0.009830667179350732
374.94,0.00980725955357444
374.9425,0.00978386875997021
374.945,0.009760425032208787
374.9475,0.00973684790287942
374.95,0.009713050680610374
374.9525,0.009688945885185677
374.955,0.009664450370655137
374.9575,0.009639490667538683
374.96,0.009614007992325022
374.9625,0.00958796217856307
374.965,0.00956133515034842
374.9675,0.009534133370604447
374.97,0.009506389025457482
374.9725,0.009478160781008875
374.975,0.009449533350302608
374.9775,0.00942061598048863
374.98,0.009391540975985926
374.9825,0.009362460860743074
374.985,0.009333545343199787
374.9875,0.009304978131451576
374.99,0.009276953137517875
374.9925,0.009249670435214864
374.995,0.009223332457435332
374.9975,0.009198139901934582
375.0,0.009174287728722896
375.0025,0.009151961238064096
375.005,0.00913133240128004
375.0075,0.009112556405060103
375.01,0.009095768421874526
375.0125,0.009081081137591908
375.015,0.009068582592798623
375.0175,0.00905833498922046
375.02,0.009050374355145543
375.0225,0.009044710828746647
375.025,0.009041330077203431
375.0275,0.009040195450823338
375.03,0.009041250492859287
375.0325,0.009044422443425968
375.035,0.009049625278611102
375.0375,0.009056763331184632
375.04,0.00906573430660405
375.0425,0.009076431998717122
375.045,0.009088748280562121
375.0475,0.00910257482116762
375.05,0.009117803577349985
375.0525,0.009134327349212105
375.055,0.009152039404241473
375.0575,0.00917083309140929
375.06,0.009190601170770491
375.0625,0.009211235248065002
375.065,0.009232625274920173
375.0675,0.009254659156953884
375.07,0.009277222871979617
375.0725,0.00930020110681339
375.075,0.009323477221978856
375.0775,0.009346935067317347
375.08,0.009370459675495792
375.0825,0.009393939039317093
375.085,0.00941726526592936
375.0875,0.009440336471437034
375.09,0.009463057832610122
375.0925,0.009485342740392989
375.095,0.009507113918412859
375.0975,0.009528303369284308
375.1,0.009548852908113737
375.1025,0.009568713816900574
375.105,0.00958784643223647
375.1075,0.009606219576402543
375.11,0.009623809772264506
375.1125,0.009640600664266951
375.115,0.009656582390926545
375.1175,0.009671751236725364
375.12,0.009686109071303165
375.1225,0.009699663294150935
375.125,0.00971242632710331
375.1275,0.009724415576932648
375.13,0.009735652686241532
375.1325,0.009746163256956672
375.135,0.009755975815321342
375.1375,0.00976512092698768
375.14,0.009773630426909733
375.1425,0.009781536268835066
375.145,0.0097888698352974
375.1475,0.009795661136008481
375.15,0.009801938941953033
375.1525,0.009807730030880975
375.155,0.009813059988904633
375.1575,0.009817953038994104
375.16,0.009822432716975976
375.1625,0.009826522232332501
375.165,0.009830244707102106
375.1675,0.009833623373081132
375.17,0.009836681411826153
375.1725,0.009839441801957489
375.175,0.009841926902963144
375.1775,0.009844157934102976
375.18,0.009846154507213357
375.1825,0.009847934105711583
375.185,0.00984951168240042
375.1875,0.00985089953777298
375.19,0.00985210701991672
375.1925,0.009853140776818356
375.195,0.009854004785268045
375.1975,0.009854700661763877
375.2,0.009855227898916286
375.2025,0.009855584195752536
375.205,0.00985576534761988
375.2075,0.00985576576059001
375.21,0.009855578034460622
375.2125,0.009855192953956577
375.215,0.009854599694830926
375.2175,0.009853785266862586
375.22,0.009852734966955327
375.2225,0.009851431975033836
375.225,0.00984985757694026
375.2275,0.009847990985129266
375.23,0.009845809623663996
375.2325,0.009843288917010624
375.235,0.009840402257532953
375.2375,0.009837120945286739
375.24,0.00983341424361434
375.2425,0.00982924914863838
375.245,0.00982459044265562
375.2475,0.009819400560930391
375.25,0.009813639887988978
375.2525,0.009807266858113907
375.255,0.00980023814333883
375.2575,0.009792509226845084
375.26,0.009784034816559085
375.2625,0.009774769761252543
375.265,0.009764669556943236
375.2675,0.009753691520999329
375.27,0.009741795586045035
375.2725,0.009728945320768751
375.275,0.009715108859633077
375.2775,0.009700259663086222
375.28,0.009684377385075379
375.2825,0.009667448214759905
375.285,0.009649465489625766
375.2875,0.009630429787199104
375.29,0.009610349304459987
375.2925,0.009589239485453477
375.295,0.009567123278100604
375.2975,0.009544030678906067
375.3,0.009519998506164033
375.3025,0.009495069813160699
375.305,0.009469293572275063
375.3075,0.009442723711275646
375.31,0.009415418608915923
375.3125,0.00938744032382746
375.315,0.009358853578610602
375.3175,0.009329725193225212
375.32,0.00930012304717962
375.3225,0.009270115477520283
375.325,0.009239770312520745
375.3275,0.00920915431417183
375.33,0.00917833230137191
375.3325,0.009147366489018077
375.335,0.009116315850798695
375.3375,0.00908523523558595
375.34,0.009054174999930997
375.3425,0.009023180048058832
375.345,0.00899228936156548
375.3475,0.008961535526916585
375.35,0.008930943957046144
375.3525,0.008900533111458676
375.355,0.008870313990730103
375.3575,0.008840290455610283
375.36,0.00881045975942556
375.3625,0.008780813215880595
375.365,0.008751337169859194
375.3675,0.008722014406324748
375.37,0.008692825347118608
375.3725,0.008663749521857743
375.375,0.008634766875131693
375.3775,0.0086058589656993
375.38,0.00857700988588599
375.3825,0.00854820676098177
375.385,0.008519439972841025
375.3875,0.00849070309818479
375.39,0.008461992313704859
375.3925,0.008433305808671052
375.395,0.008404642609539756
375.3975,0.008376001956665905
375.4,0.008347382032214822
375.4025,0.008318779383775768
375.405,0.008290188165574544
375.4075,0.008261599807085112
375.41,0.008233002910739116
375.4125,0.00820438361673322
375.415,0.008175725935132133
375.4175,0.008147012913869593
375.42,0.008118227546444498
375.4225,0.008089354272314362
375.425,0.008060380351385166
375.4275,0.008031297419698888
375.43,0.00800210274261842
375.4325,0.007972800206910585
375.435,0.00794340122232886
375.4375,0.007913925022095286
375.44,0.00788439858978265
375.4425,0.007854856640499147
375.445,0.007825340771573822
375.4475,0.007795898887246055
375.45,0.00776658421545831
375.4525,0.007737454203952949
375.455,0.007708569144172913
375.4575,0.007679991121368072
375.46,0.007651782293304347
375.4625,0.007624003288576527
375.465,0.007596712001725377
375.4675,0.007569961860955425
375.47,0.007543800527854083
375.4725,0.007518268949111183
375.475,0.007493400649637231
375.4775,0.007469221029378184
375.48,0.007445747731728719
375.4825,0.007422990897940869
375.485,0.007400953641527763
375.4875,0.007379632973663585
375.49,0.007359020829079605
375.4925,0.007339104771055701
375.495,0.00731986928801093
375.4975,0.007301296096790163
375.5,0.007283365110751828
375.5025,0.007266054774854997
375.505,0.007249342540948047
375.5075,0.007233205107158768
375.51,0.007217618689386611
375.5125,0.007202559452097731
375.515,0.007188003791021839
375.5175,0.007173928778951188
375.52,0.007160312556140741
375.5225,0.007147135191210871
375.525,0.007134378596647965
375.5275,0.007122027532007956
375.53,0.007110069787418397
375.5325,0.007098496198179716
375.535,0.007087300813667105
375.5375,0.007076480628732011
375.54,0.007066035154804039
375.5425,0.007055965528692454
375.545,0.007046273897589715
375.5475,0.007036962344974832
375.55,0.007028031966817701
375.5525,0.007019482058783924
375.555,0.0070113093150392285
375.5575,0.007003507231853299
375.56,0.006996065677402551
375.5625,0.006988970401970824
375.565,0.0069822028507488644
375.5675,0.00697574004053224
375.57,0.006969554501218138
375.5725,0.006963614461502031
375.575,0.006957884224175069
375.5775,0.006952324581922532
375.58,0.006946893531824712
375.5825,0.006941546604358759
375.585,0.006936237499703165
375.5875,0.006930918378943296
375.59,0.006925539742876686
375.5925,0.006920050550419341
375.595,0.006914397795610541
375.5975,0.006908526199516856
375.6,0.006902377952335202
375.6025,0.00689589249689452
375.605,0.006889006804157525
375.6075,0.006881655357620361
375.61,0.006873771204313986
375.6125,0.006865286451803852
375.615,0.006856133446590605
375.6175,0.006846245865510877
375.62,0.006835560089539073
375.6225,0.0068240159286879
375.625,0.006811558156811444
375.6275,0.0067981371555068905
375.63,0.006783709932717692
375.6325,0.006768240723036397
375.635,0.006751701423707338
375.6375,0.0067340721516298925
375.64,0.006715341351560378
375.6425,0.006695506037813608
375.645,0.006674572118763498
375.6475,0.006652554521841686
375.65,0.006629477551734572
375.6525,0.006605375543379432
375.655,0.006580293095457652
375.6575,0.006554285970688539
375.66,0.006527421280421318
375.6625,0.006499777727927758
375.665,0.0064714452934952465
375.6675,0.006442524207520113
375.67,0.006413123814203519
375.6725,0.0063833603512470066
375.675,0.006353354877250003
375.6775,0.006323230739007041
375.68,0.006293111761806284
375.6825,0.006263120237926158
375.685,0.006233376416333003
375.6875,0.006203998050176492
375.69,0.006175101142284764
375.6925,0.006146801177358854
375.695,0.0061192143974656025
375.6975,0.006092459680331926
375.7,0.00606665936513747
375.7025,0.006041939990308735
375.705,0.006018432418715019
375.7075,0.0059962706748646535
375.71,0.005975590515404192
375.7125,0.0059565272861199035
375.715,0.005939213326041494
375.7175,0.005923775573349337
375.72,0.005910332954183364
375.7225,0.005898994317754431
375.725,0.005889856696956781
375.7275,0.005883004230981378
375.73,0.005878507554028813
375.7325,0.00587642370962106
375.735,0.005876796649211815
375.7375,0.005879657880294086
375.74,0.005885027716706235
375.7425,0.005892916144134108
375.745,0.00590332429571225
375.7475,0.005916245490122269
375.75,0.005931666052188806
375.7525,0.005949566758276305
375.755,0.0059699230792819614
375.7575,0.005992706208629414
375.76,0.0060178837495610754
375.7625,0.006045420280128843
375.765,0.006075278086783499
375.7675,0.0061074177762619605
375.77,0.006141798946272575
375.7725,0.006178380720977939
375.775,0.006217122106575434
375.7775,0.0062579823287766635
375.78,0.006300920866785996
375.7825,0.006345897099079123
375.785,0.0063928700905843275
375.7875,0.0064417977463659066
375.79,0.006492636134312783
375.7925,0.0065453385697327665
375.795,0.006599854622152971
375.7975,0.0066561292475278856
375.8,0.0067141016250529305
375.8025,0.006773704621586171
375.805,0.006834863715373464
375.8075,0.0068974968046793044
375.81,0.0069615134455182056
375.8125,0.0070268151874884055
375.815,0.0070932954387028894
375.8175,0.007160840193818717
375.82,0.007229328838362071
375.8225,0.007298635155548215
375.825,0.007368628738795923
375.8275,0.0074391762039359485
375.83,0.007510142812413857
375.8325,0.007581393486485983
375.835,0.007652794206511748
375.8375,0.007724212722839717
375.84,0.007795519175390054
375.8425,0.007866586920335513
375.845,0.00793729223857779
375.8475,0.008007514787024848
375.85,0.008077137340567128
375.8525,0.008146045732955241
375.855,0.008214128806680073
375.8575,0.008281278180655749
375.86,0.00834738835800737
375.8625,0.008412356853464276
375.865,0.00847608427725883
375.8675,0.008538474993732921
375.87,0.008599437480850035
375.8725,0.00865888512841427
375.875,0.008716736944294043
375.8775,0.008772918667450199
375.88,0.008827363427965015
375.8825,0.008880012670071352
375.885,0.00893081709127905
375.8875,0.008979737108896246
375.89,0.00902674353444509
375.8925,0.009071817435168257
375.895,0.009114950577429063
375.8975,0.00915614485350256
375.9,0.009195412051060605
375.9025,0.009232772898650092
375.905,0.009268256457768874
375.9075,0.009301898867738433
375.91,0.009333742529278185
375.9125,0.009363834659879921
375.915,0.009392226366786908
375.9175,0.00941897152217718
375.92,0.00944412560445145
375.9225,0.009467744599626664
375.925,0.009489884196035563
375.9275,0.009510598511630577
375.93,0.009529939193292583
375.9325,0.009547954467444086
375.935,0.009564688258165708
375.9375,0.009580179459415186
375.94,0.009594461239448907
375.9425,0.00960756069784469
375.945,0.00961949874522573
375.9475,0.009630290036184921
375.95,0.009639943502208993
375.9525,0.009648462667202222
375.955,0.009655846627209471
375.9575,0.009662090777936849
375.96,0.009667187922071264
375.9625,0.009671129254196728
375.965,0.00967390560690844
375.9675,0.009675508517123269
375.97,0.009675931110585843
375.9725,0.009675169306171915
375.975,0.009673222546986797
375.9775,0.009670094575760048
375.98,0.009665794092736666
375.9825,0.009660335213964706
375.985,0.009653737753780128
375.9875,0.009646027368489187
375.99,0.009637235523149587
375.9925,0.009627399343750525
375.995,0.009616561411793012
375.9975,0.009604769531870798
376.0,0.009592076265151859
376.0025,0.009578538607761448
376.005,0.009564217898067537
376.0075,0.009549178731164695
376.01,0.009533489208262249
376.0125,0.009517219566369143
376.015,0.009500441986681093
376.0175,0.009483229028464499
376.02,0.009465653301741612
376.0225,0.009447785673772172
376.025,0.009429694451235465
376.0275,0.009411443897510656
376.03,0.009393093292857719
376.0325,0.009374695755298175
376.035,0.009356297421697007
376.0375,0.009337936975846403
376.04,0.009319645320050972
376.0425,0.009301446067316048
376.045,0.009283356213137998
376.0475,0.009265387588997866
376.05,0.009247548685157904
376.0525,0.009229846386360138
376.055,0.009212288337729224
376.0575,0.009194884576277233
376.06,0.009177649110212275
376.0625,0.009160601091650917
376.065,0.009143765343234174
376.0675,0.009127172771348311
376.07,0.00911086047614983
376.0725,0.009094872199396187
376.075,0.009079258452179337
376.0775,0.009064077374963595
376.08,0.009049395521024536
376.0825,0.009035289181388817
376.085,0.009021845168370058
376.0875,0.009009162212502118
376.09,0.008997351092663078
376.0925,0.008986535373393166
376.095,0.008976850454000254
376.0975,0.008968442754955912
376.1,0.008961467892680559
376.1025,0.008956088357318426
376.105,0.00895247070140408
376.1075,0.008950782067621206
376.11,0.008951186984857985
376.1125,0.008953843459758698
376.115,0.008958899373575658
376.1175,0.008966488769622414
376.12,0.008976728618331641
376.1225,0.008989715414817185
376.125,0.009005522603043997
376.1275,0.009024198188705618
376.13,0.009045762731909874
376.1325,0.00907020808387416
376.135,0.009097496363428971
376.1375,0.009127559786830572
376.14,0.009160301077681484
376.1425,0.009195594395957173
376.145,0.009233287268538299
376.1475,0.009273203088546053
376.15,0.009315144375378585
376.1525,0.00935889649744653
376.155,0.009404231836905702
376.1575,0.009450914034185609
376.16,0.009498702123213085
376.1625,0.009547353972330051
376.165,0.009596629478607748
376.1675,0.009646292769656761
376.17,0.009696113878035631
376.1725,0.00974586991575885
376.175,0.009795346025605712
376.1775,0.00984433640483079
376.18,0.00989264537387544
376.1825,0.009940089230381827
376.185,0.00998649738900451
376.1875,0.01003171487382425
376.19,0.010075603606857627
376.1925,0.01011804356206429
376.195,0.01015893334275112
376.1975,0.010198189556372212
376.2,0.01023574559352646
376.2025,0.01027154924595191
376.205,0.010305560062519514
376.2075,0.010337746385226667
376.21,0.010368082286190836
376.2125,0.010396545808647191
376.215,0.010423117383947354
376.2175,0.010447779764561797
376.22,0.010470518580083984
376.2225,0.010491324219237132
376.225,0.01051019375588114
376.2275,0.010527133145019284
376.23,0.010542158989803454
376.2325,0.010555300038538499
376.235,0.010566597061682094
376.2375,0.010576102249842493
376.24,0.010583877835774134
376.2425,0.010589993562369822
376.245,0.010594523880650832
376.2475,0.01059754530775705
376.25,0.01059913349193538
376.2525,0.010599360717527699
376.255,0.010598294393960032
376.2575,0.01059599535472928
376.26,0.010592517782391354
376.2625,0.010587908993546925
376.265,0.010582210124826288
376.2675,0.01057545748087413
376.27,0.010567683514331459
376.2725,0.010558918602818487
376.275,0.010549192281916229
376.2775,0.01053853428014809
376.28,0.010526975129961471
376.2825,0.010514546859712181
376.285,0.010501282698649268
376.2875,0.010487216230901252
376.29,0.010472381017467381
376.2925,0.010456809108210183
376.295,0.010440530147853015
376.2975,0.010423570135980666
376.3,0.010405950770044515
376.3025,0.010387689041371368
376.305,0.01036879723917551
376.3075,0.010349283604574048
376.31,0.010329153380604673
376.3125,0.01030840988024381
376.315,0.010287056466427543
376.3175,0.010265097630070306
376.32,0.010242540835084937
376.3225,0.010219397342399914
376.325,0.010195683243976133
376.3275,0.010171419822821293
376.33,0.010146633478002036
376.3325,0.010121355707655131
376.335,0.010095622218995258
376.3375,0.010069472295321711
376.34,0.010042947803022836
376.3425,0.010016092070578235
376.345,0.00998894909296001
376.3475,0.009961562557531877
376.35,0.00993397485704602
376.3525,0.00990622664663937
376.355,0.009878356171227462
376.3575,0.009850399040597443
376.36,0.009822387735398319
376.3625,0.009794351830331232
376.365,0.00976631782293723
376.3675,0.009738309354684336
376.37,0.00971034763675442
376.3725,0.009682451677629038
376.375,0.009654638835876165
376.3775,0.009626925306037813
376.38,0.00959932648321873
376.3825,0.009571857415477442
376.385,0.009544533065319414
376.3875,0.009517368390492238
376.39,0.009490378692084295
376.3925,0.009463579313924103
376.395,0.009436985656381914
376.3975,0.009410613005872355
376.4,0.009384476327557583
376.4025,0.009358589829949773
376.405,0.009332966561713077
376.4075,0.009307617974764579
376.41,0.009282553496974039
376.4125,0.009257780107261976
376.415,0.009233302379697541
376.4175,0.009209122578895033
376.42,0.009185241390610778
376.4225,0.00916165881943957
376.425,0.009138375648512064
376.4275,0.00911539496599245
376.43,0.00909272370897641
376.4325,0.009070374156889749
376.435,0.009048364977386803
376.4375,0.009026722007549238
376.44,0.009005478398384422
376.4425,0.008984674318223574
376.445,0.008964356465020711
376.4475,0.00894457717705174
376.45,0.008925393517314752
376.4525,0.008906866374231631
376.455,0.008889059682551388
376.4575,0.008872039724154913
376.46,0.008855874688061547
376.4625,0.008840634281736643
376.465,0.008826389412999795
376.4675,0.008813211980933383
376.47,0.008801174606190936
376.4725,0.008790350230804498
376.475,0.008780811870691768
376.4775,0.008772632014561871
376.48,0.008765881978520209
376.4825,0.008760631151172725
376.485,0.008756946015129304
376.4875,0.008754889050506835
376.49,0.008754517581732131
376.4925,0.008755882278743882
376.495,0.008759026009595368
376.4975,0.008763982392856265
376.5,0.008770774446914023
376.5025,0.008779413611675686
376.505,0.008789898620368577
376.5075,0.008802214637040534
376.51,0.008816332666459679
376.5125,0.008832209052913022
376.515,0.008849785248704025
376.5175,0.008868987924749376
376.52,0.008889729264674509
376.5225,0.008911907626708621
376.525,0.00893540852267968
376.5275,0.008960105652209062
376.53,0.00898586244480824
376.5325,0.009012533485576424
376.535,0.009039965948000129
376.5375,0.009068001433856207
376.54,0.009096477364216744
376.5425,0.009125228527056871
376.545,0.00915408858026499
376.5475,0.0091828916776558
376.55,0.009211473618983664
376.5525,0.00923967309245701
376.555,0.009267333013353545
376.5575,0.009294301125933338
376.56,0.009320431022051762
376.5625,0.009345582014267759
376.565,0.009369620006951958
376.5675,0.009392417386790055
376.57,0.009413853130782687
376.5725,0.009433813474643503
376.575,0.009452192101792864
376.5775,0.009468890994049545
376.58,0.009483821312320414
376.5825,0.009496904326788487
376.585,0.009508072253499934
376.5875,0.009517269082351659
376.59,0.009524451014479749
376.5925,0.009529586680450392
376.595,0.009532656462852096
376.5975,0.009533652634094563
376.6,0.009532578056708658
376.6025,0.009529445622351704
376.605,0.009524277659016124
376.6075,0.009517105501740616
376.61,0.009507969631223504
376.6125,0.00949691978973565
376.615,0.009484015464432663
376.6175,0.009469326367164538
376.62,0.009452932753081721
376.6225,0.009434925628137332
376.625,0.009415406353084065
376.6275,0.009394486049766757
376.63,0.009372284597110571
376.6325,0.0093489294035055
376.635,0.009324553861587552
376.6375,0.009299295672317449
376.64,0.009273295490359127
376.6425,0.009246695268357641
376.645,0.009219636675117882
376.6475,0.009192259663885887
376.65,0.009164700901132927
376.6525,0.009137091992142802
376.655,0.009109558043004404
376.6575,0.009082215439406346
376.66,0.009055170208536526
376.6625,0.009028516222984135
376.665,0.009002333653143646
376.6675,0.008976687478518609
376.67,0.008951627070526673
376.6725,0.008927185208600382
376.675,0.008903378674587953
376.6775,0.008880208475249294
376.68,0.008857660725949136
376.6825,0.008835708342748985
376.685,0.008814312319895455
376.6875,0.008793423884909174
376.69,0.0087729868921748
376.6925,0.00875294037453321
376.695,0.008733221657178589
376.6975,0.008713769219259567
376.7,0.008694526235288073
376.7025,0.008675443427952916
376.705,0.0086564821547403
376.7075,0.008637616863658873
376.71,0.008618836578866734
376.7125,0.008600146136600862
376.715,0.008581565989104105
376.7175,0.00856313146775019
376.72,0.008544891487365158
376.7225,0.0085269066943446
376.725,0.008509247675867084
376.7275,0.008491993398704755
376.73,0.008475229631530471
376.7325,0.0084590476513227
376.735,0.008443542782167694
376.7375,0.008428812914459986
376.74,0.008414956551900747
376.7425,0.008402070313793171
376.745,0.008390246604837108
376.7475,0.008379570265518445
376.75,0.008370115971096163
376.7525,0.008361945432783903
376.755,0.008355105546327743
376.7575,0.008349627076879309
376.76,0.008345524441866828
376.7625,0.008342796245565127
376.765,0.008341426731468203
376.7675,0.008341387746066393
376.77,0.008342640982230552
376.7725,0.008345140805706891
376.775,0.008348836590821586
376.7775,0.008353675103097044
376.78,0.008359602265778037
376.7825,0.008366564572666678
376.785,0.008374509692262565
376.7875,0.00838338671850575
376.79,0.008393146070119182
376.7925,0.008403739140647066
376.795,0.00841511795018657
376.7975,0.008427235128811529
376.8,0.008440043937685618
376.8025,0.008453498630565196
376.805,0.008467554985291736
376.8075,0.008482170995874925
376.81,0.008497306934565869
376.8125,0.008512926008525361
376.815,0.008528994074286173
376.8175,0.00854547918461239
376.82,0.008562351186858603
376.8225,0.008579580742829336
376.825,0.00859713854334102
376.8275,0.008614994632287681
376.83,0.008633117713910385
376.8325,0.008651474885572103
376.835,0.008670031463036989
376.8375,0.008688751244255994
376.84,0.008707596645757085
376.8425,0.008726529240642265
376.845,0.00874551007248975
376.8475,0.008764499937662429
376.85,0.008783459617022147
376.8525,0.008802349936149074
376.855,0.008821131601865505
376.8575,0.008839765144563382
376.86,0.008858210823834192
376.8625,0.008876428732500174
376.865,0.008894378876544758
376.8675,0.008912021832142408
376.87,0.008929319197684913
376.8725,0.008946234579805219
376.875,0.008962734522596782
376.8775,0.008978789354328984
376.88,0.008994374438859786
376.8825,0.009009470581643704
376.885,0.009024065076439144
376.8875,0.00903815157221181
376.89,0.009051730739239008
376.8925,0.009064809783110955
376.895,0.009077402437032563
376.8975,0.00908952852272394
376.9,0.00910121338922003
376.9025,0.009112486850068305
376.905,0.009123382870728294
376.9075,0.009133937764967268
376.91,0.009144189401758561
376.9125,0.00915417532617706
376.915,0.009163931358095416
376.9175,0.0091734895336771
376.92,0.009182876908969772
376.9225,0.009192113528893845
376.925,0.009201211650030938
376.9275,0.009210174595308887
376.93,0.009218996379285756
376.9325,0.009227662027534009
376.935,0.009236148145124497
376.9375,0.009244424017811457
376.94,0.00925245336002022
376.9425,0.009260196066437215
376.945,0.009267610362804204
376.9475,0.009274654832716635
376.95,0.009281290588127312
376.9525,0.009287483051153973
376.955,0.009293203444590108
376.9575,0.009298430235418488
376.96,0.009303149915124312
376.9625,0.009307357630907554
376.965,0.00931105722309212
376.9675,0.009314261318832751
376.97,0.00931699091341817
376.9725,0.009319274901271598
376.975,0.009321149526149534
376.9775,0.009322657880739977
376.98,0.009323849145960395
376.9825,0.009324778070757574
376.985,0.009325504161408819
376.9875,0.00932609089572529
376.99,0.009326604435255733
376.9925,0.00932711266309158
376.995,0.00932768380827066
376.9975,0.009328385186378763
377.0,0.009329281809246996
377.0025,0.0093304353869456
377.005,0.009331903331072927
377.0075,0.009333737487739129
377.01,0.009335983612448548
377.0125,0.009338680183979483
377.015,0.00934185765226552
377.0175,0.009345537282578661
377.02,0.00934973032741748
377.0225,0.009354437060800115
377.025,0.009359646029562959
377.0275,0.009365333893765702
377.03,0.009371465396399884
377.0325,0.009377994261801323
377.035,0.009384864689663442
377.0375,0.009392013354049288
377.04,0.009399372164501747
377.0425,0.009406870728848023
377.045,0.00941443970750255
377.0475,0.009422012724263353
377.05,0.009429528598907713
377.0525,0.009436931780684218
377.055,0.009444172887107428
377.0575,0.00945120765065277
377.06,0.009457995971655964
377.0625,0.009464500147815002
377.065,0.009470683621796759
377.0675,0.00947650970834592
377.07,0.00948194102349622
377.0725,0.009486939247981337
377.075,0.009491465675845428
377.0775,0.009495481785950234
377.08,0.00949895066338114
377.0825,0.009501837901449102
377.085,0.009504112907091846
377.0875,0.009505749942074121
377.09,0.009506728904888434
377.0925,0.009507036358158538
377.095,0.009506665963143934
377.0975,0.00950561897244627
377.1,0.009503905101118091
377.1025,0.009501543008870687
377.105,0.009498560678079646
377.1075,0.009494996025888124
377.11,0.009490896889904683
377.1125,0.009486321095197148
377.115,0.00948133533907927
377.1175,0.00947601455549513
377.12,0.0094704398093979
377.1225,0.009464696436127585
377.125,0.009458871641487837
377.1275,0.009453052240524295
377.13,0.00944732191950338
377.1325,0.009441759727596689
377.135,0.009436437944066517
377.1375,0.009431421270657027
377.14,0.00942676551618637
377.1425,0.00942251799224531
377.145,0.009418716852795269
377.1475,0.009415391677370795
377.15,0.00941256371688352
377.1525,0.009410246316028008
377.155,0.009408445466090303
377.1575,0.009407160224258
377.16,0.009406383208432855
377.1625,0.009406101288645802
377.165,0.009406296366374299
377.1675,0.009406946070161062
377.17,0.009408024842934883
377.1725,0.009409504972332217
377.175,0.009411357522718851
377.1775,0.009413553270911255
377.18,0.009416063469397206
377.1825,0.009418860185054292
377.185,0.00942191644816658
377.1875,0.009425205976538563
377.19,0.009428702680306442
377.1925,0.00943238006004696
377.195,0.009436210142582127
377.1975,0.009440162924982412
377.2,0.009444205225465262
377.2025,0.009448300613893061
377.205,0.009452408592966269
377.2075,0.009456484715815486
377.21,0.009460480481790124
377.2125,0.009464343958646357
377.215,0.009468019989731642
377.2175,0.009471451550170483
377.22,0.009474579790845235
377.2225,0.009477345889280463
377.225,0.009479691444523623
377.2275,0.009481559791827562
377.23,0.009482896759632455
377.2325,0.009483651542448686
377.235,0.009483777224940256
377.2375,0.009483231363609929
377.24,0.009481976054985006
377.2425,0.009479978097905472
377.245,0.00947720902551439
377.2475,0.009473644653449647
377.25,0.009469265109439287
377.2525,0.009464054255098458
377.255,0.009457999609429925
377.2575,0.009451091834926291
377.26,0.009443324620375598
377.2625,0.009434694225668418
377.265,0.009425199253407486
377.2675,0.009414840352519148
377.27,0.009403619637265308
377.2725,0.00939154041945735
377.275,0.009378606509569683
377.2775,0.009364821773354091
377.28,0.009350189456453483
377.2825,0.009334711631415093
377.285,0.00931838871850283
377.2875,0.009301219145108069
377.29,0.009283199230158433
377.2925,0.00926432336282438
377.295,0.009244584529722603
377.2975,0.009223975115716635
377.3,0.009202487927313742
377.3025,0.009180117579559452
377.305,0.009156861638728862
377.3075,0.009132721890616488
377.31,0.009107705360025205
377.3125,0.009081824897754916
377.315,0.00905509947959221
377.3175,0.009027553972001197
377.32,0.008999218748517068
377.3225,0.00897012894674211
377.325,0.008940323246943438
377.3275,0.008909842918653937
377.33,0.008878731274377065
377.3325,0.008847031775789495
377.335,0.008814788004549108
377.3375,0.008782042240200362
377.34,0.008748835253882281
377.3425,0.00871520508623363
377.345,0.008681186836899758
377.3475,0.008646811871637957
377.35,0.008612107059021906
377.3525,0.008577094372047015
377.355,0.008541790515435986
377.3575,0.008506206195443409
377.36,0.008470346341162826
377.3625,0.008434209854532958
377.365,0.008397789811644497
377.3675,0.008361073886446885
377.37,0.008324045120755031
377.3725,0.008286682499053899
377.375,0.008248962114002723
377.3775,0.008210858437937736
377.38,0.008172345334372399
377.3825,0.008133397939998609
377.385,0.008093993688585228
377.3875,0.008054114115178512
377.39,0.00801374617080238
377.3925,0.007972883795260632
377.395,0.007931529117039973
377.3975,0.007889693678114523
377.4,0.007847399457051252
377.4025,0.007804679746015925
377.405,0.007761579707678532
377.4075,0.007718156634017677
377.41,0.007674480013223677
377.4125,0.007630631546800745
377.415,0.00758670422126524
377.4175,0.0075428019963436
377.42,0.007499038682766711
377.4225,0.0074555369898620695
377.425,0.007412427246242668
377.4275,0.007369846312693274
377.43,0.0073279360343522035
377.4325,0.007286842319891549
377.435,0.007246713359492116
377.4375,0.0072076981962164634
377.44,0.007169945270880574
377.4425,0.007133600558224264
377.445,0.007098805903083202
377.4475,0.007065697208063313
377.45,0.007034402681119147
377.4525,0.0070050412994375364
377.455,0.00697772154012732
377.4575,0.006952540340714477
377.46,0.00692958284384457
377.4625,0.0069089220373887
377.465,0.006890619432255389
377.4675,0.006874725681704861
377.47,0.006861281321264655
377.4725,0.006850318118947288
377.475,0.00684185920326411
377.4775,0.006835920925442529
377.48,0.006832512053534883
377.4825,0.006831634946629605
377.485,0.006833284702355564
377.4875,0.006837449502886897
377.49,0.006844109438242091
377.4925,0.006853236536684154
377.495,0.006864793917817434
377.4975,0.006878735522884484
377.5,0.006895005928262085
377.5025,0.006913541020759285
377.505,0.006934268041313061
377.5075,0.006957107105887353
377.51,0.006981972241471347
377.5125,0.007008773156879918
377.515,0.007037416548653857
377.5175,0.007067807707961886
377.52,0.00709985131200194
377.5225,0.007133452312003913
377.525,0.007168516005731672
377.5275,0.007204948044785749
377.53,0.007242653812704877
377.5325,0.00728153828926922
377.535,0.007321505532102612
377.5375,0.007362458597175675
377.54,0.007404299622709066
377.5425,0.007446930555678337
377.545,0.007490253308117303
377.5475,0.007534171032924129
377.55,0.0075785883717655106
377.5525,0.0076234122128820735
377.555,0.007668551857993052
377.5575,0.007713919043001007
377.56,0.007759427596696191
377.5625,0.007804992880361051
377.565,0.00785053127997569
377.5675,0.0078959594098238
377.57,0.007941193823301019
377.5725,0.007986150749925302
377.575,0.008030746139949491
377.5775,0.00807489639957762
377.58,0.008118519102782822
377.5825,0.008161534447528537
377.585,0.008203866643790463
377.5875,0.00824544558617944
377.59,0.008286208753864752
377.5925,0.00832610202889291
377.595,0.008365081564106976
377.5975,0.008403114105759646
377.6,0.00844017732062231
377.6025,0.008476259494788784
377.605,0.008511359079974802
377.6075,0.008545483356210968
377.61,0.00857864749983297
377.6125,0.008610873084766638
377.615,0.008642186922710423
377.6175,0.008672619951115188
377.62,0.008702206200261228
377.6225,0.008730982347534718
377.625,0.008758986840601272
377.6275,0.008786259389878917
377.63,0.008812840577711508
377.6325,0.008838770701240629
377.635,0.008864088811779422
377.6375,0.008888831568089155
377.64,0.008913031463157747
377.6425,0.008936715485583556
377.645,0.00895990346766349
377.6475,0.008982606926687023
377.65,0.009004828363536001
377.6525,0.00902656083158959
377.655,0.00904778817453381
377.6575,0.009068485895975404
377.66,0.009088622232957498
377.6625,0.009108159923277332
377.665,0.009127057911003237
377.6675,0.009145273385090844
377.67,0.009162763577196613
377.6725,0.009179487876289699
377.675,0.009195408847258146
377.6775,0.009210494638015342
377.68,0.00922471969269948
377.6825,0.009238066121370212
377.685,0.0092505248325019
377.6875,0.009262095784571439
377.69,0.009272787823342619
377.6925,0.0092826181484491
377.695,0.009291610432275206
377.6975,0.009299792665638986
377.7,0.009307194066277955
377.7025,0.009313842062141192
377.705,0.009319759379888869
377.7075,0.009324961295498316
377.71,0.009329454380678845
377.7125,0.009333235497789734
377.715,0.00933629274886262
377.7175,0.009338606515320922
377.72,0.009340152338598159
377.7225,0.009340903632849652
377.725,0.009340835141359353
377.7275,0.009339926135841298
377.73,0.00933816320163705
377.7325,0.00933554270631233
377.735,0.009332072467954084
377.7375,0.009327772640069794
377.74,0.009322676494392017
377.7425,0.009316829962985718
377.745,0.009310291222360096
377.7475,0.009303129731883082
377.75,0.00929542467159593
377.7525,0.009287263092226886
377.755,0.009278737443801284
377.7575,0.009269943004548021
377.76,0.00926097437529865
377.7625,0.009251922968183843
377.765,0.009242873688622482
377.7675,0.009233902474807055
377.77,0.009225074445786042
377.7725,0.009216442573643735
377.775,0.009208047323279558
377.7775,0.009199916797187223
377.78,0.00919206739573417
377.7825,0.009184505062843023
377.785,0.009177226936375389
377.7875,0.009170222794617301
377.79,0.009163476862467785
377.7925,0.009156969314029876
377.795,0.00915067790410509
377.7975,0.00914457876698878
377.8,0.009138647747169798
377.8025,0.009132860800830766
377.805,0.009127194415050225
377.8075,0.009121626323308218
377.81,0.009116135300891096
377.8125,0.009110701790599978
377.815,0.009105307963959499
377.8175,0.009099938360029468
377.82,0.009094579830716147
377.8225,0.009089222868888516
377.825,0.009083861187591798
377.8275,0.009078493040565808
377.83,0.00907312109146101
377.8325,0.009067753388157641
377.835,0.009062403242082016
377.8375,0.009057089616223084
377.84,0.009051837268047399
377.8425,0.009046676618011165
377.845,0.009041643572369567
377.8475,0.009036779142282333
377.85,0.009032129104216175
377.8525,0.009027743299942709
377.855,0.009023675238733915
377.8575,0.009019981002052714
377.86,0.009016718743742547
377.8625,0.009013947743114207
377.865,0.009011727542531905
377.8675,0.00901011704189869
377.87,0.00900917359124237
377.8725,0.009008951984901911
377.875,0.0090095037931156
377.8775,0.009010876180409326
377.88,0.009013111008385814
377.8825,0.009016244400116016
377.885,0.00902030517132736
377.8875,0.00902531488329539
377.89,0.009031286501331306
377.8925,0.009038224514271598
377.895,0.009046124113164402
377.8975,0.009054971149056106
377.9,0.00906474210637754
377.9025,0.00907540435553067
377.905,0.009086916293575427
377.9075,0.00909922777551823
377.91,0.009112280889603695
377.9125,0.009126010420608125
377.915,0.009140344325535728
377.9175,0.009155204527318911
377.92,0.009170507418121211
377.9225,0.009186164263642644
377.925,0.009202081772727909
377.9275,0.009218162397675658
377.93,0.009234304905249523
377.9325,0.009250404782789105
377.935,0.00926635484232116
377.9375,0.009282045965770569
377.94,0.009297368071071194
377.9425,0.009312210703074997
377.945,0.009326464775464043
377.9475,0.009340023142360536
377.95,0.00935278212744051
377.9525,0.009364642439849137
377.955,0.009375510018919212
377.9575,0.009385297116594646
377.96,0.00939392246245608
377.9625,0.00940131228985262
377.965,0.009407400159134095
377.9675,0.009412127666887291
377.97,0.009415444973473101
377.9725,0.009417311153962448
377.975,0.009417694821670331
377.9775,0.009416575089886928
377.98,0.00941394196440143
377.9825,0.009409797580020645
377.985,0.009404156306576103
377.9875,0.00939704549382279
377.99,0.009388505245725435
377.9925,0.009378588370534827
377.995,0.009367359375452093
377.9975,0.009354893469384014
378.0,0.009341275147390443
378.0025,0.00932659610072477
378.005,0.009310953759774037
378.0075,0.009294448495096547
378.01,0.009277182088866763
378.0125,0.009259255326026103
378.015,0.009240765727143914
378.0175,0.009221805453491558
378.02,0.00920245902423057
378.0225,0.009182800929515962
378.025,0.009162893245814896
378.0275,0.00914278310973965
378.03,0.009122500656294134
378.0325,0.009102057123229713
378.035,0.009081443818007526
378.0375,0.009060632001262019
378.04,0.009039574216761988
378.0425,0.009018206751363226
378.045,0.008996453645649868
378.0475,0.008974231908261332
378.05,0.008951457364502431
378.0525,0.008928051014437128
378.055,0.008903945034265878
378.0575,0.008879088717491197
378.06,0.008853452699270846
378.0625,0.008827032720965966
378.065,0.008799852146387255
378.0675,0.008771962371840077
378.07,0.008743443148077252
378.0725,0.008714400271256272
378.075,0.008684962502306347
378.0775,0.008655276575203884
378.08,0.008625501336958394
378.0825,0.008595800211905577
378.085,0.008566333249108115
378.0875,0.00853724886396157
378.09,0.008508676784606125
378.0925,0.008480721994940259
378.095,0.008453461534237974
378.0975,0.008426943408766194
378.1,0.008401188479303767
378.1025,0.008376194086759974
378.105,0.00835193936199426
378.1075,0.008328391042536328
378.11,0.008305509186406674
378.1125,0.008283252334237214
378.115,0.008261581474590184
378.1175,0.008240462739873972
378.12,0.008219868657454703
378.1225,0.008199777907661191
378.125,0.008180174275084462
378.1275,0.008161044038368767
378.13,0.00814237353629778
378.1325,0.008124146193376022
378.135,0.008106339675006331
378.1375,0.008088923967067925
378.14,0.008071859816195263
378.1425,0.008055098381860852
378.145,0.008038581298762127
378.1475,0.008022241810614382
378.15,0.008006005976847958
378.1525,0.007989794805811816
378.155,0.007973525514378207
378.1575,0.007957113160649858
378.16,0.007940472427169047
378.1625,0.00792351876272498
378.165,0.007906170371162084
378.1675,0.007888350292387311
378.17,0.00786998887147661
378.1725,0.007851026747981386
378.175,0.0078314176370334
378.1775,0.007811130947648369
378.18,0.007790153790528289
378.1825,0.007768491818460476
378.185,0.007746169355415273
378.1875,0.007723228457141734
378.19,0.00769972693556108
378.1925,0.007675735978160112
378.195,0.007651337470184913
378.1975,0.007626621325836621
378.2,0.007601682963969759
378.2025,0.007576621034194207
378.205,0.007551535710481588
378.2075,0.007526526958175308
378.21,0.007501693231204304
378.2125,0.007477130493400393
378.215,0.007452930854616287
378.2175,0.00742918208744617
378.22,0.0074059667647453364
378.2225,0.00738336162974861
378.225,0.007361437402187397
378.2275,0.00734025878410444
378.23,0.007319884321464444
378.2325,0.007300367142463276
378.235,0.007281755173732238
378.2375,0.007264091691739236
378.24,0.007247416057387366
378.2425,0.00723176405170941
378.245,0.007217168119658921
378.2475,0.007203657814599522
378.25,0.007191259244288894
378.2525,0.007179995452863056
378.255,0.007169885513215457
378.2575,0.007160944311175996
378.26,0.00715318152428695
378.2625,0.007146601230979966
378.265,0.007141200990252283
378.2675,0.007136970912243907
378.27,0.007133893141317938
378.2725,0.00713194093834289
378.275,0.007131078196579719
378.2775,0.0071312588715729515
378.28,0.007132426744446849
378.2825,0.007134515190206469
378.285,0.00713744761094454
378.2875,0.007141137434951075
378.29,0.007145489370328992
378.2925,0.007150399960310093
378.295,0.007155759475674758
378.2975,0.00716145309136941
378.3,0.007167362902723339
378.3025,0.007173369934862462
378.305,0.00717935608971803
378.3075,0.007185206060729959
378.31,0.00719080938864488
378.3125,0.0071960620861080335
378.315,0.00720086822715045
378.3175,0.007205141215072138
378.32,0.007208804915923196
378.3225,0.007211794236883219
378.325,0.007214055765542143
378.3275,0.007215547854282268
378.33,0.007216240842864306
378.3325,0.007216116594216258
378.335,0.007215168352127834
378.3375,0.007213400110149465
378.34,0.007210826355497872
378.3425,0.007207470794164899
378.345,0.0072033661012344185
378.3475,0.007198552633302675
378.35,0.0071930772278030195
378.3525,0.007186992295235601
378.355,0.007180354039597616
378.3575,0.007173221336416074
378.36,0.007165654020278878
378.3625,0.0071577112846633855
378.365,0.007149450473962558
378.3675,0.007140925399504485
378.37,0.007132185464667947
378.3725,0.00712327431919029
378.375,0.007114229137469937
378.3775,0.007105080146563524
378.38,0.007095849992976727
378.3825,0.0070865538266518795
378.385,0.007077199481552265
378.3875,0.007067787553242956
378.39,0.007058312374472181
378.3925,0.007048762798052129
378.395,0.007039123222740729
378.3975,0.007029374985526375
378.4,0.007019497618315467
378.4025,0.007009470427724659
378.405,0.006999274098578472
378.4075,0.006988891865110795
378.41,0.006978310930572223
378.4125,0.006967523319740749
378.415,0.00695652689953691
378.4175,0.006945325808240346
378.42,0.006933930310905645
378.4225,0.0069223573867799185
378.425,0.006910629943115191
378.4275,0.0068987765625778035
378.43,0.006886830813452125
378.4325,0.006874830725938612
378.435,0.006862817805744229
378.4375,0.00685083664626805
378.44,0.0068389341933804155
378.4425,0.006827159170497444
378.445,0.006815561798552958
378.4475,0.006804193639768877
378.45,0.006793107327025139
378.4525,0.0067823566868318655
378.455,0.006771996637604054
378.4575,0.006762083154240716
378.46,0.006752672855608306
378.4625,0.006743822515129746
378.465,0.006735588274679074
378.4675,0.006728024140179674
378.47,0.006721180852708529
378.4725,0.0067151045024044335
378.475,0.006709835330779709
378.4775,0.0067054069648352435
378.48,0.0067018464917793725
378.4825,0.006699174556147621
378.485,0.006697406990926996
378.4875,0.006696555721878933
378.49,0.006696631153966157
378.4925,0.006697643359776842
378.495,0.006699603850949677
378.4975,0.006702526559496604
378.5,0.006706428102721974
378.5025,0.006711328068839875
378.505,0.006717248255186148
378.5075,0.006724212007327275
378.51,0.006732243141764745
378.5125,0.006741364968635959
378.515,0.006751599335611954
378.5175,0.006762965880892226
378.52,0.0067754813216972555
378.5225,0.006789159096758947
378.525,0.006804009054509389
378.5275,0.006820037481368205
378.53,0.006837247090027911
378.5325,0.006855637257837928
378.535,0.006875204202486653
378.5375,0.0068959418458839706
378.54,0.006917841521739299
378.5425,0.006940893320342584
378.545,0.006965086010741745
378.5475,0.006990407821021559
378.55,0.007016846609181845
378.5525,0.007044390149917007
378.555,0.007073026178396701
378.5575,0.00710274237634905
378.56,0.007133526117746294
378.5625,0.007165364139894116
378.565,0.007198242198825122
378.5675,0.007232144896897937
378.57,0.007267055091000192
378.5725,0.007302953564656895
378.575,0.007339819159745153
378.5775,0.0073776283977116915
378.58,0.007416355787195172
378.5825,0.007455974361851576
378.585,0.007496455900779494
378.5875,0.007537772122847448
378.59,0.00757989515691787
378.5925,0.00762279895157072
378.595,0.007666459787721577
378.5975,0.00771085737783715
378.6,0.007755975101744742
378.6025,0.0078018004573383445
378.605,0.007848324919580289
378.6075,0.007895543556199727
378.61,0.007943454086488147
378.6125,0.007992056125694787
378.615,0.008041349618420443
378.6175,0.008091333703513157
378.62,0.008142005157564622
378.6225,0.008193356743907497
378.625,0.008245376333216418
378.6275,0.008298045409608483
378.63,0.008351338261645289
378.6325,0.008405221320834854
378.635,0.008459652884232867
378.6375,0.008514582771341086
378.64,0.008569952655304039
378.6425,0.008625696372002112
378.645,0.008681740363440838
378.6475,0.00873800445043729
378.65,0.00879440243160274
378.6525,0.00885084303372369
378.655,0.008907230733041215
378.6575,0.008963466454629362
378.66,0.009019448732175568
378.6625,0.009075074484762176
378.665,0.009130239832850617
378.6675,0.00918484124267037
378.67,0.009238776292811592
378.6725,0.009291944720823342
378.675,0.009344249117316543
378.6775,0.00939559604957359
378.68,0.0094458963860617
378.6825,0.009495066140852652
378.685,0.009543026970146907
378.6875,0.009589706402701173
378.69,0.009635038223459465
378.6925,0.009678962545785605
378.695,0.009721425854396223
378.6975,0.009762381187693289
378.7,0.00980178803379375
378.7025,0.009839612492155831
378.705,0.009875827207899684
378.7075,0.009910411527922231
378.71,0.009943351692405194
378.7125,0.009974641141816502
378.715,0.010004280415603415
378.7175,0.01003227789838165
378.72,0.010058649637917352
378.7225,0.010083419760706796
378.725,0.01010662046135303
378.7275,0.010128292037542412
378.73,0.01014848266802136
378.7325,0.010167247929574609
378.735,0.010184650612007056
378.7375,0.010200759797127286
378.74,0.01021565019573455
378.7425,0.010229401111607925
378.745,0.010242095723498948
378.7475,0.010253819770124758
378.75,0.010264660555163639
378.7525,0.010274705735251138
378.755,0.010284042397978126
378.7575,0.010292755335886994
378.76,0.010300926442471187
378.7625,0.010308633179172823
378.765,0.010315947451380926
378.7675,0.010322934830430756
378.77,0.010329653300601798
378.7725,0.010336152621116665
378.775,0.010342473507139844
378.7775,0.010348647296777152
378.78,0.010354695285074338
378.7825,0.010360629118018782
378.785,0.010366450260539001
378.7875,0.010372150552506865
378.79,0.010377712592740382
378.7925,0.010383110136006643
378.795,0.010388308867026021
378.7975,0.010393267178476754
378.8,0.010397937243000721
378.8025,0.010402265641207505
378.805,0.010406195056681862
378.8075,0.010409664956988059
378.81,0.010412613225676841
378.8125,0.010414977145290112
378.815,0.010416694772366461
378.8175,0.010417705975445276
378.82,0.010417953566070667
378.8225,0.010417384180794196
378.825,0.01041594886117616
378.8275,0.010413603740786639
378.83,0.010410310192204895
378.8325,0.010406035156019032
378.835,0.010400750783824023
378.8375,0.010394434593221398
378.84,0.010387068916818126
378.8425,0.010378640800227462
378.845,0.010369141240069239
378.8475,0.010358565389974058
378.85,0.010346911645585795
378.8525,0.010334181798567542
378.855,0.010320380803607756
378.8575,0.010305516658426958
378.86,0.01028960058078533
378.8625,0.01027264672648887
378.865,0.010254672701397401
378.8675,0.010235699155429918
378.87,0.010215749755570007
378.8725,0.010194850715869619
378.875,0.010173030188451638
378.8775,0.010150317319510509
378.88,0.010126741268311657
378.8825,0.010102329912188563
378.885,0.01007710862353832
378.8875,0.010051099241815986
378.89,0.010024319104527368
378.8925,0.00999678052082114
378.895,0.009968490723380909
378.8975,0.009939452050416674
378.9,0.009909662667856717
378.9025,0.009879117699340193
378.905,0.009847810119508683
378.9075,0.009815732199798947
378.91,0.009782876495234539
378.9125,0.009749236978417751
378.915,0.009714809788820907
378.9175,0.00967959382217736
378.92,0.009643591393674097
378.9225,0.00960680827294435
378.925,0.009569254390465153
378.9275,0.009530943522456092
378.93,0.009491893614184385
378.9325,0.009452126417973036
378.935,0.009411667834816007
378.9375,0.00937054682529289
378.94,0.009328795286687704
378.9425,0.009286447297206383
378.945,0.009243538507192296
378.9475,0.009200105527337172
378.95,0.009156185781787687
378.9525,0.009111817506745966
378.955,0.009067040311165286
378.9575,0.009021896133242202
378.96,0.008976430169105216
378.9625,0.008930692496404586
378.965,0.008884738742200655
378.9675,0.008838631312455882
378.97,0.008792439713628157
378.9725,0.0087462407204664
378.975,0.008700117695806175
378.9775,0.008654160274367065
378.98,0.00860846294574623
378.9825,0.008563124414211965
378.985,0.008518246393993229
378.9875,0.008473932549166301
378.99,0.008430287869240903
378.9925,0.008387417470043897
378.995,0.00834542581950469
378.9975,0.008304415565242008
379.0,0.008264486338553992
379.0025,0.008225733317912013
379.005,0.00818824589645937
379.0075,0.008152106248114197
379.01,0.008117387834775664
379.0125,0.008084154994736388
379.015,0.008052461843995414
379.0175,0.008022352444275828
379.02,0.007993860801243589
379.0225,0.007967011381228519
379.025,0.007941819719446443
379.0275,0.00791829308352213
379.03,0.007896431100112233
379.0325,0.007876226455128154
379.035,0.007857664950955618
379.0375,0.007840726719675613
379.04,0.007825385845478346
379.0425,0.007811611638677687
379.045,0.007799368592218739
379.0475,0.007788617750384975
379.05,0.007779317431900711
379.0525,0.007771424221030607
379.055,0.007764894563678918
379.0575,0.0077596856354850766
379.06,0.007755756931620252
379.0625,0.0077530709205811885
379.065,0.007751594122384873
379.0675,0.007751297476161451
379.07,0.007752156414345775
379.0725,0.007754150888967826
379.075,0.007757264799039794
379.0775,0.007761485458140549
379.08,0.007766802796595979
379.0825,0.007773208579855346
379.085,0.007780695417562736
379.0875,0.00778925567832352
379.09,0.007798880721967569
379.0925,0.007809559829308332
379.095,0.007821278906998344
379.0975,0.007834019999885868
379.1,0.007847760121370922
379.1025,0.007862470421164842
379.105,0.007878115271355231
379.1075,0.007894651546379727
379.11,0.007912027458209145
379.1125,0.007930181624943479
379.115,0.00794904209372153
379.1175,0.007968525203043577
379.12,0.007988534847607419
379.1225,0.008008961881755162
379.125,0.008029683978028295
379.1275,0.008050565890127408
379.13,0.008071460270973168
379.1325,0.008092208943964896
379.135,0.008112643940931604
379.1375,0.008132589432776246
379.14,0.008151862682507323
379.1425,0.008170275782761654
379.145,0.008187636241914376
379.1475,0.008203748255381763
379.15,0.008218413212215744
379.1525,0.008231431153596385
379.155,0.008242601953922544
379.1575,0.008251727293605163
379.16,0.008258613161565382
379.1625,0.00826307283753906
379.165,0.008264930311288663
379.1675,0.008264023783321792
379.17,0.008260209064814901
379.1725,0.008253362824840417
379.175,0.00824338485329255
379.1775,0.008230200025710649
379.18,0.008213759055495378
379.1825,0.0081940386033168
379.185,0.008171040466612657
379.1875,0.008144790062876968
379.19,0.00811533462144104
379.1925,0.00808274092414802
379.195,0.00804709332212486
379.1975,0.008008491343751522
379.2,0.00796704804283165
379.2025,0.007922887971462882
379.205,0.00787614583960974
379.2075,0.007826964887077612
379.21,0.0077754952965890176
379.2125,0.007721892484363012
379.215,0.007666315363299415
379.2175,0.007608923990667239
379.22,0.007549877711100781
379.2225,0.007489332692300763
379.225,0.007427439607540544
379.2275,0.0073643419330771814
379.23,0.007300174159463228
379.2325,0.007235060659157498
379.235,0.0071691155991342485
379.2375,0.007102443793589149
379.24,0.007035141818439296
379.2425,0.006967301259222867
379.245,0.006899011687694803
379.2475,0.006830364037720556
379.25,0.006761454489671296
379.2525,0.006692386872516559
379.255,0.006623275015418728
379.2575,0.006554243602326506
379.26,0.0064854281705682285
379.2625,0.006416974203244945
379.265,0.006349035110921266
379.2675,0.006281770456417742
379.27,0.006215342766999555
379.2725,0.006149915135366592
379.275,0.006085648499342763
379.2775,0.0060226987238641
379.28,0.005961214710369035
379.2825,0.00590133639078881
379.285,0.005843193548340242
379.2875,0.005786905065520812
379.29,0.005732578742406931
379.2925,0.005680311637355899
379.295,0.005630190762611969
379.2975,0.005582293834515687
379.3,0.005536690161816934
379.3025,0.0054934412647903415
379.305,0.005452601186752269
379.3075,0.005414216145077279
379.31,0.005378324704316483
379.3125,0.005344956578311819
379.315,0.0053141322985099946
379.3175,0.005285862434872916
379.32,0.005260147066584587
379.3225,0.0052369756210547905
379.325,0.00521632704261941
379.3275,0.005198169839836244
379.33,0.005182462890979148
379.3325,0.005169155852628584
379.335,0.005158189889160838
379.3375,0.005149498702237299
379.34,0.005143009050392469
379.3425,0.005138641729723594
379.345,0.005136312965583351
379.3475,0.00513593487067218
379.35,0.0051374172851363226
379.3525,0.005140668394365628
379.355,0.005145596394996058
379.3575,0.005152110469612842
379.36,0.005160122028955576
379.3625,0.005169545512523062
379.365,0.005180299548079389
379.3675,0.005192307908959957
379.37,0.00520550009137631
379.3725,0.005219812290922146
379.375,0.005235188054379418
379.3775,0.005251578819725201
379.38,0.00526894433323991
379.3825,0.00528725287731704
379.385,0.005306481184074
379.3875,0.005326614141363844
379.39,0.0053476443707873985
379.3925,0.005369571366603813
379.395,0.005392400946839901
379.3975,0.00541614407469518
379.4,0.005440816106843122
379.4025,0.005466435943727661
379.405,0.005493025157754295
379.4075,0.005520607112376129
379.41,0.00554920634857665
379.4125,0.005578847734349321
379.415,0.005609555839676667
379.4175,0.005641353940509136
379.42,0.005674263381047127
379.4225,0.005708302690026276
379.425,0.005743486608306964
379.4275,0.0057798251852687246
379.43,0.0058173228501094635
379.4325,0.005855977435548562
379.435,0.005895779248933286
379.4375,0.005936710072147069
379.44,0.005978742206918851
379.4425,0.006021837891233672
379.445,0.006065948193141285
379.4475,0.006111012600965288
379.45,0.006156958419810507
379.4525,0.006203701183271942
379.455,0.006251144480541124
379.4575,0.006299181324815316
379.46,0.006347694997004926
379.4625,0.006396561427544107
379.465,0.006445651274700575
379.4675,0.006494832840586789
379.47,0.006543974733169954
379.4725,0.006592949327083238
379.475,0.006641635234233418
379.4775,0.006689920387208542
379.48,0.006737704270082246
379.4825,0.006784899805315209
379.485,0.006831435036654964
379.4875,0.006877254055932666
379.49,0.006922317551858199
379.4925,0.006966603060114719
379.495,0.007010104442051874
379.4975,0.007052831238579804
379.5,0.007094807445263477
379.5025,0.007136069951017803
379.505,0.007176666839004264
379.5075,0.0072166554053283965
379.51,0.00725609994053754
379.5125,0.007295069646719164
379.515,0.007333636654299278
379.5175,0.007371873751838796
379.52,0.007409852642329454
379.5225,0.007447641867286676
379.525,0.007485305153441071
379.5275,0.007522899567827193
379.53,0.007560473841370669
379.5325,0.007598066678373843
379.535,0.007635705267301129
379.5375,0.0076734036775638415
379.54,0.007711161677206244
379.5425,0.007748963692592905
379.545,0.007786777849096901
379.5475,0.007824555713290922
379.55,0.00786223193803908
379.5525,0.007899724619491552
379.555,0.007936935723280537
379.5575,0.00797375198911872
379.56,0.008010046185600651
379.5625,0.008045678498606485
379.565,0.008080498352309593
379.5675,0.008114346404687441
379.57,0.008147056947436533
379.5725,0.008178460416389928
379.575,0.008208386501738461
379.5775,0.008236666925451804
379.58,0.008263139241402043
379.5825,0.00828765000938464
379.585,0.008310058455238203
379.5875,0.008330239834660736
379.59,0.008348088605822002
379.5925,0.008363521310771668
379.595,0.008376478514941187
379.5975,0.008386926636341661
379.6,0.00839485875765608
379.6025,0.008400294628425977
379.605,0.008403279994733809
379.6075,0.008403885153981284
379.61,0.00840220265366454
379.6125,0.008398344911949305
379.615,0.008392440675744996
379.6175,0.008384631866082654
379.62,0.00837507003999695
379.6225,0.008363912994214455
379.625,0.00835132141214839
379.6275,0.008337455797000808
379.63,0.008322473779272328
379.6325,0.00830652750497713
379.635,0.008289761622363964
379.6375,0.008272311456740285
379.64,0.00825430098139672
379.6425,0.008235842184334756
379.645,0.008217033545390951
379.6475,0.008197959587760926
379.65,0.008178690433020571
379.6525,0.008159281618044734
379.655,0.008139774323223445
379.6575,0.00812019576087548
379.66,0.008100559633458767
379.6625,0.00808086755648033
379.665,0.008061109768801403
379.6675,0.008041266811841122
379.67,0.008021311468778039
379.6725,0.0080012104341473
379.675,0.007980926584635983
379.6775,0.00796042103997484
379.68,0.007939655200527565
379.6825,0.007918592929478434
379.685,0.00789720223751771
379.6875,0.007875456992426316


==> Data/Scaling/10.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
4 20 30 10 1.5217e+02 3.2392e+01 1.8577e+02 2.0333e+01 1.8126e+01 3.5704e+01 4.7237e+02
8 20 30 10 7.6340e+01 1.7430e+01 9.4928e+01 1.1682e+01 1.1023e+01 2.0009e+01 2.5115e+02
16 20 30 10 3.8443e+01 1.0197e+01 4.9270e+01 5.8996e+00 6.3725e+00 1.0800e+01 1.3341e+02
32 20 30 10 1.9388e+01 5.6901e+00 2.5482e+01 2.8735e+00 3.5142e+00 5.7711e+00 7.1499e+01
64 20 30 10 9.7410e+00 2.9918e+00 1.3007e+01 1.6076e+00 1.9983e+00 3.1664e+00 4.1563e+01
128 20 30 10 5.1518e+00 1.6321e+00 6.9420e+00 8.9377e-01 1.2169e+00 1.8597e+00 2.4396e+01
256 20 30 10 2.7819e+00 9.3841e-01 3.8475e+00 4.6904e-01 7.1293e-01 1.1300e+00 1.5392e+01
512 20 30 10 1.4888e+00 5.7724e-01 2.1491e+00 3.1095e-01 5.0138e-01 8.2919e-01 9.9998e+00

==> Data/Scaling/10.txt <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
8 20 30 10 7.6340e+01 1.7430e+01 9.4928e+01 1.1682e+01 1.1023e+01 2.0009e+01 2.5115e+02
16 20 30 10 3.8443e+01 1.0197e+01 4.9270e+01 5.8996e+00 6.3725e+00 1.0800e+01 1.3341e+02
32 20 30 10 1.9388e+01 5.6901e+00 2.5482e+01 2.8735e+00 3.5142e+00 5.7711e+00 7.1499e+01
64 20 30 10 9.7410e+00 2.9918e+00 1.3007e+01 1.6076e+00 1.9983e+00 3.1664e+00 4.1563e+01
128 20 30 10 5.1518e+00 1.6321e+00 6.9420e+00 8.9377e-01 1.2169e+00 1.8597e+00 2.4396e+01
256 20 30 10 2.7819e+00 9.3841e-01 3.8475e+00 4.6904e-01 7.1293e-01 1.1300e+00 1.5392e+01
512 20 30 10 1.4888e+00 5.7724e-0114.4 2.1491e+00 3.1095e-01 5.0138e-01 8.2919e-01 9.9998e+00




==> Data/Scaling/8.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
2 21 31 10 6.2348e+00 1.7054e+01.4 2.3431e+01 7.6970e-01 1.2945e+01 1.3705e+01 4.0678e+01
4 21 31 10 3.2843e+00 9.6354e+00 1.3015e+01 5.5112e-01 7.4951e+00 7.9046e+00 2.2984e+01
8 21 31 10 1.7469e+00 5.5043e+00 7.3129e+00 3.3091e-01 4.3395e+00 4.5780e+00 1.3091e+01
16 21 31 10 8.8516e-01 3.5373e+00 4.4812e+00 1.6850e-01 2.6969e+00 2.8382e+00 7.9509e+00
32 21 31 10 5.9863e-01 1.8934e+00 2.5371e+00 1.1295e-01 1.5114e+00 1.6267e+00 4.7244e+00
#64 21 31 10 3.5347e-01 1.3458e+00 1.7355e+00 9.4691e-02 1.0575e+00 1.1835e+00 3.5901e+00


==> Data/Scaling/8.txt <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
8 21 31 10 1.7469e+00 5.5043e+00 7.3129e+00 3.3091e-01 4.3395e+00 4.5780e+00 1.3091e+01
16 21 31 10 8.8516e-01 3.5373e+00 4.4812e+00 1.6850e-01 2.6969e+00 2.8382e+00 7.9509e+00
32 21 31 10 5.9863e-01 1.8934e+00 2.5371e+00 1.1295e-01 1.5114e+00 1.6267e+00 4.7244e+00
64 21 31 10 3.5347e-01 1.3458e+00 1.7355e+00 9.4691e-02 1.0575e+00 1.1835e+00 3.5901e+00


==> Data/Scaling/9.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
2 21 31 10 4.1671e+01 2.9879e+01 7.2028e+01 4.8623e+00 2.0036e+01 2.4819e+01 1.3108e+02
4 21 31 10 2.0701e+01 1.6005e+01 3.7095e+01 3.0251e+00 1.1120e+01 1.3527e+01 6.9489e+01
8 21 31 10 1.0541e+01 8.6026e+00 1.9425e+01 1.7656e+00 6.3136e+00 7.5855e+00 3.7986e+01
16 21 31 10 5.4099e+00 4.8139e+00 1.0371e+01 8.6020e-01 3.4513e+00 4.1054e+00 2.1001e+01
32 21 31 10 2.8306e+00 2.6947e+00 5.6286e+00 4.7440e-01 1.9833e+00 2.3543e+00 1.1588e+01
64 21 31 10 1.4908e+00 1.5482e+00 3.1233e+00 2.7755e-01 1.1549e+00 1.4021e+00 6.7873e+00
128 21 31 10 9.0628e-01 9.5174e-01 1.9217e+00 1.9759e-01 7.4166e-01 9.5833e-01 4.7492e+00
#256 21 31 10 6.7973e-01 6.1351e-01 1.3507e+00 2.1079e-01 5.0112e-01 7.8184e-01 4.4003e+00
#512 21 31 10 8.3271e-01 4.5788e-01 1.3461e+00 3.3588e-01 4.3075e-01 8.5456e-01 4.4744e+00

==> Data/Scaling/9.txt <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve
8 21 31 10 1.0541e+01 8.6026e+00 1.9425e+01 1.7656e+00 6.3136e+001 7.5855e+00 3.7986e+01
16 21 31 10 5.4099e+00 4.8139e+00 1.0371e+01 8.6020e-01 3.4513e+00 4.1054e+00 2.1001e+01
32 21 31 10 2.8306e+00 2.6947e+00 5.6286e+00 4.7440e-01 1.9833e+00 2.3543e+00 1.1588e+01
64 21 31 10 1.4908e+00 1.5482e+00 3.1233e+00 2.7755e-01 1.1549e+00 1.4021e+00 6.7873e+00
128 21 31 10 9.0628e-01 9.5174e-01 1.9217e+00 1.9759e-01 7.4166e-01 9.5833e-01 4.7492e+00
256 21 31 10 6.7973e-01 6.1351e-01 1.3507e+00 2.1079e-01 5.0112e-01 7.8184e-01 4.4003e+00
512 21 31 10 8.3271e-01 4.5788e-01 1.3461e+00 3.3588e-01 4.3075e-01 8.5456e-01 4.4744e+00



==> Data/Scaling/KSP10.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
4 20 30 10 1.5217e+02 3.2392e+01548.0 1.8577e+02 2.0333e+01 1.8126e+01115.9 3.5704e+01 4.7237e+02 1557 2.4998e+02
8 20 30 10 7.6340e+01 1.7430e+01277.3 9.4928e+01 1.1682e+01 1.1023e+01141.8 2.0009e+01 2.5115e+02 1582 1.3574e+02
16 20 30 10 3.8443e+01 1.0197e+01321.1 4.9270e+01 5.8996e+00 6.3725e+00112.2 1.0800e+01 1.3341e+02 1610 7.3067e+01
32 20 30 10 1.9388e+01 5.6901e+00 2.5482e+01 2.8735e+00 3.5142e+00 5.7711e+00 7.1499e+01 1661 4.0069e+01
64 20 30 10 9.7410e+00 2.9918e+00115.5 1.3007e+01 1.6076e+00 1.9983e+0037.0 3.1664e+00 4.1563e+01 1856 2.5216e+01
128 20 30 10 5.1518e+00 1.6321e+0064.0 6.9420e+00 8.9377e-01 1.2169e+0022.5 1.8597e+00 2.4396e+01 1867 1.5455e+01
256 20 30 10 2.7819e+00 9.3841e-0135.3 3.8475e+00 4.6904e-01 7.1293e-01 1.1300e+00 1.5392e+01 2101 1.0239e+01
512 20 30 10 1.4888e+00 5.7724e-0114.4 2.1491e+00 3.1095e-01 5.0138e-01 8.2919e-01 9.9998e+00 2315 6.7952e+00


==> Data/Scaling/KSP10_new.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
32 19 25 10 7.4957e+01 1.0662e+01262.9 8.6661e+01 9.1252e+00 6.3733e+0085.9 1.3723e+01 4.3468e+02 3078 3.3390e+02
64 20 30 10 3.9275e+01 7.0368e+00164.6 4.6783e+01 5.9254e+00 4.9944e+0074.6 9.4347e+00 2.5886e+02 4553 2.0232e+02
128 19 28 10 1.9683e+01 3.8419e+00 2.3830e+01 2.8751e+00 2.6727e+00 4.8427e+00 1.2816e+02 3871 9.9190e+01
256 17 23 10 9.1325e+00 2.1325e+0060.1 1.1457e+01 1.3304e+00 1.4142e+0019.5 2.4979e+00 7.3402e+01 3128 5.9160e+01
512 15 20 10 4.4512e+00 1.1939e+0025.3 5.7843e+00 8.7031e-01 8.0289e-01 1.7611e+00 3.9203e+01 2318 3.0490e+01



==> Data/Scaling/KSP8.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
2 21 31 10 6.2348e+00 1.7054e+01311.4 2.3431e+01 7.6970e-01 1.2945e+01120.2 1.3705e+01 4.0678e+01 378 3.4880e+00
4 21 31 10 3.2843e+00 9.6354e+00389.6 1.3015e+01 5.5112e-01 7.4951e+00179.3 7.9046e+00 2.2984e+01 383 2.0087e+00
8 21 31 10 1.7469e+00 5.5043e+00228.4 7.3129e+00 3.3091e-01 4.3395e+00124.3 4.5780e+00 1.3091e+01 402 1.1159e+00
16 21 31 10 8.8516e-01 3.5373e+00167.6 4.4812e+00 1.6850e-01 2.6969e+0097.6 2.8382e+00 7.9509e+00 437 6.0019e-01
32 21 31 10 5.9863e-01 1.8934e+0087.2 2.5371e+00 1.1295e-01 1.5114e+0038.1 1.6267e+00 4.7244e+00 463 4.9357e-01
#64 21 31 10 3.5347e-01 1.3458e+0056.9 1.7355e+00 9.4691e-02 1.0575e+0018.3 1.1835e+00 3.5901e+00 491 5.6898e-01


==> Data/Scaling/KSP9.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
2 21 31 10 4.1671e+01 2.9879e+01603.3 7.2028e+01 4.8623e+00 2.0036e+01155.7 2.4819e+01 1.3108e+02 705 3.3971e+01
4 21 31 10 2.0701e+01 1.6005e+01551.5 3.7095e+01 3.0251e+00 1.1120e+01190.8 1.3527e+01 6.9489e+01 728 1.8721e+01
8 21 31 10 1.0541e+01 8.6026e+00321.5 1.9425e+01 1.7656e+00 6.3136e+00143.3 7.5855e+00 3.7986e+01 756 1.0882e+01
16 21 31 10 5.4099e+00 4.8139e+00194.5 1.0371e+01 8.6020e-01 3.4513e+0057.5 4.1054e+00 2.1001e+01 780 6.4578e+00
32 21 31 10 2.8306e+00 2.6947e+00120.3 5.6286e+00 4.7440e-01 1.9833e+0056.7 2.3543e+00 1.1588e+01 834 3.5467e+00
64 21 31 10 1.4908e+00 1.5482e+0070.3 3.1233e+00 2.7755e-01 1.1549e+0021.8 1.4021e+00 6.7873e+00 891 2.1741e+00
128 21 31 10 9.0628e-01 9.5174e-0130.1 1.9217e+00 1.9759e-01 7.4166e-0111.5 9.5833e-01 4.7492e+00 960 1.6939e+00
#256 21 31 10 6.7973e-01 6.1351e-0119.5 1.3507e+00 2.1079e-01 5.0112e-01 7.8184e-01 4.4003e+00 1019 1.9959e+00
#512 21 31 10 8.3271e-01 4.5788e-01 1.3461e+00 3.3588e-01 4.3075e-01 8.5456e-01 4.4744e+00 1123 1.8652e+00


==> Data/Scaling/ScalingAMG.txt <==
Nodes AMG Time
8 1.5890e-01 1.4549e+02
16 1.0730e-01  8.7346e+01
32 8.4786e-02 4.9936e+01
64 1.1222e-01 3.1701e+01
128 2.2416e-01 1.4181e+01   
256 5.8026e+01 8.7711e+01

==> Data/Scaling/WeakScaling1.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
#N/P = 21 K
4 21 31 10 2.0701e+01 1.6005e+01 3.7095e+01 3.0251e+00 1.1120e+01 1.3527e+01 6.9489e+01 728 1.8721e+01
32 20 30 10 1.9388e+01 5.6901e+00 2.5482e+01 2.8735e+00 3.5142e+00 5.7711e+00 7.1499e+01 1661 4.0069e+01
128 19 28 10 1.9683e+01 3.8419e+00 2.3830e+01 2.8751e+00 2.6727e+00 4.8427e+00 1.2816e+02 3871 9.9190e+01


==> Data/Scaling/WeakScaling2.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
#N/P = 1000
8 21 31 10 1.0541e+01 8.6026e+00 1.9425e+01 1.7656e+00 6.3136e+00 7.5855e+00 3.7986e+01 756 1.0882e+01
64 20 30 10 9.7410e+00 2.9918e+00 1.3007e+01 1.6076e+00 1.9983e+00 3.1664e+00 4.1563e+01 1856 2.5216e+01
256 17 23 10 9.1325e+00 2.1325e+00 1.1457e+01 1.3304e+00 1.4142e+00 2.4979e+00 7.3402e+01 3128 5.9160e+01

==> Data/Scaling/WeakScaling3.dat <==
Nodes MatTimes VecTimes SolveTimes MatVol MatSurf Jacobian VecVol VecSurf VecAssembly Solve KSPIter KSPSolve
#N/P = 500
16 21 31 10 5.4099e+00 4.8139e+00 1.0371e+01 8.6020e-01 3.4513e+00 4.1054e+00 2.1001e+01 780 6.4578e+00
128 20 30 10 5.1518e+00 1.6321e+00 6.9420e+00 8.9377e-01 1.2169e+00 1.8597e+00 2.4396e+01 1867 1.5455e+01
512 15 20 10 4.4512e+00 1.1939e+00 5.7843e+00 8.7031e-01 8.0289e-01 1.7611e+00 3.9203e+01 2318 3.0490e+01

==> Data/SingleTruck/processed-Force_load.dat <==
T value
400.001 -4.67923383326e-05
400.003 0.0001774999260886
400.004 0.0003430863030706
400.005 0.0004381283431315
400.006 0.0005183767774281001
400.008 0.0007233772969226
400.009 0.0012171649872388
400.01 0.0019941854996769
400.011 0.0026318933205369
400.0125 0.000602840460829
400.01375 -0.0019186880990377999
400.015 -0.004255848860380699
400.01625 -0.0056169158698418
400.0175 -0.0059852452139883
400.01875 -0.0058034818856447
400.02 -0.0055109307546406
400.02125 -0.0052683846753284
400.0225 -0.0049152526591488
400.02375 -0.0041829028935011
400.025 -0.0029731462641152
400.02625 -0.0015906282836944
400.0275 -0.0006041393435105001
400.02875 -0.0003786148639631
400.03 -0.0008626382111675
400.03125 -0.0016983530727693
400.0325 -0.0024871911908904
400.03375 -0.0029937951210255997
400.035 -0.0031742532455512
400.03625 -0.0031023502800120004
400.0375 -0.0028893714812532998
400.03875 -0.0026277621825676
400.04 -0.0023643191347811
400.04125 -0.0021033804484698
400.0425 -0.0018288890775067
400.04375 -0.00152760779855
400.045 -0.0012053108600976
400.04625 -0.0009005736552783
400.0475 -0.0006903854430881
400.04875 -0.0006664853946224
400.05 -0.0008837723362724
400.05125 -0.0013181585216403
400.0525 -0.0018666966028164
400.05375 -0.0023841006202911003
400.055 -0.0027248526608827
400.05625 -0.0027749961656926
400.0575 -0.0024930729401776
400.05875 -0.0019682112874291
400.06 -0.001428430346006
400.06125 -0.0011352545501517
400.0625 -0.0012242743642929
400.06375 -0.0016330979981275002
400.065 -0.0021829588312886
400.06625 -0.0027117865466606997
400.0675 -0.0031361752991278
400.06875 -0.0034395324150355002
400.07 -0.0036357710154464
400.07125 -0.0037434737049215
400.0725 -0.003778068540391
400.07375 -0.0037530811187724998
400.075 -0.0036813581405305
400.07625 -0.0035742809672355
400.0775 -0.0034408919788822
400.07875 -0.0032881656988543
400.08 -0.0031219975691946
400.08125 -0.0029481836713517
400.0825 -0.0027747165499208003
400.08375 -0.0026182650786291
400.085 -0.0025100224843985
400.08625 -0.0024883949638108997
400.0875 -0.0025774328239789998
400.08875 -0.0027659531600085
400.09 -0.0030034533993898
400.09125 -0.0032177621114107
400.0925 -0.0033452953491225
400.09375 -0.0033582445540984002
400.095 -0.0032757959584609
400.09625 -0.003151192295548
400.0975 -0.0030392378692866004
400.09875 -0.0029677146746839
400.1 -0.0029323288960478
400.10125 -0.0029109556481582
400.1025 -0.0028810537151969
400.10375 -0.0028294501258163
400.105 -0.002753315607759
400.10625 -0.0026568574193242
400.1075 -0.0025485102400949
400.10875 -0.0024405549783623
400.11 -0.0023500522517586
400.11125 -0.0022982080657055
400.1125 -0.0023053681991989
400.11375 -0.0023817381829008
400.115 -0.0025191393016066
400.11625 -0.0026913669315636003
400.1175 -0.0028646262110722
400.11875 -0.0030105930803849
400.12 -0.0031135962671776
400.12125 -0.0031700543381543
400.1225 -0.0031839551076819
400.12375 -0.0031625511985508997
400.125 -0.0031139840267189
400.12625 -0.0030465238115047
400.1275 -0.0029684489629391003
400.12875 -0.0028877429799176
400.13 -0.0028112521148395
400.13125 -0.0027435159240717
400.1325 -0.0026858160511333998
400.13375 -0.002635970536112
400.135 -0.00258903400418
400.13625 -0.002538689455325
400.1375 -0.0024789022158695
400.13875 -0.0024054994814734004
400.14 -0.0023173991306460998
400.14125 -0.0022173306176806002
400.1425 -0.0021118854333627003
400.14375 -0.0020109878307568
400.145 -0.0019268990820858999
400.14625 -0.001872438067043
400.1475 -0.0018579201782493
400.14875 -0.0018873938004863
400.15 -0.0019561930032198998
400.15125 -0.0020515504558183003
400.1525 -0.0021561297227819
400.15375 -0.0022526563024777
400.155 -0.0023276028958616997
400.15625 -0.002373171932526
400.1575 -0.0023883742926078997
400.15875 -0.0023799356053022
400.16 -0.0023619089310668003
400.16125 -0.0023518207479262
400.1625 -0.0023636462381991003
400.16375 -0.00240173548528
400.165 -0.0024597851500374
400.16625 -0.0025246232028558
400.1675 -0.0025817762402402
400.16875 -0.0026197430685816
400.17 -0.0026321917249881002
400.17125 -0.0026184466066337996
400.1725 -0.0025828771837866
400.17375 -0.0025335704036797
400.175 -0.0024804971790207
400.17625 -0.0024334308049417
400.1775 -0.0024000337004749
400.17875 -0.0023844613104242
400.18 -0.0023868323548937
400.18125 -0.0024035269930467998
400.1825 -0.0024281121928579
400.18375 -0.0024527038576963997
400.185 -0.0024692808909424
400.18625 -0.0024708485024897
400.1875 -0.0024520251769404003
400.18875 -0.0024093243801636003
400.19 -0.0023409729663747
400.19125 -0.0022466363139002003
400.1925 -0.0021269997319312
400.19375 -0.0019838267640475997
400.195 -0.0018211515894982
400.19625 -0.0016480734709936
400.1975 -0.0014821545386541001
400.19875 -0.0013505228145303
400.2 -0.001285436484191
400.20125 -0.0013136813490187
400.2025 -0.0014441577236949
400.20375 -0.0016611363283414
400.205 -0.0019278053718627
400.20625 -0.0021978337622794
400.2075 -0.0024278332811993
400.20875 -0.0025847232981489
400.21 -0.0026475240647228
400.21125 -0.0026084803827394
400.2125 -0.0024792224276794
400.21375 -0.002299026888108
400.215 -0.0021270485199591
400.21625 -0.0020119856888136003
400.2175 -0.0019680753691619
400.21875 -0.0019694091767575002
400.22 -0.0019518059859694
400.22125 -0.0018309349724510999
400.2225 -0.0015320839905418001
400.22375 -0.0010232199079155
400.225 -0.0003589346571639
400.22625 0.0002951133204872
400.2275 0.0006967010186068
400.22875 0.0006211809191474999
400.23 2.4266321981e-05
400.23125 -0.000875902957264
400.2325 -0.0017572158745014
400.23375 -0.0024070560298809
400.235 -0.0027903408519857
400.23625 -0.0029853234460021
400.2375 -0.0030975041239673
400.23875 -0.0032123046004401
400.24 -0.0033817275242260998
400.24125 -0.003616889490137
400.2425 -0.0038755591631412
400.24375 -0.0040725182203179
400.245 -0.0041233783934214
400.24625 -0.0039895274927362005
400.2475 -0.0037026242570358
400.24875 -0.003361358328377
400.25 -0.0030919619352074
400.25125 -0.0029910375085045
400.2525 -0.0030888149994022
400.25375 -0.0033497383249858
400.255 -0.0037000573352162997
400.25625 -0.0040595112476894
400.2575 -0.0043640593824613
400.25875 -0.004576797066719
400.26 -0.0046867323957363
400.26125 -0.0046998937375687996
400.2625 -0.0046300143829980005
400.26375 -0.0044929630983895
400.265 -0.004304815281603
400.26625 -0.0040820400519934
400.2675 -0.0038424258911181003
400.26875 -0.0036051700071743
400.27 -0.003389112648621
400.27125 -0.0032096382666634
400.2725 -0.0030755208599751002
400.27375 -0.0029867366806789
400.275 -0.0029342111274943
400.27625 -0.0029023781369799
400.2775 -0.0028742167024958
400.27875 -0.0028367199444213
400.28 -0.0027844581838851
400.28125 -0.0027202690543407003
400.2825 -0.0026534306535595997
400.28375 -0.0025959936217824
400.285 -0.0025581024852913
400.28625 -0.0025440332269708
400.2875 -0.0025512261700257
400.28875 -0.0025730273226544
400.29 -0.0026029442685797
400.29125 -0.0026371387492767
400.2925 -0.0026737834568642998
400.29375 -0.0027105515979140003
400.295 -0.0027424351292416
400.29625 -0.0027611928725069
400.2975 -0.0027565377106776
400.29875 -0.002718842354732
400.3 -0.0026434684928781
400.30125 -0.0025360910106113
400.3025 -0.0024152799344736
400.30375 -0.0023067167161847997
400.305 -0.002229889559362
400.30625 -0.0021879048675001
400.3075 -0.0021689530587807
400.30875 -0.0021561086901211997
400.31 -0.0021364243299711
400.31125 -0.0021045342789006
400.3125 -0.0020618117932958
400.31375 -0.0020139993401395
400.315 -0.0019691156187980003
400.31625 -0.0019359770809838001
400.3175 -0.0019229123494169998
400.31875 -0.0019362171594552
400.32 -0.0019783866278973
400.32125 -0.0020468345878548
400.3225 -0.0021340020119378
400.32375 -0.0022291147286225997
400.325 -0.0023208520988207
400.32625 -0.0023996895025051
400.3275 -0.0024590673950884
400.32875 -0.0024953406955266003
400.33 -0.0025070307374589003
400.33125 -0.0024939873713594
400.3325 -0.0024568056598810004
400.33375 -0.0023966165657345
400.335 -0.0023151835656737003
400.33625 -0.0022151746336416997
400.3375 -0.0021004649417075
400.33875 -0.0019763053549775
400.34 -0.0018492085863023998
400.34125 -0.0017264802809185999
400.3425 -0.0016154617359802
400.34375 -0.0015227387268944
400.345 -0.0014535922687408
400.34625 -0.00141173938392
400.3475 -0.0013990827029192
400.34875 -0.0014151760416259
400.35 -0.001456493700519
400.35125 -0.0015159575534297999
400.3525 -0.001583226082345
400.35375 -0.0016458946267466999
400.355 -0.0016913275804781
400.35625 -0.0017088401950958
400.3575 -0.0016917552820771
400.35875 -0.0016393708758073
400.36 -0.001558681991014
400.36125 -0.0014652660642941
400.3625 -0.0013819556077328
400.36375 -0.0013340470541755001
400.365 -0.0013418325339936
400.36625 -0.0014137738938316
400.3675 -0.0015437245998701
400.36875 -0.0017131833515173
400.37 -0.0018967435210461999
400.37125 -0.0020677591485087
400.3725 -0.0022023714315636002
400.37375 -0.0022816758157103998
400.375 -0.0022926961928499
400.37625 -0.0022294400608753
400.3775 -0.0020950047497421
400.37875 -0.0019032171582381
400.38 -0.0016768723913023
400.38125 -0.0014437435259273001
400.3825 -0.001233901569078
400.38375 -0.0010797625096345001
400.385 -0.0010159521803574999
400.38625 -0.001069097008466
400.3875 -0.0012413578628282
400.38875 -0.0015021547879629999
400.39 -0.0017954404084449
400.39125 -0.0020600522542393
400.3925 -0.0022498767750623
400.39375 -0.0023426475883488998
400.395 -0.0023387265881347
400.39625 -0.0022575563031171997
400.3975 -0.0021351121043959
400.39875 -0.0020168787502701
400.4 -0.0019408959105756
400.40125 -0.0019199266406967998
400.4025 -0.0019362088973695999
400.40375 -0.0019466190617324
400.405 -0.0018910897089051
400.40625 -0.0017038643756713
400.4075 -0.0013275717465859
400.40875 -0.0007402781388509
400.41 -1.6509893279799997e-05
400.41125 0.000611330942112
400.4125 0.0008014522341133999
400.41375 0.00032629647740160003
400.415 -0.0006837218123672
400.41625 -0.0018333367105834
400.4175 -0.0027743067741491
400.41875 -0.0033675834726265
400.42 -0.0036437037574818002
400.42125 -0.0037024121423667998
400.4225 -0.0036429238091675
400.42375 -0.0035360180067302
400.425 -0.0034215777358797
400.42625 -0.0033165818661746
400.4275 -0.003224723017234
400.42875 -0.0031437505971287
400.43 -0.0030698599712059996
400.43125 -0.0029998520276866
400.4325 -0.0029319776397214
400.43375 -0.0028661156579958
400.435 -0.0028035716621999
400.43625 -0.0027465289806158
400.4375 -0.0026971736083616
400.43875 -0.0026566806697605
400.44 -0.0026244249747612
400.44125 -0.0025977597806489
400.4425 -0.0025724739470804
400.44375 -0.0025437532802732
400.445 -0.0025072734608797
400.44625 -0.0024601268090641
400.4475 -0.0024013842867237002
400.44875 -0.0023322440023685
400.45 -0.0022558018323397
400.45125 -0.0021765351865188
400.4525 -0.0020996214966526
400.45375 -0.0020302014778028
400.455 -0.0019726948855848998
400.45625 -0.0019302444808448
400.4575 -0.0019043516795347
400.45875 -0.0018947448925827
400.46 -0.0018995078188976
400.46125 -0.0019154418908793002
400.4625 -0.00193859385363
400.46375 -0.0019648523016545
400.465 -0.0019904917517134
400.46625 -0.0020125866282525
400.4675 -0.0020292481794907
400.46875 -0.0020396835194233997
400.47 -0.0020440988353884002
400.47125 -0.0020434906944445
400.4725 -0.0020393674982202
400.47375 -0.0020334510042052997
400.475 -0.0020274028525628
400.47625 -0.0020226124773601003
400.4775 -0.0020200591795234
400.47875 -0.0020202605869368
400.48 -0.0020232796974079003
400.48125 -0.002028786798222
400.4825 -0.0020361495962050997
400.48375 -0.0020445383187065
400.485 -0.0020530335850110003
400.48625 -0.0020607298099828
400.4875 -0.0020668226871427
400.48875 -0.0020706797452748
400.49 -0.0020718893320585
400.49125 -0.0020702879193202
400.4925 -0.0020659655093988
400.49375 -0.0020592482783173
400.495 -0.0020506620597578002
400.49625 -0.0020408758046319003
400.4975 -0.0020306309500437002
400.49875 -0.0020206646788398
400.5 -0.0020116349788427
400.50125 -0.0020040605853642
400.5025 -0.0019982837277993
400.50375 -0.0019944624697016
400.505 -0.0019925915369461
400.50625 -0.0019925461427859
400.5075 -0.0019941355084099
400.50875 -0.0019971562998083
400.51 -0.0020014312715488
400.51125 -0.002006830723963
400.5125 -0.0020132719891413
400.51375 -0.0020207025659299003
400.515 -0.0020290739486258
400.51625 -0.0020383140397652
400.5175 -0.0020483069833049
400.51875 -0.0020588825281951
400.52 -0.0020698222633498
400.52125 -0.002080875192817
400.5225 -0.0020917848477545998
400.52375 -0.0021023173966165
400.525 -0.0021122927553513
400.52625 -0.0021216059938136004
400.5275 -0.0021302415235878
400.52875 -0.0021382780981205
400.53 -0.0021458785953593
400.53125 -0.0021532727580914996
400.5325 -0.0021607306617823
400.53375 -0.0021685290146073
400.535 -0.0021769161072775003
400.53625 -0.0021860816609569
400.5375 -0.0021961294887709
400.53875 -0.0022070648532059
400.54 -0.0022187912399036997
400.54125 -0.0022311239344488
400.5425 -0.0022438138347563
400.54375 -0.0022565775134579
400.545 -0.002269134988094
400.54625 -0.0022812410241111
400.5475 -0.002292713043067
400.54875 -0.0023034467553441
400.55 -0.0023134200723684
400.55125 -0.0023226855415329
400.5525 -0.00233135226332
400.55375 -0.0023395604964215
400.555 -0.0023474536012501
400.55625 -0.0023551500910433
400.5575 -0.0023627234944552
400.55875 -0.0023701874778409
400.56 -0.0023774927897314
400.56125 -0.0023845350507045
400.5625 -0.002391171212054
400.56375 -0.0023972437962609997
400.565 -0.0024026085734694
400.56625 -0.0024071627280701
400.5675 -0.0024108667371942998
400.56875 -0.0024137604068173
400.57 -0.002415965599471
400.57125 -0.0024176784217652
400.5725 -0.0024191489795126002
400.57375 -0.0024206535789553997
400.575 -0.0024224584198886
400.57625 -0.0024247866925776
400.5775 -0.0024277844950668
400.57875 -0.0024315005041793004
400.58 -0.0024358735306079
400.58125 -0.0024407362926983003
400.5825 -0.0024458322907288
400.58375 -0.0024508443613884003
400.585 -0.0024554331725566
400.58625 -0.0024592763517885
400.5875 -0.0024621083922061
400.58875 -0.0024637522372986
400.59 -0.0024641360143286004
400.59125 -0.0024632973500466
400.5925 -0.0024613709837066
400.59375 -0.0024585624787835003
400.595 -0.0024551120779851003
400.59625 -0.0024512585972570004
400.5975 -0.0024472043175785
400.59875 -0.0024430893791487
400.6 -0.0024389792926632
400.60125 -0.0024348671235864
400.6025 -0.0024306854756216
400.60375 -0.002426330293883
400.605 -0.0024216874942738003
400.60625 -0.0024166616722732
400.6075 -0.002411198239933
400.60875 -0.0024052997947856002
400.61 -0.0023990302902616
400.61125 -0.0023925106803151996
400.6125 -0.0023859015162549
400.61375 -0.0023793834632768
400.615 -0.0023731260450944
400.61625 -0.0023672654068644
400.6175 -0.0023618807289046
400.61875 -0.0023569809266021998
400.62 -0.0023525019807141
400.62125 -0.0023483157523605997
400.6225 -0.0023442466218136
400.62375 -0.0023400969279858
400.625 -0.002335675930622
400.62625 -0.0023308246491955003
400.6275 -0.0023254372778123
400.62875 -0.0023194731833211996
400.63 -0.0023129570484301002
400.63125 -0.0023059718482249
400.6325 -0.0022986410045887
400.63375 -0.0022911080081167
400.635 -0.0022835131006259
400.63625 -0.0022759749157561
400.6375 -0.0022685775971635
400.63875 -0.0022613646365058
400.64 -0.0022543421751229998
400.64125 -0.002247489883914
400.6425 -0.0022407740291138
400.64375 -0.0022341689524729
400.645 -0.0022276738228419
400.64625 -0.0022213256795619
400.6475 -0.0022152111117607
400.64875 -0.0022094664811564
400.65 -0.0022042714344646
400.65125 -0.0021998341348081
400.6525 -0.0021963696643265
400.65375 -0.0021940739692829997
400.655 -0.0021930984380653003
400.65625 -0.0021935248658811
400.6575 -0.0021953478613436998
400.65875 -0.0021984683296525
400.66 -0.0022026942147663
400.66125 -0.0022077569527729998
400.6625 -0.0022133353082586997
400.66375 -0.0022190862146791003
400.665 -0.0022246803252346002
400.66625 -0.0022298346639538
400.6675 -0.0022343388064839996
400.66875 -0.0022380717089897
400.67 -0.0022410067629595
400.67125 -0.0022432022631173
400.6725 -0.0022447826781369
400.67375 -0.0022459106094568
400.675 -0.0022467532991917
400.67625 -0.0022474539859389
400.6775 -0.0022481066153796
400.67875 -0.0022487427465733996
400.68 -0.0022493279961491998
400.68125 -0.0022497759981957998
400.6825 -0.0022499671515539
400.68375 -0.0022497774515154
400.685 -0.0022491083081309
400.68625 -0.0022479145426292997
400.6875 -0.0022462235848486
400.68875 -0.0022441471386781004
400.69 -0.0022418782108085
400.69125 -0.0022396786057897
400.6925 -0.0022378525297894
400.69375 -0.0022367117972503
400.695 -0.0022365391330426
400.69625 -0.0022375481692059
400.6975 -0.0022398523493803
400.69875 -0.0022434440067242998
400.7 -0.0022481878964198004
400.70125 -0.0022538334492659
400.7025 -0.0022600389767652
400.70375 -0.0022664134146064
400.705 -0.0022725601029462
400.70625 -0.0022781252188949
400.7075 -0.0022828358044073
400.70875 -0.0022865308866790997
400.71 -0.0022891714141483
400.71125 -0.0022908353077986
400.7125 -0.0022916942518622
400.71375 -0.0022919741177166997
400.715 -0.0022919092373733002
400.71625 -0.0022916926350528
400.7175 -0.0022914316565468
400.71875 -0.0022911194656644
400.72 -0.0022906217746668
400.72125 -0.0022896878752918
400.7225 -0.0022879813663766
400.72375 -0.0022851279210824
400.725 -0.0022807778927294003
400.72625 -0.0022746695785479
400.7275 -0.0022666902432487
400.72875 -0.0022569240543163
400.73 -0.0022456789785239
400.73125 -0.0022334881081685003
400.7325 -0.002221081971621
400.73375 -0.0022093297157837
400.735 -0.0021991581088493
400.73625 -0.0021914512098508
400.7375 -0.0021869499549957002
400.73875 -0.0021861612408791
400.74 -0.0021892941408723
400.74125 -0.0021962314955898
400.7425 -0.0022065427353392
400.74375 -0.0022195343613626
400.745 -0.0022343327929797998
400.74625 -0.0022499843578405
400.7475 -0.0022655645826969
400.74875 -0.0022802769019977997
400.75 -0.0022935348385099003
400.75125 -0.0023050148142635
400.7525 -0.0023146730272196
400.75375 -0.0023227238313517
400.755 -0.0023295793573331
400.75625 -0.0023357579381196
400.7575 -0.0023417683416168
400.75875 -0.0023479913100218
400.76 -0.0023545724564315
400.76125 -0.0023613486073145
400.7625 -0.002367830383348
400.76375 -0.0023732401137303
400.765 -0.0023766153067825
400.76625 -0.0023769550178582
400.7675 -0.0023733916607791
400.76875 -0.0023653608380106
400.77 -0.0023527428517853
400.77125 -0.0023359490231752004
400.7725 -0.0023159417065054
400.77375 -0.0022941732600956
400.775 -0.0022724496005134
400.77625 -0.0022527304240162
400.7775 -0.0022368925092628
400.77875 -0.0022264926481765
400.78 -0.002222566359749
400.78125 -0.0022254951825822003
400.7825 -0.0022349618361766
400.78375 -0.0022499968002803
400.785 -0.0022691030872209997
400.78625 -0.0022904410835408
400.7875 -0.0023120455608542
400.78875 -0.0023320563693425
400.79 -0.0023489411137974
400.79125 -0.0023616851860182
400.7925 -0.0023699353762683998
400.79375 -0.0023740637697887003
400.795 -0.0023751361183607
400.79625 -0.0023747623472033
400.7975 -0.0023748250195780997
400.79875 -0.0023771063798659
400.8 -0.0023828685314701
400.80125 -0.0023924744655046
400.8025 -0.0024051528987421
400.80375 -0.0024189806897309
400.805 -0.0024311045882293
400.80625 -0.0024381579005308004
400.8075 -0.0024367908946564
400.80875 -0.002424220196972
400.81 -0.0023987268835569
400.81125 -0.0023600479039221
400.8125 -0.0023096281790627
400.81375 -0.0022506753492183
400.815 -0.0021879653925126
400.81625 -0.0021273558889324
400.8175 -0.0020750162666827
400.81875 -0.0020364954427355996
400.82 -0.0020158129223892
400.82125 -0.0020147889015797
400.8225 -0.0020327675035425
400.82375 -0.002066768024376
400.825 -0.0021119839470109003
400.82625 -0.0021624853032948
400.8275 -0.0022119873804832997
400.82875 -0.0022545976214869
400.83 -0.0022855190802964
400.83125 -0.0023016995789
400.8325 -0.0023024342912029
400.83375 -0.0022898693263648
400.835 -0.0022692846766825003
400.83625 -0.0022488036489361
400.8375 -0.0022381490540439
400.83875 -0.0022463505088631
400.84 -0.0022788847237119997
400.84125 -0.0023354861520069
400.8425 -0.0024096180276416998
400.84375 -0.0024898196980351
400.845 -0.002562218574166
400.84625 -0.0026130923611148
400.8475 -0.0026306748279038
400.84875 -0.0026061351916066003
400.85 -0.0025342072772215002
400.85125 -0.002414246630361
400.8525 -0.0022520641378406
400.85375 -0.0020619774643265
400.855 -0.0018673706987502
400.85625 -0.0016978795548012
400.8575 -0.0015831678284659
400.85875 -0.0015453024340752
400.86 -0.0015917438534817998
400.86125 -0.0017110125025587
400.8625 -0.0018740862211461
400.86375 -0.0020426971105865998
400.865 -0.0021811338707567
400.86625 -0.0022663508107736
400.8675 -0.0022936777003633
400.86875 -0.0022781427958418
400.87 -0.0022515468763752
400.87125 -0.0022544208055437004
400.8725 -0.0023225243597661
400.87375 -0.0024712244887429
400.875 -0.002685533296586
400.87625 -0.0029242965934746
400.8775 -0.0031396715456697
400.87875 -0.0032989804626514
400.88 -0.003393508850195
400.88125 -0.0034324883833460997
400.8825 -0.003430970232554
400.88375 -0.0033997354052639
400.885 -0.0033410522168093003
400.88625 -0.0032501434810318
400.8875 -0.0031194388085866
400.88875 -0.0029427271466969
400.89 -0.0027187687507145997
400.89125 -0.002455331928097
400.8925 -0.0021729164478308
400.89375 -0.0019059979661174
400.895 -0.0017016867472905
400.89625 -0.0016137819932092001
400.8975 -0.0016860796385775002
400.89875 -0.0019260029685987
400.9 -0.0022876971786339
400.90125 -0.0026882754358796
400.9025 -0.0030472233105836
400.90375 -0.0033158831958643
400.905 -0.0034821442335112
400.90625 -0.0035586452573855
400.9075 -0.0035679299718258
400.90875 -0.0035321035794295998
400.91 -0.0034682105593366
400.91125 -0.0033875782826706
400.9125 -0.0032970282168185002
400.91375 -0.003200594136823
400.915 -0.0031010436807185
400.91625 -0.0030009513957735
400.9175 -0.0029032812999885997
400.91875 -0.0028115267277906
400.92 -0.002729500443182
400.92125 -0.0026608705666218
400.9225 -0.0026085186016202
400.92375 -0.0025738359321196
400.925 -0.0025561289621594003
400.92625 -0.0025523381631830998
400.9275 -0.0025572255867687
400.92875 -0.0025640321871721002
400.93 -0.0025654549742222
400.93125 -0.0025547170339499004
400.9325 -0.0025265592834159
400.93375 -0.0024780989277827003
400.935 -0.0024095796639236
400.93625 -0.0023249434802034004
400.9375 -0.0022319141186516
400.93875 -0.00214111865636
400.94 -0.0020640748492746002
400.94125 -0.0020105828354149997
400.9425 -0.0019865569694197
400.94375 -0.0019931196129827997
400.945 -0.0020270684433077
400.94625 -0.0020822503379911
400.9475 -0.0021511514276174003
400.94875 -0.0022261453772789
400.95 -0.0023001796507251997
400.95125 -0.0023670154892024
400.9525 -0.0024212906846103996
400.95375 -0.002458606158193
400.955 -0.0024758829842764
400.95625 -0.0024719435367130996
400.9575 -0.0024484117304052998
400.95875 -0.0024106232154436
400.96 -0.0023678147457165
400.96125 -0.002331743639686
400.9625 -0.0023137063001813004
400.96375 -0.0023211542765833
400.965 -0.0023554899545334003
400.96625 -0.0024118741547671002
400.9675 -0.0024808598246225002
400.96875 -0.0025509551841068003
400.97 -0.002611202404671
400.97125 -0.0026530539073768
400.9725 -0.0026713337604115
400.97375 -0.0026644180121224
400.975 -0.0026338930572064
400.97625 -0.0025839115862544997
400.9775 -0.0025203816564224
400.97875 -0.0024500673914459
400.98 -0.002379690373944
400.98125 -0.0023151177200738996
400.9825 -0.0022607488120368
400.98375 -0.0022191604369747996
400.985 -0.002191027701929
400.98625 -0.0021752901333304
400.9875 -0.0021695314765756003
400.98875 -0.0021705122950316
400.99 -0.0021747608370182004
400.99125 -0.0021791088237094
400.9925 -0.0021810921311734
400.99375 -0.0021792123414348997
400.995 -0.0021730769876338
400.99625 -0.0021634599607615
400.9975 -0.0021522570486667003
400.99875 -0.0021423035994232
401.0 -0.0021369875055308
401.00125 -0.0021396363282807
401.0025 -0.0021527470911751
401.00375 -0.0021772457136835
401.005 -0.0022120279347662
401.00625 -0.0022539949800060998
401.0075 -0.0022986030232147
401.00875 -0.0023407599886459004
401.01 -0.0023757539723116
401.01125 -0.0023999373308813
401.0125 -0.0024110221206015
401.01375 -0.0024080349599875
401.015 -0.002391088188117
401.01625 -0.0023611661103139997
401.0175 -0.0023200349604912004
401.01875 -0.0022702791479932
401.02 -0.0022153449289192
401.02125 -0.0021594283858901997
401.0225 -0.0021070840668722
401.02375 -0.0020625887783899998
401.025 -0.0020292693254179003
401.02625 -0.0020090469810712
401.0275 -0.0020023114877179
401.02875 -0.0020080468068146
401.03 -0.0020240710799535
401.03125 -0.0020473306445477
401.0325 -0.0020742611951443
401.03375 -0.0021011998813778
401.035 -0.0021247886381974
401.03625 -0.0021423077358993002
401.0375 -0.0021519290410586
401.03875 -0.0021529423231433998
401.04 -0.002145991076
401.04125 -0.0021333076678303003
401.0425 -0.0021188054996038
401.04375 -0.0021078309991245
401.045 -0.0021063703101017
401.04625 -0.0021197197400420996
401.0475 -0.0021509508882845
401.04875 -0.0021997619521358
401.05 -0.0022622376079886003
401.05125 -0.0023316803716902
401.0525 -0.0024001879515071
401.05375 -0.0024603609219842996
401.055 -0.0025065468378694
401.05625 -0.0025353271328945
401.0575 -0.002545352586833
401.05875 -0.0025368322001319
401.06 -0.0025110424550353
401.06125 -0.0024700500133607002
401.0625 -0.0024166825587047
401.06375 -0.0023546341221985
401.065 -0.0022885312400210004
401.06625 -0.0022238029815218
401.0675 -0.0021662759687324
401.06875 -0.0021215246697938997
401.07 -0.0020940815539961
401.07125 -0.0020866706793394
401.0725 -0.002099644818159
401.07375 -0.002130812959091
401.075 -0.0021757574404261
401.07625 -0.0022285834810758
401.0775 -0.0022828893970202003
401.07875 -0.0023327053994729
401.08 -0.002373228463323
401.08125 -0.0024012848022322
401.0825 -0.0024155474780166
401.08375 -0.0024165678752348
401.085 -0.0024066702192275997
401.08625 -0.0023896610276955
401.0875 -0.0023702867450085
401.08875 -0.002353407426406
401.09 -0.0023430379947738
401.09125 -0.0023415321002575
401.0925 -0.0023491638846458
401.09375 -0.0023641768530749
401.095 -0.002383225917395
401.09625 -0.002402085522538
401.0975 -0.0024164763253075
401.09875 -0.0024228330156848
401.1 -0.0024188506572938
401.10125 -0.0024037310039933
401.1025 -0.0023781808077079003
401.10375 -0.0023442665004027997
401.105 -0.0023052015401422
401.10625 -0.0022650850173226997
401.1075 -0.0022285418010946
401.10875 -0.0022002274381731
401.11 -0.0021841971955053998
401.11125 -0.0021832170255284998
401.1125 -0.0021981677389379998
401.11375 -0.0022277433072014
401.115 -0.0022685997208217
401.11625 -0.0023159584440510996
401.1175 -0.0023644883990265996
401.11875 -0.0024091990892978
401.12 -0.0024461215217365002
401.12125 -0.002472669673519
401.1225 -0.0024877183552981
401.12375 -0.0024914944388595003
401.125 -0.0024853802040843997
401.12625 -0.0024716720121805997
401.1275 -0.00245328550368
401.12875 -0.0024333747167049
401.13 -0.0024148897299814
401.13125 -0.0024001555126555
401.1325 -0.0023905825935721997
401.13375 -0.00238656627132
401.135 -0.0023875643249826
401.13625 -0.0023922915927555
401.1375 -0.0023989855818715997
401.13875 -0.0024057056121694997
401.14 -0.002410622904729
401.14125 -0.0024122618780898
401.1425 -0.0024096631511596003
401.14375 -0.0024024542041945
401.145 -0.0023908518338326
401.14625 -0.0023756009824556
401.1475 -0.0023578786059595
401.14875 -0.0023391653705238003
401.15 -0.0023210949236649
401.15125 -0.0023052873520658
401.1525 -0.002293181012968
401.15375 -0.0022858775313175
401.155 -0.0022840217420572
401.15625 -0.0022877315744661
401.1575 -0.002296593098452
401.15875 -0.0023097264068142
401.16 -0.0023259084291962
401.16125 -0.0023437308410533
401.1625 -0.0023617673615519003
401.16375 -0.0023787216040125
401.165 -0.0023935455527958
401.16625 -0.0024055162848284004
401.1675 -0.0024142698304578996
401.16875 -0.0024197961887280003
401.17 -0.0024223938586632
401.17125 -0.002422594707756
401.1725 -0.0024210642574429
401.17375 -0.0024184941790641
401.175 -0.0024155014208975
401.17625 -0.0024125517296641
401.1775 -0.0024099158127056
401.17875 -0.002407662421941
401.18 -0.0024056858240103004
401.18125 -0.0024037554004175997
401.1825 -0.0024015767457799
401.18375 -0.0023988558590906
401.185 -0.0023953536531981998
401.18625 -0.0023909314562007
401.1875 -0.002385579701454
401.18875 -0.0023794332412904
401.19 -0.0023727688478436
401.19125 -0.0023659884611762
401.1925 -0.0023595878337068
401.19375 -0.0023541116711314
401.195 -0.0023501035150371003
401.19625 -0.0023480509899053
401.1975 -0.0023483330519005
401.19875 -0.0023511844322476
401.2 -0.0023566679654965
401.20125 -0.0023646696145787
401.2025 -0.0023749114249592
401.20375 -0.0023869809148895
401.205 -0.0024003712996652
401.20625 -0.0024145331825934
401.2075 -0.0024289233991716002
401.20875 -0.0024430545307805
401.21 -0.00245653250449
401.21125 -0.0024690850385767
401.2125 -0.0024805751365519
401.21375 -0.0024909982512959
401.215 -0.0025004652478944
401.21625 -0.0025091728684748997
401.2175 -0.0025173632436363003
401.21875 -0.0025252836000713
401.22 -0.0025331442477781
401.22125 -0.0025410869698596003
401.2225 -0.0025491636131131
401.22375 -0.002557333362911
401.225 -0.0025654692368769
401.22625 -0.0025733848016603997
401.2275 -0.0025808648186153
401.22875 -0.0025877030338842
401.23 -0.0025937406992921
401.23125 -0.0025988947642497
401.2325 -0.0026031825070675003
401.23375 -0.0026067251597781
401.235 -0.0026097448881644
401.23625 -0.002612541936892
401.2375 -0.0026154652921399
401.23875 -0.0026188738431275
401.24 -0.0026230968077344003
401.24125 -0.0026284003479119
401.2425 -0.0026349586942832
401.24375 -0.0026428405151363997
401.245 -0.0026520062070092003
401.24625 -0.0026623179172693997
401.2475 -0.0026735593627947
401.24875 -0.0026854630626536
401.25 -0.0026977412742916
401.25125 -0.0027101139460231
401.2525 -0.0027223355359313
401.25375 -0.0027342132442744
401.255 -0.0027456175129992
401.25625 -0.0027564834484584
401.2575 -0.0027668028437305
401.25875 -0.0027766103302386998
401.26 -0.0027859636395669
401.26125 -0.0027949235735699
401.2625 -0.0028035341993777
401.26375 -0.0028118098606922997
401.265 -0.0028197245493785
401.26625 -0.0028272138225510003
401.2675 -0.0028341780751588
401.26875 -0.0028404972029708
401.27 -0.0028460464218649
401.27125 -0.0028507127288209
401.2725 -0.0028544153558195
401.27375 -0.0028571198916476
401.275 -0.0028588490873078
401.27625 -0.0028596881351332
401.2775 -0.0028597823756027997
401.27875 -0.0028593290531584
401.28 -0.0028585626362185998
401.28125 -0.0028577347617893
401.2825 -0.0028570951722696
401.28375 -0.0028568675388502
401.285 -0.0028572362677068
401.28625 -0.0028583312738877003
401.2875 -0.002860224072397
401.28875 -0.0028629281108753
401.29 -0.0028664071545803998
401.29125 -0.0028705834006679002
401.2925 -0.0028753545734753
401.29375 -0.002880605125609
401.295 -0.0028862180689347
401.29625 -0.0028920847474712
401.2975 -0.0028981102493875
401.29875 -0.0029042147994011
401.3 -0.002910332178278
401.30125 -0.0029164064345322
401.3025 -0.0029223863909251
401.30375 -0.0029282184799626
401.305 -0.0029338430740912997
401.30625 -0.0029391902653928
401.3075 -0.0029441774891772
401.30875 -0.0029487103042761
401.31 -0.0029526862707365997
401.31125 -0.0029559990513162997
401.3125 -0.0029585454889804
401.31375 -0.0029602333213007
401.315 -0.0029609920807573
401.31625 -0.0029607776904422
401.3175 -0.002959585132065
401.31875 -0.0029574526680604
401.32 -0.0029544647574974003
401.32125 -0.0029507551715899
401.3225 -0.0029465009061084998
401.32375 -0.0029419144779927
401.325 -0.0029372311588632
401.32625 -0.0029326922985323
401.3275 -0.0029285292490132
401.32875 -0.0029249456739257
401.33 -0.0029221039543985
401.33125 -0.0029201161814686
401.3325 -0.0029190402492777
401.33375 -0.0029188803692669
401.335 -0.00291959516597
401.33625 -0.0029211043281081
401.3375 -0.002923301291084
401.33875 -0.0029260643647798
401.34 -0.0029292669739558997
401.34125 -0.0029327834983519
401.3425 -0.0029364975749899998
401.34375 -0.0029403006531788
401.345 -0.0029440926185178
401.34625 -0.0029477769467007
401.3475 -0.0029512533394165
401.34875 -0.0029544130466486
401.35 -0.0029571309833697
401.35125 -0.0029592633133344003
401.3525 -0.0029606462168687
401.35375 -0.0029611026023586
401.355 -0.0029604505239398996
401.35625 -0.0029585187138882
401.3575 -0.0029551662077151003
401.35875 -0.0029503024586675
401.36 -0.0029439090312335004
401.36125 -0.0029360555195552997
401.3625 -0.0029269106820478
401.36375 -0.0029167418430228
401.365 -0.0029059043608180997
401.36625 -0.0028948168798275
401.3675 -0.0028839284199302997
401.36875 -0.0028736785738162
401.37 -0.0028644571413025
401.37125 -0.0028565698198433
401.3725 -0.0028502133616271
401.37375 -0.0028454662249668
401.375 -0.0028422916912823
401.37625 -0.0028405567499805
401.3775 -0.0028400562788341
401.37875 -0.0028405478641654
401.38 -0.0028417811088353997
401.38125 -0.0028435274973399
401.3825 -0.0028455999110144
401.38375 -0.0028478645564449
401.385 -0.0028502414602846
401.38625 -0.0028526960000735
401.3875 -0.002855221227258
401.38875 -0.0028578136905075
401.39 -0.0028604514557265
401.39125 -0.0028630670165588
401.3925 -0.0028655353001844
401.39375 -0.0028676619382086003
401.395 -0.0028691911035441
401.39625 -0.0028698233158918
401.3975 -0.0028692442914192
401.39875 -0.0028671656089435996
401.4 -0.002863367178822
401.40125 -0.0028577408143503
401.4025 -0.0028503236379739
401.40375 -0.0028413183671095
401.405 -0.0028310926171758
401.40625 -0.0028201577153312
401.4075 -0.0028091255733112
401.40875 -0.0027986484163627
401.41 -0.0027893512560667
401.41125 -0.002781761417246
401.4125 -0.0027762542101551
401.41375 -0.0027730136161510004
401.415 -0.0027720192746476004
401.41625 -0.0027730609625593004
401.4175 -0.0027757732768385
401.41875 -0.0027796905273138
401.42 -0.002784307736837
401.42125 -0.0027891459085409003
401.4225 -0.0027938055800133
401.42375 -0.0027980100969872
401.425 -0.0028016287108461
401.42625 -0.0028046762603416
401.4275 -0.0028072956267204997
401.42875 -0.0028097156454537
401.43 -0.0028121970391623
401.43125 -0.0028149704850362
401.4325 -0.0028181712784369
401.43375 -0.0028217914319861
401.435 -0.0028256448986345
401.43625 -0.0028293654289166
401.4375 -0.002832435349895
401.43875 -0.0028342454800031
401.44 -0.0028341810661962
401.44125 -0.0028317186420199997
401.4425 -0.0028265240021059
401.44375 -0.0028185295674956
401.445 -0.0028079822982962003
401.44625 -0.0027954497149612003
401.4475 -0.0027817812908883
401.44875 -0.0027680265492229
401.45 -0.0027553182218537
401.45125 -0.0027447382917915003
401.4525 -0.0027371789912164998
401.45375 -0.0027332253813922
401.455 -0.0027330747369404
401.45625 -0.0027365059840832
401.4575 -0.0027429077887589004
401.45875 -0.0027513580811231
401.46 -0.0027607460408514
401.46125 -0.0027699218021548996
401.4625 -0.002777848037423
401.46375 -0.0027837376447991
401.465 -0.0027871590823958002
401.46625 -0.0027880924014461
401.4675 -0.0027869294905856997
401.46875 -0.0027844146711558
401.47 -0.0027815281628129
401.47125 -0.0027793264929285
401.4725 -0.0027787534550618
401.47375 -0.002780453043789
401.475 -0.0027846108244758997
401.47625 -0.0027908599363873003
401.4775 -0.0027982761868401997
401.47875 -0.0028054765727165997
401.48 -0.0028108100037663
401.48125 -0.0028126122404341
401.4825 -0.0028094838506431997
401.48375 -0.0028005404994571
401.485 -0.0027856017169278
401.48625 -0.0027652848417222997
401.4875 -0.0027409933103105
401.48875 -0.0027147953202869
401.49 -0.0026891995278
401.49125 -0.0026668470003588
401.4925 -0.0026501536061906
401.49375 -0.0026409521445246
401.495 -0.0026401945767842
401.49625 -0.0026477741551808
401.4975 -0.0026625059203203
401.49875 -0.0026822727795468
401.5 -0.0027043147885635
401.50125 -0.0027256129437747997
401.5025 -0.0027433066292871
401.50375 -0.0027550867422988998
401.505 -0.002759525084094
401.50625 -0.0027562975317414
401.5075 -0.0027462797579926
401.50875 -0.0027314995153619
401.51 -0.0027149312851654
401.51125 -0.0027001219707908004
401.5125 -0.0026906553810541003
401.51375 -0.0026895008232794
401.515 -0.0026983501202224
401.51625 -0.0027171029354635
401.5175 -0.0027436548320389
401.51875 -0.0027740824277521
401.52 -0.0028031956154844
401.52125 -0.0028253321745574
401.5225 -0.0028352146519858
401.52375 -0.0028287338850954
401.525 -0.0028035751863124997
401.52625 -0.0027596768814784002
401.5275 -0.0026995278388291
401.52875 -0.0026282491718923
401.53 -0.0025533350061775
401.53125 -0.0024838976055313
401.5325 -0.0024293558231884
401.53375 -0.0023977486288809
401.535 -0.0023940669784348998
401.53625 -0.0024190773756085
401.5375 -0.0024690037409266
401.53875 -0.0025361380143174997
401.54 -0.002610130057893
401.54125 -0.0026795360096441
401.5425 -0.0027332717602393
401.54375 -0.0027617696406984
401.545 -0.0027580390766457
401.54625 -0.0027187018442431
401.5475 -0.002645501329587
401.54875 -0.0025473562057125
401.55 -0.002441999510179
401.55125 -0.0023549137692757
401.5525 -0.0023135709303324
401.55375 -0.0023379090165628
401.555 -0.0024313838526116
401.55625 -0.0025776925621344
401.5575 -0.0027453614541888003
401.55875 -0.0028976932496829
401.56 -0.0030026815824132
401.56125 -0.0030386406725711
401.5625 -0.0029951310720355
401.56375 -0.0028716546748294002
401.565 -0.0026766166227266
401.56625 -0.0024276846142441
401.5675 -0.0021541798800079996
401.56875 -0.0019011087601905
401.57 -0.0017279796558226001
401.57125 -0.0016921489256341
401.5725 -0.0018204167954687
401.57375 -0.0020905662927526002
401.575 -0.0024392443177316
401.57625 -0.0027874932602867
401.5775 -0.0030658572885267003
401.57875 -0.0032297332035184
401.58 -0.003263886193682
401.58125 -0.0031797623312979
401.5825 -0.0030112610954013
401.58375 -0.0028107161135985997
401.585 -0.0026408949833907997
401.58625 -0.0025608050492292
401.5875 -0.0026080351624522
401.58875 -0.0027832314446169996
401.59 -0.0030481106561741
401.59125 -0.0033406945684993
401.5925 -0.0035986474805586
401.59375 -0.0037798248463654
401.595 -0.0038706643358257
401.59625 -0.0038807894039802997
401.5975 -0.0038312046814155
401.59875 -0.0037440307842083
401.6 -0.003636865682776
401.60125 -0.0035210878962434
401.6025 -0.0034024052067554
401.60375 -0.0032823399397021
401.605 -0.0031598836770360002
401.60625 -0.0030329277847773
401.6075 -0.0028993118514053003
401.60875 -0.0027576284315641002
401.61 -0.0026080990758716002
401.61125 -0.0024538349649081003
401.6125 -0.0023025464801096
401.61375 -0.0021679787577093003
401.615 -0.0020697102335483003
401.61625 -0.0020294597928283
401.6175 -0.0020632517599057003
401.61875 -0.0021722431314057
401.62 -0.0023385799485806003
401.62125 -0.0025306726877985003
401.6225 -0.0027148505172363
401.62375 -0.0028659016831012
401.625 -0.0029715690943141002
401.62625 -0.0030311927750832
401.6275 -0.0030514878758679
401.62875 -0.0030422561273507
401.63 -0.0030134101762768
401.63125 -0.0029734677943859
401.6325 -0.0029291103071075004
401.63375 -0.002885315831738
401.635 -0.0028457059000626
401.63625 -0.0028128857054508
401.6375 -0.0027886713477603
401.63875 -0.0027741727817286
401.64 -0.0027697601088062
401.64125 -0.0027749768580746
401.6425 -0.0027884947551094
401.64375 -0.0028081903098787
401.645 -0.0028313724598102
401.64625 -0.0028551306207884
401.6475 -0.0028767187782506
401.64875 -0.0028938738824205
401.65 -0.0029050120243822
401.65125 -0.0029092833111576
401.6525 -0.0029065193838395003
401.65375 -0.0028971176016301
401.655 -0.0028819078810572
401.65625 -0.0028620248947515
401.6575 -0.0028387947841848
401.65875 -0.0028136309291699
401.66 -0.0027879400948255
401.66125 -0.0027630326301053
401.6625 -0.0027400475885938
401.66375 -0.0027198981420682
401.665 -0.0027032438180356996
401.66625 -0.0026904927155517997
401.6675 -0.0026818294637331
401.66875 -0.0026772611241728996
401.67 -0.0026766700027688996
401.67125 -0.002679863063066
401.6725 -0.0026866099363165997
401.67375 -0.0026966646684532
401.675 -0.0027097698094716996
401.67625 -0.0027256461949203
401.6775 -0.0027439727723887
401.67875 -0.0027643627151959
401.68 -0.0027863424057728
401.68125 -0.0028093408074402002
401.6825 -0.0028326931772815
401.68375 -0.0028556621556118
401.685 -0.0028774741245458997
401.68625 -0.0028973735553701
401.6875 -0.0029146783615204
401.68875 -0.0029288401205731
401.69 -0.0029394869027494002
401.69125 -0.0029464508942375
401.6925 -0.002949765876029
401.69375 -0.0029496393024674
401.695 -0.0029464026100009
401.69625 -0.0029404514822311003
401.6975 -0.002932190813551
401.69875 -0.0029219971820670003
401.7 -0.0029102053692067
401.70125 -0.0028971190474153
401.7025 -0.0028830353366502003
401.70375 -0.0028682714605798997
401.705 -0.0028531845927925997
401.70625 -0.0028381722275151004
401.7075 -0.0028236576570396
401.70875 -0.0028100594505522
401.71 -0.002797756659059
401.71125 -0.0027870541098024
401.7125 -0.002778157796768
401.71375 -0.0027711604929781
401.715 -0.0027660425273773
401.71625 -0.0027626839568099
401.7175 -0.0027608836899934
401.71875 -0.002760386577393
401.72 -0.0027609077379952
401.72125 -0.0027621591934870997
401.7225 -0.0027638694689378
401.72375 -0.0027657994392849
401.725 -0.0027677526478236
401.72625 -0.0027695807087993
401.7275 -0.0027711847774022002
401.72875 -0.0027725115924629997
401.73 -0.0027735510758502002
401.73125 -0.002774328467568
401.7325 -0.0027748972148534
401.73375 -0.0027753317203742
401.735 -0.0027757196647255
401.73625 -0.0027761554808261
401.7375 -0.0027767348447143
401.73875 -0.0027775488033429004
401.74 -0.0027786794053737
401.74125 -0.0027801989696722997
401.7425 -0.0027821654654032
401.74375 -0.0027846234693265004
401.745 -0.0027876025289953997
401.74625 -0.0027911186029569
401.7475 -0.0027951742931533
401.74875 -0.0027997598619282
401.75 -0.0028048554058331
401.75125 -0.0028104325011376998
401.7525 -0.0028164541720410003
401.75375 -0.002822878350284
401.755 -0.0028296579746638
401.75625 -0.0028367422418477
401.7575 -0.0028440777390874
401.75875 -0.002851609334634
401.76 -0.0028592807556521
401.76125 -0.002867036411234
401.7625 -0.0028748198059138
401.76375 -0.0028825779446813
401.765 -0.0028902595190949
401.76625 -0.0028978169739946
401.7675 -0.0029052076157139
401.76875 -0.0029123944875904
401.77 -0.0029193469903752
401.77125 -0.0029260429018404003
401.7725 -0.0029324666846851
401.77375 -0.0029386133167384997
401.775 -0.002944484755361
401.77625 -0.0029500928980423003
401.7775 -0.0029554564319973996
401.77875 -0.0029606021260599
401.78 -0.0029655613070723
401.78125 -0.0029703692165756
401.7825 -0.0029750629534969998
401.78375 -0.0029796786662371
401.785 -0.0029842499405582997
401.78625 -0.0029888054091735
401.7875 -0.0029933665585372
401.78875 -0.0029979477786391
401.79 -0.0030025536526000003
401.79125 -0.0030071804305712
401.7925 -0.0030118150727354
401.79375 -0.0030164370836101
401.795 -0.0030210192207526
401.79625 -0.0030255292304644
401.7975 -0.003029931325897
401.79875 -0.0030341889860564
401.8 -0.0030382652163068002
401.80125 -0.0030421255431737
401.8025 -0.0030457380832444
401.80375 -0.0030490755790681997
401.805 -0.0030521151513535
401.80625 -0.0030548393894629
401.8075 -0.0030572365079065
401.80875 -0.0030592995189325
401.81 -0.0030610270897156997
401.81125 -0.0030624223365455
401.8125 -0.0030634930068128
401.81375 -0.0030642508777976
401.815 -0.0030647112639576
401.81625 -0.0030648929256185
401.8175 -0.0030648173094662
401.81875 -0.0030645087108413
401.82 -0.0030639929255353
401.82125 -0.0030632980839879
401.8225 -0.0030624524021856
401.82375 -0.0030614854829610003
401.825 -0.003060425240692
401.82625 -0.0030592995269008
401.8275 -0.0030581328777536
401.82875 -0.003056947299859
401.83 -0.0030557607215669002
401.83125 -0.0030545863232671
401.8325 -0.0030534321556872
401.83375 -0.003052300685791
401.835 -0.0030511887457754
401.83625 -0.0030500884004674997
401.8375 -0.003048986524022
401.83875 -0.003047866047217
401.84 -0.0030467069321509
401.84125 -0.00304548747034
401.8425 -0.0030441833548153
401.84375 -0.0030427719140216
401.845 -0.0030412297252167
401.84625 -0.0030395360298726
401.8475 -0.0030376707576764
401.84875 -0.0030356172124337
401.85 -0.0030333611352718
401.85125 -0.0030308912354441
401.8525 -0.0030281994583346
401.85375 -0.0030252807812625
401.855 -0.0030221337173868
401.85625 -0.0030187603338111
401.8575 -0.0030151664191881
401.85875 -0.0030113619755242
401.86 -0.0030073608937857
401.86125 -0.0030031816867043
401.8625 -0.0029988474849855
401.86375 -0.0029943857717171
401.865 -0.00298982803438
401.86625 -0.0029852098032587
401.8675 -0.0029805684042542
401.86875 -0.002975943882896
401.87 -0.0029713756620541
401.87125 -0.0029669024429507
401.8725 -0.0029625600239704
401.87375 -0.0029583799092701
401.875 -0.0029543885091864
401.87625 -0.0029506053418426
401.8775 -0.0029470428122532
401.87875 -0.002943706155828
401.88 -0.0029405932587725997
401.88125 -0.0029376950502892
401.8825 -0.0029349967501741
401.88375 -0.0029324786655138
401.885 -0.0029301178493802
401.88625 -0.0029278885967239
401.8875 -0.0029257648462659
401.88875 -0.0029237203181899
401.89 -0.0029217306552327
401.89125 -0.0029197724449749
401.8925 -0.002917825841832
401.89375 -0.0029158731197444
401.895 -0.002913899970169
401.89625 -0.0029118954547706
401.8975 -0.0029098506551139
401.89875 -0.0029077613180557
401.9 -0.002905624722639
401.90125 -0.0029034420921865
401.9025 -0.0029012180391956
401.90375 -0.0028989608558353
401.905 -0.0028966820842422003
401.90625 -0.0028943976802191
401.9075 -0.0028921276263346
401.90875 -0.0028898959084234003
401.91 -0.0028877293361884
401.91125 -0.0028856577441029
401.9125 -0.0028837120415150003
401.91375 -0.0028819238244518998
401.915 -0.0028803227113249003
401.91625 -0.0028789349782342
401.9175 -0.0028777822449735
401.91875 -0.0028768800634346
401.92 -0.0028762359821108002
401.92125 -0.0028758498613991
401.9225 -0.0028757130300024
401.92375 -0.0028758088690295004
401.925 -0.0028761138561943004
401.92625 -0.0028765986172142
401.9275 -0.0028772296804067
401.92875 -0.0028779716236846
401.93 -0.0028787889417515
401.93125 -0.0028796469584958
401.9325 -0.0028805147864849998
401.93375 -0.0028813642904608
401.935 -0.0028821727305347
401.93625 -0.0028829209634848004
401.9375 -0.0028835938977542
401.93875 -0.00288417994035
401.94 -0.0028846689113436
401.94125 -0.0028850519920718
401.9425 -0.0028853203867376
401.94375 -0.0028854642852119998
401.945 -0.0028854740157359
401.94625 -0.0028853383987224
401.9475 -0.0028850469511601997
401.94875 -0.0028845903585171
401.95 -0.0028839620750453
401.95125 -0.0028831597387879
401.9525 -0.0028821858289851997
401.95375 -0.0028810500853821
401.955 -0.002879768614936
401.95625 -0.0028783644208241
401.9575 -0.0028768666862509
401.95875 -0.0028753090468556
401.96 -0.0028737279182189
401.96125 -0.0028721597952699
401.9625 -0.0028706391902916
401.96375 -0.0028691957665262
401.965 -0.0028678525487785002
401.96625 -0.0028666247152179998
401.9675 -0.0028655171777789
401.96875 -0.0028645270460591
401.97 -0.0028636414818163
401.97125 -0.0028628416196635003
401.9725 -0.0028621026778622998
401.97375 -0.0028613974980161
401.975 -0.0028606984300613
401.97625 -0.0028599800405597
401.9775 -0.0028592210540904998
401.97875 -0.0028584049197428003
401.98 -0.0028575213743096
401.98125 -0.0028565662337832
401.9825 -0.0028555392624509
401.98375 -0.0028544445022925004
401.985 -0.0028532863735787
401.98625 -0.0028520702442716003
401.9875 -0.0028507964972247
401.98875 -0.002849463846386
401.99 -0.0028480650160014
401.99125 -0.0028465877885178
401.9925 -0.0028450163900872
401.99375 -0.0028433321203694
401.995 -0.0028415167305335
401.99625 -0.0028395537209597
401.9975 -0.0028374324422392
401.99875 -0.0028351502974748003
402.0 -0.0028327136959814996
402.00125 -0.0028301403297868997
402.0025 -0.0028274588545323
402.00375 -0.002824707658573
402.005 -0.0028219327210782
402.00625 -0.0028191843776295
402.0075 -0.0028165137004178002
402.00875 -0.0028139694443380004
402.01 -0.0028115916357823
402.01125 -0.002809411107331
402.0125 -0.0028074453284429
402.01375 -0.0028056972876446
402.015 -0.0028041563581209
402.01625 -0.0028027981789068
402.0175 -0.0028015885535813
402.01875 -0.0028004861121639
402.02 -0.0027994469217145997
402.02125 -0.0027984286069348
402.0225 -0.002797394243371
402.02375 -0.0027963156454185
402.025 -0.0027951758810267
402.02625 -0.0027939697707032
402.0275 -0.0027927027121188
402.02875 -0.0027913903175121003
402.03 -0.0027900530906943
402.03125 -0.002788713667054
402.0325 -0.0027873927068615997
402.03375 -0.0027861040246730004
402.035 -0.0027848520416328
402.03625 -0.0027836294855741
402.0375 -0.0027824172479175
402.03875 -0.0027811855092668
402.04 -0.0027798965846028
402.04125 -0.0027785092001769
402.0425 -0.0027769831581033
402.04375 -0.0027752853015531
402.045 -0.0027733932103511
402.04625 -0.0027713002504743
402.0475 -0.0027690168694544
402.04875 -0.0027665715218821003
402.05 -0.0027640084718141
402.05125 -0.0027613855517808
402.0525 -0.0027587663968945
402.05375 -0.0027562172720573003
402.055 -0.0027537986020679996
402.05625 -0.0027515581981277
402.0575 -0.0027495271960445997
402.05875 -0.002747714528737
402.06 -0.0027461079796368
402.06125 -0.0027446722832909
402.0625 -0.0027433524097629
402.06375 -0.0027420824157344003
402.065 -0.0027407875838065
402.06625 -0.0027393958595006
402.0675 -0.0027378447905599
402.06875 -0.0027360888304515003
402.07 -0.0027341037802677
402.07125 -0.0027318927582288
402.0725 -0.0027294832955854996
402.07375 -0.0027269278720215002
402.075 -0.0027242971830557998
402.07625 -0.0027216737454432
402.0775 -0.0027191431403737
402.07875 -0.0027167850380690997
402.08 -0.0027146663469772
402.08125 -0.0027128331859628003
402.0825 -0.0027113079096965
402.08375 -0.002710087945241
402.085 -0.0027091482992378
402.08625 -0.0027084446775927
402.0875 -0.002707922544164
402.08875 -0.002707522648552
402.09 -0.0027071911476926
402.09125 -0.0027068867606533
402.0925 -0.0027065866990325
402.09375 -0.0027062897847616
402.095 -0.0027060190306085
402.09625 -0.0027058188160835
402.0975 -0.0027057512961449
402.09875 -0.0027058878045064
402.1 -0.0027063035546447
402.10125 -0.002707066407708
402.1025 -0.0027082282057253
402.10375 -0.0027098172159155
402.105 -0.0027118338447973
402.10625 -0.0027142448149978997
402.1075 -0.0027169868547618
402.10875 -0.0027199695727587
402.11 -0.0027230823653907
402.11125 -0.0027262052269996
402.1125 -0.0027292203362759
402.11375 -0.0027320232046687
402.115 -0.0027345339259987
402.11625 -0.0027367051330741
402.1175 -0.0027385264619085
402.11875 -0.0027400243491416004
402.12 -0.0027412575601602003
402.12125 -0.0027423092591189
402.1225 -0.0027432752858575003
402.12375 -0.0027442513251158
402.125 -0.0027453205498414
402.12625 -0.0027465432009927
402.1275 -0.0027479478862333
402.12875 -0.0027495303242215997
402.13 -0.0027512525793938
402.13125 -0.0027530489956427004
402.1325 -0.0027548360718944002
402.13375 -0.0027565213839839996
402.135 -0.0027580180040322998
402.13625 -0.0027592550022245
402.1375 -0.0027601882566922003
402.13875 -0.0027608066282972
402.14 -0.0027611373528182996
402.14125 -0.0027612442275389
402.1425 -0.0027612231526346
402.14375 -0.0027611937943597
402.145 -0.0027612870888311003
402.14625 -0.0027616306329105
402.1475 -0.002762335098882
402.14875 -0.0027634794086287
402.15 -0.0027650984263068996
402.15125 -0.0027671783402201003
402.1525 -0.0027696524854956
402.15375 -0.0027724067078635996
402.155 -0.0027752890781438
402.15625 -0.0027781251410391
402.1575 -0.0027807356792388
402.15875 -0.002782956763733
402.16 -0.0027846576922359997
402.16125 -0.0027857549939198
402.1625 -0.002786220567954
402.16375 -0.0027860826279510003
402.165 -0.0027854189226114
402.16625 -0.0027843437398679003
402.1675 -0.0027829893765237
402.16875 -0.0027814875925837
402.17 -0.0027799506736771
402.17125 -0.0027784553594695
402.1725 -0.0027770361781669
402.17375 -0.0027756820112107
402.175 -0.0027743424394668
402.17625 -0.0027729372261094
402.1775 -0.002771374265402
402.17875 -0.0027695648385783
402.18 -0.0027674427007224
402.18125 -0.0027649772005529003
402.1825 -0.0027621839740075
402.18375 -0.0027591293286321
402.185 -0.0027559264284716
402.18625 -0.0027527270654627003
402.1875 -0.0027497044834263
402.18875 -0.0027470355892593
402.19 -0.0027448779463249
402.19125 -0.0027433486213383
402.1925 -0.0027425071362498
402.19375 -0.0027423430735245002
402.195 -0.0027427724588192
402.19625 -0.0027436434296586
402.1975 -0.0027447481403124
402.19875 -0.0027458456436765
402.2 -0.0027466859368587998
402.20125 -0.0027470382275736997
402.2025 -0.0027467161107448
402.20375 -0.0027455971702177
402.205 -0.0027436343200806
402.20625 -0.0027408575199938
402.2075 -0.002737364818323
402.20875 -0.0027333031716744
402.21 -0.0027288463801303
402.21125 -0.0027241673732789
402.2125 -0.0027194127592383996
402.21375 -0.0027146851986737
402.215 -0.0027100305981045997
402.21625 -0.0027054377856072
402.2175 -0.0027008451939108
402.21875 -0.0026961581636916004
402.22 -0.0026912682798674002
402.22125 -0.0026860766744934
402.2225 -0.0026805167362641
402.22375 -0.00267457028662
402.225 -0.0026682785764591
402.22625 -0.0026617449363541
402.2275 -0.0026551288005726
402.22875 -0.0026486293581975003
402.23 -0.0026424660695465
402.23125 -0.0026368514164870002
402.2325 -0.0026319636860446002
402.23375 -0.0026279222335038
402.235 -0.0026247679113001
402.23625 -0.0026224519214039003
402.2375 -0.002620835752898
402.23875 -0.0026196999126495003
402.24 -0.0026187656429806
402.24125 -0.0026177226413405
402.2425 -0.0026162615937811
402.24375 -0.0026141073428404002
402.245 -0.0026110465641337
402.24625 -0.0026069504432544
402.2475 -0.0026017831332847
402.24875 -0.0025956019494132
402.25 -0.0025885411807575
402.25125 -0.0025807918814892
402.2525 -0.0025725725466565997
402.25375 -0.0025640977688022
402.255 -0.0025555520101723
402.25625 -0.0025470683564167
402.2575 -0.0025387173342772
402.25875 -0.0025305070257669
402.26 -0.00252239223674
402.26125 -0.0025142926736556
402.2625 -0.0025061146872361
402.26375 -0.0024977779761248
402.265 -0.0024892368747419
402.26625 -0.0024804996669438003
402.2675 -0.0024716395240832
402.26875 -0.0024627969845733002
402.27 -0.0024541741947558
402.27125 -0.0024460188685716
402.2725 -0.0024386033419357997
402.27375 -0.0024321976257163
402.275 -0.0024270419170179
402.27625 -0.0024233203390712998
402.2775 -0.0024211399491290003
402.27875 -0.0024205187340699996
402.28 -0.0024213806849127002
402.28125 -0.0024235641050386002
402.2825 -0.0024268381120275
402.28375 -0.0024309266115043002
402.285 -0.0024355384794968998
402.28625 -0.0024403963228053997
402.2875 -0.0024452658635801
402.28875 -0.0024499755965053
402.29 -0.0024544314367871
402.29125 -0.0024586184872388
402.2925 -0.0024625943691601
402.29375 -0.0024664735928069
402.295 -0.0024704051348464
402.29625 -0.0024745472509946
402.2975 -0.0024790423206355002
402.29875 -0.0024839963500213
402.3 -0.0024894631450544
402.30125 -0.0024954386344529
402.3025 -0.0025018625217045
402.30375 -0.0025086291709116
402.305 -0.0025156044604322
402.30625 -0.0025226472722204
402.3075 -0.0025296321573718998
402.30875 -0.002536471201675
402.31 -0.0025431303718716
402.31125 -0.0025496410991264
402.3125 -0.0025561021347067
402.31375 -0.0025626744722697997
402.315 -0.0025695673950568
402.31625 -0.0025770170435906
402.3175 -0.0025852627145762997
402.31875 -0.0025945187423003996
402.32 -0.0026049499698276
402.32125 -0.0026166507386944
402.3225 -0.0026296313947972998
402.32375 -0.0026438137010763
402.325 -0.0026590355293953
402.32625 -0.0026750658473194
402.3275 -0.0026916246861935
402.32875 -0.0027084116066225
402.33 -0.0027251322481572
402.33125 -0.0027415259465862
402.3325 -0.0027573869191357
402.33375 -0.0027725794025771004
402.335 -0.0027870425548399
402.33625 -0.0028007876453303997
402.3375 -0.0028138851251521
402.33875 -0.0028264458505253003
402.34 -0.0028385975307053
402.34125 -0.0028504598382944
402.3425 -0.0028621236737495
402.34375 -0.0028736322528817
402.345 -0.0028849743902509
402.34625 -0.0028960815464548002
402.3475 -0.0029068390721154
402.34875 -0.0029171023254653
402.35 -0.0029267185829362
402.35125 -0.0029355544883536
402.3525 -0.0029435196158378
402.35375 -0.0029505878633151
402.355 -0.0029568124778376
402.35625 -0.0029623276877106
402.3575 -0.0029673445199277
402.35875 -0.0029721343931079997
402.36 -0.0029770019985350996
402.36125 -0.0029822553534918
402.3625 -0.0029881736259904
402.36375 -0.0029949744094937996
402.365 -0.0030027907917283
402.36625 -0.0030116554904863002
402.3675 -0.0030214967765209
402.36875 -0.0030321475864331002
402.37 -0.0030433629385549998
402.37125 -0.0030548484866302996
402.3725 -0.0030662916937958997
402.37375 -0.0030773951758656
402.375 -0.0030879047274185
402.37625 -0.0030976340942917
402.3775 -0.0031064749595776
402.37875 -0.0031144027209263
402.38 -0.0031214642564477
402.38125 -0.0031277645231158
402.3825 -0.0031334404265697
402.38375 -0.0031386365095106
402.385 -0.003143479380394
402.38625 -0.0031480568648154
402.3875 -0.0031524074649919
402.38875 -0.0031565150324391
402.39 -0.0031603159573478003
402.39125 -0.0031637128500612
402.3925 -0.0031665949131564
402.39375 -0.0031688608686328
402.395 -0.0031704410537082
402.39625 -0.0031713159841255003
402.3975 -0.003171526713667
402.39875 -0.0031711771930782997
402.4 -0.003170428370696
402.40125 -0.0031694818316785
402.4025 -0.003168559057436
402.40375 -0.0031678756049553997
402.405 -0.0031676170493190998
402.40625 -0.0031679156357156
402.4075 -0.0031688359908412
402.40875 -0.0031703664716953
402.41 -0.0031724204193688
402.41125 -0.0031748469105291
402.4125 -0.0031774465409045
402.41375 -0.0031799941690686
402.415 -0.0031822621448291
402.41625 -0.0031840424774192
402.4175 -0.0031851665439946
402.41875 -0.0031855176388354
402.42 -0.0031850361164504
402.42125 -0.0031837179018846
402.4225 -0.0031816074710268
402.42375 -0.0031787807853155
402.425 -0.0031753330933421
402.42625 -0.0031713589195493
402.4275 -0.0031669392481241004
402.42875 -0.0031621292320851
402.43 -0.0031569542276635
402.43125 -0.0031514101027814998
402.4325 -0.0031454682318255
402.43375 -0.0031390859584195
402.435 -0.0031322206500987
402.43625 -0.0031248398550861004
402.4375 -0.0031169360048731
402.43875 -0.0031085328968056
402.44 -0.0030996903613764
402.44125 -0.0030905016455220003
402.4425 -0.0030810888563258
402.44375 -0.0030715910208238997
402.445 -0.0030621513446127
402.44625 -0.0030529021699575
402.4475 -0.0030439527656994
402.44875 -0.003035376927861
402.45 -0.0030272068970493
402.45125 -0.0030194316705574
402.4525 -0.0030119992139648
402.45375 -0.0030048252376377997
402.455 -0.0029978045334312
402.45625 -0.0029908231898916
402.4575 -0.002983775368465
402.45875 -0.0029765735695059
402.46 -0.0029691599771912
402.46125 -0.0029615117005360996
402.4625 -0.0029536416668119
402.46375 -0.0029455957267645
402.465 -0.0029374440288332
402.46625 -0.0029292722911671
402.4675 -0.0029211676139399
402.46875 -0.002913209901061
402.47 -0.0029054611623834004
402.47125 -0.002897958981008
402.4725 -0.0028907151456848998
402.47375 -0.0028837175468129
402.475 -0.0028769347487374
402.47625 -0.0028703265212489002
402.4775 -0.002863852168683
402.47875 -0.0028574826759221
402.48 -0.0028512082276017
402.48125 -0.0028450463607184
402.4825 -0.0028390440833435996
402.48375 -0.0028332774675377996
402.485 -0.0028278451716684
402.48625 -0.0028228619327274
402.4875 -0.0028184462632487002
402.48875 -0.0028147072587233002
402.49 -0.0028117348276124002
402.49125 -0.0028095875635566004
402.4925 -0.0028082867916814
402.49375 -0.0028078136849004
402.495 -0.0028081083839133
402.49625 -0.0028090784595026
402.4975 -0.0028106061249268
402.49875 -0.0028125598478113
402.5 -0.0028148076591368
402.50125 -0.0028172285271258002
402.5025 -0.0028197238963278003
402.50375 -0.0028222233271020998
402.505 -0.0028246895999005
402.50625 -0.0028271179646485
402.5075 -0.0028295290648254
402.50875 -0.0028319645459427
402.51 -0.0028344757421219
402.51125 -0.0028371126397677003
402.5125 -0.0028399152809408003
402.51375 -0.0028429058173264
402.515 -0.002846084847902
402.51625 -0.0028494292167043
402.5175 -0.0028528974303964
402.51875 -0.0028564344760398
402.52 -0.0028599816482693
402.52125 -0.0028634869710759
402.5225 -0.0028669145912975
402.52375 -0.0028702544441180002
402.525 -0.0028735267675747
402.52625 -0.0028767855270742998
402.5275 -0.0028801145292143
402.52875 -0.0028836233436099
402.53 -0.0028874340975221
402.53125 -0.0028916720938871
402.5325 -0.0028964502909435003
402.53375 -0.0029018571572565002
402.535 -0.0029079453571373
402.53625 -0.0029147245473568
402.5375 -0.002922158161154
402.53875 -0.0029301667575383
402.54 -0.0029386326483877
402.54125 -0.0029474129446433
402.5425 -0.0029563520121031997
402.54375 -0.0029652961725160003
402.545 -0.0029741080570774
402.54625 -0.0029826783216291997
402.5475 -0.0029909331643626002
402.54875 -0.0029988376243245
402.55 -0.0030063943951272997
402.55125 -0.0030136365020594002
402.5525 -0.0030206181109961
402.55375 -0.0030274003998093
402.555 -0.0030340404331758004
402.55625 -0.0030405786854825
402.5575 -0.00304703061843
402.55875 -0.0030533831125337998
402.56 -0.0030595957140242
402.56125 -0.0030656039669463
402.5625 -0.0030713324755592
402.56375 -0.003076704983738
402.565 -0.0030816576357762
402.56625 -0.0030861516778909
402.5675 -0.0030901824232318
402.56875 -0.0030937841322911
402.57 -0.0030970297706172
402.57125 -0.0031000250791281
402.5725 -0.0031028989832258
402.57375 -0.0031057877520089
402.575 -0.0031088201508817
402.57625 -0.0031120991364609997
402.5775 -0.0031156899370775
402.57875 -0.0031196080413738
402.58 -0.0031238160016988
402.58125 -0.0031282244641993
402.5825 -0.0031327009790101997
402.58375 -0.0031370825768445
402.585 -0.0031411950241846997
402.58625 -0.0031448697034751998
402.5875 -0.0031479640156185
402.58875 -0.0031503757744735
402.59 -0.0031520543344565003
402.59125 -0.0031530036537436
402.5925 -0.0031532811862725997
402.59375 -0.003152986937144
402.595 -0.0031522506654166
402.59625 -0.0031512144787995996
402.5975 -0.0031500138187363
402.59875 -0.0031487634071825
402.6 -0.0031475461014788
402.60125 -0.0031464058435174
402.6025 -0.0031453500105076
402.60375 -0.0031443544454412002
402.605 -0.0031433763000606003
402.60625 -0.0031423662312327003
402.6075 -0.0031412835400303
402.60875 -0.0031401088000234
402.61 -0.0031388523396804
402.61125 -0.0031375587818803
402.6125 -0.0031363048958343003
402.61375 -0.0031351931592153996
402.615 -0.003134339972795
402.61625 -0.0031338601842824
402.6175 -0.0031338525897656004
402.61875 -0.0031343830005513998
402.62 -0.0031354727787017
402.62125 -0.0031370926050654003
402.6225 -0.003139159965305
402.62375 -0.0031415457108169
402.625 -0.0031440849776466
402.62625 -0.0031465950015981
402.6275 -0.0031488938996406
402.62875 -0.0031508226693114
402.63 -0.0031522617267191
402.63125 -0.003153147161745
402.6325 -0.0031534754589463
402.63375 -0.0031533059614587003
402.635 -0.0031527499144984998
402.63625 -0.0031519586939632
402.6375 -0.003151103244828
402.63875 -0.0031503531509367
402.64 -0.0031498585778874
402.64125 -0.0031497340314099
402.6425 -0.0031500494488385
402.64375 -0.003150827223179
402.645 -0.0031520474406727
402.64625 -0.0031536583699605996
402.6475 -0.0031555882909479003
402.64875 -0.0031577625890719
402.65 -0.0031601175813756
402.65125 -0.0031626122030846
402.6525 -0.0031652346272908
402.65375 -0.0031680041030408
402.655 -0.0031709680281269003
402.65625 -0.0031741923686822
402.6575 -0.0031777504080759
402.65875 -0.0031817053971079003
402.66 -0.0031860983556023
402.66125 -0.0031909328720981004
402.6625 -0.0031961646199371997
402.66375 -0.0032016996474509
402.665 -0.0032073939017444
402.66625 -0.0032130651181836
402.6675 -0.0032185061059825998
402.66875 -0.0032235081121985997
402.67 -0.0032278816645311998
402.67125 -0.0032314804452328
402.6725 -0.0032342196370273003
402.67375 -0.003236087944439
402.675 -0.0032371499429314
402.67625 -0.0032375389699524
402.6775 -0.0032374414911849002
402.67875 -0.0032370729696989
402.68 -0.0032366506974019
402.68125 -0.0032363698768846
402.6825 -0.0032363792330613
402.68375 -0.0032367691151017
402.685 -0.0032375654461563002
402.68625 -0.0032387336429753
402.6875 -0.0032401917761232003
402.68875 -0.0032418258879894
402.69 -0.0032435109892985
402.69125 -0.0032451302986192003
402.6925 -0.0032465916978749
402.69375 -0.0032478388742533
402.695 -0.003248857828117
402.69625 -0.0032496754670123
402.6975 -0.0032503524818769
402.69875 -0.0032509714765430998
402.7 -0.003251618925337
402.70125 -0.0032523685527711997
402.7025 -0.0032532615441318003
402.70375 -0.0032542919460578
402.705 -0.0032553959747139
402.70625 -0.0032564502614581
402.7075 -0.0032572774940043
402.70875 -0.003257660166382
402.71 -0.0032573661850961
402.71125 -0.0032561744084883
402.7125 -0.0032539063132035
402.71375 -0.0032504528692631
402.715 -0.0032457939998463
402.71625 -0.0032400068200814
402.7175 -0.0032332632839444002
402.71875 -0.0032258083606652
402.72 -0.0032179353453361
402.72125 -0.0032099477018199
402.7225 -0.0032021246774537
402.72375 -0.0031946905250465
402.725 -0.0031877935228683
402.72625 -0.0031814973174307
402.7275 -0.0031757853742623
402.72875 -0.003170577216081
402.73 -0.0031657492416654
402.73125 -0.0031611633093294998
402.7325 -0.0031566921711035
402.73375 -0.0031522429806215
402.735 -0.0031477715233173
402.73625 -0.0031432915539275
402.7375 -0.0031388739911023
402.73875 -0.00313463585402
402.74 -0.0031307261844053997
402.74125 -0.0031273005505482
402.7425 -0.0031244960625195
402.74375 -0.0031224060885839
402.745 -0.0031210560224067
402.74625 -0.0031203877115538
402.7475 -0.0031202532070861997
402.74875 -0.0031204193095493
402.75 -0.0031205855062593
402.75125 -0.0031204135272913
402.7525 -0.0031195640779703
402.75375 -0.0031177386495699
402.755 -0.0031147191256214
402.75625 -0.0031103990484346
402.7575 -0.0031047997418303
402.75875 -0.0030980724876829
402.76 -0.0030904784324699
402.76125 -0.0030823549005224
402.7625 -0.0030740705458721
402.76375 -0.0030659766140878
402.765 -0.0030583636519985
402.76625 -0.0030514284115991997
402.7675 -0.0030452589482416
402.76875 -0.0030398341789092
402.77 -0.003035041648784
402.77125 -0.0030307046978069
402.7725 -0.0030266186776399
402.77375 -0.0030225857080322
402.775 -0.0030184470404952
402.77625 -0.0030141094711888
402.7775 -0.0030095589688175998
402.77875 -0.0030048665710381
402.78 -0.0030001826531744
402.78125 -0.0029957200847392
402.7825 -0.0029917294114577
402.78375 -0.00298846835419
402.785 -0.0029861656549486
402.78625 -0.0029849879698082
402.7875 -0.0029850094329057003
402.78875 -0.0029861896126277
402.79 -0.0029883650296879
402.79125 -0.0029912543143941
402.7925 -0.0029944794845087
402.79375 -0.0029976023738077
402.795 -0.0030001703082405003
402.79625 -0.0030017713033982
402.7975 -0.0030020837536927
402.79875 -0.0030009211023497
402.8 -0.0029982602727174
402.80125 -0.0029942468815882003
402.8025 -0.0029891838102326
402.80375 -0.002983490574738
402.805 -0.0029776522877471
402.80625 -0.0029721582122911997
402.8075 -0.0029674388722114
402.80875 -0.0029638173278657
402.81 -0.0029614750802218
402.81125 -0.0029604395088364
402.8125 -0.0029605950873279
402.81375 -0.0029617093789442
402.815 -0.0029634740846346997
402.81625 -0.0029655525781301
402.8175 -0.0029676251841326
402.81875 -0.0029694312952207
402.82 -0.0029708033230670997
402.82125 -0.0029716870718698
402.8225 -0.0029721537338950003
402.82375 -0.0029723962311282
402.825 -0.0029727133609322
402.82625 -0.0029734822343072996
402.8275 -0.0029751188059497
402.82875 -0.0029780298439039997
402.83 -0.0029825614445061
402.83125 -0.0029889464028114996
402.8325 -0.0029972602613077
402.83375 -0.0030073909270087002
402.835 -0.003019026607332
402.83625 -0.0030316706458625
402.8375 -0.0030446794776064997
402.83875 -0.0030573251151433
402.84 -0.0030688723248803
402.84125 -0.003078665028219
402.8425 -0.0030862072770377
402.84375 -0.0030912299524926998
402.845 -0.00309372877184
402.84625 -0.0030939728412746
402.8475 -0.0030924709714818
402.84875 -0.0030899087637931
402.85 -0.0030870548664354
402.85125 -0.0030846574098653003
402.8525 -0.0030833435556790003
402.85375 -0.0030835367553922
402.855 -0.0030854072211898
402.85625 -0.0030888613347486
402.8575 -0.0030935652376414
402.85875 -0.0030990010616324002
402.86 -0.0031045432115756003
402.86125 -0.003109539817425
402.8625 -0.0031133978732641003
402.86375 -0.0031156546577592002
402.865 -0.0031160413956391
402.86625 -0.0031145255108994
402.8675 -0.0031113363050322
402.86875 -0.0031069658122759997
402.87 -0.0031021423141826
402.87125 -0.0030977740526933
402.8725 -0.0030948636135177997
402.87375 -0.0030943956905051
402.875 -0.0030972062813969
402.87625 -0.0031038498874534
402.8775 -0.0031144862189446
402.87875 -0.0031288041907025998
402.88 -0.0031460123106385
402.88125 -0.0031648943621327
402.8825 -0.0031839410881154997
402.88375 -0.0032015303903563
402.885 -0.003216139428981
402.88625 -0.0032265549587329996
402.8875 -0.0032320491386873002
402.88875 -0.0032324984704204
402.89 -0.0032284184966331
402.89125 -0.0032209029372123
402.8925 -0.0032114706418165
402.89375 -0.0032018349796561
402.895 -0.0031936330182421
402.89625 -0.0031881655011758
402.8975 -0.0031861914347595
402.89875 -0.0031878202823262
402.9 -0.0031925132438981
402.90125 -0.0031991836870992
402.9025 -0.0032063702668555
402.90375 -0.0032124454480116
402.905 -0.0032158309866871
402.90625 -0.0032151977098868
402.9075 -0.0032096447175699
402.90875 -0.0031988466768788
402.91 -0.0031831611495263
402.91125 -0.0031636840320374
402.9125 -0.0031422299064380998
402.91375 -0.0031212171568789
402.915 -0.0031034434759729
402.91625 -0.0030917429119218
402.9175 -0.0030885489374926
402.91875 -0.0030954315581053
402.92 -0.0031126975171896004
402.92125 -0.0031391801288926002
402.9225 -0.0031722826555515
402.92375 -0.0032082963751849
402.925 -0.0032429240198800003
402.92625 -0.0032719116818539
402.9275 -0.0032916812289471003
402.92875 -0.0032998794271757
402.93 -0.0032957813272467
402.93125 -0.0032804913566278
402.9325 -0.0032568843095562004
402.93375 -0.0032292268045542
402.935 -0.0032024828249926
402.93625 -0.0031813909062001
402.9375 -0.003169504815692
402.93875 -0.0031684494039074
402.94 -0.0031775894028111
402.94125 -0.0031941918629137
402.9425 -0.0032139912831477
402.94375 -0.0032319620407709002
402.945 -0.003243084804032
402.94625 -0.0032429823421597
402.9475 -0.0032284093774647997
402.94875 -0.0031976445913107997
402.95 -0.0031508461123199
402.95125 -0.0030903745054972
402.9525 -0.0030210538073817
402.95375 -0.0029502346091426
402.955 -0.0028874204549473002
402.95625 -0.002843132195795
402.9575 -0.0028268705315837002
402.95875 -0.0028445668748731997
402.96 -0.0028964688261177
402.96125 -0.0029764163492432996
402.9625 -0.0030728603416684003
402.96375 -0.0031711818585077
402.965 -0.0032564114711556
402.96625 -0.0033155416331104
402.9675 -0.0033391417658386
402.96875 -0.0033225528987157003
402.97 -0.0032671315580893997
402.97125 -0.0031814793303191003
402.9725 -0.0030816800758117
402.97375 -0.0029890511808373
402.975 -0.0029251845045525004
402.97625 -0.0029058293754236
402.9775 -0.0029354496840455
402.97875 -0.0030042435988915
402.98 -0.0030896409666214
402.98125 -0.0031624527278775
402.9825 -0.0031949663261322
402.98375 -0.0031676409171231
402.985 -0.0030731454723335
402.98625 -0.0029186005064788
402.9875 -0.0027261719776933
402.98875 -0.0025302696114029
402.99 -0.0023715929575236
402.99125 -0.0022906554642338
402.9925 -0.0023192536826299
402.99375 -0.0024688962696914
402.995 -0.0027211881906332998
402.99625 -0.0030291791989471
402.9975 -0.0033348833531467
402.99875 -0.0035918540063628003
403.0 -0.0037770130729377
403.00125 -0.0038886035056254
403.0025 -0.0039371636519731
403.00375 -0.003936693901986
403.005 -0.0038993722917553
403.00625 -0.0038339176965068
403.0075 -0.0037462244109422002
403.00875 -0.003640915053593
403.01 -0.0035231184368294997
403.01125 -0.0034001966612068
403.0125 -0.003283035696211
403.01375 -0.0031861396334136
403.015 -0.0031255789245283
403.01625 -0.0031144153298938
403.0175 -0.0031570011108494
403.01875 -0.0032452477855327002
403.02 -0.0033596046709662
403.02125 -0.0034750047563719003
403.0225 -0.0035688874242365996
403.02375 -0.0036270234786783
403.025 -0.0036447693935611
403.02625 -0.0036246348254821
403.0275 -0.0035726536413125
403.02875 -0.003495515891897
403.03 -0.0033990921765059
403.03125 -0.003288149107162
403.0325 -0.0031667387925484
403.03375 -0.0030389029228083
403.035 -0.0029094713840897
403.03625 -0.0027848067341215
403.0375 -0.0026732432351126
403.03875 -0.0025848754884452
403.04 -0.0025301596447261997
403.04125 -0.0025173757572992997
403.0425 -0.0025495510368226003
403.04375 -0.0026222720651301002
403.045 -0.0027238711474996
403.04625 -0.0028381335533938998
403.0475 -0.0029483385100827
403.04875 -0.0030407965426274
403.05 -0.0031067119902614
403.05125 -0.0031422940106154997
403.0525 -0.0031478064023448
403.05375 -0.0031263592611187998
403.055 -0.0030829723415255
403.05625 -0.0030240133522198
403.0575 -0.0029567747155973
403.05875 -0.0028888570203626
403.06 -0.0028272192703141003
403.06125 -0.0027770945736995
403.0625 -0.0027412047356429
403.06375 -0.0027196147363695
403.065 -0.0027102388323478
403.06625 -0.0027097423927928
403.0675 -0.0027144828172453
403.06875 -0.0027212372736396
403.07 -0.0027275971622583
403.07125 -0.0027320358149958
403.0725 -0.0027337609559237
403.07375 -0.002732471218863
403.075 -0.0027281432868033998
403.07625 -0.0027209072685501
403.0775 -0.0027110302337115
403.07875 -0.0026989702681544
403.08 -0.0026854381957610004
403.08125 -0.0026714017870034
403.0825 -0.0026579879903377
403.08375 -0.0026462943269942997
403.085 -0.0026371604482327
403.08625 -0.0026309740643358
403.0875 -0.0026275695955384
403.08875 -0.0026262404140037997
403.09 -0.0026258526186762
403.09125 -0.0026250338277335
403.0925 -0.0026224000721639
403.09375 -0.002616785646681
403.095 -0.0026074456962889
403.09625 -0.0025941935279038
403.0975 -0.0025774501712312
403.09875 -0.0025581919771866
403.1 -0.0025378069520405
403.10125 -0.0025178843969558
403.1025 -0.0024999854368918
403.10375 -0.002485432325252
403.105 -0.0024751519781676
403.10625 -0.0024695870206217
403.1075 -0.0024686734587264997
403.10875 -0.0024718862645757
403.11 -0.002478325339591
403.11125 -0.0024868419390831997
403.1125 -0.0024961735791446003
403.11375 -0.002505079502983
403.115 -0.0025124589194032
403.11625 -0.002517437698232
403.1175 -0.0025194271518819
403.11875 -0.0025181450344408003
403.12 -0.0025136083627782
403.12125 -0.0025060984913566997
403.1225 -0.0024961056256381
403.12375 -0.0024842578317780997
403.125 -0.0024712449922023004
403.12625 -0.0024577426015600996
403.1275 -0.002444346290855
403.12875 -0.0024315235019524003
403.13 -0.002419584289767
403.13125 -0.0024086769973351
403.1325 -0.002398802799378
403.13375 -0.0023898481110616
403.135 -0.0023816240133581997
403.13625 -0.0023739111075148003
403.1375 -0.0023664982554309
403.13875 -0.0023592141388468
403.14 -0.0023519455259415002
403.14125 -0.0023446442415393
403.1425 -0.0023373219324217998
403.14375 -0.002330035800242
403.145 -0.0023228707278389
403.14625 -0.0023159171212474
403.1475 -0.0023092543876047
403.14875 -0.0023029347430497
403.15 -0.0022969765098171
403.15125 -0.0022913609336262996
403.1525 -0.0022860366426659
403.15375 -0.0022809252036755
403.155 -0.0022759343191260002
403.15625 -0.0022709672059993
403.1575 -0.0022659342468685
403.15875 -0.0022607618578782
403.16 -0.0022554004285264
403.16125 -0.0022498267729466996
403.1625 -0.0022440464203924
403.16375 -0.0022380911493209
403.165 -0.0022320155475807004
403.16625 -0.002225892791499
403.1675 -0.0022198055761718
403.16875 -0.0022138429382563
403.17 -0.0022080909639656003
403.17125 -0.0022026280882658
403.1725 -0.0021975214930769
403.17375 -0.0021928217609751997
403.175 -0.0021885628702002
403.17625 -0.0021847615490633997
403.1775 -0.0021814182656611997
403.17875 -0.0021785199641901
403.18 -0.0021760426945654
403.18125 -0.0021739569910419003
403.1825 -0.0021722298055370996
403.18375 -0.0021708302531552
403.185 -0.0021697307927114
403.18625 -0.0021689118849560996
403.1875 -0.0021683618342967
403.18875 -0.002168077538918
403.19 -0.0021680633957982002
403.19125 -0.0021683308341225002
403.1925 -0.0021688940406919
403.19375 -0.0021697691535279
403.195 -0.0021709694618733
403.19625 -0.0021725047338893
403.1975 -0.0021743771185492
403.19875 -0.0021765812119300004
403.2 -0.0021791024455023998
403.20125 -0.0021819180250204
403.2025 -0.0021849984568109
403.20375 -0.0021883085526644
403.205 -0.0021918113252256998
403.20625 -0.0021954694473858
403.2075 -0.002199250549075
403.20875 -0.0022031267170551
403.21 -0.0022070797431125
403.21125 -0.0022111022226517997
403.2125 -0.0022151959361892
403.21375 -0.0022193751560459
403.215 -0.0022236630436439
403.21625 -0.0022280908451013
403.2175 -0.0022326943095296
403.21875 -0.0022375121589332
403.22 -0.0022425811847088997
403.22125 -0.0022479338102476
403.2225 -0.0022535947125369
403.22375 -0.0022595793533641997
403.225 -0.0022658908972199
403.22625 -0.0022725210793011
403.2275 -0.002279449335815
403.22875 -0.0022866440335813
403.23 -0.0022940649626339003
403.23125 -0.0023016648961233
403.2325 -0.0023093926922155
403.23375 -0.0023171972437931
403.235 -0.002325029308153
403.23625 -0.0023328436560056
403.2375 -0.0023406038514725003
403.23875 -0.0023482795842838
403.24 -0.0023558518355758
403.24125 -0.0023633084913877002
403.2425 -0.0023706468201579
403.24375 -0.0023778702070197002
403.245 -0.0023849864442971
403.24625 -0.0023920065844986
403.2475 -0.0023989417620125003
403.24875 -0.0024058023005008
403.25 -0.0024125956300942
403.25125 -0.0024193251832874
403.2525 -0.0024259908476355
403.25375 -0.0024325878988511003
403.255 -0.0024391079827018997
403.25625 -0.0024455395465092
403.2575 -0.0024518695539466
403.25875 -0.002458082844139
403.26 -0.0024641645010610998
403.26125 -0.0024701001204367997
403.2625 -0.0024758752805382
403.26375 -0.0024814771127848
403.265 -0.0024868937958439
403.26625 -0.00249211426923
403.2675 -0.002497128632206
403.26875 -0.0025019276994834
403.27 -0.0025065029826229
403.27125 -0.0025108463532344
403.2725 -0.0025149510254761
403.27375 -0.0025188106473526
403.275 -0.0025224206629124
403.27625 -0.0025257775070444
403.2775 -0.0025288807951741998
403.27875 -0.0025317313578599
403.28 -0.0025343336935889998
403.28125 -0.0025366946872763
403.2825 -0.0025388250244627
403.28375 -0.0025407361179162
403.285 -0.0025424437336348
403.28625 -0.0025439649010517997
403.2875 -0.002545316940742
403.28875 -0.0025465188169311
403.29 -0.0025475883402063
403.29125 -0.0025485426147273
403.2925 -0.0025493977171403
403.29375 -0.0025501660634901003
403.295 -0.0025508589854341002
403.29625 -0.0025514843328551004
403.2975 -0.0025520477834736002
403.29875 -0.0025525518961592
403.3 -0.0025529969035405
403.30125 -0.0025533809268141
403.3025 -0.0025537014401525
403.30375 -0.0025539520451102003
403.305 -0.0025541273877296
403.30625 -0.0025542201505453
403.3075 -0.0025542227437874002
403.30875 -0.0025541267349843
403.31 -0.0025539238550643
403.31125 -0.0025536055876553
403.3125 -0.0025531641809846
403.31375 -0.0025525925468754002
403.315 -0.0025518850968427997
403.31625 -0.0025510385029875
403.3175 -0.0025500513928879
403.31875 -0.0025489264954904
403.32 -0.0025476683152979
403.32125 -0.0025462861590583997
403.3225 -0.0025447921007516004
403.32375 -0.0025432017958768
403.325 -0.0025415335785399997
403.32625 -0.0025398073638423
403.3275 -0.0025380447778693
403.32875 -0.0025362676648817
403.33 -0.0025344962905068003
403.33125 -0.0025327503203322
403.3325 -0.0025310464058998002
403.33375 -0.0025293985535021
403.335 -0.0025278176960791
403.33625 -0.0025263114453171996
403.3375 -0.002524885416649
403.33875 -0.0025235423351548003
403.34 -0.0025222835679655003
403.34125 -0.0025211090636659997
403.3425 -0.0025200185291002998
403.34375 -0.0025190113929763
403.345 -0.0025180863796719
403.34625 -0.0025172427736394
403.3475 -0.0025164791437117
403.34875 -0.0025157936033063997
403.35 -0.0025151829097303
403.35125 -0.0025146424910832002
403.3525 -0.0025141659638612
403.35375 -0.0025137448281596
403.355 -0.0025133688082752998
403.35625 -0.0025130260827079
403.3575 -0.0025127038493611
403.35875 -0.002512389107142
403.36 -0.0025120703901601996
403.36125 -0.0025117369324256
403.3625 -0.0025113819489453
403.36375 -0.0025110024836203
403.365 -0.0025106004218423002
403.36625 -0.0025101817027892
403.3675 -0.0025097582002232
403.36875 -0.0025093467621881997
403.37 -0.0025089676140087
403.37125 -0.0025086447829902
403.3725 -0.0025084041089205
403.37375 -0.0025082724608715998
403.375 -0.0025082764731035


==> Data/SingleTruck/processed-Force_load.txt <==
T,value
400.001,-4.67923383326e-05
400.003,0.0001774999260886
400.004,0.0003430863030706
400.005,0.0004381283431315
400.006,0.0005183767774281001
400.008,0.0007233772969226
400.009,0.0012171649872388
400.01,0.0019941854996769
400.011,0.0026318933205369
400.0125,0.000602840460829
400.01375,-0.0019186880990377999
400.015,-0.004255848860380699
400.01625,-0.0056169158698418
400.0175,-0.0059852452139883
400.01875,-0.0058034818856447
400.02,-0.0055109307546406
400.02125,-0.0052683846753284
400.0225,-0.0049152526591488
400.02375,-0.0041829028935011
400.025,-0.0029731462641152
400.02625,-0.0015906282836944
400.0275,-0.0006041393435105001
400.02875,-0.0003786148639631
400.03,-0.0008626382111675
400.03125,-0.0016983530727693
400.0325,-0.0024871911908904
400.03375,-0.0029937951210255997
400.035,-0.0031742532455512
400.03625,-0.0031023502800120004
400.0375,-0.0028893714812532998
400.03875,-0.0026277621825676
400.04,-0.0023643191347811
400.04125,-0.0021033804484698
400.0425,-0.0018288890775067
400.04375,-0.00152760779855
400.045,-0.0012053108600976
400.04625,-0.0009005736552783
400.0475,-0.0006903854430881
400.04875,-0.0006664853946224
400.05,-0.0008837723362724
400.05125,-0.0013181585216403
400.0525,-0.0018666966028164
400.05375,-0.0023841006202911003
400.055,-0.0027248526608827
400.05625,-0.0027749961656926
400.0575,-0.0024930729401776
400.05875,-0.0019682112874291
400.06,-0.001428430346006
400.06125,-0.0011352545501517
400.0625,-0.0012242743642929
400.06375,-0.0016330979981275002
400.065,-0.0021829588312886
400.06625,-0.0027117865466606997
400.0675,-0.0031361752991278
400.06875,-0.0034395324150355002
400.07,-0.0036357710154464
400.07125,-0.0037434737049215
400.0725,-0.003778068540391
400.07375,-0.0037530811187724998
400.075,-0.0036813581405305
400.07625,-0.0035742809672355
400.0775,-0.0034408919788822
400.07875,-0.0032881656988543
400.08,-0.0031219975691946
400.08125,-0.0029481836713517
400.0825,-0.0027747165499208003
400.08375,-0.0026182650786291
400.085,-0.0025100224843985
400.08625,-0.0024883949638108997
400.0875,-0.0025774328239789998
400.08875,-0.0027659531600085
400.09,-0.0030034533993898
400.09125,-0.0032177621114107
400.0925,-0.0033452953491225
400.09375,-0.0033582445540984002
400.095,-0.0032757959584609
400.09625,-0.003151192295548
400.0975,-0.0030392378692866004
400.09875,-0.0029677146746839
400.1,-0.0029323288960478
400.10125,-0.0029109556481582
400.1025,-0.0028810537151969
400.10375,-0.0028294501258163
400.105,-0.002753315607759
400.10625,-0.0026568574193242
400.1075,-0.0025485102400949
400.10875,-0.0024405549783623
400.11,-0.0023500522517586
400.11125,-0.0022982080657055
400.1125,-0.0023053681991989
400.11375,-0.0023817381829008
400.115,-0.0025191393016066
400.11625,-0.0026913669315636003
400.1175,-0.0028646262110722
400.11875,-0.0030105930803849
400.12,-0.0031135962671776
400.12125,-0.0031700543381543
400.1225,-0.0031839551076819
400.12375,-0.0031625511985508997
400.125,-0.0031139840267189
400.12625,-0.0030465238115047
400.1275,-0.0029684489629391003
400.12875,-0.0028877429799176
400.13,-0.0028112521148395
400.13125,-0.0027435159240717
400.1325,-0.0026858160511333998
400.13375,-0.002635970536112
400.135,-0.00258903400418
400.13625,-0.002538689455325
400.1375,-0.0024789022158695
400.13875,-0.0024054994814734004
400.14,-0.0023173991306460998
400.14125,-0.0022173306176806002
400.1425,-0.0021118854333627003
400.14375,-0.0020109878307568
400.145,-0.0019268990820858999
400.14625,-0.001872438067043
400.1475,-0.0018579201782493
400.14875,-0.0018873938004863
400.15,-0.0019561930032198998
400.15125,-0.0020515504558183003
400.1525,-0.0021561297227819
400.15375,-0.0022526563024777
400.155,-0.0023276028958616997
400.15625,-0.002373171932526
400.1575,-0.0023883742926078997
400.15875,-0.0023799356053022
400.16,-0.0023619089310668003
400.16125,-0.0023518207479262
400.1625,-0.0023636462381991003
400.16375,-0.00240173548528
400.165,-0.0024597851500374
400.16625,-0.0025246232028558
400.1675,-0.0025817762402402
400.16875,-0.0026197430685816
400.17,-0.0026321917249881002
400.17125,-0.0026184466066337996
400.1725,-0.0025828771837866
400.17375,-0.0025335704036797
400.175,-0.0024804971790207
400.17625,-0.0024334308049417
400.1775,-0.0024000337004749
400.17875,-0.0023844613104242
400.18,-0.0023868323548937
400.18125,-0.0024035269930467998
400.1825,-0.0024281121928579
400.18375,-0.0024527038576963997
400.185,-0.0024692808909424
400.18625,-0.0024708485024897
400.1875,-0.0024520251769404003
400.18875,-0.0024093243801636003
400.19,-0.0023409729663747
400.19125,-0.0022466363139002003
400.1925,-0.0021269997319312
400.19375,-0.0019838267640475997
400.195,-0.0018211515894982
400.19625,-0.0016480734709936
400.1975,-0.0014821545386541001
400.19875,-0.0013505228145303
400.2,-0.001285436484191
400.20125,-0.0013136813490187
400.2025,-0.0014441577236949
400.20375,-0.0016611363283414
400.205,-0.0019278053718627
400.20625,-0.0021978337622794
400.2075,-0.0024278332811993
400.20875,-0.0025847232981489
400.21,-0.0026475240647228
400.21125,-0.0026084803827394
400.2125,-0.0024792224276794
400.21375,-0.002299026888108
400.215,-0.0021270485199591
400.21625,-0.0020119856888136003
400.2175,-0.0019680753691619
400.21875,-0.0019694091767575002
400.22,-0.0019518059859694
400.22125,-0.0018309349724510999
400.2225,-0.0015320839905418001
400.22375,-0.0010232199079155
400.225,-0.0003589346571639
400.22625,0.0002951133204872
400.2275,0.0006967010186068
400.22875,0.0006211809191474999
400.23,2.4266321981e-05
400.23125,-0.000875902957264
400.2325,-0.0017572158745014
400.23375,-0.0024070560298809
400.235,-0.0027903408519857
400.23625,-0.0029853234460021
400.2375,-0.0030975041239673
400.23875,-0.0032123046004401
400.24,-0.0033817275242260998
400.24125,-0.003616889490137
400.2425,-0.0038755591631412
400.24375,-0.0040725182203179
400.245,-0.0041233783934214
400.24625,-0.0039895274927362005
400.2475,-0.0037026242570358
400.24875,-0.003361358328377
400.25,-0.0030919619352074
400.25125,-0.0029910375085045
400.2525,-0.0030888149994022
400.25375,-0.0033497383249858
400.255,-0.0037000573352162997
400.25625,-0.0040595112476894
400.2575,-0.0043640593824613
400.25875,-0.004576797066719
400.26,-0.0046867323957363
400.26125,-0.0046998937375687996
400.2625,-0.0046300143829980005
400.26375,-0.0044929630983895
400.265,-0.004304815281603
400.26625,-0.0040820400519934
400.2675,-0.0038424258911181003
400.26875,-0.0036051700071743
400.27,-0.003389112648621
400.27125,-0.0032096382666634
400.2725,-0.0030755208599751002
400.27375,-0.0029867366806789
400.275,-0.0029342111274943
400.27625,-0.0029023781369799
400.2775,-0.0028742167024958
400.27875,-0.0028367199444213
400.28,-0.0027844581838851
400.28125,-0.0027202690543407003
400.2825,-0.0026534306535595997
400.28375,-0.0025959936217824
400.285,-0.0025581024852913
400.28625,-0.0025440332269708
400.2875,-0.0025512261700257
400.28875,-0.0025730273226544
400.29,-0.0026029442685797
400.29125,-0.0026371387492767
400.2925,-0.0026737834568642998
400.29375,-0.0027105515979140003
400.295,-0.0027424351292416
400.29625,-0.0027611928725069
400.2975,-0.0027565377106776
400.29875,-0.002718842354732
400.3,-0.0026434684928781
400.30125,-0.0025360910106113
400.3025,-0.0024152799344736
400.30375,-0.0023067167161847997
400.305,-0.002229889559362
400.30625,-0.0021879048675001
400.3075,-0.0021689530587807
400.30875,-0.0021561086901211997
400.31,-0.0021364243299711
400.31125,-0.0021045342789006
400.3125,-0.0020618117932958
400.31375,-0.0020139993401395
400.315,-0.0019691156187980003
400.31625,-0.0019359770809838001
400.3175,-0.0019229123494169998
400.31875,-0.0019362171594552
400.32,-0.0019783866278973
400.32125,-0.0020468345878548
400.3225,-0.0021340020119378
400.32375,-0.0022291147286225997
400.325,-0.0023208520988207
400.32625,-0.0023996895025051
400.3275,-0.0024590673950884
400.32875,-0.0024953406955266003
400.33,-0.0025070307374589003
400.33125,-0.0024939873713594
400.3325,-0.0024568056598810004
400.33375,-0.0023966165657345
400.335,-0.0023151835656737003
400.33625,-0.0022151746336416997
400.3375,-0.0021004649417075
400.33875,-0.0019763053549775
400.34,-0.0018492085863023998
400.34125,-0.0017264802809185999
400.3425,-0.0016154617359802
400.34375,-0.0015227387268944
400.345,-0.0014535922687408
400.34625,-0.00141173938392
400.3475,-0.0013990827029192
400.34875,-0.0014151760416259
400.35,-0.001456493700519
400.35125,-0.0015159575534297999
400.3525,-0.001583226082345
400.35375,-0.0016458946267466999
400.355,-0.0016913275804781
400.35625,-0.0017088401950958
400.3575,-0.0016917552820771
400.35875,-0.0016393708758073
400.36,-0.001558681991014
400.36125,-0.0014652660642941
400.3625,-0.0013819556077328
400.36375,-0.0013340470541755001
400.365,-0.0013418325339936
400.36625,-0.0014137738938316
400.3675,-0.0015437245998701
400.36875,-0.0017131833515173
400.37,-0.0018967435210461999
400.37125,-0.0020677591485087
400.3725,-0.0022023714315636002
400.37375,-0.0022816758157103998
400.375,-0.0022926961928499
400.37625,-0.0022294400608753
400.3775,-0.0020950047497421
400.37875,-0.0019032171582381
400.38,-0.0016768723913023
400.38125,-0.0014437435259273001
400.3825,-0.001233901569078
400.38375,-0.0010797625096345001
400.385,-0.0010159521803574999
400.38625,-0.001069097008466
400.3875,-0.0012413578628282
400.38875,-0.0015021547879629999
400.39,-0.0017954404084449
400.39125,-0.0020600522542393
400.3925,-0.0022498767750623
400.39375,-0.0023426475883488998
400.395,-0.0023387265881347
400.39625,-0.0022575563031171997
400.3975,-0.0021351121043959
400.39875,-0.0020168787502701
400.4,-0.0019408959105756
400.40125,-0.0019199266406967998
400.4025,-0.0019362088973695999
400.40375,-0.0019466190617324
400.405,-0.0018910897089051
400.40625,-0.0017038643756713
400.4075,-0.0013275717465859
400.40875,-0.0007402781388509
400.41,-1.6509893279799997e-05
400.41125,0.000611330942112
400.4125,0.0008014522341133999
400.41375,0.00032629647740160003
400.415,-0.0006837218123672
400.41625,-0.0018333367105834
400.4175,-0.0027743067741491
400.41875,-0.0033675834726265
400.42,-0.0036437037574818002
400.42125,-0.0037024121423667998
400.4225,-0.0036429238091675
400.42375,-0.0035360180067302
400.425,-0.0034215777358797
400.42625,-0.0033165818661746
400.4275,-0.003224723017234
400.42875,-0.0031437505971287
400.43,-0.0030698599712059996
400.43125,-0.0029998520276866
400.4325,-0.0029319776397214
400.43375,-0.0028661156579958
400.435,-0.0028035716621999
400.43625,-0.0027465289806158
400.4375,-0.0026971736083616
400.43875,-0.0026566806697605
400.44,-0.0026244249747612
400.44125,-0.0025977597806489
400.4425,-0.0025724739470804
400.44375,-0.0025437532802732
400.445,-0.0025072734608797
400.44625,-0.0024601268090641
400.4475,-0.0024013842867237002
400.44875,-0.0023322440023685
400.45,-0.0022558018323397
400.45125,-0.0021765351865188
400.4525,-0.0020996214966526
400.45375,-0.0020302014778028
400.455,-0.0019726948855848998
400.45625,-0.0019302444808448
400.4575,-0.0019043516795347
400.45875,-0.0018947448925827
400.46,-0.0018995078188976
400.46125,-0.0019154418908793002
400.4625,-0.00193859385363
400.46375,-0.0019648523016545
400.465,-0.0019904917517134
400.46625,-0.0020125866282525
400.4675,-0.0020292481794907
400.46875,-0.0020396835194233997
400.47,-0.0020440988353884002
400.47125,-0.0020434906944445
400.4725,-0.0020393674982202
400.47375,-0.0020334510042052997
400.475,-0.0020274028525628
400.47625,-0.0020226124773601003
400.4775,-0.0020200591795234
400.47875,-0.0020202605869368
400.48,-0.0020232796974079003
400.48125,-0.002028786798222
400.4825,-0.0020361495962050997
400.48375,-0.0020445383187065
400.485,-0.0020530335850110003
400.48625,-0.0020607298099828
400.4875,-0.0020668226871427
400.48875,-0.0020706797452748
400.49,-0.0020718893320585
400.49125,-0.0020702879193202
400.4925,-0.0020659655093988
400.49375,-0.0020592482783173
400.495,-0.0020506620597578002
400.49625,-0.0020408758046319003
400.4975,-0.0020306309500437002
400.49875,-0.0020206646788398
400.5,-0.0020116349788427
400.50125,-0.0020040605853642
400.5025,-0.0019982837277993
400.50375,-0.0019944624697016
400.505,-0.0019925915369461
400.50625,-0.0019925461427859
400.5075,-0.0019941355084099
400.50875,-0.0019971562998083
400.51,-0.0020014312715488
400.51125,-0.002006830723963
400.5125,-0.0020132719891413
400.51375,-0.0020207025659299003
400.515,-0.0020290739486258
400.51625,-0.0020383140397652
400.5175,-0.0020483069833049
400.51875,-0.0020588825281951
400.52,-0.0020698222633498
400.52125,-0.002080875192817
400.5225,-0.0020917848477545998
400.52375,-0.0021023173966165
400.525,-0.0021122927553513
400.52625,-0.0021216059938136004
400.5275,-0.0021302415235878
400.52875,-0.0021382780981205
400.53,-0.0021458785953593
400.53125,-0.0021532727580914996
400.5325,-0.0021607306617823
400.53375,-0.0021685290146073
400.535,-0.0021769161072775003
400.53625,-0.0021860816609569
400.5375,-0.0021961294887709
400.53875,-0.0022070648532059
400.54,-0.0022187912399036997
400.54125,-0.0022311239344488
400.5425,-0.0022438138347563
400.54375,-0.0022565775134579
400.545,-0.002269134988094
400.54625,-0.0022812410241111
400.5475,-0.002292713043067
400.54875,-0.0023034467553441
400.55,-0.0023134200723684
400.55125,-0.0023226855415329
400.5525,-0.00233135226332
400.55375,-0.0023395604964215
400.555,-0.0023474536012501
400.55625,-0.0023551500910433
400.5575,-0.0023627234944552
400.55875,-0.0023701874778409
400.56,-0.0023774927897314
400.56125,-0.0023845350507045
400.5625,-0.002391171212054
400.56375,-0.0023972437962609997
400.565,-0.0024026085734694
400.56625,-0.0024071627280701
400.5675,-0.0024108667371942998
400.56875,-0.0024137604068173
400.57,-0.002415965599471
400.57125,-0.0024176784217652
400.5725,-0.0024191489795126002
400.57375,-0.0024206535789553997
400.575,-0.0024224584198886
400.57625,-0.0024247866925776
400.5775,-0.0024277844950668
400.57875,-0.0024315005041793004
400.58,-0.0024358735306079
400.58125,-0.0024407362926983003
400.5825,-0.0024458322907288
400.58375,-0.0024508443613884003
400.585,-0.0024554331725566
400.58625,-0.0024592763517885
400.5875,-0.0024621083922061
400.58875,-0.0024637522372986
400.59,-0.0024641360143286004
400.59125,-0.0024632973500466
400.5925,-0.0024613709837066
400.59375,-0.0024585624787835003
400.595,-0.0024551120779851003
400.59625,-0.0024512585972570004
400.5975,-0.0024472043175785
400.59875,-0.0024430893791487
400.6,-0.0024389792926632
400.60125,-0.0024348671235864
400.6025,-0.0024306854756216
400.60375,-0.002426330293883
400.605,-0.0024216874942738003
400.60625,-0.0024166616722732
400.6075,-0.002411198239933
400.60875,-0.0024052997947856002
400.61,-0.0023990302902616
400.61125,-0.0023925106803151996
400.6125,-0.0023859015162549
400.61375,-0.0023793834632768
400.615,-0.0023731260450944
400.61625,-0.0023672654068644
400.6175,-0.0023618807289046
400.61875,-0.0023569809266021998
400.62,-0.0023525019807141
400.62125,-0.0023483157523605997
400.6225,-0.0023442466218136
400.62375,-0.0023400969279858
400.625,-0.002335675930622
400.62625,-0.0023308246491955003
400.6275,-0.0023254372778123
400.62875,-0.0023194731833211996
400.63,-0.0023129570484301002
400.63125,-0.0023059718482249
400.6325,-0.0022986410045887
400.63375,-0.0022911080081167
400.635,-0.0022835131006259
400.63625,-0.0022759749157561
400.6375,-0.0022685775971635
400.63875,-0.0022613646365058
400.64,-0.0022543421751229998
400.64125,-0.002247489883914
400.6425,-0.0022407740291138
400.64375,-0.0022341689524729
400.645,-0.0022276738228419
400.64625,-0.0022213256795619
400.6475,-0.0022152111117607
400.64875,-0.0022094664811564
400.65,-0.0022042714344646
400.65125,-0.0021998341348081
400.6525,-0.0021963696643265
400.65375,-0.0021940739692829997
400.655,-0.0021930984380653003
400.65625,-0.0021935248658811
400.6575,-0.0021953478613436998
400.65875,-0.0021984683296525
400.66,-0.0022026942147663
400.66125,-0.0022077569527729998
400.6625,-0.0022133353082586997
400.66375,-0.0022190862146791003
400.665,-0.0022246803252346002
400.66625,-0.0022298346639538
400.6675,-0.0022343388064839996
400.66875,-0.0022380717089897
400.67,-0.0022410067629595
400.67125,-0.0022432022631173
400.6725,-0.0022447826781369
400.67375,-0.0022459106094568
400.675,-0.0022467532991917
400.67625,-0.0022474539859389
400.6775,-0.0022481066153796
400.67875,-0.0022487427465733996
400.68,-0.0022493279961491998
400.68125,-0.0022497759981957998
400.6825,-0.0022499671515539
400.68375,-0.0022497774515154
400.685,-0.0022491083081309
400.68625,-0.0022479145426292997
400.6875,-0.0022462235848486
400.68875,-0.0022441471386781004
400.69,-0.0022418782108085
400.69125,-0.0022396786057897
400.6925,-0.0022378525297894
400.69375,-0.0022367117972503
400.695,-0.0022365391330426
400.69625,-0.0022375481692059
400.6975,-0.0022398523493803
400.69875,-0.0022434440067242998
400.7,-0.0022481878964198004
400.70125,-0.0022538334492659
400.7025,-0.0022600389767652
400.70375,-0.0022664134146064
400.705,-0.0022725601029462
400.70625,-0.0022781252188949
400.7075,-0.0022828358044073
400.70875,-0.0022865308866790997
400.71,-0.0022891714141483
400.71125,-0.0022908353077986
400.7125,-0.0022916942518622
400.71375,-0.0022919741177166997
400.715,-0.0022919092373733002
400.71625,-0.0022916926350528
400.7175,-0.0022914316565468
400.71875,-0.0022911194656644
400.72,-0.0022906217746668
400.72125,-0.0022896878752918
400.7225,-0.0022879813663766
400.72375,-0.0022851279210824
400.725,-0.0022807778927294003
400.72625,-0.0022746695785479
400.7275,-0.0022666902432487
400.72875,-0.0022569240543163
400.73,-0.0022456789785239
400.73125,-0.0022334881081685003
400.7325,-0.002221081971621
400.73375,-0.0022093297157837
400.735,-0.0021991581088493
400.73625,-0.0021914512098508
400.7375,-0.0021869499549957002
400.73875,-0.0021861612408791
400.74,-0.0021892941408723
400.74125,-0.0021962314955898
400.7425,-0.0022065427353392
400.74375,-0.0022195343613626
400.745,-0.0022343327929797998
400.74625,-0.0022499843578405
400.7475,-0.0022655645826969
400.74875,-0.0022802769019977997
400.75,-0.0022935348385099003
400.75125,-0.0023050148142635
400.7525,-0.0023146730272196
400.75375,-0.0023227238313517
400.755,-0.0023295793573331
400.75625,-0.0023357579381196
400.7575,-0.0023417683416168
400.75875,-0.0023479913100218
400.76,-0.0023545724564315
400.76125,-0.0023613486073145
400.7625,-0.002367830383348
400.76375,-0.0023732401137303
400.765,-0.0023766153067825
400.76625,-0.0023769550178582
400.7675,-0.0023733916607791
400.76875,-0.0023653608380106
400.77,-0.0023527428517853
400.77125,-0.0023359490231752004
400.7725,-0.0023159417065054
400.77375,-0.0022941732600956
400.775,-0.0022724496005134
400.77625,-0.0022527304240162
400.7775,-0.0022368925092628
400.77875,-0.0022264926481765
400.78,-0.002222566359749
400.78125,-0.0022254951825822003
400.7825,-0.0022349618361766
400.78375,-0.0022499968002803
400.785,-0.0022691030872209997
400.78625,-0.0022904410835408
400.7875,-0.0023120455608542
400.78875,-0.0023320563693425
400.79,-0.0023489411137974
400.79125,-0.0023616851860182
400.7925,-0.0023699353762683998
400.79375,-0.0023740637697887003
400.795,-0.0023751361183607
400.79625,-0.0023747623472033
400.7975,-0.0023748250195780997
400.79875,-0.0023771063798659
400.8,-0.0023828685314701
400.80125,-0.0023924744655046
400.8025,-0.0024051528987421
400.80375,-0.0024189806897309
400.805,-0.0024311045882293
400.80625,-0.0024381579005308004
400.8075,-0.0024367908946564
400.80875,-0.002424220196972
400.81,-0.0023987268835569
400.81125,-0.0023600479039221
400.8125,-0.0023096281790627
400.81375,-0.0022506753492183
400.815,-0.0021879653925126
400.81625,-0.0021273558889324
400.8175,-0.0020750162666827
400.81875,-0.0020364954427355996
400.82,-0.0020158129223892
400.82125,-0.0020147889015797
400.8225,-0.0020327675035425
400.82375,-0.002066768024376
400.825,-0.0021119839470109003
400.82625,-0.0021624853032948
400.8275,-0.0022119873804832997
400.82875,-0.0022545976214869
400.83,-0.0022855190802964
400.83125,-0.0023016995789
400.8325,-0.0023024342912029
400.83375,-0.0022898693263648
400.835,-0.0022692846766825003
400.83625,-0.0022488036489361
400.8375,-0.0022381490540439
400.83875,-0.0022463505088631
400.84,-0.0022788847237119997
400.84125,-0.0023354861520069
400.8425,-0.0024096180276416998
400.84375,-0.0024898196980351
400.845,-0.002562218574166
400.84625,-0.0026130923611148
400.8475,-0.0026306748279038
400.84875,-0.0026061351916066003
400.85,-0.0025342072772215002
400.85125,-0.002414246630361
400.8525,-0.0022520641378406
400.85375,-0.0020619774643265
400.855,-0.0018673706987502
400.85625,-0.0016978795548012
400.8575,-0.0015831678284659
400.85875,-0.0015453024340752
400.86,-0.0015917438534817998
400.86125,-0.0017110125025587
400.8625,-0.0018740862211461
400.86375,-0.0020426971105865998
400.865,-0.0021811338707567
400.86625,-0.0022663508107736
400.8675,-0.0022936777003633
400.86875,-0.0022781427958418
400.87,-0.0022515468763752
400.87125,-0.0022544208055437004
400.8725,-0.0023225243597661
400.87375,-0.0024712244887429
400.875,-0.002685533296586
400.87625,-0.0029242965934746
400.8775,-0.0031396715456697
400.87875,-0.0032989804626514
400.88,-0.003393508850195
400.88125,-0.0034324883833460997
400.8825,-0.003430970232554
400.88375,-0.0033997354052639
400.885,-0.0033410522168093003
400.88625,-0.0032501434810318
400.8875,-0.0031194388085866
400.88875,-0.0029427271466969
400.89,-0.0027187687507145997
400.89125,-0.002455331928097
400.8925,-0.0021729164478308
400.89375,-0.0019059979661174
400.895,-0.0017016867472905
400.89625,-0.0016137819932092001
400.8975,-0.0016860796385775002
400.89875,-0.0019260029685987
400.9,-0.0022876971786339
400.90125,-0.0026882754358796
400.9025,-0.0030472233105836
400.90375,-0.0033158831958643
400.905,-0.0034821442335112
400.90625,-0.0035586452573855
400.9075,-0.0035679299718258
400.90875,-0.0035321035794295998
400.91,-0.0034682105593366
400.91125,-0.0033875782826706
400.9125,-0.0032970282168185002
400.91375,-0.003200594136823
400.915,-0.0031010436807185
400.91625,-0.0030009513957735
400.9175,-0.0029032812999885997
400.91875,-0.0028115267277906
400.92,-0.002729500443182
400.92125,-0.0026608705666218
400.9225,-0.0026085186016202
400.92375,-0.0025738359321196
400.925,-0.0025561289621594003
400.92625,-0.0025523381631830998
400.9275,-0.0025572255867687
400.92875,-0.0025640321871721002
400.93,-0.0025654549742222
400.93125,-0.0025547170339499004
400.9325,-0.0025265592834159
400.93375,-0.0024780989277827003
400.935,-0.0024095796639236
400.93625,-0.0023249434802034004
400.9375,-0.0022319141186516
400.93875,-0.00214111865636
400.94,-0.0020640748492746002
400.94125,-0.0020105828354149997
400.9425,-0.0019865569694197
400.94375,-0.0019931196129827997
400.945,-0.0020270684433077
400.94625,-0.0020822503379911
400.9475,-0.0021511514276174003
400.94875,-0.0022261453772789
400.95,-0.0023001796507251997
400.95125,-0.0023670154892024
400.9525,-0.0024212906846103996
400.95375,-0.002458606158193
400.955,-0.0024758829842764
400.95625,-0.0024719435367130996
400.9575,-0.0024484117304052998
400.95875,-0.0024106232154436
400.96,-0.0023678147457165
400.96125,-0.002331743639686
400.9625,-0.0023137063001813004
400.96375,-0.0023211542765833
400.965,-0.0023554899545334003
400.96625,-0.0024118741547671002
400.9675,-0.0024808598246225002
400.96875,-0.0025509551841068003
400.97,-0.002611202404671
400.97125,-0.0026530539073768
400.9725,-0.0026713337604115
400.97375,-0.0026644180121224
400.975,-0.0026338930572064
400.97625,-0.0025839115862544997
400.9775,-0.0025203816564224
400.97875,-0.0024500673914459
400.98,-0.002379690373944
400.98125,-0.0023151177200738996
400.9825,-0.0022607488120368
400.98375,-0.0022191604369747996
400.985,-0.002191027701929
400.98625,-0.0021752901333304
400.9875,-0.0021695314765756003
400.98875,-0.0021705122950316
400.99,-0.0021747608370182004
400.99125,-0.0021791088237094
400.9925,-0.0021810921311734
400.99375,-0.0021792123414348997
400.995,-0.0021730769876338
400.99625,-0.0021634599607615
400.9975,-0.0021522570486667003
400.99875,-0.0021423035994232
401.0,-0.0021369875055308
401.00125,-0.0021396363282807
401.0025,-0.0021527470911751
401.00375,-0.0021772457136835
401.005,-0.0022120279347662
401.00625,-0.0022539949800060998
401.0075,-0.0022986030232147
401.00875,-0.0023407599886459004
401.01,-0.0023757539723116
401.01125,-0.0023999373308813
401.0125,-0.0024110221206015
401.01375,-0.0024080349599875
401.015,-0.002391088188117
401.01625,-0.0023611661103139997
401.0175,-0.0023200349604912004
401.01875,-0.0022702791479932
401.02,-0.0022153449289192
401.02125,-0.0021594283858901997
401.0225,-0.0021070840668722
401.02375,-0.0020625887783899998
401.025,-0.0020292693254179003
401.02625,-0.0020090469810712
401.0275,-0.0020023114877179
401.02875,-0.0020080468068146
401.03,-0.0020240710799535
401.03125,-0.0020473306445477
401.0325,-0.0020742611951443
401.03375,-0.0021011998813778
401.035,-0.0021247886381974
401.03625,-0.0021423077358993002
401.0375,-0.0021519290410586
401.03875,-0.0021529423231433998
401.04,-0.002145991076
401.04125,-0.0021333076678303003
401.0425,-0.0021188054996038
401.04375,-0.0021078309991245
401.045,-0.0021063703101017
401.04625,-0.0021197197400420996
401.0475,-0.0021509508882845
401.04875,-0.0021997619521358
401.05,-0.0022622376079886003
401.05125,-0.0023316803716902
401.0525,-0.0024001879515071
401.05375,-0.0024603609219842996
401.055,-0.0025065468378694
401.05625,-0.0025353271328945
401.0575,-0.002545352586833
401.05875,-0.0025368322001319
401.06,-0.0025110424550353
401.06125,-0.0024700500133607002
401.0625,-0.0024166825587047
401.06375,-0.0023546341221985
401.065,-0.0022885312400210004
401.06625,-0.0022238029815218
401.0675,-0.0021662759687324
401.06875,-0.0021215246697938997
401.07,-0.0020940815539961
401.07125,-0.0020866706793394
401.0725,-0.002099644818159
401.07375,-0.002130812959091
401.075,-0.0021757574404261
401.07625,-0.0022285834810758
401.0775,-0.0022828893970202003
401.07875,-0.0023327053994729
401.08,-0.002373228463323
401.08125,-0.0024012848022322
401.0825,-0.0024155474780166
401.08375,-0.0024165678752348
401.085,-0.0024066702192275997
401.08625,-0.0023896610276955
401.0875,-0.0023702867450085
401.08875,-0.002353407426406
401.09,-0.0023430379947738
401.09125,-0.0023415321002575
401.0925,-0.0023491638846458
401.09375,-0.0023641768530749
401.095,-0.002383225917395
401.09625,-0.002402085522538
401.0975,-0.0024164763253075
401.09875,-0.0024228330156848
401.1,-0.0024188506572938
401.10125,-0.0024037310039933
401.1025,-0.0023781808077079003
401.10375,-0.0023442665004027997
401.105,-0.0023052015401422
401.10625,-0.0022650850173226997
401.1075,-0.0022285418010946
401.10875,-0.0022002274381731
401.11,-0.0021841971955053998
401.11125,-0.0021832170255284998
401.1125,-0.0021981677389379998
401.11375,-0.0022277433072014
401.115,-0.0022685997208217
401.11625,-0.0023159584440510996
401.1175,-0.0023644883990265996
401.11875,-0.0024091990892978
401.12,-0.0024461215217365002
401.12125,-0.002472669673519
401.1225,-0.0024877183552981
401.12375,-0.0024914944388595003
401.125,-0.0024853802040843997
401.12625,-0.0024716720121805997
401.1275,-0.00245328550368
401.12875,-0.0024333747167049
401.13,-0.0024148897299814
401.13125,-0.0024001555126555
401.1325,-0.0023905825935721997
401.13375,-0.00238656627132
401.135,-0.0023875643249826
401.13625,-0.0023922915927555
401.1375,-0.0023989855818715997
401.13875,-0.0024057056121694997
401.14,-0.002410622904729
401.14125,-0.0024122618780898
401.1425,-0.0024096631511596003
401.14375,-0.0024024542041945
401.145,-0.0023908518338326
401.14625,-0.0023756009824556
401.1475,-0.0023578786059595
401.14875,-0.0023391653705238003
401.15,-0.0023210949236649
401.15125,-0.0023052873520658
401.1525,-0.002293181012968
401.15375,-0.0022858775313175
401.155,-0.0022840217420572
401.15625,-0.0022877315744661
401.1575,-0.002296593098452
401.15875,-0.0023097264068142
401.16,-0.0023259084291962
401.16125,-0.0023437308410533
401.1625,-0.0023617673615519003
401.16375,-0.0023787216040125
401.165,-0.0023935455527958
401.16625,-0.0024055162848284004
401.1675,-0.0024142698304578996
401.16875,-0.0024197961887280003
401.17,-0.0024223938586632
401.17125,-0.002422594707756
401.1725,-0.0024210642574429
401.17375,-0.0024184941790641
401.175,-0.0024155014208975
401.17625,-0.0024125517296641
401.1775,-0.0024099158127056
401.17875,-0.002407662421941
401.18,-0.0024056858240103004
401.18125,-0.0024037554004175997
401.1825,-0.0024015767457799
401.18375,-0.0023988558590906
401.185,-0.0023953536531981998
401.18625,-0.0023909314562007
401.1875,-0.002385579701454
401.18875,-0.0023794332412904
401.19,-0.0023727688478436
401.19125,-0.0023659884611762
401.1925,-0.0023595878337068
401.19375,-0.0023541116711314
401.195,-0.0023501035150371003
401.19625,-0.0023480509899053
401.1975,-0.0023483330519005
401.19875,-0.0023511844322476
401.2,-0.0023566679654965
401.20125,-0.0023646696145787
401.2025,-0.0023749114249592
401.20375,-0.0023869809148895
401.205,-0.0024003712996652
401.20625,-0.0024145331825934
401.2075,-0.0024289233991716002
401.20875,-0.0024430545307805
401.21,-0.00245653250449
401.21125,-0.0024690850385767
401.2125,-0.0024805751365519
401.21375,-0.0024909982512959
401.215,-0.0025004652478944
401.21625,-0.0025091728684748997
401.2175,-0.0025173632436363003
401.21875,-0.0025252836000713
401.22,-0.0025331442477781
401.22125,-0.0025410869698596003
401.2225,-0.0025491636131131
401.22375,-0.002557333362911
401.225,-0.0025654692368769
401.22625,-0.0025733848016603997
401.2275,-0.0025808648186153
401.22875,-0.0025877030338842
401.23,-0.0025937406992921
401.23125,-0.0025988947642497
401.2325,-0.0026031825070675003
401.23375,-0.0026067251597781
401.235,-0.0026097448881644
401.23625,-0.002612541936892
401.2375,-0.0026154652921399
401.23875,-0.0026188738431275
401.24,-0.0026230968077344003
401.24125,-0.0026284003479119
401.2425,-0.0026349586942832
401.24375,-0.0026428405151363997
401.245,-0.0026520062070092003
401.24625,-0.0026623179172693997
401.2475,-0.0026735593627947
401.24875,-0.0026854630626536
401.25,-0.0026977412742916
401.25125,-0.0027101139460231
401.2525,-0.0027223355359313
401.25375,-0.0027342132442744
401.255,-0.0027456175129992
401.25625,-0.0027564834484584
401.2575,-0.0027668028437305
401.25875,-0.0027766103302386998
401.26,-0.0027859636395669
401.26125,-0.0027949235735699
401.2625,-0.0028035341993777
401.26375,-0.0028118098606922997
401.265,-0.0028197245493785
401.26625,-0.0028272138225510003
401.2675,-0.0028341780751588
401.26875,-0.0028404972029708
401.27,-0.0028460464218649
401.27125,-0.0028507127288209
401.2725,-0.0028544153558195
401.27375,-0.0028571198916476
401.275,-0.0028588490873078
401.27625,-0.0028596881351332
401.2775,-0.0028597823756027997
401.27875,-0.0028593290531584
401.28,-0.0028585626362185998
401.28125,-0.0028577347617893
401.2825,-0.0028570951722696
401.28375,-0.0028568675388502
401.285,-0.0028572362677068
401.28625,-0.0028583312738877003
401.2875,-0.002860224072397
401.28875,-0.0028629281108753
401.29,-0.0028664071545803998
401.29125,-0.0028705834006679002
401.2925,-0.0028753545734753
401.29375,-0.002880605125609
401.295,-0.0028862180689347
401.29625,-0.0028920847474712
401.2975,-0.0028981102493875
401.29875,-0.0029042147994011
401.3,-0.002910332178278
401.30125,-0.0029164064345322
401.3025,-0.0029223863909251
401.30375,-0.0029282184799626
401.305,-0.0029338430740912997
401.30625,-0.0029391902653928
401.3075,-0.0029441774891772
401.30875,-0.0029487103042761
401.31,-0.0029526862707365997
401.31125,-0.0029559990513162997
401.3125,-0.0029585454889804
401.31375,-0.0029602333213007
401.315,-0.0029609920807573
401.31625,-0.0029607776904422
401.3175,-0.002959585132065
401.31875,-0.0029574526680604
401.32,-0.0029544647574974003
401.32125,-0.0029507551715899
401.3225,-0.0029465009061084998
401.32375,-0.0029419144779927
401.325,-0.0029372311588632
401.32625,-0.0029326922985323
401.3275,-0.0029285292490132
401.32875,-0.0029249456739257
401.33,-0.0029221039543985
401.33125,-0.0029201161814686
401.3325,-0.0029190402492777
401.33375,-0.0029188803692669
401.335,-0.00291959516597
401.33625,-0.0029211043281081
401.3375,-0.002923301291084
401.33875,-0.0029260643647798
401.34,-0.0029292669739558997
401.34125,-0.0029327834983519
401.3425,-0.0029364975749899998
401.34375,-0.0029403006531788
401.345,-0.0029440926185178
401.34625,-0.0029477769467007
401.3475,-0.0029512533394165
401.34875,-0.0029544130466486
401.35,-0.0029571309833697
401.35125,-0.0029592633133344003
401.3525,-0.0029606462168687
401.35375,-0.0029611026023586
401.355,-0.0029604505239398996
401.35625,-0.0029585187138882
401.3575,-0.0029551662077151003
401.35875,-0.0029503024586675
401.36,-0.0029439090312335004
401.36125,-0.0029360555195552997
401.3625,-0.0029269106820478
401.36375,-0.0029167418430228
401.365,-0.0029059043608180997
401.36625,-0.0028948168798275
401.3675,-0.0028839284199302997
401.36875,-0.0028736785738162
401.37,-0.0028644571413025
401.37125,-0.0028565698198433
401.3725,-0.0028502133616271
401.37375,-0.0028454662249668
401.375,-0.0028422916912823
401.37625,-0.0028405567499805
401.3775,-0.0028400562788341
401.37875,-0.0028405478641654
401.38,-0.0028417811088353997
401.38125,-0.0028435274973399
401.3825,-0.0028455999110144
401.38375,-0.0028478645564449
401.385,-0.0028502414602846
401.38625,-0.0028526960000735
401.3875,-0.002855221227258
401.38875,-0.0028578136905075
401.39,-0.0028604514557265
401.39125,-0.0028630670165588
401.3925,-0.0028655353001844
401.39375,-0.0028676619382086003
401.395,-0.0028691911035441
401.39625,-0.0028698233158918
401.3975,-0.0028692442914192
401.39875,-0.0028671656089435996
401.4,-0.002863367178822
401.40125,-0.0028577408143503
401.4025,-0.0028503236379739
401.40375,-0.0028413183671095
401.405,-0.0028310926171758
401.40625,-0.0028201577153312
401.4075,-0.0028091255733112
401.40875,-0.0027986484163627
401.41,-0.0027893512560667
401.41125,-0.002781761417246
401.4125,-0.0027762542101551
401.41375,-0.0027730136161510004
401.415,-0.0027720192746476004
401.41625,-0.0027730609625593004
401.4175,-0.0027757732768385
401.41875,-0.0027796905273138
401.42,-0.002784307736837
401.42125,-0.0027891459085409003
401.4225,-0.0027938055800133
401.42375,-0.0027980100969872
401.425,-0.0028016287108461
401.42625,-0.0028046762603416
401.4275,-0.0028072956267204997
401.42875,-0.0028097156454537
401.43,-0.0028121970391623
401.43125,-0.0028149704850362
401.4325,-0.0028181712784369
401.43375,-0.0028217914319861
401.435,-0.0028256448986345
401.43625,-0.0028293654289166
401.4375,-0.002832435349895
401.43875,-0.0028342454800031
401.44,-0.0028341810661962
401.44125,-0.0028317186420199997
401.4425,-0.0028265240021059
401.44375,-0.0028185295674956
401.445,-0.0028079822982962003
401.44625,-0.0027954497149612003
401.4475,-0.0027817812908883
401.44875,-0.0027680265492229
401.45,-0.0027553182218537
401.45125,-0.0027447382917915003
401.4525,-0.0027371789912164998
401.45375,-0.0027332253813922
401.455,-0.0027330747369404
401.45625,-0.0027365059840832
401.4575,-0.0027429077887589004
401.45875,-0.0027513580811231
401.46,-0.0027607460408514
401.46125,-0.0027699218021548996
401.4625,-0.002777848037423
401.46375,-0.0027837376447991
401.465,-0.0027871590823958002
401.46625,-0.0027880924014461
401.4675,-0.0027869294905856997
401.46875,-0.0027844146711558
401.47,-0.0027815281628129
401.47125,-0.0027793264929285
401.4725,-0.0027787534550618
401.47375,-0.002780453043789
401.475,-0.0027846108244758997
401.47625,-0.0027908599363873003
401.4775,-0.0027982761868401997
401.47875,-0.0028054765727165997
401.48,-0.0028108100037663
401.48125,-0.0028126122404341
401.4825,-0.0028094838506431997
401.48375,-0.0028005404994571
401.485,-0.0027856017169278
401.48625,-0.0027652848417222997
401.4875,-0.0027409933103105
401.48875,-0.0027147953202869
401.49,-0.0026891995278
401.49125,-0.0026668470003588
401.4925,-0.0026501536061906
401.49375,-0.0026409521445246
401.495,-0.0026401945767842
401.49625,-0.0026477741551808
401.4975,-0.0026625059203203
401.49875,-0.0026822727795468
401.5,-0.0027043147885635
401.50125,-0.0027256129437747997
401.5025,-0.0027433066292871
401.50375,-0.0027550867422988998
401.505,-0.002759525084094
401.50625,-0.0027562975317414
401.5075,-0.0027462797579926
401.50875,-0.0027314995153619
401.51,-0.0027149312851654
401.51125,-0.0027001219707908004
401.5125,-0.0026906553810541003
401.51375,-0.0026895008232794
401.515,-0.0026983501202224
401.51625,-0.0027171029354635
401.5175,-0.0027436548320389
401.51875,-0.0027740824277521
401.52,-0.0028031956154844
401.52125,-0.0028253321745574
401.5225,-0.0028352146519858
401.52375,-0.0028287338850954
401.525,-0.0028035751863124997
401.52625,-0.0027596768814784002
401.5275,-0.0026995278388291
401.52875,-0.0026282491718923
401.53,-0.0025533350061775
401.53125,-0.0024838976055313
401.5325,-0.0024293558231884
401.53375,-0.0023977486288809
401.535,-0.0023940669784348998
401.53625,-0.0024190773756085
401.5375,-0.0024690037409266
401.53875,-0.0025361380143174997
401.54,-0.002610130057893
401.54125,-0.0026795360096441
401.5425,-0.0027332717602393
401.54375,-0.0027617696406984
401.545,-0.0027580390766457
401.54625,-0.0027187018442431
401.5475,-0.002645501329587
401.54875,-0.0025473562057125
401.55,-0.002441999510179
401.55125,-0.0023549137692757
401.5525,-0.0023135709303324
401.55375,-0.0023379090165628
401.555,-0.0024313838526116
401.55625,-0.0025776925621344
401.5575,-0.0027453614541888003
401.55875,-0.0028976932496829
401.56,-0.0030026815824132
401.56125,-0.0030386406725711
401.5625,-0.0029951310720355
401.56375,-0.0028716546748294002
401.565,-0.0026766166227266
401.56625,-0.0024276846142441
401.5675,-0.0021541798800079996
401.56875,-0.0019011087601905
401.57,-0.0017279796558226001
401.57125,-0.0016921489256341
401.5725,-0.0018204167954687
401.57375,-0.0020905662927526002
401.575,-0.0024392443177316
401.57625,-0.0027874932602867
401.5775,-0.0030658572885267003
401.57875,-0.0032297332035184
401.58,-0.003263886193682
401.58125,-0.0031797623312979
401.5825,-0.0030112610954013
401.58375,-0.0028107161135985997
401.585,-0.0026408949833907997
401.58625,-0.0025608050492292
401.5875,-0.0026080351624522
401.58875,-0.0027832314446169996
401.59,-0.0030481106561741
401.59125,-0.0033406945684993
401.5925,-0.0035986474805586
401.59375,-0.0037798248463654
401.595,-0.0038706643358257
401.59625,-0.0038807894039802997
401.5975,-0.0038312046814155
401.59875,-0.0037440307842083
401.6,-0.003636865682776
401.60125,-0.0035210878962434
401.6025,-0.0034024052067554
401.60375,-0.0032823399397021
401.605,-0.0031598836770360002
401.60625,-0.0030329277847773
401.6075,-0.0028993118514053003
401.60875,-0.0027576284315641002
401.61,-0.0026080990758716002
401.61125,-0.0024538349649081003
401.6125,-0.0023025464801096
401.61375,-0.0021679787577093003
401.615,-0.0020697102335483003
401.61625,-0.0020294597928283
401.6175,-0.0020632517599057003
401.61875,-0.0021722431314057
401.62,-0.0023385799485806003
401.62125,-0.0025306726877985003
401.6225,-0.0027148505172363
401.62375,-0.0028659016831012
401.625,-0.0029715690943141002
401.62625,-0.0030311927750832
401.6275,-0.0030514878758679
401.62875,-0.0030422561273507
401.63,-0.0030134101762768
401.63125,-0.0029734677943859
401.6325,-0.0029291103071075004
401.63375,-0.002885315831738
401.635,-0.0028457059000626
401.63625,-0.0028128857054508
401.6375,-0.0027886713477603
401.63875,-0.0027741727817286
401.64,-0.0027697601088062
401.64125,-0.0027749768580746
401.6425,-0.0027884947551094
401.64375,-0.0028081903098787
401.645,-0.0028313724598102
401.64625,-0.0028551306207884
401.6475,-0.0028767187782506
401.64875,-0.0028938738824205
401.65,-0.0029050120243822
401.65125,-0.0029092833111576
401.6525,-0.0029065193838395003
401.65375,-0.0028971176016301
401.655,-0.0028819078810572
401.65625,-0.0028620248947515
401.6575,-0.0028387947841848
401.65875,-0.0028136309291699
401.66,-0.0027879400948255
401.66125,-0.0027630326301053
401.6625,-0.0027400475885938
401.66375,-0.0027198981420682
401.665,-0.0027032438180356996
401.66625,-0.0026904927155517997
401.6675,-0.0026818294637331
401.66875,-0.0026772611241728996
401.67,-0.0026766700027688996
401.67125,-0.002679863063066
401.6725,-0.0026866099363165997
401.67375,-0.0026966646684532
401.675,-0.0027097698094716996
401.67625,-0.0027256461949203
401.6775,-0.0027439727723887
401.67875,-0.0027643627151959
401.68,-0.0027863424057728
401.68125,-0.0028093408074402002
401.6825,-0.0028326931772815
401.68375,-0.0028556621556118
401.685,-0.0028774741245458997
401.68625,-0.0028973735553701
401.6875,-0.0029146783615204
401.68875,-0.0029288401205731
401.69,-0.0029394869027494002
401.69125,-0.0029464508942375
401.6925,-0.002949765876029
401.69375,-0.0029496393024674
401.695,-0.0029464026100009
401.69625,-0.0029404514822311003
401.6975,-0.002932190813551
401.69875,-0.0029219971820670003
401.7,-0.0029102053692067
401.70125,-0.0028971190474153
401.7025,-0.0028830353366502003
401.70375,-0.0028682714605798997
401.705,-0.0028531845927925997
401.70625,-0.0028381722275151004
401.7075,-0.0028236576570396
401.70875,-0.0028100594505522
401.71,-0.002797756659059
401.71125,-0.0027870541098024
401.7125,-0.002778157796768
401.71375,-0.0027711604929781
401.715,-0.0027660425273773
401.71625,-0.0027626839568099
401.7175,-0.0027608836899934
401.71875,-0.002760386577393
401.72,-0.0027609077379952
401.72125,-0.0027621591934870997
401.7225,-0.0027638694689378
401.72375,-0.0027657994392849
401.725,-0.0027677526478236
401.72625,-0.0027695807087993
401.7275,-0.0027711847774022002
401.72875,-0.0027725115924629997
401.73,-0.0027735510758502002
401.73125,-0.002774328467568
401.7325,-0.0027748972148534
401.73375,-0.0027753317203742
401.735,-0.0027757196647255
401.73625,-0.0027761554808261
401.7375,-0.0027767348447143
401.73875,-0.0027775488033429004
401.74,-0.0027786794053737
401.74125,-0.0027801989696722997
401.7425,-0.0027821654654032
401.74375,-0.0027846234693265004
401.745,-0.0027876025289953997
401.74625,-0.0027911186029569
401.7475,-0.0027951742931533
401.74875,-0.0027997598619282
401.75,-0.0028048554058331
401.75125,-0.0028104325011376998
401.7525,-0.0028164541720410003
401.75375,-0.002822878350284
401.755,-0.0028296579746638
401.75625,-0.0028367422418477
401.7575,-0.0028440777390874
401.75875,-0.002851609334634
401.76,-0.0028592807556521
401.76125,-0.002867036411234
401.7625,-0.0028748198059138
401.76375,-0.0028825779446813
401.765,-0.0028902595190949
401.76625,-0.0028978169739946
401.7675,-0.0029052076157139
401.76875,-0.0029123944875904
401.77,-0.0029193469903752
401.77125,-0.0029260429018404003
401.7725,-0.0029324666846851
401.77375,-0.0029386133167384997
401.775,-0.002944484755361
401.77625,-0.0029500928980423003
401.7775,-0.0029554564319973996
401.77875,-0.0029606021260599
401.78,-0.0029655613070723
401.78125,-0.0029703692165756
401.7825,-0.0029750629534969998
401.78375,-0.0029796786662371
401.785,-0.0029842499405582997
401.78625,-0.0029888054091735
401.7875,-0.0029933665585372
401.78875,-0.0029979477786391
401.79,-0.0030025536526000003
401.79125,-0.0030071804305712
401.7925,-0.0030118150727354
401.79375,-0.0030164370836101
401.795,-0.0030210192207526
401.79625,-0.0030255292304644
401.7975,-0.003029931325897
401.79875,-0.0030341889860564
401.8,-0.0030382652163068002
401.80125,-0.0030421255431737
401.8025,-0.0030457380832444
401.80375,-0.0030490755790681997
401.805,-0.0030521151513535
401.80625,-0.0030548393894629
401.8075,-0.0030572365079065
401.80875,-0.0030592995189325
401.81,-0.0030610270897156997
401.81125,-0.0030624223365455
401.8125,-0.0030634930068128
401.81375,-0.0030642508777976
401.815,-0.0030647112639576
401.81625,-0.0030648929256185
401.8175,-0.0030648173094662
401.81875,-0.0030645087108413
401.82,-0.0030639929255353
401.82125,-0.0030632980839879
401.8225,-0.0030624524021856
401.82375,-0.0030614854829610003
401.825,-0.003060425240692
401.82625,-0.0030592995269008
401.8275,-0.0030581328777536
401.82875,-0.003056947299859
401.83,-0.0030557607215669002
401.83125,-0.0030545863232671
401.8325,-0.0030534321556872
401.83375,-0.003052300685791
401.835,-0.0030511887457754
401.83625,-0.0030500884004674997
401.8375,-0.003048986524022
401.83875,-0.003047866047217
401.84,-0.0030467069321509
401.84125,-0.00304548747034
401.8425,-0.0030441833548153
401.84375,-0.0030427719140216
401.845,-0.0030412297252167
401.84625,-0.0030395360298726
401.8475,-0.0030376707576764
401.84875,-0.0030356172124337
401.85,-0.0030333611352718
401.85125,-0.0030308912354441
401.8525,-0.0030281994583346
401.85375,-0.0030252807812625
401.855,-0.0030221337173868
401.85625,-0.0030187603338111
401.8575,-0.0030151664191881
401.85875,-0.0030113619755242
401.86,-0.0030073608937857
401.86125,-0.0030031816867043
401.8625,-0.0029988474849855
401.86375,-0.0029943857717171
401.865,-0.00298982803438
401.86625,-0.0029852098032587
401.8675,-0.0029805684042542
401.86875,-0.002975943882896
401.87,-0.0029713756620541
401.87125,-0.0029669024429507
401.8725,-0.0029625600239704
401.87375,-0.0029583799092701
401.875,-0.0029543885091864
401.87625,-0.0029506053418426
401.8775,-0.0029470428122532
401.87875,-0.002943706155828
401.88,-0.0029405932587725997
401.88125,-0.0029376950502892
401.8825,-0.0029349967501741
401.88375,-0.0029324786655138
401.885,-0.0029301178493802
401.88625,-0.0029278885967239
401.8875,-0.0029257648462659
401.88875,-0.0029237203181899
401.89,-0.0029217306552327
401.89125,-0.0029197724449749
401.8925,-0.002917825841832
401.89375,-0.0029158731197444
401.895,-0.002913899970169
401.89625,-0.0029118954547706
401.8975,-0.0029098506551139
401.89875,-0.0029077613180557
401.9,-0.002905624722639
401.90125,-0.0029034420921865
401.9025,-0.0029012180391956
401.90375,-0.0028989608558353
401.905,-0.0028966820842422003
401.90625,-0.0028943976802191
401.9075,-0.0028921276263346
401.90875,-0.0028898959084234003
401.91,-0.0028877293361884
401.91125,-0.0028856577441029
401.9125,-0.0028837120415150003
401.91375,-0.0028819238244518998
401.915,-0.0028803227113249003
401.91625,-0.0028789349782342
401.9175,-0.0028777822449735
401.91875,-0.0028768800634346
401.92,-0.0028762359821108002
401.92125,-0.0028758498613991
401.9225,-0.0028757130300024
401.92375,-0.0028758088690295004
401.925,-0.0028761138561943004
401.92625,-0.0028765986172142
401.9275,-0.0028772296804067
401.92875,-0.0028779716236846
401.93,-0.0028787889417515
401.93125,-0.0028796469584958
401.9325,-0.0028805147864849998
401.93375,-0.0028813642904608
401.935,-0.0028821727305347
401.93625,-0.0028829209634848004
401.9375,-0.0028835938977542
401.93875,-0.00288417994035
401.94,-0.0028846689113436
401.94125,-0.0028850519920718
401.9425,-0.0028853203867376
401.94375,-0.0028854642852119998
401.945,-0.0028854740157359
401.94625,-0.0028853383987224
401.9475,-0.0028850469511601997
401.94875,-0.0028845903585171
401.95,-0.0028839620750453
401.95125,-0.0028831597387879
401.9525,-0.0028821858289851997
401.95375,-0.0028810500853821
401.955,-0.002879768614936
401.95625,-0.0028783644208241
401.9575,-0.0028768666862509
401.95875,-0.0028753090468556
401.96,-0.0028737279182189
401.96125,-0.0028721597952699
401.9625,-0.0028706391902916
401.96375,-0.0028691957665262
401.965,-0.0028678525487785002
401.96625,-0.0028666247152179998
401.9675,-0.0028655171777789
401.96875,-0.0028645270460591
401.97,-0.0028636414818163
401.97125,-0.0028628416196635003
401.9725,-0.0028621026778622998
401.97375,-0.0028613974980161
401.975,-0.0028606984300613
401.97625,-0.0028599800405597
401.9775,-0.0028592210540904998
401.97875,-0.0028584049197428003
401.98,-0.0028575213743096
401.98125,-0.0028565662337832
401.9825,-0.0028555392624509
401.98375,-0.0028544445022925004
401.985,-0.0028532863735787
401.98625,-0.0028520702442716003
401.9875,-0.0028507964972247
401.98875,-0.002849463846386
401.99,-0.0028480650160014
401.99125,-0.0028465877885178
401.9925,-0.0028450163900872
401.99375,-0.0028433321203694
401.995,-0.0028415167305335
401.99625,-0.0028395537209597
401.9975,-0.0028374324422392
401.99875,-0.0028351502974748003
402.0,-0.0028327136959814996
402.00125,-0.0028301403297868997
402.0025,-0.0028274588545323
402.00375,-0.002824707658573
402.005,-0.0028219327210782
402.00625,-0.0028191843776295
402.0075,-0.0028165137004178002
402.00875,-0.0028139694443380004
402.01,-0.0028115916357823
402.01125,-0.002809411107331
402.0125,-0.0028074453284429
402.01375,-0.0028056972876446
402.015,-0.0028041563581209
402.01625,-0.0028027981789068
402.0175,-0.0028015885535813
402.01875,-0.0028004861121639
402.02,-0.0027994469217145997
402.02125,-0.0027984286069348
402.0225,-0.002797394243371
402.02375,-0.0027963156454185
402.025,-0.0027951758810267
402.02625,-0.0027939697707032
402.0275,-0.0027927027121188
402.02875,-0.0027913903175121003
402.03,-0.0027900530906943
402.03125,-0.002788713667054
402.0325,-0.0027873927068615997
402.03375,-0.0027861040246730004
402.035,-0.0027848520416328
402.03625,-0.0027836294855741
402.0375,-0.0027824172479175
402.03875,-0.0027811855092668
402.04,-0.0027798965846028
402.04125,-0.0027785092001769
402.0425,-0.0027769831581033
402.04375,-0.0027752853015531
402.045,-0.0027733932103511
402.04625,-0.0027713002504743
402.0475,-0.0027690168694544
402.04875,-0.0027665715218821003
402.05,-0.0027640084718141
402.05125,-0.0027613855517808
402.0525,-0.0027587663968945
402.05375,-0.0027562172720573003
402.055,-0.0027537986020679996
402.05625,-0.0027515581981277
402.0575,-0.0027495271960445997
402.05875,-0.002747714528737
402.06,-0.0027461079796368
402.06125,-0.0027446722832909
402.0625,-0.0027433524097629
402.06375,-0.0027420824157344003
402.065,-0.0027407875838065
402.06625,-0.0027393958595006
402.0675,-0.0027378447905599
402.06875,-0.0027360888304515003
402.07,-0.0027341037802677
402.07125,-0.0027318927582288
402.0725,-0.0027294832955854996
402.07375,-0.0027269278720215002
402.075,-0.0027242971830557998
402.07625,-0.0027216737454432
402.0775,-0.0027191431403737
402.07875,-0.0027167850380690997
402.08,-0.0027146663469772
402.08125,-0.0027128331859628003
402.0825,-0.0027113079096965
402.08375,-0.002710087945241
402.085,-0.0027091482992378
402.08625,-0.0027084446775927
402.0875,-0.002707922544164
402.08875,-0.002707522648552
402.09,-0.0027071911476926
402.09125,-0.0027068867606533
402.0925,-0.0027065866990325
402.09375,-0.0027062897847616
402.095,-0.0027060190306085
402.09625,-0.0027058188160835
402.0975,-0.0027057512961449
402.09875,-0.0027058878045064
402.1,-0.0027063035546447
402.10125,-0.002707066407708
402.1025,-0.0027082282057253
402.10375,-0.0027098172159155
402.105,-0.0027118338447973
402.10625,-0.0027142448149978997
402.1075,-0.0027169868547618
402.10875,-0.0027199695727587
402.11,-0.0027230823653907
402.11125,-0.0027262052269996
402.1125,-0.0027292203362759
402.11375,-0.0027320232046687
402.115,-0.0027345339259987
402.11625,-0.0027367051330741
402.1175,-0.0027385264619085
402.11875,-0.0027400243491416004
402.12,-0.0027412575601602003
402.12125,-0.0027423092591189
402.1225,-0.0027432752858575003
402.12375,-0.0027442513251158
402.125,-0.0027453205498414
402.12625,-0.0027465432009927
402.1275,-0.0027479478862333
402.12875,-0.0027495303242215997
402.13,-0.0027512525793938
402.13125,-0.0027530489956427004
402.1325,-0.0027548360718944002
402.13375,-0.0027565213839839996
402.135,-0.0027580180040322998
402.13625,-0.0027592550022245
402.1375,-0.0027601882566922003
402.13875,-0.0027608066282972
402.14,-0.0027611373528182996
402.14125,-0.0027612442275389
402.1425,-0.0027612231526346
402.14375,-0.0027611937943597
402.145,-0.0027612870888311003
402.14625,-0.0027616306329105
402.1475,-0.002762335098882
402.14875,-0.0027634794086287
402.15,-0.0027650984263068996
402.15125,-0.0027671783402201003
402.1525,-0.0027696524854956
402.15375,-0.0027724067078635996
402.155,-0.0027752890781438
402.15625,-0.0027781251410391
402.1575,-0.0027807356792388
402.15875,-0.002782956763733
402.16,-0.0027846576922359997
402.16125,-0.0027857549939198
402.1625,-0.002786220567954
402.16375,-0.0027860826279510003
402.165,-0.0027854189226114
402.16625,-0.0027843437398679003
402.1675,-0.0027829893765237
402.16875,-0.0027814875925837
402.17,-0.0027799506736771
402.17125,-0.0027784553594695
402.1725,-0.0027770361781669
402.17375,-0.0027756820112107
402.175,-0.0027743424394668
402.17625,-0.0027729372261094
402.1775,-0.002771374265402
402.17875,-0.0027695648385783
402.18,-0.0027674427007224
402.18125,-0.0027649772005529003
402.1825,-0.0027621839740075
402.18375,-0.0027591293286321
402.185,-0.0027559264284716
402.18625,-0.0027527270654627003
402.1875,-0.0027497044834263
402.18875,-0.0027470355892593
402.19,-0.0027448779463249
402.19125,-0.0027433486213383
402.1925,-0.0027425071362498
402.19375,-0.0027423430735245002
402.195,-0.0027427724588192
402.19625,-0.0027436434296586
402.1975,-0.0027447481403124
402.19875,-0.0027458456436765
402.2,-0.0027466859368587998
402.20125,-0.0027470382275736997
402.2025,-0.0027467161107448
402.20375,-0.0027455971702177
402.205,-0.0027436343200806
402.20625,-0.0027408575199938
402.2075,-0.002737364818323
402.20875,-0.0027333031716744
402.21,-0.0027288463801303
402.21125,-0.0027241673732789
402.2125,-0.0027194127592383996
402.21375,-0.0027146851986737
402.215,-0.0027100305981045997
402.21625,-0.0027054377856072
402.2175,-0.0027008451939108
402.21875,-0.0026961581636916004
402.22,-0.0026912682798674002
402.22125,-0.0026860766744934
402.2225,-0.0026805167362641
402.22375,-0.00267457028662
402.225,-0.0026682785764591
402.22625,-0.0026617449363541
402.2275,-0.0026551288005726
402.22875,-0.0026486293581975003
402.23,-0.0026424660695465
402.23125,-0.0026368514164870002
402.2325,-0.0026319636860446002
402.23375,-0.0026279222335038
402.235,-0.0026247679113001
402.23625,-0.0026224519214039003
402.2375,-0.002620835752898
402.23875,-0.0026196999126495003
402.24,-0.0026187656429806
402.24125,-0.0026177226413405
402.2425,-0.0026162615937811
402.24375,-0.0026141073428404002
402.245,-0.0026110465641337
402.24625,-0.0026069504432544
402.2475,-0.0026017831332847
402.24875,-0.0025956019494132
402.25,-0.0025885411807575
402.25125,-0.0025807918814892
402.2525,-0.0025725725466565997
402.25375,-0.0025640977688022
402.255,-0.0025555520101723
402.25625,-0.0025470683564167
402.2575,-0.0025387173342772
402.25875,-0.0025305070257669
402.26,-0.00252239223674
402.26125,-0.0025142926736556
402.2625,-0.0025061146872361
402.26375,-0.0024977779761248
402.265,-0.0024892368747419
402.26625,-0.0024804996669438003
402.2675,-0.0024716395240832
402.26875,-0.0024627969845733002
402.27,-0.0024541741947558
402.27125,-0.0024460188685716
402.2725,-0.0024386033419357997
402.27375,-0.0024321976257163
402.275,-0.0024270419170179
402.27625,-0.0024233203390712998
402.2775,-0.0024211399491290003
402.27875,-0.0024205187340699996
402.28,-0.0024213806849127002
402.28125,-0.0024235641050386002
402.2825,-0.0024268381120275
402.28375,-0.0024309266115043002
402.285,-0.0024355384794968998
402.28625,-0.0024403963228053997
402.2875,-0.0024452658635801
402.28875,-0.0024499755965053
402.29,-0.0024544314367871
402.29125,-0.0024586184872388
402.2925,-0.0024625943691601
402.29375,-0.0024664735928069
402.295,-0.0024704051348464
402.29625,-0.0024745472509946
402.2975,-0.0024790423206355002
402.29875,-0.0024839963500213
402.3,-0.0024894631450544
402.30125,-0.0024954386344529
402.3025,-0.0025018625217045
402.30375,-0.0025086291709116
402.305,-0.0025156044604322
402.30625,-0.0025226472722204
402.3075,-0.0025296321573718998
402.30875,-0.002536471201675
402.31,-0.0025431303718716
402.31125,-0.0025496410991264
402.3125,-0.0025561021347067
402.31375,-0.0025626744722697997
402.315,-0.0025695673950568
402.31625,-0.0025770170435906
402.3175,-0.0025852627145762997
402.31875,-0.0025945187423003996
402.32,-0.0026049499698276
402.32125,-0.0026166507386944
402.3225,-0.0026296313947972998
402.32375,-0.0026438137010763
402.325,-0.0026590355293953
402.32625,-0.0026750658473194
402.3275,-0.0026916246861935
402.32875,-0.0027084116066225
402.33,-0.0027251322481572
402.33125,-0.0027415259465862
402.3325,-0.0027573869191357
402.33375,-0.0027725794025771004
402.335,-0.0027870425548399
402.33625,-0.0028007876453303997
402.3375,-0.0028138851251521
402.33875,-0.0028264458505253003
402.34,-0.0028385975307053
402.34125,-0.0028504598382944
402.3425,-0.0028621236737495
402.34375,-0.0028736322528817
402.345,-0.0028849743902509
402.34625,-0.0028960815464548002
402.3475,-0.0029068390721154
402.34875,-0.0029171023254653
402.35,-0.0029267185829362
402.35125,-0.0029355544883536
402.3525,-0.0029435196158378
402.35375,-0.0029505878633151
402.355,-0.0029568124778376
402.35625,-0.0029623276877106
402.3575,-0.0029673445199277
402.35875,-0.0029721343931079997
402.36,-0.0029770019985350996
402.36125,-0.0029822553534918
402.3625,-0.0029881736259904
402.36375,-0.0029949744094937996
402.365,-0.0030027907917283
402.36625,-0.0030116554904863002
402.3675,-0.0030214967765209
402.36875,-0.0030321475864331002
402.37,-0.0030433629385549998
402.37125,-0.0030548484866302996
402.3725,-0.0030662916937958997
402.37375,-0.0030773951758656
402.375,-0.0030879047274185
402.37625,-0.0030976340942917
402.3775,-0.0031064749595776
402.37875,-0.0031144027209263
402.38,-0.0031214642564477
402.38125,-0.0031277645231158
402.3825,-0.0031334404265697
402.38375,-0.0031386365095106
402.385,-0.003143479380394
402.38625,-0.0031480568648154
402.3875,-0.0031524074649919
402.38875,-0.0031565150324391
402.39,-0.0031603159573478003
402.39125,-0.0031637128500612
402.3925,-0.0031665949131564
402.39375,-0.0031688608686328
402.395,-0.0031704410537082
402.39625,-0.0031713159841255003
402.3975,-0.003171526713667
402.39875,-0.0031711771930782997
402.4,-0.003170428370696
402.40125,-0.0031694818316785
402.4025,-0.003168559057436
402.40375,-0.0031678756049553997
402.405,-0.0031676170493190998
402.40625,-0.0031679156357156
402.4075,-0.0031688359908412
402.40875,-0.0031703664716953
402.41,-0.0031724204193688
402.41125,-0.0031748469105291
402.4125,-0.0031774465409045
402.41375,-0.0031799941690686
402.415,-0.0031822621448291
402.41625,-0.0031840424774192
402.4175,-0.0031851665439946
402.41875,-0.0031855176388354
402.42,-0.0031850361164504
402.42125,-0.0031837179018846
402.4225,-0.0031816074710268
402.42375,-0.0031787807853155
402.425,-0.0031753330933421
402.42625,-0.0031713589195493
402.4275,-0.0031669392481241004
402.42875,-0.0031621292320851
402.43,-0.0031569542276635
402.43125,-0.0031514101027814998
402.4325,-0.0031454682318255
402.43375,-0.0031390859584195
402.435,-0.0031322206500987
402.43625,-0.0031248398550861004
402.4375,-0.0031169360048731
402.43875,-0.0031085328968056
402.44,-0.0030996903613764
402.44125,-0.0030905016455220003
402.4425,-0.0030810888563258
402.44375,-0.0030715910208238997
402.445,-0.0030621513446127
402.44625,-0.0030529021699575
402.4475,-0.0030439527656994
402.44875,-0.003035376927861
402.45,-0.0030272068970493
402.45125,-0.0030194316705574
402.4525,-0.0030119992139648
402.45375,-0.0030048252376377997
402.455,-0.0029978045334312
402.45625,-0.0029908231898916
402.4575,-0.002983775368465
402.45875,-0.0029765735695059
402.46,-0.0029691599771912
402.46125,-0.0029615117005360996
402.4625,-0.0029536416668119
402.46375,-0.0029455957267645
402.465,-0.0029374440288332
402.46625,-0.0029292722911671
402.4675,-0.0029211676139399
402.46875,-0.002913209901061
402.47,-0.0029054611623834004
402.47125,-0.002897958981008
402.4725,-0.0028907151456848998
402.47375,-0.0028837175468129
402.475,-0.0028769347487374
402.47625,-0.0028703265212489002
402.4775,-0.002863852168683
402.47875,-0.0028574826759221
402.48,-0.0028512082276017
402.48125,-0.0028450463607184
402.4825,-0.0028390440833435996
402.48375,-0.0028332774675377996
402.485,-0.0028278451716684
402.48625,-0.0028228619327274
402.4875,-0.0028184462632487002
402.48875,-0.0028147072587233002
402.49,-0.0028117348276124002
402.49125,-0.0028095875635566004
402.4925,-0.0028082867916814
402.49375,-0.0028078136849004
402.495,-0.0028081083839133
402.49625,-0.0028090784595026
402.4975,-0.0028106061249268
402.49875,-0.0028125598478113
402.5,-0.0028148076591368
402.50125,-0.0028172285271258002
402.5025,-0.0028197238963278003
402.50375,-0.0028222233271020998
402.505,-0.0028246895999005
402.50625,-0.0028271179646485
402.5075,-0.0028295290648254
402.50875,-0.0028319645459427
402.51,-0.0028344757421219
402.51125,-0.0028371126397677003
402.5125,-0.0028399152809408003
402.51375,-0.0028429058173264
402.515,-0.002846084847902
402.51625,-0.0028494292167043
402.5175,-0.0028528974303964
402.51875,-0.0028564344760398
402.52,-0.0028599816482693
402.52125,-0.0028634869710759
402.5225,-0.0028669145912975
402.52375,-0.0028702544441180002
402.525,-0.0028735267675747
402.52625,-0.0028767855270742998
402.5275,-0.0028801145292143
402.52875,-0.0028836233436099
402.53,-0.0028874340975221
402.53125,-0.0028916720938871
402.5325,-0.0028964502909435003
402.53375,-0.0029018571572565002
402.535,-0.0029079453571373
402.53625,-0.0029147245473568
402.5375,-0.002922158161154
402.53875,-0.0029301667575383
402.54,-0.0029386326483877
402.54125,-0.0029474129446433
402.5425,-0.0029563520121031997
402.54375,-0.0029652961725160003
402.545,-0.0029741080570774
402.54625,-0.0029826783216291997
402.5475,-0.0029909331643626002
402.54875,-0.0029988376243245
402.55,-0.0030063943951272997
402.55125,-0.0030136365020594002
402.5525,-0.0030206181109961
402.55375,-0.0030274003998093
402.555,-0.0030340404331758004
402.55625,-0.0030405786854825
402.5575,-0.00304703061843
402.55875,-0.0030533831125337998
402.56,-0.0030595957140242
402.56125,-0.0030656039669463
402.5625,-0.0030713324755592
402.56375,-0.003076704983738
402.565,-0.0030816576357762
402.56625,-0.0030861516778909
402.5675,-0.0030901824232318
402.56875,-0.0030937841322911
402.57,-0.0030970297706172
402.57125,-0.0031000250791281
402.5725,-0.0031028989832258
402.57375,-0.0031057877520089
402.575,-0.0031088201508817
402.57625,-0.0031120991364609997
402.5775,-0.0031156899370775
402.57875,-0.0031196080413738
402.58,-0.0031238160016988
402.58125,-0.0031282244641993
402.5825,-0.0031327009790101997
402.58375,-0.0031370825768445
402.585,-0.0031411950241846997
402.58625,-0.0031448697034751998
402.5875,-0.0031479640156185
402.58875,-0.0031503757744735
402.59,-0.0031520543344565003
402.59125,-0.0031530036537436
402.5925,-0.0031532811862725997
402.59375,-0.003152986937144
402.595,-0.0031522506654166
402.59625,-0.0031512144787995996
402.5975,-0.0031500138187363
402.59875,-0.0031487634071825
402.6,-0.0031475461014788
402.60125,-0.0031464058435174
402.6025,-0.0031453500105076
402.60375,-0.0031443544454412002
402.605,-0.0031433763000606003
402.60625,-0.0031423662312327003
402.6075,-0.0031412835400303
402.60875,-0.0031401088000234
402.61,-0.0031388523396804
402.61125,-0.0031375587818803
402.6125,-0.0031363048958343003
402.61375,-0.0031351931592153996
402.615,-0.003134339972795
402.61625,-0.0031338601842824
402.6175,-0.0031338525897656004
402.61875,-0.0031343830005513998
402.62,-0.0031354727787017
402.62125,-0.0031370926050654003
402.6225,-0.003139159965305
402.62375,-0.0031415457108169
402.625,-0.0031440849776466
402.62625,-0.0031465950015981
402.6275,-0.0031488938996406
402.62875,-0.0031508226693114
402.63,-0.0031522617267191
402.63125,-0.003153147161745
402.6325,-0.0031534754589463
402.63375,-0.0031533059614587003
402.635,-0.0031527499144984998
402.63625,-0.0031519586939632
402.6375,-0.003151103244828
402.63875,-0.0031503531509367
402.64,-0.0031498585778874
402.64125,-0.0031497340314099
402.6425,-0.0031500494488385
402.64375,-0.003150827223179
402.645,-0.0031520474406727
402.64625,-0.0031536583699605996
402.6475,-0.0031555882909479003
402.64875,-0.0031577625890719
402.65,-0.0031601175813756
402.65125,-0.0031626122030846
402.6525,-0.0031652346272908
402.65375,-0.0031680041030408
402.655,-0.0031709680281269003
402.65625,-0.0031741923686822
402.6575,-0.0031777504080759
402.65875,-0.0031817053971079003
402.66,-0.0031860983556023
402.66125,-0.0031909328720981004
402.6625,-0.0031961646199371997
402.66375,-0.0032016996474509
402.665,-0.0032073939017444
402.66625,-0.0032130651181836
402.6675,-0.0032185061059825998
402.66875,-0.0032235081121985997
402.67,-0.0032278816645311998
402.67125,-0.0032314804452328
402.6725,-0.0032342196370273003
402.67375,-0.003236087944439
402.675,-0.0032371499429314
402.67625,-0.0032375389699524
402.6775,-0.0032374414911849002
402.67875,-0.0032370729696989
402.68,-0.0032366506974019
402.68125,-0.0032363698768846
402.6825,-0.0032363792330613
402.68375,-0.0032367691151017
402.685,-0.0032375654461563002
402.68625,-0.0032387336429753
402.6875,-0.0032401917761232003
402.68875,-0.0032418258879894
402.69,-0.0032435109892985
402.69125,-0.0032451302986192003
402.6925,-0.0032465916978749
402.69375,-0.0032478388742533
402.695,-0.003248857828117
402.69625,-0.0032496754670123
402.6975,-0.0032503524818769
402.69875,-0.0032509714765430998
402.7,-0.003251618925337
402.70125,-0.0032523685527711997
402.7025,-0.0032532615441318003
402.70375,-0.0032542919460578
402.705,-0.0032553959747139
402.70625,-0.0032564502614581
402.7075,-0.0032572774940043
402.70875,-0.003257660166382
402.71,-0.0032573661850961
402.71125,-0.0032561744084883
402.7125,-0.0032539063132035
402.71375,-0.0032504528692631
402.715,-0.0032457939998463
402.71625,-0.0032400068200814
402.7175,-0.0032332632839444002
402.71875,-0.0032258083606652
402.72,-0.0032179353453361
402.72125,-0.0032099477018199
402.7225,-0.0032021246774537
402.72375,-0.0031946905250465
402.725,-0.0031877935228683
402.72625,-0.0031814973174307
402.7275,-0.0031757853742623
402.72875,-0.003170577216081
402.73,-0.0031657492416654
402.73125,-0.0031611633093294998
402.7325,-0.0031566921711035
402.73375,-0.0031522429806215
402.735,-0.0031477715233173
402.73625,-0.0031432915539275
402.7375,-0.0031388739911023
402.73875,-0.00313463585402
402.74,-0.0031307261844053997
402.74125,-0.0031273005505482
402.7425,-0.0031244960625195
402.74375,-0.0031224060885839
402.745,-0.0031210560224067
402.74625,-0.0031203877115538
402.7475,-0.0031202532070861997
402.74875,-0.0031204193095493
402.75,-0.0031205855062593
402.75125,-0.0031204135272913
402.7525,-0.0031195640779703
402.75375,-0.0031177386495699
402.755,-0.0031147191256214
402.75625,-0.0031103990484346
402.7575,-0.0031047997418303
402.75875,-0.0030980724876829
402.76,-0.0030904784324699
402.76125,-0.0030823549005224
402.7625,-0.0030740705458721
402.76375,-0.0030659766140878
402.765,-0.0030583636519985
402.76625,-0.0030514284115991997
402.7675,-0.0030452589482416
402.76875,-0.0030398341789092
402.77,-0.003035041648784
402.77125,-0.0030307046978069
402.7725,-0.0030266186776399
402.77375,-0.0030225857080322
402.775,-0.0030184470404952
402.77625,-0.0030141094711888
402.7775,-0.0030095589688175998
402.77875,-0.0030048665710381
402.78,-0.0030001826531744
402.78125,-0.0029957200847392
402.7825,-0.0029917294114577
402.78375,-0.00298846835419
402.785,-0.0029861656549486
402.78625,-0.0029849879698082
402.7875,-0.0029850094329057003
402.78875,-0.0029861896126277
402.79,-0.0029883650296879
402.79125,-0.0029912543143941
402.7925,-0.0029944794845087
402.79375,-0.0029976023738077
402.795,-0.0030001703082405003
402.79625,-0.0030017713033982
402.7975,-0.0030020837536927
402.79875,-0.0030009211023497
402.8,-0.0029982602727174
402.80125,-0.0029942468815882003
402.8025,-0.0029891838102326
402.80375,-0.002983490574738
402.805,-0.0029776522877471
402.80625,-0.0029721582122911997
402.8075,-0.0029674388722114
402.80875,-0.0029638173278657
402.81,-0.0029614750802218
402.81125,-0.0029604395088364
402.8125,-0.0029605950873279
402.81375,-0.0029617093789442
402.815,-0.0029634740846346997
402.81625,-0.0029655525781301
402.8175,-0.0029676251841326
402.81875,-0.0029694312952207
402.82,-0.0029708033230670997
402.82125,-0.0029716870718698
402.8225,-0.0029721537338950003
402.82375,-0.0029723962311282
402.825,-0.0029727133609322
402.82625,-0.0029734822343072996
402.8275,-0.0029751188059497
402.82875,-0.0029780298439039997
402.83,-0.0029825614445061
402.83125,-0.0029889464028114996
402.8325,-0.0029972602613077
402.83375,-0.0030073909270087002
402.835,-0.003019026607332
402.83625,-0.0030316706458625
402.8375,-0.0030446794776064997
402.83875,-0.0030573251151433
402.84,-0.0030688723248803
402.84125,-0.003078665028219
402.8425,-0.0030862072770377
402.84375,-0.0030912299524926998
402.845,-0.00309372877184
402.84625,-0.0030939728412746
402.8475,-0.0030924709714818
402.84875,-0.0030899087637931
402.85,-0.0030870548664354
402.85125,-0.0030846574098653003
402.8525,-0.0030833435556790003
402.85375,-0.0030835367553922
402.855,-0.0030854072211898
402.85625,-0.0030888613347486
402.8575,-0.0030935652376414
402.85875,-0.0030990010616324002
402.86,-0.0031045432115756003
402.86125,-0.003109539817425
402.8625,-0.0031133978732641003
402.86375,-0.0031156546577592002
402.865,-0.0031160413956391
402.86625,-0.0031145255108994
402.8675,-0.0031113363050322
402.86875,-0.0031069658122759997
402.87,-0.0031021423141826
402.87125,-0.0030977740526933
402.8725,-0.0030948636135177997
402.87375,-0.0030943956905051
402.875,-0.0030972062813969
402.87625,-0.0031038498874534
402.8775,-0.0031144862189446
402.87875,-0.0031288041907025998
402.88,-0.0031460123106385
402.88125,-0.0031648943621327
402.8825,-0.0031839410881154997
402.88375,-0.0032015303903563
402.885,-0.003216139428981
402.88625,-0.0032265549587329996
402.8875,-0.0032320491386873002
402.88875,-0.0032324984704204
402.89,-0.0032284184966331
402.89125,-0.0032209029372123
402.8925,-0.0032114706418165
402.89375,-0.0032018349796561
402.895,-0.0031936330182421
402.89625,-0.0031881655011758
402.8975,-0.0031861914347595
402.89875,-0.0031878202823262
402.9,-0.0031925132438981
402.90125,-0.0031991836870992
402.9025,-0.0032063702668555
402.90375,-0.0032124454480116
402.905,-0.0032158309866871
402.90625,-0.0032151977098868
402.9075,-0.0032096447175699
402.90875,-0.0031988466768788
402.91,-0.0031831611495263
402.91125,-0.0031636840320374
402.9125,-0.0031422299064380998
402.91375,-0.0031212171568789
402.915,-0.0031034434759729
402.91625,-0.0030917429119218
402.9175,-0.0030885489374926
402.91875,-0.0030954315581053
402.92,-0.0031126975171896004
402.92125,-0.0031391801288926002
402.9225,-0.0031722826555515
402.92375,-0.0032082963751849
402.925,-0.0032429240198800003
402.92625,-0.0032719116818539
402.9275,-0.0032916812289471003
402.92875,-0.0032998794271757
402.93,-0.0032957813272467
402.93125,-0.0032804913566278
402.9325,-0.0032568843095562004
402.93375,-0.0032292268045542
402.935,-0.0032024828249926
402.93625,-0.0031813909062001
402.9375,-0.003169504815692
402.93875,-0.0031684494039074
402.94,-0.0031775894028111
402.94125,-0.0031941918629137
402.9425,-0.0032139912831477
402.94375,-0.0032319620407709002
402.945,-0.003243084804032
402.94625,-0.0032429823421597
402.9475,-0.0032284093774647997
402.94875,-0.0031976445913107997
402.95,-0.0031508461123199
402.95125,-0.0030903745054972
402.9525,-0.0030210538073817
402.95375,-0.0029502346091426
402.955,-0.0028874204549473002
402.95625,-0.002843132195795
402.9575,-0.0028268705315837002
402.95875,-0.0028445668748731997
402.96,-0.0028964688261177
402.96125,-0.0029764163492432996
402.9625,-0.0030728603416684003
402.96375,-0.0031711818585077
402.965,-0.0032564114711556
402.96625,-0.0033155416331104
402.9675,-0.0033391417658386
402.96875,-0.0033225528987157003
402.97,-0.0032671315580893997
402.97125,-0.0031814793303191003
402.9725,-0.0030816800758117
402.97375,-0.0029890511808373
402.975,-0.0029251845045525004
402.97625,-0.0029058293754236
402.9775,-0.0029354496840455
402.97875,-0.0030042435988915
402.98,-0.0030896409666214
402.98125,-0.0031624527278775
402.9825,-0.0031949663261322
402.98375,-0.0031676409171231
402.985,-0.0030731454723335
402.98625,-0.0029186005064788
402.9875,-0.0027261719776933
402.98875,-0.0025302696114029
402.99,-0.0023715929575236
402.99125,-0.0022906554642338
402.9925,-0.0023192536826299
402.99375,-0.0024688962696914
402.995,-0.0027211881906332998
402.99625,-0.0030291791989471
402.9975,-0.0033348833531467
402.99875,-0.0035918540063628003
403.0,-0.0037770130729377
403.00125,-0.0038886035056254
403.0025,-0.0039371636519731
403.00375,-0.003936693901986
403.005,-0.0038993722917553
403.00625,-0.0038339176965068
403.0075,-0.0037462244109422002
403.00875,-0.003640915053593
403.01,-0.0035231184368294997
403.01125,-0.0034001966612068
403.0125,-0.003283035696211
403.01375,-0.0031861396334136
403.015,-0.0031255789245283
403.01625,-0.0031144153298938
403.0175,-0.0031570011108494
403.01875,-0.0032452477855327002
403.02,-0.0033596046709662
403.02125,-0.0034750047563719003
403.0225,-0.0035688874242365996
403.02375,-0.0036270234786783
403.025,-0.0036447693935611
403.02625,-0.0036246348254821
403.0275,-0.0035726536413125
403.02875,-0.003495515891897
403.03,-0.0033990921765059
403.03125,-0.003288149107162
403.0325,-0.0031667387925484
403.03375,-0.0030389029228083
403.035,-0.0029094713840897
403.03625,-0.0027848067341215
403.0375,-0.0026732432351126
403.03875,-0.0025848754884452
403.04,-0.0025301596447261997
403.04125,-0.0025173757572992997
403.0425,-0.0025495510368226003
403.04375,-0.0026222720651301002
403.045,-0.0027238711474996
403.04625,-0.0028381335533938998
403.0475,-0.0029483385100827
403.04875,-0.0030407965426274
403.05,-0.0031067119902614
403.05125,-0.0031422940106154997
403.0525,-0.0031478064023448
403.05375,-0.0031263592611187998
403.055,-0.0030829723415255
403.05625,-0.0030240133522198
403.0575,-0.0029567747155973
403.05875,-0.0028888570203626
403.06,-0.0028272192703141003
403.06125,-0.0027770945736995
403.0625,-0.0027412047356429
403.06375,-0.0027196147363695
403.065,-0.0027102388323478
403.06625,-0.0027097423927928
403.0675,-0.0027144828172453
403.06875,-0.0027212372736396
403.07,-0.0027275971622583
403.07125,-0.0027320358149958
403.0725,-0.0027337609559237
403.07375,-0.002732471218863
403.075,-0.0027281432868033998
403.07625,-0.0027209072685501
403.0775,-0.0027110302337115
403.07875,-0.0026989702681544
403.08,-0.0026854381957610004
403.08125,-0.0026714017870034
403.0825,-0.0026579879903377
403.08375,-0.0026462943269942997
403.085,-0.0026371604482327
403.08625,-0.0026309740643358
403.0875,-0.0026275695955384
403.08875,-0.0026262404140037997
403.09,-0.0026258526186762
403.09125,-0.0026250338277335
403.0925,-0.0026224000721639
403.09375,-0.002616785646681
403.095,-0.0026074456962889
403.09625,-0.0025941935279038
403.0975,-0.0025774501712312
403.09875,-0.0025581919771866
403.1,-0.0025378069520405
403.10125,-0.0025178843969558
403.1025,-0.0024999854368918
403.10375,-0.002485432325252
403.105,-0.0024751519781676
403.10625,-0.0024695870206217
403.1075,-0.0024686734587264997
403.10875,-0.0024718862645757
403.11,-0.002478325339591
403.11125,-0.0024868419390831997
403.1125,-0.0024961735791446003
403.11375,-0.002505079502983
403.115,-0.0025124589194032
403.11625,-0.002517437698232
403.1175,-0.0025194271518819
403.11875,-0.0025181450344408003
403.12,-0.0025136083627782
403.12125,-0.0025060984913566997
403.1225,-0.0024961056256381
403.12375,-0.0024842578317780997
403.125,-0.0024712449922023004
403.12625,-0.0024577426015600996
403.1275,-0.002444346290855
403.12875,-0.0024315235019524003
403.13,-0.002419584289767
403.13125,-0.0024086769973351
403.1325,-0.002398802799378
403.13375,-0.0023898481110616
403.135,-0.0023816240133581997
403.13625,-0.0023739111075148003
403.1375,-0.0023664982554309
403.13875,-0.0023592141388468
403.14,-0.0023519455259415002
403.14125,-0.0023446442415393
403.1425,-0.0023373219324217998
403.14375,-0.002330035800242
403.145,-0.0023228707278389
403.14625,-0.0023159171212474
403.1475,-0.0023092543876047
403.14875,-0.0023029347430497
403.15,-0.0022969765098171
403.15125,-0.0022913609336262996
403.1525,-0.0022860366426659
403.15375,-0.0022809252036755
403.155,-0.0022759343191260002
403.15625,-0.0022709672059993
403.1575,-0.0022659342468685
403.15875,-0.0022607618578782
403.16,-0.0022554004285264
403.16125,-0.0022498267729466996
403.1625,-0.0022440464203924
403.16375,-0.0022380911493209
403.165,-0.0022320155475807004
403.16625,-0.002225892791499
403.1675,-0.0022198055761718
403.16875,-0.0022138429382563
403.17,-0.0022080909639656003
403.17125,-0.0022026280882658
403.1725,-0.0021975214930769
403.17375,-0.0021928217609751997
403.175,-0.0021885628702002
403.17625,-0.0021847615490633997
403.1775,-0.0021814182656611997
403.17875,-0.0021785199641901
403.18,-0.0021760426945654
403.18125,-0.0021739569910419003
403.1825,-0.0021722298055370996
403.18375,-0.0021708302531552
403.185,-0.0021697307927114
403.18625,-0.0021689118849560996
403.1875,-0.0021683618342967
403.18875,-0.002168077538918
403.19,-0.0021680633957982002
403.19125,-0.0021683308341225002
403.1925,-0.0021688940406919
403.19375,-0.0021697691535279
403.195,-0.0021709694618733
403.19625,-0.0021725047338893
403.1975,-0.0021743771185492
403.19875,-0.0021765812119300004
403.2,-0.0021791024455023998
403.20125,-0.0021819180250204
403.2025,-0.0021849984568109
403.20375,-0.0021883085526644
403.205,-0.0021918113252256998
403.20625,-0.0021954694473858
403.2075,-0.002199250549075
403.20875,-0.0022031267170551
403.21,-0.0022070797431125
403.21125,-0.0022111022226517997
403.2125,-0.0022151959361892
403.21375,-0.0022193751560459
403.215,-0.0022236630436439
403.21625,-0.0022280908451013
403.2175,-0.0022326943095296
403.21875,-0.0022375121589332
403.22,-0.0022425811847088997
403.22125,-0.0022479338102476
403.2225,-0.0022535947125369
403.22375,-0.0022595793533641997
403.225,-0.0022658908972199
403.22625,-0.0022725210793011
403.2275,-0.002279449335815
403.22875,-0.0022866440335813
403.23,-0.0022940649626339003
403.23125,-0.0023016648961233
403.2325,-0.0023093926922155
403.23375,-0.0023171972437931
403.235,-0.002325029308153
403.23625,-0.0023328436560056
403.2375,-0.0023406038514725003
403.23875,-0.0023482795842838
403.24,-0.0023558518355758
403.24125,-0.0023633084913877002
403.2425,-0.0023706468201579
403.24375,-0.0023778702070197002
403.245,-0.0023849864442971
403.24625,-0.0023920065844986
403.2475,-0.0023989417620125003
403.24875,-0.0024058023005008
403.25,-0.0024125956300942
403.25125,-0.0024193251832874
403.2525,-0.0024259908476355
403.25375,-0.0024325878988511003
403.255,-0.0024391079827018997
403.25625,-0.0024455395465092
403.2575,-0.0024518695539466
403.25875,-0.002458082844139
403.26,-0.0024641645010610998
403.26125,-0.0024701001204367997
403.2625,-0.0024758752805382
403.26375,-0.0024814771127848
403.265,-0.0024868937958439
403.26625,-0.00249211426923
403.2675,-0.002497128632206
403.26875,-0.0025019276994834
403.27,-0.0025065029826229
403.27125,-0.0025108463532344
403.2725,-0.0025149510254761
403.27375,-0.0025188106473526
403.275,-0.0025224206629124
403.27625,-0.0025257775070444
403.2775,-0.0025288807951741998
403.27875,-0.0025317313578599
403.28,-0.0025343336935889998
403.28125,-0.0025366946872763
403.2825,-0.0025388250244627
403.28375,-0.0025407361179162
403.285,-0.0025424437336348
403.28625,-0.0025439649010517997
403.2875,-0.002545316940742
403.28875,-0.0025465188169311
403.29,-0.0025475883402063
403.29125,-0.0025485426147273
403.2925,-0.0025493977171403
403.29375,-0.0025501660634901003
403.295,-0.0025508589854341002
403.29625,-0.0025514843328551004
403.2975,-0.0025520477834736002
403.29875,-0.0025525518961592
403.3,-0.0025529969035405
403.30125,-0.0025533809268141
403.3025,-0.0025537014401525
403.30375,-0.0025539520451102003
403.305,-0.0025541273877296
403.30625,-0.0025542201505453
403.3075,-0.0025542227437874002
403.30875,-0.0025541267349843
403.31,-0.0025539238550643
403.31125,-0.0025536055876553
403.3125,-0.0025531641809846
403.31375,-0.0025525925468754002
403.315,-0.0025518850968427997
403.31625,-0.0025510385029875
403.3175,-0.0025500513928879
403.31875,-0.0025489264954904
403.32,-0.0025476683152979
403.32125,-0.0025462861590583997
403.3225,-0.0025447921007516004
403.32375,-0.0025432017958768
403.325,-0.0025415335785399997
403.32625,-0.0025398073638423
403.3275,-0.0025380447778693
403.32875,-0.0025362676648817
403.33,-0.0025344962905068003
403.33125,-0.0025327503203322
403.3325,-0.0025310464058998002
403.33375,-0.0025293985535021
403.335,-0.0025278176960791
403.33625,-0.0025263114453171996
403.3375,-0.002524885416649
403.33875,-0.0025235423351548003
403.34,-0.0025222835679655003
403.34125,-0.0025211090636659997
403.3425,-0.0025200185291002998
403.34375,-0.0025190113929763
403.345,-0.0025180863796719
403.34625,-0.0025172427736394
403.3475,-0.0025164791437117
403.34875,-0.0025157936033063997
403.35,-0.0025151829097303
403.35125,-0.0025146424910832002
403.3525,-0.0025141659638612
403.35375,-0.0025137448281596
403.355,-0.0025133688082752998
403.35625,-0.0025130260827079
403.3575,-0.0025127038493611
403.35875,-0.002512389107142
403.36,-0.0025120703901601996
403.36125,-0.0025117369324256
403.3625,-0.0025113819489453
403.36375,-0.0025110024836203
403.365,-0.0025106004218423002
403.36625,-0.0025101817027892
403.3675,-0.0025097582002232
403.36875,-0.0025093467621881997
403.37,-0.0025089676140087
403.37125,-0.0025086447829902
403.3725,-0.0025084041089205
403.37375,-0.0025082724608715998
403.375,-0.0025082764731035


==> Data/SingleTruck/processed-Force_tank_1.dat <==
T,value
400.001,-7.8364032747282e-05
400.003,-7.3082562507912e-05
400.004,-6.9521195724236e-05
400.005,-6.6930956062276e-05
400.006,-6.4982398113606e-05
400.008,-6.344754376672199e-05
400.009,-6.2110120749819e-05
400.01,-6.0750333192102e-05
400.011,-5.9230878838786e-05
400.0125,-4.1568882983748e-05
400.01375,-5.5587820843299e-05
400.015,-6.2766936998184e-05
400.01625,-6.724076951885399e-05
400.0175,-7.038860948652099e-05
400.01875,-7.268788835288499e-05
400.02,-7.4443283654781e-05
400.02125,-7.5871437622609e-05
400.0225,-7.7093005160662e-05
400.02375,-7.814825306890899e-05
400.025,-7.904329566591099e-05
400.02625,-7.9803640956377e-05
400.0275,-8.0494666920103e-05
400.02875,-8.1194661597787e-05
400.03,-8.1958215513254e-05
400.03125,-8.2797469267111e-05
400.0325,-8.3687920533358e-05
400.03375,-8.4589253029203e-05
400.035,-8.5464755642673e-05
400.03625,-8.6291072258729e-05
400.0375,-8.7059393961518e-05
400.03875,-8.7771697324623e-05
400.04,-8.8435375898803e-05
400.04125,-8.9059122799871e-05
400.0425,-8.9651286384999e-05
400.04375,-9.021984850862301e-05
400.045,-9.0772631850087e-05
400.04625,-9.1318327966808e-05
400.0475,-9.186886906910399e-05
400.04875,-9.2440802277716e-05
400.05,-9.3052485003726e-05
400.05125,-9.3717520246e-05
400.0525,-9.4438257141061e-05
400.05375,-9.5202641566837e-05
400.055,-9.5984729129205e-05
400.05625,-9.6747701071622e-05
400.0575,-9.7450679373013e-05
400.05875,-9.8062628166486e-05
400.06,-9.8580165427102e-05
400.06125,-9.9035452700854e-05
400.0625,-9.9482439834506e-05
400.06375,-9.9968403195552e-05
400.065,-0.000100513325464163
400.06625,-0.000101109870331982
400.0675,-0.000101735795517221
400.06875,-0.000102366294615699
400.07,-0.000102980414736677
400.07125,-0.000103562405489894
400.0725,-0.00010410101608714599
400.07375,-0.00010458855494003801
400.075,-0.000105020051414789
400.07625,-0.000105392391994008
400.0775,-0.000105703490195682
400.07875,-0.000105951610599963
400.08,-0.000106134937234655
400.08125,-0.00010625146948050499
400.0825,-0.000106300088790594
400.08375,-0.00010628425841309
400.085,-0.000106217797362778
400.08625,-0.00010612787488820601
400.0875,-0.00010605026087670799
400.08875,-0.000106017059446013
400.09,-0.000106043377566897
400.09125,-0.000106121409658289
400.0925,-0.00010622581136232701
400.09375,-0.00010632661449726901
400.095,-0.000106402055359213
400.09625,-0.000106444426054023
400.0975,-0.000106456679519372
400.09875,-0.000106444126866945
400.1,-0.000106408119798213
400.10125,-0.000106344666871714
400.1025,-0.000106246508990454
400.10375,-0.000106105947698392
400.105,-0.000105916765101038
400.10625,-0.00010567503168626
400.1075,-0.00010537951867469
400.10875,-0.000105032529081715
400.11,-0.000104641396093318
400.11125,-0.00010422007367546
400.1125,-0.00010378909714057001
400.11375,-0.00010337226592003301
400.115,-0.000102990272584391
400.11625,-0.000102654555455844
400.1175,-0.000102365235939514
400.11875,-0.000102113833278474
400.12,-0.000101888148546112
400.12125,-0.00010167624909974201
400.1225,-0.000101468386437932
400.12375,-0.00010125730748726201
400.125,-0.000101037983007926
400.12625,-0.00010080729836874201
400.1275,-0.000100563891872286
400.12875,-0.000100307946979832
400.13,-0.000100040807107459
400.13125,-9.97643396885e-05
400.1325,-9.948024334135599e-05
400.13375,-9.9189465561135e-05
400.135,-9.8891909228111e-05
400.13625,-9.8586426356707e-05
400.1375,-9.827105862164899e-05
400.13875,-9.7943417776316e-05
400.14,-9.7601129089356e-05
400.14125,-9.7242286097253e-05
400.1425,-9.6865968589055e-05
400.14375,-9.6472888248546e-05
400.145,-9.6066241482471e-05
400.14625,-9.5652430260067e-05
400.1475,-9.5240948018775e-05
400.14875,-9.4842874717584e-05
400.15,-9.446822432311e-05
400.15125,-9.412327270777301e-05
400.1525,-9.3809031130877e-05
400.15375,-9.3521310777896e-05
400.155,-9.325202948427301e-05
400.15625,-9.2991065044552e-05
400.1575,-9.2728188889456e-05
400.15875,-9.2454882642227e-05
400.16,-9.2165696343424e-05
400.16125,-9.1858495917114e-05
400.1625,-9.1533319177029e-05
400.16375,-9.119045419201199e-05
400.165,-9.0828869482923e-05
400.16625,-9.0445698323169e-05
400.1675,-9.0036673094183e-05
400.16875,-8.9597002481948e-05
400.17,-8.912226084691501e-05
400.17125,-8.860909983960699e-05
400.1725,-8.8055743635232e-05
400.17375,-8.746224933162101e-05
400.175,-8.6830538355879e-05
400.17625,-8.6164177463116e-05
400.1775,-8.5467932210578e-05
400.17875,-8.4747162949099e-05
400.18,-8.4007158261655e-05
400.18125,-8.325250086741099e-05
400.1825,-8.2486611878024e-05
400.18375,-8.1711499988669e-05
400.185,-8.0927793201905e-05
400.18625,-8.013495965757101e-05
400.1875,-7.933165888917001e-05
400.18875,-7.851609330430201e-05
400.19,-7.7686298451009e-05
400.19125,-7.6840317181386e-05
400.1925,-7.597632515251401e-05
400.19375,-7.5092751116575e-05
400.195,-7.418862091911001e-05
400.19625,-7.326425964859201e-05
400.1975,-7.2322310465252e-05
400.19875,-7.1368595521142e-05
400.2,-7.0412167257302e-05
400.20125,-6.946407596756099e-05
400.2025,-6.8535059068919e-05
400.20375,-6.7632980054702e-05
400.205,-6.6761081525304e-05
400.20625,-6.591763722461101e-05
400.2075,-6.5096832517809e-05
400.20875,-6.429015779133399e-05
400.21,-6.3487748685096e-05
400.21125,-6.267970421677901e-05
400.2125,-6.1858088990921e-05
400.21375,-6.1019933977992994e-05
400.215,-6.0169454620977006e-05
400.21625,-5.9316937467505004e-05
400.2175,-5.8474849582848e-05
400.21875,-5.7653009422392e-05
400.22,-5.6853858250493006e-05
400.22125,-5.6070442630885e-05
400.2225,-5.5288635713056e-05
400.22375,-5.4492779817803e-05
400.225,-5.3674129075538e-05
400.22625,-5.2839157640071e-05
400.2275,-5.2013476706067e-05
400.22875,-5.1238505012174995e-05
400.23,-5.0554954374201e-05
400.23125,-4.9979253206277e-05
400.2325,-4.9495450914964e-05
400.23375,-4.9068875436272e-05
400.235,-4.8666730497957e-05
400.23625,-4.827103760013e-05
400.2375,-4.7880528469036e-05
400.23875,-4.7505153086611e-05
400.24,-4.7158476307028004e-05
400.24125,-4.6850622447423e-05
400.2425,-4.6581862997155996e-05
400.24375,-4.6339272976443e-05
400.245,-4.6099107498829e-05
400.24625,-4.5833968422054e-05
400.2475,-4.5522836887236e-05
400.24875,-4.5161831108094994e-05
400.25,-4.477019376429e-05
400.25125,-4.4386217835341e-05
400.2525,-4.4054037923506e-05
400.25375,-4.3808376269139e-05
400.255,-4.3665075676752994e-05
400.25625,-4.3620251641882e-05
400.2575,-4.3656335638224e-05
400.25875,-4.3750764677987e-05
400.26,-4.3882631743979e-05
400.26125,-4.4035294073952e-05
400.2625,-4.4195959770194e-05
400.26375,-4.4354465685337e-05
400.265,-4.4502519197308e-05
400.26625,-4.4633561706518996e-05
400.2675,-4.4742990242173e-05
400.26875,-4.4828515269796996e-05
400.27,-4.4890487899652e-05
400.27125,-4.4931936923782e-05
400.2725,-4.4958050534767e-05
400.27375,-4.4975038452241e-05
400.275,-4.498869903671e-05
400.27625,-4.5003218486990005e-05
400.2775,-4.5020682443966e-05
400.27875,-4.5041422661326e-05
400.28,-4.5065020028007e-05
400.28125,-4.5091644777913996e-05
400.2825,-4.5123288414031e-05
400.28375,-4.5164336152349e-05
400.285,-4.5220911726425e-05
400.28625,-4.5299064646323994e-05
400.2875,-4.5402834100795e-05
400.28875,-4.5533454494492e-05
400.29,-4.5690105642288e-05
400.29125,-4.5871346592781e-05
400.2925,-4.6075947907822997e-05
400.29375,-4.6302643602306e-05
400.295,-4.6549143144401e-05
400.29625,-4.6811204925293995e-05
400.2975,-4.7082328855872005e-05
400.29875,-4.7354311048141e-05
400.3,-4.7618778500294e-05
400.30125,-4.7869530832476003e-05
400.3025,-4.8104756889777e-05
400.30375,-4.8327333441761e-05
400.305,-4.8542357411446e-05
400.30625,-4.8753523418071e-05
400.3075,-4.8960981293989e-05
400.30875,-4.9161743197528e-05
400.31,-4.9351448484667e-05
400.31125,-4.9526135862044e-05
400.3125,-4.9683265295118005e-05
400.31375,-4.9822160898873996e-05
400.315,-4.9944195868581e-05
400.31625,-5.0052892789575e-05
400.3175,-5.0153834174419e-05
400.31875,-5.0254144379969e-05
400.32,-5.0361345289386006e-05
400.32125,-5.0481776986065e-05
400.3225,-5.0619103225414007e-05
400.32375,-5.0773504359184005e-05
400.325,-5.0941884646736e-05
400.32625,-5.1118832567145e-05
400.3275,-5.1297864498432e-05
400.32875,-5.1472471111744e-05
400.33,-5.1636729018907e-05
400.33125,-5.1785534571281e-05
400.3325,-5.1914612943426996e-05
400.33375,-5.2020430562471e-05
400.335,-5.2100151143463e-05
400.33625,-5.2151662354995005e-05
400.3375,-5.2173693520332e-05
400.33875,-5.2165944143025e-05
400.34,-5.2129191430872e-05
400.34125,-5.206527626471e-05
400.3425,-5.1976945299611e-05
400.34375,-5.1867550546997e-05
400.345,-5.1740714605742e-05
400.34625,-5.1600071961501e-05
400.3475,-5.1449087898576006e-05
400.34875,-5.1290906014235e-05
400.35,-5.1128156417306003e-05
400.35125,-5.0962673611743e-05
400.3525,-5.079520989821e-05
400.35375,-5.0625228807089e-05
400.355,-5.0450881662601e-05
400.35625,-5.0269248825906e-05
400.3575,-5.007690494525e-05
400.35875,-4.9870853520222e-05
400.36,-4.9649826914171e-05
400.36125,-4.9415786609101e-05
400.3625,-4.9175081251413e-05
400.36375,-4.8938515082422e-05
400.365,-4.8719717081044e-05
400.36625,-4.8532079863874e-05
400.3675,-4.8385510070565e-05
400.36875,-4.8284442608978e-05
400.37,-4.8227717734275e-05
400.37125,-4.8209845642522e-05
400.3725,-4.8222651475735005e-05
400.37375,-4.8256627951671e-05
400.375,-4.8301798963590996e-05
400.37625,-4.8348311029427e-05
400.3775,-4.8387110040934e-05
400.37875,-4.8410769513404e-05
400.38,-4.8414113362936e-05
400.38125,-4.8394552164306e-05
400.3825,-4.8352398886634003e-05
400.38375,-4.8291462546005e-05
400.385,-4.8219582992477e-05
400.38625,-4.8147794386887e-05
400.3875,-4.8087487695732996e-05
400.38875,-4.8046740022019e-05
400.39,-4.8027663570506e-05
400.39125,-4.802616999553e-05
400.3925,-4.8033992589131e-05
400.39375,-4.8041534717198e-05
400.395,-4.8040454733283e-05
400.39625,-4.8025713258835e-05
400.3975,-4.7997286077855e-05
400.39875,-4.7961027230836005e-05
400.4,-4.7927515683679e-05
400.40125,-4.7908707080130005e-05
400.4025,-4.7913846286501e-05
400.40375,-4.7945988537391e-05
400.405,-4.7999893523519e-05
400.40625,-4.8061990917517006e-05
400.4075,-4.8112673886623e-05
400.40875,-4.813138039281e-05
400.41,-4.8106514384928e-05
400.41125,-4.8049166063379e-05
400.4125,-4.8000929237571e-05
400.41375,-4.8021286260377e-05
400.415,-4.8153563725131e-05
400.41625,-4.8400780402611e-05
400.4175,-4.8732629798278e-05
400.41875,-4.9108605623651e-05
400.42,-4.9495725214359e-05
400.42125,-4.9874260222315e-05
400.4225,-5.0235671708219e-05
400.42375,-5.0578194389952e-05
400.425,-5.0903052334070004e-05
400.42625,-5.1212172743629e-05
400.4275,-5.1507210028528e-05
400.42875,-5.1789376208444e-05
400.43,-5.2059621763000004e-05
400.43125,-5.2318905869184e-05
400.4325,-5.2568431966781005e-05
400.43375,-5.2809820365595004e-05
400.435,-5.3045212393271e-05
400.43625,-5.3277274042346e-05
400.4375,-5.3509066345112996e-05
400.43875,-5.3743746083744004e-05
400.44,-5.3984128006262e-05
400.44125,-5.4232212597406996e-05
400.4425,-5.4488829427836e-05
400.44375,-5.4753486964394e-05
400.445,-5.5024502633323004e-05
400.44625,-5.5299308401735004e-05
400.4475,-5.5574878901603e-05
400.44875,-5.5848150379993e-05
400.45,-5.6116373252154e-05
400.45125,-5.6377339560003e-05
400.4525,-5.6629499971562994e-05
400.45375,-5.6871947796938e-05
400.455,-5.7104340405699004e-05
400.45625,-5.7326741602485e-05
400.4575,-5.7539440394829e-05
400.45875,-5.7742787396453e-05
400.46,-5.7937029460038004e-05
400.46125,-5.8122208124819e-05
400.4625,-5.8298113164277004e-05
400.46375,-5.8464286780985e-05
400.465,-5.8620085112883e-05
400.46625,-5.8764771519957007e-05
400.4675,-5.8897623450285005e-05
400.46875,-5.9018047936387996e-05
400.47,-5.9125667828730996e-05
400.47125,-5.9220387822222e-05
400.4725,-5.9302427616601006e-05
400.47375,-5.9372314532568997e-05
400.475,-5.943085793468e-05
400.47625,-5.9479087039895e-05
400.4775,-5.9518184807934e-05
400.47875,-5.9549420138471e-05
400.48,-5.9574084692334e-05
400.48125,-5.9593433614766994e-05
400.4825,-5.9608647980950997e-05
400.48375,-5.9620804872810004e-05
400.485,-5.9630860192217e-05
400.48625,-5.9639642925611e-05
400.4875,-5.9647861824034e-05
400.48875,-5.9656112507554996e-05
400.49,-5.9664893944021e-05
400.49125,-5.9674623792042005e-05
400.4925,-5.9685654160127e-05
400.49375,-5.9698285680864005e-05
400.495,-5.9712769687013994e-05
400.49625,-5.9729313461474e-05
400.4975,-5.9748058722971e-05
400.49875,-5.9769071603509e-05
400.5,-5.9792308850488003e-05
400.50125,-5.9817588672542e-05
400.5025,-5.9844557659128997e-05
400.50375,-5.9872662006916e-05
400.505,-5.9901126161045994e-05
400.50625,-5.9928943360366995e-05
400.5075,-5.9954869560633e-05
400.50875,-5.9977440275795997e-05
400.51,-5.9994984083326006e-05
400.51125,-6.0005655110643995e-05
400.5125,-6.0007468873591e-05
400.51375,-5.9998343509954995e-05
400.515,-5.9976149403002e-05
400.51625,-5.9938760331014005e-05
400.5175,-5.9884110812819e-05
400.51875,-5.9810250380281997e-05
400.52,-5.9715404895823e-05
400.52125,-5.9598026514910995e-05
400.5225,-5.9456848853594004e-05
400.52375,-5.9290921226049e-05
400.525,-5.9099642637157e-05
400.52625,-5.8882779644107e-05
400.5275,-5.8640462660987003e-05
400.52875,-5.8373178016358997e-05
400.53,-5.8081735695763e-05
400.53125,-5.7767226691136e-05
400.5325,-5.7430966790102e-05
400.53375,-5.7074429975102e-05
400.535,-5.6699176178361004e-05
400.53625,-5.6306776009646e-05
400.5375,-5.5898731508821e-05
400.53875,-5.5476420901239e-05
400.54,-5.5041027202868e-05
400.54125,-5.4593516944303e-05
400.5425,-5.4134611393554e-05
400.54375,-5.3664800099727e-05
400.545,-5.3184363599539004e-05
400.54625,-5.2693426282777e-05
400.5475,-5.2192020760648996e-05
400.54875,-5.1680164147109e-05
400.55,-5.1157939241165994e-05
400.55125,-5.0625571952173005e-05
400.5525,-5.0083501215141e-05
400.55375,-4.9532433409066e-05
400.555,-4.8973378614267e-05
400.55625,-4.8407664638744e-05
400.5575,-4.7836934849533e-05
400.55875,-4.7263123929082e-05
400.56,-4.6688414853612e-05
400.56125,-4.6115193444525e-05
400.5625,-4.5545982601819e-05
400.56375,-4.4983385435593e-05
400.565,-4.4430020016644e-05
400.56625,-4.3888472538219997e-05
400.5675,-4.3361242110941e-05
400.56875,-4.2850706220958e-05
400.57,-4.2359092309358994e-05
400.57125,-4.1888456985851005e-05
400.5725,-4.1440675815728e-05
400.57375,-4.1017437212113e-05
400.575,-4.0620240948473996e-05
400.57625,-4.0250403076378e-05
400.5775,-3.9909061506501003e-05
400.57875,-3.9597189590833e-05
400.58,-3.9315594218030005e-05
400.58125,-3.9064949362034e-05
400.5825,-3.8845798469749004e-05
400.58375,-3.8658582084918e-05
400.585,-3.8503657322075e-05
400.58625,-3.8381323028621e-05
400.5875,-3.8291841430906996e-05
400.58875,-3.8235466409366e-05
400.59,-3.8212454786533e-05
400.59125,-3.8223083851994e-05
400.5925,-3.8267659612126e-05
400.59375,-3.8346510467582e-05
400.595,-3.8459979445478e-05
400.59625,-3.8608404575210004e-05
400.5975,-3.8792095378897004e-05
400.59875,-3.9011300282399e-05
400.6,-3.9266179312961e-05
400.60125,-3.9556774323482e-05
400.6025,-3.9882986032468995e-05
400.60375,-4.0244558523737e-05
400.605,-4.0641067803938e-05
400.60625,-4.1071932854032004e-05
400.6075,-4.1536415210756e-05
400.60875,-4.2033645142242995e-05
400.61,-4.2562638934839e-05
400.61125,-4.3122328457244996e-05
400.6125,-4.3711585015051e-05
400.61375,-4.4329245107676995e-05
400.615,-4.4974131879824e-05
400.61625,-4.5645072214359e-05
400.6175,-4.6340912571694e-05
400.61875,-4.7060527878555e-05
400.62,-4.7802828437114e-05
400.62125,-4.8566772101385e-05
400.6225,-4.9351352665759e-05
400.62375,-5.0155617086634006e-05
400.625,-5.0978648707917006e-05
400.62625,-5.1819564356357e-05
400.6275,-5.2677504707549e-05
400.62875,-5.3551610490460996e-05
400.63,-5.444101267643e-05
400.63125,-5.5344795390459e-05
400.6325,-5.6261983616794e-05
400.63375,-5.7191519539737e-05
400.635,-5.8132237755618e-05
400.63625,-5.9082859464065e-05
400.6375,-6.0041986315577e-05
400.63875,-6.1008102416555e-05
400.64,-6.1979583093963e-05
400.64125,-6.2954712299804e-05
400.6425,-6.3931696873634e-05
400.64375,-6.4908690866371e-05
400.645,-6.588381352958401e-05
400.64625,-6.685516726248699e-05
400.6475,-6.7820851637823e-05
400.64875,-6.877897609572e-05
400.65,-6.9727667561637e-05
400.65125,-7.0665078549361e-05
400.6525,-7.158938949105e-05
400.65375,-7.249881524614801e-05
400.655,-7.339161009204199e-05
400.65625,-7.4266079731218e-05
400.6575,-7.5120584497638e-05
400.65875,-7.595355641610099e-05
400.66,-7.6763518435295e-05
400.66125,-7.7549096746273e-05
400.6625,-7.830904144819e-05
400.66375,-7.904224517609601e-05
400.665,-7.9747759172743e-05
400.66625,-8.0424806196365e-05
400.6675,-8.1072789314493e-05
400.66875,-8.1691292155879e-05
400.67,-8.2280077005749e-05
400.67125,-8.2839076221498e-05
400.6725,-8.3368375691067e-05
400.67375,-8.3868198616201e-05
400.675,-8.433888660275e-05
400.67625,-8.4780876489211e-05
400.6775,-8.5194685053624e-05
400.67875,-8.558089331794901e-05
400.68,-8.5940127190947e-05
400.68125,-8.6273057830676e-05
400.6825,-8.6580393903533e-05
400.68375,-8.6862877611855e-05
400.685,-8.7121293681026e-05
400.68625,-8.7356465834005e-05
400.6875,-8.7569275678226e-05
400.68875,-8.7760650539731e-05
400.69,-8.7931591924551e-05
400.69125,-8.8083155438118e-05
400.6925,-8.8216463459767e-05
400.69375,-8.833270208622399e-05
400.695,-8.8433102060018e-05
400.69625,-8.8518939956868e-05
400.6975,-8.8591510164946e-05
400.69875,-8.865211158709901e-05
400.7,-8.870203200102399e-05
400.70125,-8.8742519025386e-05
400.7025,-8.877476787695099e-05
400.70375,-8.8799907331744e-05
400.705,-8.8818991285218e-05
400.70625,-8.8833001361501e-05
400.7075,-8.8842856586645e-05
400.70875,-8.8849438807902e-05
400.71,-8.8853618267964e-05
400.71125,-8.885629491813301e-05
400.7125,-8.8858429479362e-05
400.71375,-8.8861082189145e-05
400.715,-8.886542871121701e-05
400.71625,-8.887276989105e-05
400.7175,-8.8884526398197e-05
400.71875,-8.890220731147601e-05
400.72,-8.892737143605399e-05
400.72125,-8.896157941050699e-05
400.7225,-8.9006332611812e-05
400.72375,-8.9063023479401e-05
400.725,-8.9132879253167e-05
400.72625,-8.9216921025522e-05
400.7275,-8.9315924118458e-05
400.72875,-8.9430386054649e-05
400.73,-8.9560498062612e-05
400.73125,-8.970611448293901e-05
400.7325,-8.986674551461499e-05
400.73375,-9.0041538112322e-05
400.735,-9.0229304230661e-05
400.73625,-9.0428549907132e-05
400.7375,-9.0637556254735e-05
400.73875,-9.085446195905099e-05
400.74,-9.1077372498831e-05
400.74125,-9.1304452092133e-05
400.7425,-9.153399144325e-05
400.74375,-9.176443535469599e-05
400.745,-9.1994358074539e-05
400.74625,-9.222241630742701e-05
400.7475,-9.244726210534801e-05
400.74875,-9.2667472195305e-05
400.75,-9.2881499326727e-05
400.75125,-9.3087658618472e-05
400.7525,-9.3284140664111e-05
400.75375,-9.3469067822268e-05
400.755,-9.3640545156678e-05
400.75625,-9.3796700804775e-05
400.7575,-9.393571955968099e-05
400.75875,-9.4055827400436e-05
400.76,-9.4155263496547e-05
400.76125,-9.4232241522875e-05
400.7625,-9.4284893319916e-05
400.76375,-9.4311253124764e-05
400.765,-9.430924917876e-05
400.76625,-9.4276724326017e-05
400.7675,-9.421152338211e-05
400.76875,-9.411157015186e-05
400.77,-9.397496588130401e-05
400.77125,-9.3800119116122e-05
400.7725,-9.3585825168223e-05
400.77375,-9.3331334321658e-05
400.775,-9.303638522576101e-05
400.77625,-9.270118908642201e-05
400.7775,-9.232638045045201e-05
400.77875,-9.191292631300701e-05
400.78,-9.1462034270049e-05
400.78125,-9.0975041528856e-05
400.7825,-9.0453322663666e-05
400.78375,-8.9898222602485e-05
400.785,-8.931101096813501e-05
400.78625,-8.8692872503553e-05
400.7875,-8.8044921416388e-05
400.78875,-8.7368247578866e-05
400.79,-8.6663987814916e-05
400.79125,-8.5933413744542e-05
400.7925,-8.517803051832e-05
400.79375,-8.4399678195034e-05
400.795,-8.360061394927999e-05
400.79625,-8.2783558401916e-05
400.7975,-8.1951684030193e-05
400.79875,-8.1108535164362e-05
400.8,-8.025785613551799e-05
400.80125,-7.9403382427737e-05
400.8025,-7.8548562535265e-05
400.80375,-7.769632445417e-05
400.805,-7.6848887944594e-05
400.80625,-7.6007673165045e-05
400.8075,-7.5173317045093e-05
400.80875,-7.434579869287699e-05
400.81,-7.3524635897592e-05
400.81125,-7.2709131785184e-05
400.8125,-7.1898647095273e-05
400.81375,-7.1092827225131e-05
400.815,-7.0291766592497e-05
400.81625,-6.949606262478199e-05
400.8175,-6.870673487723001e-05
400.81875,-6.7925017580515e-05
400.82,-6.7152102800663e-05
400.82125,-6.638887351717801e-05
400.8225,-6.563568748241799e-05
400.82375,-6.4892260617472e-05
400.825,-6.415763162163e-05
400.82625,-6.3430201969551e-05
400.8275,-6.2707835206195e-05
400.82875,-6.1987996143601e-05
400.83,-6.1267956033652e-05
400.83125,-6.0545066805045e-05
400.8325,-5.9817150144814e-05
400.83375,-5.9082967365653e-05
400.835,-5.8342777430238e-05
400.83625,-5.7598773494069996e-05
400.8375,-5.6855208292785e-05
400.83875,-5.6117952622164e-05
400.84,-5.5393436632203e-05
400.84125,-5.4687255944857e-05
400.8425,-5.4002895028519996e-05
400.84375,-5.3341019329525004e-05
400.845,-5.2699490855089e-05
400.84625,-5.2073919494999e-05
400.8475,-5.1458448002409e-05
400.84875,-5.0846510388318e-05
400.85,-5.0231503041428e-05
400.85125,-4.9607498793569e-05
400.8525,-4.8970161342416004e-05
400.85375,-4.8317820069823e-05
400.855,-4.7652305305616e-05
400.85625,-4.6978935828713e-05
400.8575,-4.6305393690138e-05
400.85875,-4.5639902220420005e-05
400.86,-4.4989331085899005e-05
400.86125,-4.4357514594945e-05
400.8625,-4.3744084646995e-05
400.86375,-4.3144236038626e-05
400.865,-4.2549580992959e-05
400.86625,-4.1949902965556e-05
400.8675,-4.1335602240207996e-05
400.86875,-4.0700851936121e-05
400.87,-4.0047320846406e-05
400.87125,-3.9387216762138e-05
400.8725,-3.8743125115944e-05
400.87375,-3.8142425167639995e-05
400.875,-3.7607014247076e-05
400.87625,-3.7143906693365e-05
400.8775,-3.6743430889421e-05
400.87875,-3.6385948683355e-05
400.88,-3.6051170506549e-05
400.88125,-3.5724146213546e-05
400.8825,-3.5396426227012e-05
400.88375,-3.506418860056e-05
400.885,-3.4725618999735994e-05
400.88625,-3.4378998099949e-05
400.8875,-3.40218566428e-05
400.88875,-3.3650985702942e-05
400.89,-3.3262957197284e-05
400.89125,-3.2855051917233e-05
400.8925,-3.2426407204867994e-05
400.89375,-3.1979129255980004e-05
400.895,-3.1519248441369e-05
400.89625,-3.1057275297705e-05
400.8975,-3.0607358600118e-05
400.89875,-3.0183993357436e-05
400.9,-2.9797006371295e-05
400.90125,-2.9448072037886998e-05
400.9025,-2.9131167140980997e-05
400.90375,-2.8836008686721e-05
400.905,-2.8551850918778e-05
400.90625,-2.8269871729461e-05
400.9075,-2.7983897697941e-05
400.90875,-2.769007609518e-05
400.91,-2.738619699572e-05
400.91125,-2.7071059956478e-05
400.9125,-2.6744084908237e-05
400.91375,-2.6405134341957e-05
400.915,-2.605450590297e-05
400.91625,-2.5693018955645e-05
400.9175,-2.5322154303977e-05
400.91875,-2.4944163496107e-05
400.92,-2.4562161760969e-05
400.92125,-2.418009169667e-05
400.9225,-2.3802550768489e-05
400.92375,-2.3434432427179e-05
400.925,-2.3080401792501e-05
400.92625,-2.2744282316202e-05
400.9275,-2.2428539656373e-05
400.92875,-2.213394948205e-05
400.93,-2.185958628634e-05
400.93125,-2.1603100128845e-05
400.9325,-2.1361221272854e-05
400.93375,-2.1130395057289e-05
400.935,-2.090747575115e-05
400.93625,-2.0690385369909998e-05
400.9375,-2.0478635025965002e-05
400.93875,-2.0273514809697e-05
400.94,-2.0077830675499e-05
400.94125,-1.9895233732443002e-05
400.9425,-1.9729381880305e-05
400.94375,-1.9583294177726997e-05
400.945,-1.9458979759343e-05
400.94625,-1.9357439156898002e-05
400.9475,-1.9278857231614e-05
400.94875,-1.9222868561833e-05
400.95,-1.9188779058601e-05
400.95125,-1.9175713940018e-05
400.9525,-1.9182701681147e-05
400.95375,-1.9208755162678e-05
400.955,-1.9252971621411e-05
400.95625,-1.9314718304908e-05
400.9575,-1.9393890682521002e-05
400.95875,-1.9491228130877e-05
400.96,-1.9608591941582e-05
400.96125,-1.9749030349282e-05
400.9625,-1.9916508098975e-05
400.96375,-2.0115273840558e-05
400.965,-2.0349032283354e-05
400.96625,-2.062017211318e-05
400.9675,-2.0929255487104e-05
400.96875,-2.1274910661228e-05
400.97,-2.1654049674463998e-05
400.97125,-2.2062349827947e-05
400.9725,-2.2494844071231e-05
400.97375,-2.2946513384174e-05
400.975,-2.3412802777216998e-05
400.97625,-2.3890017024705e-05
400.9775,-2.4375559987842e-05
400.97875,-2.4868001380846e-05
400.98,-2.5366973194890998e-05
400.98125,-2.5872931489618e-05
400.9825,-2.6386835740045e-05
400.98375,-2.6909832979076e-05
400.985,-2.7443000321826002e-05
400.98625,-2.7987174799024e-05
400.9875,-2.8542879276720002e-05
400.98875,-2.9110330216457e-05
400.99,-2.9689486384871997e-05
400.99125,-3.0280155656842e-05
400.9925,-3.0882092036989995e-05
400.99375,-3.1495114957503e-05
400.995,-3.2119227352264004e-05
400.99625,-3.2754756577188e-05
400.9975,-3.3402487113792e-05
400.99875,-3.4063808677893e-05
401.0,-3.4740740111981e-05
401.00125,-3.5435850596953e-05
401.0025,-3.615196459349e-05
401.00375,-3.6891693754643e-05
401.005,-3.7656873231516996e-05
401.00625,-3.8448077867481e-05
401.0075,-3.92643671358e-05
401.00875,-4.0103337582608e-05
401.01,-4.0961454750043994e-05
401.01125,-4.1834529265773995e-05
401.0125,-4.2718177293719006e-05
401.01375,-4.3608185834577e-05
401.015,-4.4500715545772994e-05
401.01625,-4.5392411728609995e-05
401.0175,-4.6280430339558e-05
401.01875,-4.7162492250908004e-05
401.02,-4.8036906508754995e-05
401.02125,-4.8902571640292e-05
401.0225,-4.9758904771209004e-05
401.02375,-5.0605652183807e-05
401.025,-5.1442633748725996e-05
401.02625,-5.2269496309374e-05
401.0275,-5.3085522737199004e-05
401.02875,-5.3889567327204995e-05
401.03,-5.4680064463758e-05
401.03125,-5.5455081959685e-05
401.0325,-5.6212408457644996e-05
401.03375,-5.6949646845676e-05
401.035,-5.766433046391e-05
401.03625,-5.8354053231396e-05
401.0375,-5.9016607148018004e-05
401.03875,-5.965016361857e-05
401.04,-6.0253482872084996e-05
401.04125,-6.0826203982538e-05
401.0425,-6.1369150545053e-05
401.04375,-6.1884562822118e-05
401.045,-6.237613187223401e-05
401.04625,-6.2848689654877e-05
401.0475,-6.3307514526719e-05
401.04875,-6.3757403533711e-05
401.05,-6.420179172971399e-05
401.05125,-6.464225646816701e-05
401.0525,-6.5078548907674e-05
401.05375,-6.550910707178701e-05
401.055,-6.5931780368445e-05
401.05625,-6.634447580043e-05
401.0575,-6.6745584627116e-05
401.05875,-6.7134107577583e-05
401.06,-6.7509620686796e-05
401.06125,-6.7872164890698e-05
401.0625,-6.8222173307531e-05
401.06375,-6.856046212145e-05
401.065,-6.8888268785551e-05
401.06625,-6.9207314701276e-05
401.0675,-6.9519781293763e-05
401.06875,-6.9828235222942e-05
401.07,-7.013544088099e-05
401.07125,-7.044410870993399e-05
401.0725,-7.0756636051486e-05
401.07375,-7.1074884507179e-05
401.075,-7.1400042656218e-05
401.07625,-7.1732587238294e-05
401.0775,-7.2072340571657e-05
401.07875,-7.2418594436679e-05
401.08,-7.277027776294899e-05
401.08125,-7.312614477298401e-05
401.0825,-7.3484961068461e-05
401.08375,-7.3845672342954e-05
401.085,-7.4207552739004e-05
401.08625,-7.457032113846399e-05
401.0875,-7.4934174750726e-05
401.08875,-7.5299729577565e-05
401.09,-7.5667854943254e-05
401.09125,-7.603939900058001e-05
401.0925,-7.6414886008825e-05
401.09375,-7.6794233025785e-05
401.095,-7.717657808126701e-05
401.09625,-7.756024745343499e-05
401.0975,-7.7942879652497e-05
401.09875,-7.8321677685998e-05
401.1,-7.8693735175809e-05
401.10125,-7.9056354993695e-05
401.1025,-7.9407318592219e-05
401.10375,-7.974508736174401e-05
401.105,-8.0068923360343e-05
401.10625,-8.0378954191441e-05
401.1075,-8.067617555315e-05
401.10875,-8.0962384581059e-05
401.11,-8.1240058777495e-05
401.11125,-8.1512150260037e-05
401.1125,-8.1781821743248e-05
401.11375,-8.2052174962775e-05
401.115,-8.2325992305985e-05
401.11625,-8.2605559509501e-05
401.1175,-8.289259119708501e-05
401.11875,-8.3188256367134e-05
401.12,-8.349327364298e-05
401.12125,-8.380805283813199e-05
401.1225,-8.4132834178317e-05
401.12375,-8.446782801838601e-05
401.125,-8.481333060294499e-05
401.12625,-8.5169817039757e-05
401.1275,-8.5537996717789e-05
401.12875,-8.591883110397801e-05
401.13,-8.6313481784568e-05
401.13125,-8.672321411903201e-05
401.1325,-8.7149247919586e-05
401.13375,-8.75925904604e-05
401.135,-8.805387765859e-05
401.13625,-8.853323370911e-05
401.1375,-8.9030171592605e-05
401.13875,-8.954355203325699e-05
401.14,-9.007158998349301e-05
401.14125,-9.061190650433601e-05
401.1425,-9.1161638286071e-05
401.14375,-9.1717538074661e-05
401.145,-9.2276113728401e-05
401.14625,-9.283376096825699e-05
401.1475,-9.338685900513001e-05
401.14875,-9.393189961683e-05
401.15,-9.4465555092148e-05
401.15125,-9.4984734503893e-05
401.1525,-9.5486608980822e-05
401.15375,-9.5968615341563e-05
401.155,-9.6428422391735e-05
401.15625,-9.6863894103778e-05
401.1575,-9.7273042255054e-05
401.15875,-9.7653992300937e-05
401.16,-9.8004969776765e-05
401.16125,-9.8324306397529e-05
401.1625,-9.8610478622182e-05
401.16375,-9.8862158858401e-05
401.165,-9.9078294855463e-05
401.16625,-9.925818240666e-05
401.1675,-9.940154315645699e-05
401.16875,-9.950857768424199e-05
401.17,-9.958000554530799e-05
401.17125,-9.9617065103404e-05
401.1725,-9.962148223408501e-05
401.17375,-9.9595390107912e-05
401.175,-9.954122770370199e-05
401.17625,-9.9461602684982e-05
401.1775,-9.935914690502899e-05
401.17875,-9.923637194203599e-05
401.18,-9.9095544362164e-05
401.18125,-9.8938585491382e-05
401.1825,-9.8767028847274e-05
401.18375,-9.858198692089399e-05
401.185,-9.8384207722149e-05
401.18625,-9.8174136871919e-05
401.1875,-9.795202378935501e-05
401.18875,-9.7718040367632e-05
401.19,-9.7472396281504e-05
401.19125,-9.7215456058908e-05
401.1925,-9.6947813047831e-05
401.19375,-9.6670337208646e-05
401.195,-9.6384177749072e-05
401.19625,-9.6090738077913e-05
401.1975,-9.579160027366001e-05
401.19875,-9.548844308305999e-05
401.2,-9.518294268062899e-05
401.20125,-9.487667081213401e-05
401.2025,-9.4571008452839e-05
401.20375,-9.4267078814505e-05
401.205,-9.3965699094825e-05
401.20625,-9.3667364406199e-05
401.2075,-9.3372243528549e-05
401.20875,-9.3080202147072e-05
401.21,-9.2790848766753e-05
401.21125,-9.2503567869471e-05
401.2125,-9.2217599485786e-05
401.21375,-9.193210564128271e-05
401.215,-9.16462529395894e-05
401.21625,-9.13592978431117e-05
401.2175,-9.1070660918562e-05
401.21875,-9.07799847283341e-05
401.22,-9.04871583227291e-05
401.22125,-9.019230087701821e-05
401.2225,-8.989571125833621e-05
401.22375,-8.959779382936561e-05
401.225,-8.92989627268351e-05
401.22625,-8.89995646448682e-05
401.2275,-8.86998045612397e-05
401.22875,-8.83997030576009e-05
401.23,-8.809907229274511e-05
401.23125,-8.77975160499459e-05
401.2325,-8.74944446214186e-05
401.23375,-8.7189099961887e-05
401.235,-8.688058871325362e-05
401.23625,-8.656791379834747e-05
401.2375,-8.62500073496802e-05
401.23875,-8.592576431022481e-05
401.24,-8.559406256111901e-05
401.24125,-8.52537998623559e-05
401.2425,-8.49039157834188e-05
401.24375,-8.45434222919107e-05
401.245,-8.41714366262008e-05
401.24625,-8.37872019990865e-05
401.2475,-8.33901290045665e-05
401.24875,-8.29798039276083e-05
401.25,-8.255601687403799e-05
401.25125,-8.211875961843211e-05
401.2525,-8.16682327960898e-05
401.25375,-8.12048369150556e-05
401.255,-8.07291536131994e-05
401.25625,-8.02419328374126e-05
401.2575,-7.97440657819008e-05
401.25875,-7.923657247263089e-05
401.26,-7.87205702558506e-05
401.26125,-7.81972635197039e-05
401.2625,-7.7667915081815e-05
401.26375,-7.71338375798073e-05
401.265,-7.65963635706447e-05
401.26625,-7.605682672073139e-05
401.2675,-7.55165349427626e-05
401.26875,-7.497674415829351e-05
401.27,-7.443863216413001e-05
401.27125,-7.3903268918536e-05
401.2725,-7.337159977742201e-05
401.27375,-7.2844422544537e-05
401.275,-7.2322385163781e-05
401.27625,-7.1805981935643e-05
401.2775,-7.1295566379812e-05
401.27875,-7.079136048088399e-05
401.28,-7.0293481920173e-05
401.28125,-6.980196372552499e-05
401.2825,-6.9316779042107e-05
401.28375,-6.8837856663084e-05
401.285,-6.8365107516215e-05
401.28625,-6.7898429271317e-05
401.2875,-6.7437725912689e-05
401.28875,-6.6982905532474e-05
401.29,-6.6533891680103e-05
401.29125,-6.6090624396826e-05
401.2925,-6.5653067612412e-05
401.29375,-6.5221215582044e-05
401.295,-6.4795102799382e-05
401.29625,-6.4374821145817e-05
401.2975,-6.396053833383e-05
401.29875,-6.355252325643901e-05
401.3,-6.3151173567675e-05
401.30125,-6.2757044371068e-05
401.3025,-6.2370877656141e-05
401.30375,-6.1993621675889e-05
401.305,-6.162644770228301e-05
401.30625,-6.1270758247853e-05
401.3075,-6.0928166904272e-05
401.30875,-6.0600477301053e-05
401.31,-6.0289639408314997e-05
401.31125,-5.9997693547646005e-05
401.3125,-5.9726690260981e-05
401.31375,-5.9478623809626996e-05
401.315,-5.9255342132326e-05
401.31625,-5.905846801641e-05
401.3175,-5.8889329676089005e-05
401.31875,-5.8748906186868e-05
401.32,-5.8637783352089997e-05
401.32125,-5.8556138288640996e-05
401.3225,-5.8503743893743004e-05
401.32375,-5.8479990812819e-05
401.325,-5.8483928995316996e-05
401.32625,-5.8514323939436e-05
401.3275,-5.8569718439622e-05
401.32875,-5.8648503984735996e-05
401.33,-5.8748987799821e-05
401.33125,-5.8869452747349995e-05
401.3325,-5.900821580293e-05
401.33375,-5.9163677722435e-05
401.335,-5.9334355348553e-05
401.33625,-5.9518913125789996e-05
401.3375,-5.9716179807000996e-05
401.33875,-5.9925156961526e-05
401.34,-6.0145022313044e-05
401.34125,-6.0375115386251e-05
401.3425,-6.0614930712506e-05
401.34375,-6.0864087134521e-05
401.345,-6.112230765621699e-05
401.34625,-6.1389390000812e-05
401.3475,-6.1665177759186e-05
401.34875,-6.1949544422589e-05
401.35,-6.2242380033715e-05
401.35125,-6.2543595146182e-05
401.3525,-6.2853133587447e-05
401.35375,-6.3171009799246e-05
401.355,-6.3497345546513e-05
401.35625,-6.3832420698901e-05
401.3575,-6.417672425184401e-05
401.35875,-6.4530995034181e-05
401.36,-6.489625086728701e-05
401.36125,-6.5273795365607e-05
401.3625,-6.566520643852001e-05
401.36375,-6.6072299193365e-05
401.365,-6.6497071982503e-05
401.36625,-6.6941636715246e-05
401.3675,-6.7408140184547e-05
401.36875,-6.789868062634e-05
401.37,-6.8415226909475e-05
401.37125,-6.895953817026e-05
401.3725,-6.9533085018608e-05
401.37375,-7.0136976229891e-05
401.375,-7.077188493055401e-05
401.37625,-7.1437974864601e-05
401.3775,-7.2134822391959e-05
401.37875,-7.286135417586601e-05
401.38,-7.3615776295196e-05
401.38125,-7.4395533972776e-05
401.3825,-7.5197288893623e-05
401.38375,-7.6016926270029e-05
401.385,-7.6849601522441e-05
401.38625,-7.7689820805035e-05
401.3875,-7.8531556005935e-05
401.38875,-7.936837303501099e-05
401.39,-8.0193599236334e-05
401.39125,-8.100045555919299e-05
401.3925,-8.178220940288201e-05
401.39375,-8.253228777923999e-05
401.395,-8.324437483814799e-05
401.39625,-8.391248862107e-05
401.3975,-8.4531032693776e-05
401.39875,-8.5094845084348e-05
401.4,-8.5599247229564e-05
401.40125,-8.6040096852686e-05
401.4025,-8.6413863189652e-05
401.40375,-8.671770490163601e-05
401.405,-8.6949559286884e-05
401.40625,-8.7108234277788e-05
401.4075,-8.7193455748987e-05
401.40875,-8.720590976157401e-05
401.41,-8.7147217765251e-05
401.41125,-8.7019865685527e-05
401.4125,-8.6827085368994e-05
401.41375,-8.6572686059795e-05
401.415,-8.626085656638201e-05
401.41625,-8.5895954002713e-05
401.4175,-8.5482296831941e-05
401.41875,-8.5023969428603e-05
401.42,-8.452467967334399e-05
401.42125,-8.3987633503946e-05
401.4225,-8.3415482014596e-05
401.42375,-8.2810302514109e-05
401.425,-8.217364483394301e-05
401.42625,-8.150659163470199e-05
401.4275,-8.0809869736054e-05
401.42875,-8.0083956542891e-05
401.43,-7.9329189760741e-05
401.43125,-7.8545849292475e-05
401.4325,-7.773421154344e-05
401.43375,-7.689455507517e-05
401.435,-7.6027137139867e-05
401.43625,-7.5132128675799e-05
401.4375,-7.420954405972699e-05
401.43875,-7.3259170427414e-05
401.44,-7.2280520818195e-05
401.44125,-7.1272829423545e-05
401.4425,-7.0235085092523e-05
401.44375,-6.9166114506008e-05
401.445,-6.8064702048644e-05
401.44625,-6.6929721421442e-05
401.4475,-6.576027867107e-05
401.44875,-6.4555829120903e-05
401.45,-6.3316273768949e-05
401.45125,-6.2042002260782e-05
401.4525,-6.0733908324677005e-05
401.45375,-5.939336288712e-05
401.455,-5.8022151875779e-05
401.45625,-5.6622418339221995e-05
401.4575,-5.5196584817338e-05
401.45875,-5.3747290290603e-05
401.46,-5.2277335130142395e-05
401.46125,-5.07896614336033e-05
401.4625,-4.92873296876272e-05
401.46375,-4.77735303818896e-05
401.465,-4.6251600932454e-05
401.46625,-4.47250555743508e-05
401.4675,-4.31975950291346e-05
401.46875,-4.16731196983543e-05
401.47,-4.01557032787767e-05
401.47125,-3.86495312912757e-05
401.4725,-3.71587978413331e-05
401.47375,-3.5687557568085e-05
401.475,-3.4239539182868596e-05
401.47625,-3.28179382633213e-05
401.4775,-3.14252221820229e-05
401.47875,-3.0062972193851903e-05
401.48,-2.87317610449871e-05
401.48125,-2.7431161075959298e-05
401.4825,-2.61597935435804e-05
401.48375,-2.4915479274003898e-05
401.485,-2.36954616858993e-05
401.48625,-2.2496637049644698e-05
401.4875,-2.13158061495192e-05
401.48875,-2.0149896508749402e-05
401.49,-1.8996132562289097e-05
401.49125,-1.7852149572228e-05
401.4925,-1.67160258336953e-05
401.49375,-1.55862588882607e-05
401.495,-1.44616993098935e-05
401.49625,-1.3341460554578801e-05
401.4975,-1.2224825118756e-05
401.49875,-1.1111171699822699e-05
401.5,-9.9999275518696e-06
401.50125,-8.8905484032314e-06
401.5025,-7.7825284973794e-06
401.50375,-6.6754181869003005e-06
401.505,-5.5688808716658e-06
401.50625,-4.4627476756013e-06
401.5075,-3.3570860516557e-06
401.50875,-2.252280570877e-06
401.51,-1.1490831888508e-06
401.51125,-4.8690715818799997e-08
401.5125,1.0472983438574e-06
401.51375,2.136936711199e-06
401.515,3.2181382654719e-06
401.51625,4.2889310212565e-06
401.5175,5.3478060899026e-06
401.51875,6.3939934403843e-06
401.52,7.4276583864769995e-06
401.52125,8.44991861286594e-06
401.5225,9.46269852557151e-06
401.52375,1.046842844993422e-05
401.525,1.146965477843712e-05
401.52625,1.246861025470218e-05
401.5275,1.346678819209342e-05
401.52875,1.446459485216394e-05
401.53,1.546114686512771e-05
401.53125,1.6454274765434836e-05
401.5325,1.7440787614273652e-05
401.53375,1.841694998165719e-05
401.535,1.937905807430445e-05
401.53625,2.032401035120571e-05
401.5375,2.124973074035246e-05
401.53875,2.215541983106182e-05
401.54,2.304163159138164e-05
401.54125,2.391022061526672e-05
401.5425,2.476420730029938e-05
401.54375,2.560761854288785e-05
401.545,2.64452097566359e-05
401.54625,2.72820649023436e-05
401.5475,2.8122848272502e-05
401.54875,2.8970550387632502e-05
401.55,2.9824807491344302e-05
401.55125,3.06803913323368e-05
401.5525,3.15269361212027e-05
401.55375,3.23508482664522e-05
401.555,3.31392360774072e-05
401.55625,3.38843264335295e-05
401.5575,3.45862560118618e-05
401.55875,3.52530532928897e-05
401.56,3.5898285291467805e-05
401.56125,3.6537942110467e-05
401.5625,3.7187943747792495e-05
401.56375,3.7862713407672703e-05
401.565,3.85744440670443e-05
401.56625,3.9332400137459796e-05
401.5675,4.01416833112659e-05
401.56875,4.10011770702463e-05
401.57,4.19017394635246e-05
401.57125,4.28270009340755e-05
401.5725,4.37580759109182e-05
401.57375,4.4680025843746596e-05
401.575,4.55865094790105e-05
401.57625,4.6481129005070106e-05
401.5775,4.73759768451778e-05
401.57875,4.8288289310912496e-05
401.58,4.92365786916933e-05
401.58125,5.02371913444518e-05
401.5825,5.13012409442419e-05
401.58375,5.24311535714209e-05
401.585,5.36171151768319e-05
401.58625,5.48353541936063e-05
401.5875,5.6051253837841794e-05
401.58875,5.7228723969563e-05
401.59,5.83424147499003e-05
401.59125,5.9385990217897704e-05
401.5925,6.03717626749002e-05
401.59375,6.13223331135598e-05
401.595,6.22600764375779e-05
401.59625,6.32002231734089e-05
401.5975,6.41491214003456e-05
401.59875,6.51058711370968e-05
401.6,6.606497317821439e-05
401.60125,6.701864291767209e-05
401.6025,6.795842621299349e-05
401.60375,6.88761719011087e-05
401.605,6.9764563123834e-05
401.60625,7.061728590423509e-05
401.6075,7.14289778434038e-05
401.60875,7.21950156054087e-05
401.61,7.291124679239511e-05
401.61125,7.35736799097656e-05
401.6125,7.41780888481396e-05
401.61375,7.47195447179369e-05
401.615,7.51919970748464e-05
401.61625,7.558817081154989e-05
401.6175,7.59001779224267e-05
401.61875,7.61209145717921e-05
401.62,7.62457726311633e-05
401.62125,7.62736974554371e-05
401.6225,7.62070419716702e-05
401.62375,7.6050363874476e-05
401.625,7.580883801383369e-05
401.62625,7.548695206294701e-05
401.6275,7.508771626524199e-05
401.62875,7.46123856518003e-05
401.63,7.406054036693751e-05
401.63125,7.34302995466442e-05
401.6325,7.27186434967659e-05
401.63375,7.192171209121101e-05
401.635,7.103512450696699e-05
401.63625,7.00542916765892e-05
401.6375,6.89747404951045e-05
401.63875,6.77924638535075e-05
401.64,6.65042796980135e-05
401.64125,6.51082006434353e-05
401.6425,6.36037647288823e-05
401.64375,6.19922839678724e-05
401.645,6.02769482707245e-05
401.64625,5.84627738850043e-05
401.6475,5.6556387450765995e-05
401.64875,5.4565696074277994e-05
401.65,5.2499524638329796e-05
401.65125,5.03672323388743e-05
401.6525,4.8178407068303e-05
401.65375,4.59426143983072e-05
401.655,4.36692167724721e-05
401.65625,4.1367256421679895e-05
401.6575,3.90453942864698e-05
401.65875,3.67118784053694e-05
401.66,3.4374550094439895e-05
401.66125,3.20408766230727e-05
401.6625,2.9717990811163e-05
401.66375,2.74127414357791e-05
401.665,2.51317409472969e-05
401.66625,2.2881396843036998e-05
401.6675,2.0667933104337e-05
401.66875,1.84973828439876e-05
401.67,1.63755667669434e-05
401.67125,1.43080522192518e-05
401.6725,1.2300095111128599e-05
401.67375,1.03565720141478e-05
401.675,8.4819134610125e-06
401.67625,6.6800304876111e-06
401.6775,4.9542474709093004e-06
401.67875,3.3072489314435e-06
401.68,1.7410271178755e-06
401.68125,2.568673312186e-07
401.6825,-1.1446839712672002e-06
401.68375,-2.4638034333783998e-06
401.685,-3.7013795871135e-06
401.68625,-4.8589913873301995e-06
401.6875,-5.9388626060376e-06
401.68875,-6.9438285258536e-06
401.69,-7.877301776559899e-06
401.69125,-8.743235954305801e-06
401.6925,-9.5460871710937e-06
401.69375,-1.02907926733501e-05
401.695,-1.09827295295861e-05
401.69625,-1.1627677391844e-05
401.6975,-1.2231766526326501e-05
401.69875,-1.28014032376041e-05
401.7,-1.3343190920028499e-05
401.70125,-1.38638050821596e-05
401.7025,-1.43698610484113e-05
401.70375,-1.48677713630834e-05
401.705,-1.5363550848804598e-05
401.70625,-1.58626583676419e-05
401.7075,-1.63698187448402e-05
401.70875,-1.6888873896213103e-05
401.71,-1.74226799511033e-05
401.71125,-1.7973039486688e-05
401.7125,-1.85407107384313e-05
401.71375,-1.9125476580383302e-05
401.715,-1.97262617090017e-05
401.71625,-2.0341301265285e-05
401.7175,-2.09683328159907e-05
401.71875,-2.16047862298781e-05
401.72,-2.22479482439518e-05
401.72125,-2.28951081018563e-05
401.7225,-2.3543641565589e-05
401.72375,-2.4191065398753e-05
401.725,-2.4835056642612e-05
401.72625,-2.54734467391456e-05
401.7275,-2.61042231163347e-05
401.72875,-2.67255290787978e-05
401.73,-2.73356804999153e-05
401.73125,-2.79332220186002e-05
401.7325,-2.85169578466481e-05
401.73375,-2.90860315698706e-05
401.735,-2.96399861819437e-05
401.73625,-3.0178830571999098e-05
401.7375,-3.07030912408571e-05
401.73875,-3.1213866265829896e-05
401.74,-3.1712865434894095e-05
401.74125,-3.22024302860164e-05
401.7425,-3.26855814855367e-05
401.74375,-3.31659889411517e-05
401.745,-3.36479817355654e-05
401.74625,-3.4136483272385394e-05
401.7475,-3.4636951069266404e-05
401.74875,-3.5155254423022504e-05
401.75,-3.5697550464706505e-05
401.75125,-3.62701134875088e-05
401.7525,-3.68791682735675e-05
401.75375,-3.7530679489720005e-05
401.755,-3.82301554004908e-05
401.75625,-3.89824322926172e-05
401.7575,-3.97914609875421e-05
401.75875,-4.06601131823544e-05
401.76,-4.15899996635838e-05
401.76125,-4.25813544592887e-05
401.7625,-4.36329532215943e-05
401.76375,-4.47421404379018e-05
401.765,-4.59048988295883e-05
401.76625,-4.71160350961195e-05
401.7675,-4.83693946231633e-05
401.76875,-4.96581486623928e-05
401.77,-5.09750946445209e-05
401.77125,-5.2312952954129e-05
401.7725,-5.36646613549504e-05
401.77375,-5.50236123922142e-05
401.775,-5.63838671158912e-05
401.77625,-5.7740307303666495e-05
401.7775,-5.908873099064e-05
401.77875,-6.04259018708359e-05
401.78,-6.17495527197327e-05
401.78125,-6.30583321070066e-05
401.7825,-6.43517266538108e-05
401.78375,-6.562996219887e-05
401.785,-6.68938753126245e-05
401.78625,-6.814479710367209e-05
401.7875,-6.938442971260759e-05
401.78875,-7.06147404363947e-05
401.79,-7.183787209126911e-05
401.79125,-7.30560633741564e-05
401.7925,-7.42716000406037e-05
401.79375,-7.54867631401222e-05
401.795,-7.67037944009101e-05
401.79625,-7.79248761659559e-05
401.7975,-7.91520952973843e-05
401.79875,-8.03874331171385e-05
401.8,-8.16327388548867e-05
401.80125,-8.28897192261921e-05
401.8025,-8.415992793990121e-05
401.80375,-8.54447621597532e-05
401.805,-8.674545942016169e-05
401.80625,-8.806310341717699e-05
401.8075,-8.93986264645915e-05
401.80875,-9.07528082241508e-05
401.81,-9.2126274564884e-05
401.81125,-9.35194823884742e-05
401.8125,-9.4932706730674e-05
401.81375,-9.636601789868661e-05
401.815,-9.781925684544418e-05
401.81625,-9.929201776072289e-05
401.8175,-0.00010078363223796825
401.81875,-0.00010229317041878549
401.82,-0.00010381945123495506
401.82125,-0.00010536107416797606
401.8225,-0.00010691645440403852
401.82375,-0.00010848389044350556
401.825,-0.00011006161025986563
401.82625,-0.00011164784550831016
401.8275,-0.00011324087820395255
401.82875,-0.00011483909895988045
401.83,-0.00011644103687509269
401.83125,-0.00011804538281244633
401.8325,-0.00011965100017669863
401.83375,-0.00012125691188266724
401.835,-0.000122862295843607
401.83625,-0.00012446644343972856
401.8375,-0.0001260687279469296
401.83875,-0.00012766855220568794
401.84,-0.00012926528930011356
401.84125,-0.00013085821539714443
401.8425,-0.0001324464342758577
401.84375,-0.00013402880778690983
401.845,-0.0001356038857320552
401.84625,-0.00013716985111375144
401.8475,-0.0001387244773547914
401.84875,-0.0001402651156779655
401.85,-0.00014178869198568114
401.85125,-0.00014329174252954502
401.8525,-0.00014477045809987467
401.85375,-0.00014622074224514257
401.855,-0.00014763828343140013
401.85625,-0.00014901862015172284
401.8575,-0.00015035720877576704
401.85875,-0.00015164947972951337
401.86,-0.00015289088890527123
401.86125,-0.00015407696732200907
401.8625,-0.00015520336961602612
401.86375,-0.00015626592730194925
401.865,-0.00015726070853402745
401.86625,-0.0001581840897476924
401.8675,-0.00015903282405131382
401.86875,-0.00015980411643818127
401.87,-0.0001604956815686727
401.87125,-0.00016110580104271782
401.8725,-0.0001616333403424822
401.87375,-0.000162077775395414
401.875,-0.0001624391794875394
401.87625,-0.0001627182203569962
401.8775,-0.00016291614783767318
401.87875,-0.00016303478563279544
401.88,-0.0001630765276982887
401.88125,-0.00016304433903576088
401.8825,-0.00016294175355493573
401.88375,-0.00016277286179544714
401.885,-0.0001625422854578846
401.88625,-0.00016225514518409262
401.8875,-0.00016191699873664204
401.88875,-0.00016153378275753463
401.89,-0.00016111173258612503
401.89125,-0.00016065730620631684
401.8925,-0.00016017709328309512
401.89375,-0.00015967773165849765
401.895,-0.00015916581288714902
401.89625,-0.00015864778728150872
401.8975,-0.00015812986335699372
401.89875,-0.00015761791725718666
401.9,-0.0001571173893292492
401.90125,-0.0001566332041697425
401.9025,-0.000156169699800962
401.90375,-0.00015573057604788406
401.905,-0.000155318863175775
401.90625,-0.00015493692460850363
401.9075,-0.00015458647705753512
401.90875,-0.00015426863745158435
401.91,-0.00015398398880688666
401.91125,-0.00015373265754803152
401.9125,-0.00015351439785930395
401.91375,-0.00015332867669647877
401.915,-0.00015317475173900878
401.91625,-0.00015305174423255134
401.9175,-0.00015295868550176532
401.91875,-0.00015289456559332905
401.92,-0.00015285835329910586
401.92125,-0.00015284900397937912
401.9225,-0.00015286545700608138
401.92375,-0.00015290661967592032
401.925,-0.00015297134444330063
401.92625,-0.00015305840458293543
401.9275,-0.00015316646569203524
401.92875,-0.0001532940632819779
401.93,-0.00015343958197936927
401.93125,-0.00015360124130642505
401.9325,-0.0001537770879306492
401.93375,-0.0001539649862237689
401.935,-0.0001541626255999972
401.93625,-0.0001543675162736294
401.9375,-0.0001545769959760848
401.93875,-0.0001547882383925018
401.94,-0.00015499825602798722
401.94125,-0.0001552039141036927
401.9425,-0.00015540194096284128
401.94375,-0.0001555889494168644
401.945,-0.0001557614608417912
401.94625,-0.000155915938305
401.9475,-0.0001560488297024625
401.94875,-0.00015615661944654252
401.95,-0.0001562358895644107
401.95125,-0.0001562833881970999
401.9525,-0.0001562961037791959
401.95375,-0.00015627134178914108
401.955,-0.0001562068019601034
401.95625,-0.0001561006482913585
401.9575,-0.0001559515708101174
401.95875,-0.0001557588337537409
401.96,-0.0001555223018222742
401.96125,-0.0001552424506712387
401.9625,-0.00015492035109461962
401.96375,-0.0001545576316379742
401.965,-0.0001541564218315838
401.96625,-0.00015371927848356368
401.9675,-0.00015324909679282248
401.96875,-0.0001527490223218052
401.97,-0.0001522223519088984
401.97125,-0.0001516724487504722
401.9725,-0.0001511026555824795
401.97375,-0.00015051622545164269
401.975,-0.00014991626403623541
401.97625,-0.0001493056849765226
401.9775,-0.00014868717691492278
401.97875,-0.0001480631874160089
401.98,-0.0001474359120464127
401.98125,-0.0001468072978347511
401.9825,-0.00014617904145161888
401.98375,-0.000145552599809772
401.985,-0.0001449291899845126
401.98625,-0.0001443097936343973
401.9875,-0.0001436951427622192
401.98875,-0.000143085725256436
401.99,-0.00014248176465291758
401.99125,-0.0001418832257971027
401.9925,-0.0001412898152064614
401.99375,-0.0001407010037731744
401.995,-0.0001401160678869131
401.99625,-0.00013953414269744888
401.9975,-0.00013895430838698871
401.99875,-0.00013837568762189341
402.0,-0.0001377975536435758
402.00125,-0.00013721945444839412
402.0025,-0.0001366413345763593
402.00375,-0.0001360636525785861
402.005,-0.0001354874846634851
402.00625,-0.0001349146109917956
402.0075,-0.00013434757226064872
402.00875,-0.0001337897037369536
402.01,-0.00013324511693040282
402.01125,-0.0001327186597865629
402.0125,-0.0001322158255504141
402.01375,-0.0001317426263607689
402.015,-0.000131305433595968
402.01625,-0.0001309107858711211
402.0175,-0.00013056518179715708
402.01875,-0.00013027485442172342
402.02,-0.0001300455499319168
402.02125,-0.00012988231346862058
402.0225,-0.00012978929029208388
402.02375,-0.0001297695562182855
402.025,-0.0001298249800654885
402.02625,-0.0001299561242504042
402.0275,-0.0001301621831133844
402.02875,-0.00013044097987220682
402.03,-0.0001307889877540698
402.03125,-0.00013120140751569248
402.0325,-0.0001316722963316037
402.03375,-0.0001321947139707578
402.035,-0.0001327609232819425
402.03625,-0.0001333626083583891
402.0375,-0.0001339911122520838
402.03875,-0.0001346376813182447
402.04,-0.0001352937056003516
402.04125,-0.0001359509421760076
402.0425,-0.0001366017112037706
402.04375,-0.00013723906175103359
402.045,-0.0001378568919728323
402.04625,-0.0001384500330414803
402.0475,-0.0001390142889268099
402.04875,-0.0001395464415068282
402.05,-0.0001400442200285871
402.05125,-0.000140506250829125
402.0525,-0.00014093197578635
402.05375,-0.0001413215691498723
402.055,-0.00014167583522175462
402.05625,-0.00014199610393726922
402.0575,-0.0001422841254457511
402.05875,-0.00014254196284163567
402.06,-0.0001427718981457679
402.06125,-0.0001429763363570257
402.0625,-0.000143157722014211
402.06375,-0.0001433184808682276
402.065,-0.0001434609579943623
402.06625,-0.00014358738229458738
402.0675,-0.0001436998413997596
402.06875,-0.00014380026378157178
402.07,-0.0001438904049741676
402.07125,-0.0001439718492953961
402.0725,-0.000144045996707607
402.07375,-0.00014411406692803948
402.075,-0.00014417709764876153
402.07625,-0.0001442359523861895
402.0775,-0.0001442913332401999
402.07875,-0.0001443438029528547
402.08,-0.0001443938150767801
402.08125,-0.00014444174637324352
402.0825,-0.000144487930030001
402.08375,-0.0001445326850089932
402.085,-0.0001445763381539894
402.08625,-0.0001446192258282654
402.0875,-0.0001446616876124108
402.08875,-0.0001447040392723541
402.09,-0.000144746529467653
402.09125,-0.00014478928355011837
402.0925,-0.0001448322351927645
402.09375,-0.00014487505027913717
402.095,-0.0001449170508929601
402.09625,-0.0001449571421580998
402.0975,-0.000144993750328803
402.09875,-0.000145024775150148
402.1,-0.000145047573428654
402.10125,-0.000145058966523005
402.1025,-0.000145055279574776
402.10375,-0.00014503241949916302
402.105,-0.000144985985565623
402.10625,-0.000144911398388401
402.1075,-0.00014480406369694402
402.10875,-0.000144659536516236
402.11,-0.000144473687817088
402.11125,-0.000144242859866518
402.1125,-0.000143963995478316
402.11375,-0.00014363473734396
402.115,-0.000143253482923988
402.11625,-0.00014281939931996298
402.1175,-0.000142332396507068
402.11875,-0.00014179306149735701
402.12,-0.000141202564713594
402.12125,-0.000140562551173569
402.1225,-0.000139875020914741
402.12375,-0.000139142219488999
402.125,-0.00013836653909737
402.12625,-0.00013755044352445602
402.1275,-0.000136696420172484
402.12875,-0.000135806951424805
402.13,-0.00013488451321881298
402.13125,-0.00013393158509822898
402.1325,-0.000132950667104751
402.13375,-0.000131944298059106
402.135,-0.000130915060411515
402.13625,-0.000129865579551612
402.1375,-0.000128798497097809
402.13875,-0.000127716447646151
402.14,-0.000126622002068611
402.14125,-0.00012551762740087202
402.1425,-0.00012440563708960702
402.14375,-0.000123288146069268
402.145,-0.000122167038118473
402.14625,-0.00012104395114605001
402.1475,-0.000119920264866853
402.14875,-0.000118797104267424
402.15,-0.00011767535332167601
402.15125,-0.000116555666656653
402.1525,-0.00011543849497857201
402.15375,-0.000114324093939176
402.155,-0.000113212546702569
402.15625,-0.000112103774902556
402.1575,-0.000110997552410549
402.15875,-0.00010989352072403499
402.16,-0.000108791209565578
402.16125,-0.000107690058872295
402.1625,-0.000106589451295704
402.16375,-0.000105488745701876
402.165,-0.000104387319381815
402.16625,-0.00010328460410202999
402.1675,-0.000102180127355321
402.16875,-0.00010107354007181199
402.17,-9.9964639684287e-05
402.17125,-9.8853382448931e-05
402.1725,-9.7739892149463e-05
402.17375,-9.662445744667299e-05
402.175,-9.5507529780259e-05
402.17625,-9.4389723355912e-05
402.1775,-9.327181614241599e-05
402.17875,-9.2154751925639e-05
402.18,-9.1039651670308e-05
402.18125,-8.9927816825363e-05
402.1825,-8.8820735560905e-05
402.18375,-8.772008445870199e-05
402.185,-8.6627710759229e-05
402.18625,-8.5545616342377e-05
402.1875,-8.4475915739806e-05
402.18875,-8.342079577303099e-05
402.19,-8.238245354119799e-05
402.19125,-8.1363033125565e-05
402.1925,-8.0364569607709e-05
402.19375,-7.9388921174367e-05
402.195,-7.8437724358037e-05
402.19625,-7.7512349764279e-05
402.1975,-7.6613897931955e-05
402.19875,-7.5743177540233e-05
402.2,-7.4900737440642e-05
402.20125,-7.4086898785082e-05
402.2025,-7.3301800009803e-05
402.20375,-7.254545503439e-05
402.205,-7.1817811980738e-05
402.20625,-7.1118807366e-05
402.2075,-7.0448409501571e-05
402.20875,-6.9806631343097e-05
402.21,-6.919355015973e-05
402.21125,-6.860927833756e-05
402.2125,-6.8053923762387e-05
402.21375,-6.752753863387999e-05
402.215,-6.7030050044114e-05
402.21625,-6.656119792548899e-05
402.2175,-6.6120471536964e-05
402.21875,-6.5707070627591e-05
402.22,-6.5319879508225e-05
402.22125,-6.495746925142e-05
402.2225,-6.4618129258435e-05
402.22375,-6.4299914615322e-05
402.225,-6.400072330006899e-05
402.22625,-6.3718382365758e-05
402.2275,-6.3450751137714e-05
402.22875,-6.319581425657e-05
402.23,-6.295178765525901e-05
402.23125,-6.2717206851856e-05
402.2325,-6.2491003984287e-05
402.23375,-6.227257202887799e-05
402.235,-6.206181316779399e-05
402.23625,-6.1859162362359e-05
402.2375,-6.1665604029337e-05
402.23875,-6.1482654280132e-05
402.24,-6.1312336319015e-05
402.24125,-6.115714242239e-05
402.2425,-6.1019966295066e-05
402.24375,-6.0904039735630996e-05
402.245,-6.0812836822835005e-05
402.24625,-6.0749984405081997e-05
402.2475,-6.07191425889e-05
402.24875,-6.0723896518472e-05
402.25,-6.0767611841049e-05
402.25125,-6.0853313301333e-05
402.2525,-6.0983550871691005e-05
402.25375,-6.1160272391152e-05
402.255,-6.138471317215e-05
402.25625,-6.1657298972953e-05
402.2575,-6.197758295977699e-05
402.25875,-6.2344202771563e-05
402.26,-6.2754871505449e-05
402.26125,-6.3206409693003e-05
402.2625,-6.3694798604265e-05
402.26375,-6.4215277831715e-05
402.265,-6.4762459094241e-05
402.26625,-6.533047256721699e-05
402.2675,-6.5913122922787e-05
402.26875,-6.6504057109442e-05
402.27,-6.7096932994969e-05
402.27125,-6.768557285782899e-05
402.2725,-6.826410625095799e-05
402.27375,-6.8827087832072e-05
402.275,-6.936959590936601e-05
402.27625,-6.9887307829612e-05
402.2775,-7.0376555454504e-05
402.27875,-7.0834378031223e-05
402.28,-7.1258550105981e-05
402.28125,-7.1647618041579e-05
402.2825,-7.200092485383e-05
402.28375,-7.2318616629813e-05
402.285,-7.2601633102968e-05
402.28625,-7.2851671065094e-05
402.2875,-7.3071122932274e-05
402.28875,-7.3262986159818e-05
402.29,-7.3430752127198e-05
402.29125,-7.3578280766035e-05
402.2925,-7.370966771801499e-05
402.29375,-7.3829121934782e-05
402.295,-7.3940846529679e-05
402.29625,-7.4048931967343e-05
402.2975,-7.4157264320223e-05
402.29875,-7.4269444337999e-05
402.3,-7.4388706860956e-05
402.30125,-7.451787591447099e-05
402.3025,-7.465931943947599e-05
402.30375,-7.4814944499972e-05
402.305,-7.4986209728409e-05
402.30625,-7.517418089992e-05
402.3075,-7.537959968724299e-05
402.30875,-7.560298396933999e-05
402.31,-7.5844720583716e-05
402.31125,-7.6105154135544e-05
402.3125,-7.638465022772101e-05
402.31375,-7.6683634082996e-05
402.315,-7.700259889025101e-05
402.31625,-7.734210382993901e-05
402.3175,-7.7702755369594e-05
402.31875,-7.8085197127261e-05
402.32,-7.8490109238763e-05
402.32125,-7.8918212009687e-05
402.3225,-7.937026695413201e-05
402.32375,-7.984707338937999e-05
402.325,-8.0349444631686e-05
402.32625,-8.087816666040201e-05
402.3275,-8.1433947423653e-05
402.32875,-8.2017364218604e-05
402.33,-8.2628822839285e-05
402.33125,-8.326854256284799e-05
402.3325,-8.393655610698699e-05
402.33375,-8.4632743740342e-05
402.335,-8.5356863256632e-05
402.33625,-8.610859302545601e-05
402.3375,-8.6887556929688e-05
402.33875,-8.7693333738548e-05
402.34,-8.8525452358451e-05
402.34125,-8.9383370056791e-05
402.3425,-9.026645224575e-05
402.34375,-9.1173945599214e-05
402.345,-9.2104978166816e-05
402.34625,-9.3058565179068e-05
402.3475,-9.4033633246474e-05
402.34875,-9.5029062339626e-05
402.35,-9.6043721515166e-05
402.35125,-9.7076513780659e-05
402.3525,-9.8126402531354e-05
402.35375,-9.9192434605884e-05
402.355,-0.000100273757021939
402.35625,-0.000101369617581862
402.3575,-0.000102479379679246
402.35875,-0.000103602522211398
402.36,-0.000104738641104742
402.36125,-0.000105887445304147
402.3625,-0.000107048737882187
402.36375,-0.00010822238201849
402.365,-0.000109408260949239
402.36625,-0.00011060620819687
402.3675,-0.00011181595208011299
402.36875,-0.000113037050434342
402.37,-0.00011426883407217801
402.37125,-0.00011551036985432799
402.3725,-0.000116760436200516
402.37375,-0.00011801751423043199
402.375,-0.000119279791004594
402.37625,-0.000120545172305087
402.3775,-0.000121811293996105
402.37875,-0.000123075545844308
402.38,-0.000124335080288942
402.38125,-0.00012558684220175602
402.3825,-0.00012682758961665401
402.38375,-0.000128053930679149
402.385,-0.00012926235740553298
402.38625,-0.00013044929271192199
402.3875,-0.00013161113971314902
402.38875,-0.000132744323481616
402.39,-0.000133845334116229
402.39125,-0.000134910762471505
402.3925,-0.000135937321926893
402.39375,-0.000136921872906448
402.395,-0.000137861438278807
402.39625,-0.000138753220507486
402.3975,-0.00013959461706142699
402.39875,-0.000140383244615788
402.4,-0.000141116957762803
402.40125,-0.000141793876002802
402.4025,-0.000142412401475221
402.40375,-0.000142971231289652
402.405,-0.000143469365066946
402.40625,-0.000143906095610359
402.4075,-0.000144280996436807
402.40875,-0.00014459389639824398
402.41,-0.000144844850563198
402.41125,-0.00014503411469848798
402.4125,-0.000145162112441105
402.41375,-0.000145229417950229
402.415,-0.00014523673515933502
402.41625,-0.000145184887198302
402.4175,-0.000145074809055446
402.41875,-0.000144907542149379
402.42,-0.00014468422675057699
402.42125,-0.00014440609580263002
402.4225,-0.000144074460533072
402.42375,-0.00014369069252375598
402.425,-0.000143256206210784
402.42625,-0.000142772431173944
402.4275,-0.00014224079086568202
402.42875,-0.000141662675949589
402.43,-0.000141039424828441
402.43125,-0.000140372309691814
402.4325,-0.00013966252552332598
402.43375,-0.0001389111874976
402.435,-0.000138119338187057
402.43625,-0.00013728795818866702
402.4375,-0.000136417984970799
402.43875,-0.000135510335700296
402.44,-0.00013456593191990402
402.44125,-0.000133585726686111
402.4425,-0.00013257072871750302
402.44375,-0.00013152202724365
402.445,-0.000130440810944577
402.44625,-0.000129328381160857
402.4475,-0.000128186165504339
402.44875,-0.00012701571433952
402.45,-0.000125818698135506
402.45125,-0.000124596896718477
402.4525,-0.000123352173674465
402.45375,-0.000122086455052214
402.455,-0.000120801698035846
402.45625,-0.00011949985989700201
402.4575,-0.000118182875726188
402.45875,-0.000116852637533069
402.46,-0.000115510988225542
402.46125,-0.000114159726557511
402.4625,-0.000112800620655367
402.46375,-0.000111435433203267
402.465,-0.000110065952017416
402.46625,-0.000108694016859526
402.4675,-0.00010732153876977399
402.46875,-0.00010595052025956099
402.47,-0.000104583049444357
402.47125,-0.000103221297267038
402.4725,-0.00010186748296188001
402.47375,-0.000100523851659654
402.475,-9.9192631556897e-05
402.47625,-9.7876002081676e-05
402.4775,-9.6576058554856e-05
402.47875,-9.5294788686013e-05
402.48,-9.4034056292918e-05
402.48125,-9.2795593962525e-05
402.4825,-9.1581005894311e-05
402.48375,-9.0391774457722e-05
402.485,-8.9229266922499e-05
402.48625,-8.809474722857901e-05
402.4875,-8.698937917833e-05
402.48875,-8.5914222934815e-05
402.49,-8.4870233914919e-05
402.49125,-8.3858245089104e-05
402.4925,-8.2878953328673e-05
402.49375,-8.193290300642501e-05
402.495,-8.1020462306593e-05
402.49625,-8.014181609103601e-05
402.4975,-7.9296952169597e-05
402.49875,-7.848565945360501e-05
402.5,-7.770753134948899e-05
402.50125,-7.6961973935454e-05
402.5025,-7.6248224054268e-05
402.50375,-7.5565364573082e-05
402.505,-7.491234984438101e-05
402.50625,-7.428803161807401e-05
402.5075,-7.3691174559735e-05
402.50875,-7.3120490121196e-05
402.51,-7.2574657999507e-05
402.51125,-7.2052343585403e-05
402.5125,-7.1552220294451e-05
402.51375,-7.107298445798e-05
402.515,-7.061336925596799e-05
402.51625,-7.0172145083944e-05
402.5175,-6.9748128498124e-05
402.51875,-6.934017209077201e-05
402.52,-6.8947155398921e-05
402.52125,-6.856796935551e-05
402.5225,-6.820149348297599e-05
402.52375,-6.7846575279343e-05
402.525,-6.7502003667856e-05
402.52625,-6.7166488291164e-05
402.5275,-6.6838636405071e-05
402.52875,-6.651694423487101e-05
402.53,-6.619977877421701e-05
402.53125,-6.5885385342555e-05
402.5325,-6.5571889454015e-05
402.53375,-6.5257313205766e-05
402.535,-6.4939597911712e-05
402.53625,-6.4616638066534e-05
402.5375,-6.428631267391e-05
402.53875,-6.394652872395e-05
402.54,-6.3595263239713e-05
402.54125,-6.3230593496766e-05
402.5425,-6.285073177076201e-05
402.54375,-6.2454043172974e-05
402.545,-6.2039052555769e-05
402.54625,-6.1604442047975e-05
402.5475,-6.1149034863167e-05
402.54875,-6.0671773686790004e-05
402.55,-6.0171688293164004e-05
402.55125,-5.9647859070271e-05
402.5525,-5.9099388732388e-05
402.55375,-5.8525368569506e-05
402.555,-5.7924856228488e-05
402.55625,-5.7296856347996e-05
402.5575,-5.6640315938149e-05
402.55875,-5.5954133319918e-05
402.56,-5.5237175305247e-05
402.56125,-5.4488309677917e-05
402.5625,-5.370645214716e-05
402.56375,-5.289062518005e-05
402.565,-5.2040019949685e-05
402.56625,-5.11540689622e-05
402.5675,-5.0232510824637e-05
402.56875,-4.9275456707726e-05
402.57,-4.8283434955589996e-05
402.57125,-4.7257426666441e-05
402.5725,-4.6198880114299e-05
402.57375,-4.5109703134723004e-05
402.575,-4.3992243443667e-05
402.57625,-4.2849244369354e-05
402.5775,-4.1683802891272e-05
402.57875,-4.0499309859198e-05
402.58,-3.9299394584305e-05
402.58125,-3.8087872702282994e-05
402.5825,-3.6868686289512e-05
402.58375,-3.5645859009269e-05
402.585,-3.4423437949013e-05
402.58625,-3.3205441696761e-05
402.5875,-3.1995805193655e-05
402.58875,-3.0798299857665e-05
402.59,-2.9616471409577e-05
402.59125,-2.8453554498196e-05
402.5925,-2.7312392905801002e-05
402.59375,-2.6195366599797e-05
402.595,-2.510432829752e-05
402.59625,-2.4040557831093e-05
402.5975,-2.3004743890285002e-05
402.59875,-2.1996989523254e-05
402.6,-2.101685280116e-05
402.60125,-2.006340262256e-05
402.6025,-1.9135305152631e-05
402.60375,-1.8230914795202e-05
402.605,-1.7348373224675e-05
402.60625,-1.6485704120883e-05
402.6075,-1.5640897897958e-05
402.60875,-1.4811976224251001e-05
402.61,-1.3997052068363e-05
402.61125,-1.3194367228283e-05
402.6125,-1.2402321132591e-05
402.61375,-1.1619497151732e-05
402.615,-1.0844684532259e-05
402.61625,-1.0076899671983001e-05
402.6175,-9.315412891875e-06
402.61875,-8.559771921070001e-06
402.62,-7.80982465473e-06
402.62125,-7.065735557875e-06
402.6225,-6.327998319731e-06
402.62375,-5.597423996984e-06
402.625,-4.875126308348e-06
402.62625,-4.162488242507e-06
402.6275,-3.46111682417e-06
402.62875,-2.7727914063340002e-06
402.63,-2.0994022192649996e-06
402.63125,-1.442897099764e-06
402.6325,-8.0522538067e-07
402.63375,-1.88295045405e-07
402.635,4.06058748318e-07
402.63625,9.76093668728e-07
402.6375,1.5201661028650001e-06
402.63875,2.036714295247e-06
402.64,2.52424085934e-06
402.64125,2.981269743882e-06
402.6425,3.406298565263e-06
402.64375,3.7977479752320004e-06
402.645,4.153893893659e-06
402.64625,4.472819259346e-06
402.6475,4.752371886093e-06
402.64875,4.9901284428129995e-06
402.65,5.183401868382999e-06
402.65125,5.329264306696e-06
402.6525,5.4246132260669995e-06
402.65375,5.466267302158e-06
402.655,5.451091849379e-06
402.65625,5.3761424936769995e-06
402.6575,5.238824598165e-06
402.65875,5.037027546601e-06
402.66,4.769262953896e-06
402.66125,4.434745990377e-06
402.6625,4.033441223696e-06
402.66375,3.566061094942e-06
402.665,3.034006562289e-06
402.66625,2.439278670067e-06
402.6675,1.784343905461e-06
402.66875,1.0719903337660001e-06
402.67,3.0518427993200003e-07
402.67125,-5.13072658669e-07
402.6725,-1.379857386425e-06
402.67375,-2.2924133949130002e-06
402.675,-3.248211433049e-06
402.67625,-4.244978463169e-06
402.6775,-5.280706983945e-06
402.67875,-6.353644108609e-06
402.68,-7.462274821642e-06
402.68125,-8.605296337487001e-06
402.6825,-9.781584494999e-06
402.68375,-1.0990174689455999e-05
402.685,-1.223021874843e-05
402.68625,-1.3500956733784e-05
402.6875,-1.4801670209483e-05
402.68875,-1.613164338109e-05
402.69,-1.7490101578271e-05
402.69125,-1.8876163610326e-05
402.6925,-2.0288778835798998e-05
402.69375,-2.172667269025e-05
402.695,-2.3188295707273998e-05
402.69625,-2.467178081279e-05
402.6975,-2.6174912792656e-05
402.69875,-2.7695114690588e-05
402.7,-2.922944437932e-05
402.70125,-3.0774617808004e-05
402.7025,-3.2327040976691005e-05
402.70375,-3.3882860508838e-05
402.705,-3.5438026416711e-05
402.70625,-3.6988367817600995e-05
402.7075,-3.8529670355767996e-05
402.70875,-4.0057766919071e-05
402.71,-4.1568620118222e-05
402.71125,-4.3058411634697e-05
402.7125,-4.4523620874309004e-05
402.71375,-4.5961098424472e-05
402.715,-4.7368126227241e-05
402.71625,-4.8742461160165e-05
402.7175,-5.0082363841036e-05
402.71875,-5.1386601180608e-05
402.72,-5.2654428973309004e-05
402.72125,-5.3885559178055e-05
402.7225,-5.5080097591132e-05
402.72375,-5.6238467594214995e-05
402.725,-5.7361335599538e-05
402.72625,-5.8449520504221e-05
402.7275,-5.950391008474e-05
402.72875,-6.0525391868554005e-05
402.73,-6.151479933288e-05
402.73125,-6.2472867800546e-05
402.7325,-6.340023482397901e-05
402.73375,-6.4297438200219e-05
402.735,-6.516495275998599e-05
402.73625,-6.600322858875201e-05
402.7375,-6.6812743961809e-05
402.73875,-6.759405453032099e-05
402.74,-6.8347831362374e-05
402.74125,-6.9074885269025e-05
402.7425,-6.9776163674352e-05
402.74375,-7.045273133556399e-05
402.745,-7.110571985714299e-05
402.74625,-7.1736273322062e-05
402.7475,-7.234547548205199e-05
402.74875,-7.293428731590401e-05
402.75,-7.3503495961811e-05
402.75125,-7.4053687088677e-05
402.7525,-7.458523778338599e-05
402.75375,-7.5098339477997e-05
402.755,-7.559303926785399e-05
402.75625,-7.6069294356627e-05
402.7575,-7.6527025573285e-05
402.75875,-7.6966166328053e-05
402.76,-7.738669403138699e-05
402.76125,-7.778863437898399e-05
402.7625,-7.817205106786899e-05
402.76375,-7.8537011263548e-05
402.765,-7.8883540458208e-05
402.76625,-7.921157502794599e-05
402.7675,-7.952092053399801e-05
402.76875,-7.981122169691e-05
402.77,-8.0081949855664e-05
402.77125,-8.033240762371701e-05
402.7725,-8.0561752615978e-05
402.77375,-8.076903189072999e-05
402.775,-8.095322689152e-05
402.77625,-8.1113303188011e-05
402.7775,-8.1248262442857e-05
402.77875,-8.135718974454e-05
402.78,-8.143929586620899e-05
402.78125,-8.149396137349599e-05
402.7825,-8.152076311727e-05
402.78375,-8.1519498523356e-05
402.785,-8.1490203013185e-05
402.78625,-8.143315076639999e-05
402.7875,-8.1348855369437e-05
402.78875,-8.123805099410301e-05
402.79,-8.110167331319201e-05
402.79125,-8.094083532721e-05
402.7925,-8.075679557618799e-05
402.79375,-8.055093095467e-05
402.795,-8.0324710715856e-05
402.79625,-8.0079679895912e-05
402.7975,-7.9817441762443e-05
402.79875,-7.9539651205058e-05
402.8,-7.9248013877045e-05
402.80125,-7.894427940004799e-05
402.8025,-7.8630247032718e-05
402.80375,-7.8307750951256e-05
402.805,-7.7978667589849e-05
402.80625,-7.764488438885199e-05
402.8075,-7.7308291901781e-05
402.80875,-7.6970758217036e-05
402.81,-7.6634101969354e-05
402.81125,-7.6300069681004e-05
402.8125,-7.5970312464731e-05
402.81375,-7.5646367075476e-05
402.815,-7.5329650370915e-05
402.81625,-7.5021443060834e-05
402.8175,-7.4722899861422e-05
402.81875,-7.4435047647508e-05
402.82,-7.4158796008799e-05
402.82125,-7.389494843321099e-05
402.8225,-7.364421239930301e-05
402.82375,-7.3407210538893e-05
402.825,-7.3184486456924e-05
402.82625,-7.2976509724537e-05
402.8275,-7.2783672308433e-05
402.82875,-7.2606280043469e-05
402.83,-7.2444540275484e-05
402.83125,-7.2298539850301e-05
402.8325,-7.216822784787699e-05
402.83375,-7.2053390970532e-05
402.835,-7.195364957328101e-05
402.83625,-7.186844437015901e-05
402.8375,-7.1797054649621e-05
402.83875,-7.1738623676981e-05
402.84,-7.1692202178913e-05
402.84125,-7.1656811845054e-05
402.8425,-7.163151262372001e-05
402.84375,-7.1615484648749e-05
402.845,-7.1608101871476e-05
402.84625,-7.1609006143823e-05
402.8475,-7.1618164505471e-05
402.84875,-7.1635903535074e-05
402.85,-7.1662927537483e-05
402.85125,-7.1700303298904e-05
402.8525,-7.174942387500101e-05
402.85375,-7.181195327089001e-05
402.855,-7.1889749425091e-05
402.85625,-7.1984780894385e-05
402.8575,-7.2099041935684e-05
402.85875,-7.2234464077894e-05
402.86,-7.2392849224853e-05
402.86125,-7.2575801875314e-05
402.8625,-7.278468671199e-05
402.86375,-7.3020606568727e-05
402.865,-7.3284382970645e-05
402.86625,-7.3576585730418e-05
402.8675,-7.3897540408478e-05
402.86875,-7.424736536021899e-05
402.87,-7.462601831816701e-05
402.87125,-7.5033325728026e-05
402.8725,-7.5469020293575e-05
402.87375,-7.5932763963384e-05
402.875,-7.642416641928501e-05
402.87625,-7.694279334055999e-05
402.8775,-7.7488174656849e-05
402.87875,-7.8059814041731e-05
402.88,-7.8657215301106e-05
402.88125,-7.927991128935001e-05
402.8825,-7.9927523367421e-05
402.88375,-8.059982351798e-05
402.885,-8.129681267965999e-05
402.88625,-8.2018791077519e-05
402.8875,-8.276642332474601e-05
402.88875,-8.3540778247598e-05
402.89,-8.434334374649301e-05
402.89125,-8.5176000964122e-05
402.8925,-8.6040969162442e-05
402.89375,-8.6940704142317e-05
402.895,-8.7877794537721e-05
402.89625,-8.8854822895267e-05
402.8975,-8.9874261449205e-05
402.89875,-9.093836745483399e-05
402.9,-9.2049119971645e-05
402.90125,-9.3208181855486e-05
402.9025,-9.441685886104199e-05
402.90375,-9.567606885802e-05
402.905,-9.698628010528101e-05
402.90625,-9.8347407154042e-05
402.9075,-9.9758703766277e-05
402.90875,-0.000101218630139142
402.91,-0.000102724746031377
402.91125,-0.000104273656877375
402.9125,-0.000105860995269633
402.91375,-0.00010748148801134001
402.915,-0.000109129055940682
402.91625,-0.00011079691827455599
402.9175,-0.000112477721111474
402.91875,-0.000114163599923301
402.92,-0.000115846236485846
402.92125,-0.000117516893088272
402.9225,-0.000119166462121578
402.92375,-0.000120785556656344
402.925,-0.00012236464409013002
402.92625,-0.00012389425853480198
402.9275,-0.00012536525411405698
402.92875,-0.000126769105391364
402.93,-0.00012809822623843501
402.93125,-0.00012934628606431998
402.9325,-0.000130508507905088
402.93375,-0.000131581873463913
402.935,-0.000132565232511338
402.93625,-0.000133459263595349
402.9375,-0.00013426626741093998
402.93875,-0.000134989825908853
402.94,-0.000135634381393571
402.94125,-0.000136204805170633
402.9425,-0.00013670603140367998
402.94375,-0.00013714280163161301
402.945,-0.000137519532316223
402.94625,-0.000137840278780427
402.9475,-0.000138108796607294
402.94875,-0.000138328667319844
402.95,-0.00013850349683165798
402.95125,-0.000138637153658269
402.9525,-0.00013873405437931301
402.95375,-0.000138799432851255
402.955,-0.000138839534390352
402.95625,-0.000138861609675039
402.9575,-0.000138873621996863
402.95875,-0.000138883639108946
402.96,-0.000138899051461708
402.96125,-0.00013892582878626298
402.9625,-0.000138968033866654
402.96375,-0.000139027690592255
402.965,-0.000139104969851397
402.96625,-0.00013919858628696398
402.9675,-0.000139306299284258
402.96875,-0.00013942549857150498
402.97,-0.000139553903363433
402.97125,-0.000139690470258582
402.9725,-0.000139836414670477
402.97375,-0.000139996035281524
402.975,-0.000140176855816811
402.97625,-0.000140388698244031
402.9775,-0.000140641627385963
402.97875,-0.00014094320626390898
402.98,-0.000141296137354372
402.98125,-0.000141697310134291
402.9825,-0.000142138640010544
402.98375,-0.000142609190236951
402.985,-0.000143097614898632
402.98625,-0.000143594252331934
402.9875,-0.000144092501787437
402.98875,-0.000144589320153317
402.99,-0.000145085029687193
402.99125,-0.000145582828675879
402.9925,-0.000146088040811988
402.99375,-0.000146606618854163
402.995,-0.00014714280324796002
402.99625,-0.000147696688597883
402.9975,-0.000148263233027131
402.99875,-0.00014883329058239
403.0,-0.000149395745076381
403.00125,-0.000149939467546349
403.0025,-0.000150454430815252
403.00375,-0.00015093200113329
403.005,-0.000151364766698898
403.00625,-0.000151746243959289
403.0075,-0.000152070700761161
403.00875,-0.00015233315350206
403.01,-0.000152529624273152
403.01125,-0.0001526577407744001
403.0125,-0.0001527177550034401
403.01375,-0.0001527137349884118
403.015,-0.00015265433972288853
403.01625,-0.0001525521799576502
403.0175,-0.00015242121096278952
403.01875,-0.0001522727143964532
403.02,-0.0001521116391130626
403.02125,-0.0001519353619603036
403.0225,-0.0001517354292342842
403.02375,-0.0001515011163068966
403.025,-0.0001512228100325794
403.02625,-0.00015089394657866772
403.0275,-0.0001505114394647621
403.02875,-0.000150075190439145
403.03,-0.0001495873198223266
403.03125,-0.0001490515022786851
403.0325,-0.00014847250886713378
403.03375,-0.00014785597251157898
403.035,-0.0001472082731415002
403.03625,-0.0001465365308228943
403.0375,-0.0001458486236896272
403.03875,-0.00014515317767494181
403.04,-0.000144459431122724
403.04125,-0.0001437768799776758
403.0425,-0.0001431146642336549
403.04375,-0.000142480810629935
403.045,-0.00014188153725588922
403.04625,-0.0001413208763455122
403.0475,-0.0001408007103931455
403.04875,-0.0001403211555213925
403.05,-0.0001398811148913094
403.05125,-0.00013947881790441199
403.0525,-0.0001391122536256916
403.05375,-0.0001387794951370862
403.055,-0.00013847893739093
403.05625,-0.00013820950253321567
403.0575,-0.0001379708071065506
403.05875,-0.0001377632364324995
403.06,-0.000137587894233041
403.06125,-0.0001374463737506509
403.0625,-0.0001373404160370012
403.06375,-0.0001372715248603307
403.065,-0.0001372406621721526
403.06625,-0.0001372480657837775
403.0675,-0.000137293215413369
403.06875,-0.0001373749015137637
403.07,-0.0001374913648712755
403.07125,-0.0001376404173852863
403.0725,-0.0001378195800785973
403.07375,-0.0001380261463181502
403.075,-0.0001382572864162441
403.07625,-0.0001385101084919984
403.0775,-0.0001387817650332007
403.07875,-0.00013906955195847658
403.08,-0.00013937101333979892
403.08125,-0.0001396840170751643
403.0825,-0.000140006777041253
403.08375,-0.00014033783761587277
403.085,-0.00014067598324990382
403.08625,-0.00014102014354868292
403.0875,-0.00014136929572277238
403.08875,-0.00014172238652815665
403.09,-0.0001420782937459824
403.09125,-0.00014243582111194913
403.0925,-0.00014279372435548255
403.09375,-0.00014315076326879375
403.095,-0.00014350576874589836
403.09625,-0.00014385771124161186
403.0975,-0.00014420578052056613
403.09875,-0.0001445494373861328
403.1,-0.00014488844699918238
403.10125,-0.00014522288405665113
403.1025,-0.0001455530976198145
403.10375,-0.0001458796481623273
403.105,-0.000146203224098079
403.10625,-0.0001465245287889646
403.1075,-0.000146844192262809
403.10875,-0.0001471626525814026
403.11,-0.00014748008748894322
403.11125,-0.0001477963535707863
403.1125,-0.0001481109669226334
403.11375,-0.0001484231088200163
403.115,-0.0001487316633980304
403.11625,-0.0001490352768112885
403.1175,-0.0001493324296539263
403.11875,-0.0001496215161597313
403.12,-0.00014990092724234542
403.12125,-0.0001501691218756037
403.1225,-0.0001504246924640513
403.12375,-0.0001506664168437116
403.125,-0.0001508932947030724
403.12625,-0.0001511045696743062
403.1275,-0.000151299738654658
403.12875,-0.0001514785500479182
403.13,-0.0001516409946559305
403.13125,-0.0001517872909700436
403.1325,-0.00015191786637246718
403.13375,-0.0001520333409974589
403.135,-0.0001521345036823642
403.13625,-0.00015222229458844
403.1375,-0.0001522977805014506
403.13875,-0.00015236213456200362
403.14,-0.0001524166086155228
403.14125,-0.0001524625084918257
403.1425,-0.00015250116547423429
403.14375,-0.00015253390705825842
403.145,-0.00015256202923991308
403.14625,-0.00015258676607379158
403.1475,-0.0001526092651611003
403.14875,-0.0001526305638378357
403.15,-0.0001526515699433227
403.15125,-0.0001526730465492403
403.1525,-0.0001526956068292076
403.15375,-0.00015271970682884052
403.155,-0.00015274565479614572
403.15625,-0.0001527736146219999
403.1575,-0.0001528036241205314
403.15875,-0.0001528356084892246
403.16,-0.00015286940261870582
403.16125,-0.0001529047688222174
403.1625,-0.0001529414177549246
403.16375,-0.0001529790225332425
403.165,-0.0001530172344344073
403.16625,-0.00015305569455647522
403.1675,-0.0001530940351788557
403.16875,-0.00015313188507337942
403.17,-0.0001531688684057873
403.17125,-0.0001532045969674688
403.1725,-0.0001532386655772301
403.17375,-0.0001532706440128764
403.175,-0.00015330006808242318
403.17625,-0.0001533264322548128
403.1775,-0.0001533491868000829
403.17875,-0.0001533677333990336
403.18,-0.0001533814280124859
403.18125,-0.00015338958985029968
403.1825,-0.000153391512090292
403.18375,-0.0001533864796272578
403.185,-0.000153373785872152
403.18625,-0.0001533527600416321
403.1875,-0.000153322784187957
403.18875,-0.00015328331166929648
403.19,-0.0001532338816604095
403.19125,-0.0001531741229436494
403.1925,-0.0001531037544801619
403.19375,-0.00015302257718118268
403.195,-0.000152930459799272
403.19625,-0.0001528273264493953
403.1975,-0.00015271313594972282
403.19875,-0.0001525878727421493
403.2,-0.0001524515341225476
403.20125,-0.0001523041302008468
403.2025,-0.00015214568392107642
403.20375,-0.0001519762406214881
403.205,-0.00015179588000488532
403.20625,-0.0001516047281291978
403.2075,-0.0001514029746883258
403.20875,-0.0001511908788531503
403.21,-0.0001509687824826456
403.21125,-0.0001507371115749345
403.2125,-0.0001504963766181791
403.21375,-0.0001502471745812415
403.215,-0.0001499901878740712
403.21625,-0.00014972617890783262
403.2175,-0.0001494559970248416
403.21875,-0.0001491805757683768
403.22,-0.00014890093718245446
403.22125,-0.00014861819575164007
403.2225,-0.0001483335590209551
403.22375,-0.00014804832998589662
403.225,-0.00014776390297256174
403.22625,-0.00014748176124786114
403.2275,-0.0001472034686797525
403.22875,-0.00014693065886743064
403.23,-0.00014666503057146225
403.23125,-0.00014640833382370669
403.2325,-0.00014616236100705316
403.23375,-0.00014592894188490292
403.235,-0.0001457099322304098
403.23625,-0.00014550720850552284
403.2375,-0.0001453226603398397
403.23875,-0.0001451581822094076
403.24,-0.00014501566316545652
403.24125,-0.0001448969740831655
403.2425,-0.0001448039562704383
403.24375,-0.0001447384018966933
403.245,-0.0001447020409516387
403.24625,-0.0001446965193339759
403.2475,-0.0001447233783700209
403.24875,-0.0001447840390722333
403.25,-0.00014487977907763942
403.25125,-0.0001450117139862196
403.2525,-0.0001451807806192749
403.25375,-0.0001453877185378298
403.255,-0.00014563305270108999
403.25625,-0.0001459170811149919
403.2575,-0.0001462398617508603
403.25875,-0.0001466012032341515
403.26,-0.00014700066284333558
403.26125,-0.000147437548928892
403.2625,-0.0001479109297324401
403.26375,-0.0001484196563360449
403.265,-0.0001489623915516909
403.26625,-0.0001495376501609521
403.2675,-0.0001501438474548708
403.26875,-0.000150779351584045
403.27,-0.0001514425382089436
403.27125,-0.0001521318358104402
403.2725,-0.0001528457622105958
403.27375,-0.00015358294199368448
403.275,-0.0001543421008074792
403.27625,-0.0001551220365147909
403.2775,-0.0001559215671652526
403.27875,-0.0001567394631973162
403.28,-0.0001575743666904073
403.28125,-0.0001584247156671838
403.2825,-0.0001592886825758265
403.28375,-0.0001601641303722575
403.285,-0.0001610486168322542
403.28625,-0.0001619394280833542
403.2875,-0.0001628336555264817
403.28875,-0.0001637283160673018
403.29,-0.000164620490917199
403.29125,-0.00016550748124391702
403.2925,-0.000166386961901837
403.29375,-0.00016725710164192
403.295,-0.000168116663781374
403.29625,-0.00016896503845310299
403.2975,-0.00016980223079501899
403.29875,-0.00017062877965932
403.3,-0.0001714456394718
403.30125,-0.000172254005531274
403.3025,-0.000173055135719162
403.30375,-0.000173850150709209
403.305,-0.000174639868427383
403.30625,-0.000175424659571862
403.3075,-0.000176204356593088
403.30875,-0.000176978211203835
403.31,-0.00017774490586924298
403.31125,-0.000178502616166813
403.3125,-0.00017924910040631302
403.31375,-0.000179981821789638
403.315,-0.000180698073080619
403.31625,-0.00018139509373479398
403.3175,-0.000182070170189214
403.31875,-0.00018272071296231702
403.32,-0.000183344293083901
403.32125,-0.000183938664315314
403.3225,-0.00018450174986985802
403.32375,-0.000185031617603435
403.325,-0.00018552644891547002
403.32625,-0.000185984508150019
403.3275,-0.000186404120927014
403.32875,-0.000186783668793539
403.33,-0.00018712159171500599
403.33125,-0.000187416412346148
403.3325,-0.000187666761321735
403.33375,-0.000187871409016962
403.335,-0.00018802929307751501
403.33625,-0.000188139542879331
403.3375,-0.000188201489318145
403.33875,-0.000188214667588859
403.34,-0.00018817880952486001
403.34125,-0.000188093829697327
403.3425,-0.000187959807934599
403.34375,-0.000187776980981642
403.345,-0.000187545731639596
403.34625,-0.00018726659934541098
403.3475,-0.000186940293791545
403.34875,-0.000186567724485666
403.35,-0.000186150032310333
403.35125,-0.00018568862573264
403.3525,-0.00018518521401378698
403.35375,-0.000184641822718575
403.355,-0.000184060800154843
403.35625,-0.00018344480421285698
403.3575,-0.00018279676443467202
403.35875,-0.00018211983337349698
403.36,-0.000181417318353072
403.36125,-0.000180692598367066
403.3625,-0.000179949050828511
403.36375,-0.000179189968709239
403.365,-0.000178418494029315
403.36625,-0.00017763755332642
403.3675,-0.00017684982575518198
403.36875,-0.000176057709956398
403.37,-0.000175263309916135
403.37125,-0.00017446843523470502
403.3725,-0.000173674607405528
403.37375,-0.000172883066073893
403.375,-0.000172094784795658


==> Data/SingleTruck/processed-Force_tank_2.dat <==
T,value
400.001,-6.6077820687646e-05
400.003,-6.2978989271387e-05
400.004,-6.1137029201379e-05
400.005,-6.0091824709479e-05
400.006,-5.9611233984531e-05
400.008,-5.9538220854223e-05
400.009,-5.9743221112488996e-05
400.01,-6.0111295708935e-05
400.011,-6.0561819648306e-05
400.0125,-4.8229953000022994e-05
400.01375,-5.986003842524e-05
400.015,-6.6430359801622e-05
400.01625,-7.0867554587046e-05
400.0175,-7.41649670942e-05
400.01875,-7.6721287613213e-05
400.02,-7.877337169298e-05
400.02125,-8.0479325284132e-05
400.0225,-8.192432739073701e-05
400.02375,-8.3130232192484e-05
400.025,-8.4087052084918e-05
400.02625,-8.4805991516676e-05
400.0275,-8.5359655782889e-05
400.02875,-8.5865786165873e-05
400.03,-8.6432707226205e-05
400.03125,-8.711019886613e-05
400.0325,-8.788099000428701e-05
400.03375,-8.8689684515703e-05
400.035,-8.947753839468899e-05
400.03625,-9.0202059823516e-05
400.0375,-9.0840788294144e-05
400.03875,-9.138602263230701e-05
400.04,-9.1837022479362e-05
400.04125,-9.2194166297686e-05
400.0425,-9.2456785534111e-05
400.04375,-9.2623971956666e-05
400.045,-9.2696975591539e-05
400.04625,-9.268282861907401e-05
400.0475,-9.259856982160999e-05
400.04875,-9.2472749686284e-05
400.05,-9.234028151669499e-05
400.05125,-9.2231301317619e-05
400.0525,-9.2160084476111e-05
400.05375,-9.2120115228454e-05
400.055,-9.2086553069452e-05
400.05625,-9.202367336388201e-05
400.0575,-9.189623848815799e-05
400.05875,-9.1684332968994e-05
400.06,-9.1394650067803e-05
400.06125,-9.1058156207337e-05
400.0625,-9.0713754380516e-05
400.06375,-9.0389085424185e-05
400.065,-9.0092178208039e-05
400.06625,-8.9816277406227e-05
400.0675,-8.9549383081213e-05
400.06875,-8.9280876223858e-05
400.07,-8.900347147957301e-05
400.07125,-8.871244750783e-05
400.0725,-8.8404539008602e-05
400.07375,-8.8077479075949e-05
400.075,-8.772997465187501e-05
400.07625,-8.7361667979987e-05
400.0775,-8.69729677704436e-05
400.07875,-8.65648193050446e-05
400.08,-8.61385230247781e-05
400.08125,-8.56956061819895e-05
400.0825,-8.52379748293397e-05
400.08375,-8.47688759048107e-05
400.085,-8.429475186259469e-05
400.08625,-8.382657090331081e-05
400.0875,-8.33787668154307e-05
400.08875,-8.296538964847199e-05
400.09,-8.2595231929062e-05
400.09125,-8.22687298094599e-05
400.0925,-8.19785736321591e-05
400.09375,-8.17137375351563e-05
400.095,-8.14648390491818e-05
400.09625,-8.12279089638437e-05
400.0975,-8.100446661625521e-05
400.09875,-8.07984313050346e-05
400.1,-8.06125695659323e-05
400.10125,-8.044664663846311e-05
400.1025,-8.029762359952271e-05
400.10375,-8.01609241241032e-05
400.105,-8.00316921276075e-05
400.10625,-7.990554658441781e-05
400.1075,-7.977893624546071e-05
400.10875,-7.964948730607099e-05
400.11,-7.95165521809196e-05
400.11125,-7.93818688940277e-05
400.1125,-7.92497542314413e-05
400.11375,-7.9126214135104e-05
400.115,-7.90168871099077e-05
400.11625,-7.89247575403045e-05
400.1175,-7.884897794176811e-05
400.11875,-7.8785329488127e-05
400.12,-7.87277390315054e-05
400.12125,-7.8669841758741e-05
400.1225,-7.86059976948513e-05
400.12375,-7.85317181927221e-05
400.125,-7.844375595248619e-05
400.12625,-7.83400540566305e-05
400.1275,-7.82196809671891e-05
400.12875,-7.808268292281421e-05
400.13,-7.79298597255378e-05
400.13125,-7.77623772455749e-05
400.1325,-7.758133429304229e-05
400.13375,-7.73873352855319e-05
400.135,-7.71802331071034e-05
400.13625,-7.69590689371652e-05
400.1375,-7.67222398039456e-05
400.13875,-7.64678426569128e-05
400.14,-7.619412818548821e-05
400.14125,-7.58999804020173e-05
400.1425,-7.558536419401689e-05
400.14375,-7.52516890114836e-05
400.145,-7.49021004772062e-05
400.14625,-7.45416297026652e-05
400.1475,-7.41770552394814e-05
400.14875,-7.38163261188137e-05
400.15,-7.34675930365052e-05
400.15125,-7.31381737111419e-05
400.1525,-7.28338341305321e-05
400.15375,-7.255859318055e-05
400.155,-7.23149894287489e-05
400.15625,-7.210463112138481e-05
400.1575,-7.192886430298429e-05
400.15875,-7.178949164048601e-05
400.16,-7.168940768850501e-05
400.16125,-7.16327961869109e-05
400.1625,-7.162461168318059e-05
400.16375,-7.16694540587876e-05
400.165,-7.17703384469131e-05
400.16625,-7.192797974690961e-05
400.1675,-7.214062551902331e-05
400.16875,-7.24044451631168e-05
400.17,-7.271413577032869e-05
400.17125,-7.30635832144962e-05
400.1725,-7.344646260978899e-05
400.17375,-7.38566955148832e-05
400.175,-7.42887326370212e-05
400.17625,-7.47376453693442e-05
400.1775,-7.51990083938439e-05
400.17875,-7.56687174220701e-05
400.18,-7.61427032573475e-05
400.18125,-7.661667558798077e-05
400.1825,-7.708597981314515e-05
400.18375,-7.754548626671058e-05
400.185,-7.798965025796052e-05
400.18625,-7.841259067323768e-05
400.1875,-7.880827888613995e-05
400.18875,-7.917066753977288e-05
400.19,-7.949385761221085e-05
400.19125,-7.977218790238883e-05
400.1925,-8.000040283342553e-05
400.19375,-8.017385194477157e-05
400.195,-8.028894763659687e-05
400.19625,-8.034404254322205e-05
400.1975,-8.034080414969686e-05
400.19875,-8.02857219032221e-05
400.2,-8.01909395875413e-05
400.20125,-8.00734263727047e-05
400.2025,-7.995217937198079e-05
400.20375,-7.984431110701671e-05
400.205,-7.97617043116386e-05
400.20625,-7.97095501422357e-05
400.2075,-7.968687539027399e-05
400.20875,-7.9688112165779e-05
400.21,-7.97047147657547e-05
400.21125,-7.9726588890785e-05
400.2125,-7.97440019864637e-05
400.21375,-7.97503052404422e-05
400.215,-7.974361353768139e-05
400.21625,-7.972496178828909e-05
400.2175,-7.969418272163211e-05
400.21875,-7.96462037320847e-05
400.22,-7.95683416022631e-05
400.22125,-7.94395119576246e-05
400.2225,-7.92319906885665e-05
400.22375,-7.8915780932583e-05
400.225,-7.84676702660194e-05
400.22625,-7.788534910576e-05
400.2275,-7.72019200049118e-05
400.22875,-7.64889951615043e-05
400.23,-7.58291709182225e-05
400.23125,-7.527027262879831e-05
400.2325,-7.48075662571694e-05
400.23375,-7.4405828708248e-05
400.235,-7.403233981120241e-05
400.23625,-7.367491379559731e-05
400.2375,-7.33422711683864e-05
400.23875,-7.3056433563194e-05
400.24,-7.2845412759676e-05
400.24125,-7.27374344548028e-05
400.2425,-7.27534908147481e-05
400.24375,-7.29000055592913e-05
400.245,-7.31681478309021e-05
400.24625,-7.35406979368905e-05
400.2475,-7.400209766562549e-05
400.24875,-7.454688599012889e-05
400.25,-7.51827684082767e-05
400.25125,-7.59272116868611e-05
400.2525,-7.68000750394511e-05
400.25375,-7.781625619789401e-05
400.255,-7.8981270783933e-05
400.25625,-8.0290421274481e-05
400.2575,-8.1730795038901e-05
400.25875,-8.328466084506599e-05
400.26,-8.493261472928601e-05
400.26125,-8.6655609507213e-05
400.2625,-8.8435806756877e-05
400.26375,-9.0256774625583e-05
400.265,-9.2103529889167e-05
400.26625,-9.3962713729688e-05
400.2675,-9.5823003946741e-05
400.26875,-9.7675632783785e-05
400.27,-9.9514744828841e-05
400.27125,-0.000101337328310026
400.2725,-0.000103142599773066
400.27375,-0.000104930888371235
400.275,-0.00010670231384725799
400.27625,-0.00010845569964627
400.2775,-0.000110188158072236
400.27875,-0.000111895451966142
400.28,-0.00011357288434712101
400.28125,-0.00011521631616622801
400.2825,-0.000116822965011556
400.28375,-0.000118391774432913
400.285,-0.00011992322347398
400.28625,-0.000121418647770472
400.2875,-0.000122879420944386
400.28875,-0.000124306430846151
400.29,-0.00012570008190704098
400.29125,-0.00012706063460311002
400.2925,-0.000128388461230215
400.29375,-0.000129683974929006
400.295,-0.000130947239619092
400.29625,-0.000132177512102576
400.2975,-0.00013337294765789
400.29875,-0.00013453064343517198
400.3,-0.000135647177644899
400.30125,-0.000136719686111336
400.3025,-0.00013774715967093202
400.30375,-0.000138731118392417
400.305,-0.00013967492595322
400.30625,-0.000140582073469246
400.3075,-0.000141454629030017
400.30875,-0.000142292783343889
400.31,-0.000143095355466306
400.31125,-0.000143860674021616
400.3125,-0.000144587277407109
400.31375,-0.00014527431156809698
400.315,-0.00014592170378329298
400.31625,-0.000146530223860215
400.3175,-0.00014710146538026402
400.31875,-0.00014763770176288302
400.32,-0.000148141515827816
400.32125,-0.00014861524473473302
400.3225,-0.000149060366310119
400.32375,-0.000149477048612205
400.325,-0.000149864019725202
400.32625,-0.000150218742543952
400.3275,-0.000150537783449585
400.32875,-0.00015081721143622102
400.33,-0.000151052922378478
400.33125,-0.00015124085002946202
400.3325,-0.00015137713122928402
400.33375,-0.00015145818100387
400.335,-0.00015148078321427
400.33625,-0.000151442183396545
400.3375,-0.00015134021298235102
400.33875,-0.000151173405160165
400.34,-0.000150941114447214
400.34125,-0.000150643595601777
400.3425,-0.000150282029635787
400.34375,-0.00014985848769737101
400.345,-0.00014937586063333298
400.34625,-0.000148837771671435
400.3475,-0.000148248421242292
400.34875,-0.000147612295710261
400.35,-0.000146933739182845
400.35125,-0.000146216413538196
400.3525,-0.000145462832620937
400.35375,-0.000144674114347077
400.355,-0.000143850065518958
400.35625,-0.000142989559561185
400.3575,-0.000142091218398375
400.35875,-0.000141154264875314
400.36,-0.000140179521280124
400.36125,-0.000139170430680583
400.3625,-0.000138133820072731
400.36375,-0.000137080001489416
400.365,-0.00013602189780546
400.36625,-0.000134973337197128
400.3675,-0.00013394707076577
400.36875,-0.000132953192487875
400.37,-0.000131998349104663
400.37125,-0.000131085736083729
400.3725,-0.000130215556403762
400.37375,-0.000129385650642338
400.375,-0.000128592103516268
400.37625,-0.00012782983542423
400.3775,-0.000127093363452195
400.37875,-0.000126377815812329
400.38,-0.000125679929184778
400.38125,-0.00012499887761147202
400.3825,-0.000124337012111526
400.38375,-0.00012370075041890402
400.385,-0.000123101367861624
400.38625,-0.00012255401423515
400.3875,-0.00012207375007947699
400.38875,-0.000121670045426746
400.39,-0.00012134277748740801
400.39125,-0.000121082151169903
400.3925,-0.000120872120344461
400.39375,-0.000120694826451649
400.395,-0.000120534099240634
400.39625,-0.000120377618382522
400.3975,-0.00012021820358645601
400.39875,-0.00012005405001496999
400.4,-0.00011988704426152
400.40125,-0.00011971932888485
400.4025,-0.000119549828741822
400.40375,-0.00011937189178355601
400.405,-0.00011917200218839599
400.40625,-0.00011892942477478501
400.4075,-0.00011861683678756799
400.40875,-0.00011820358169780301
400.41,-0.000117667088046926
400.41125,-0.000117016318235567
400.4125,-0.00011631411976854
400.41375,-0.00011566355762865401
400.415,-0.000115146390230967
400.41625,-0.00011477475064328899
400.4175,-0.00011450201879540201
400.41875,-0.000114264805284901
400.42,-0.000114014097700597
400.42125,-0.00011372417130998101
400.4225,-0.0001133880958968936
400.42375,-0.0001130097846789879
400.425,-0.000112597487135033
400.42625,-0.00011215990170195661
400.4275,-0.0001117044416381698
400.42875,-0.0001112368397068006
400.43,-0.0001107613938903226
400.43125,-0.0001102814280870598
400.4325,-0.0001097997200793851
400.43375,-0.00010931882812337501
400.435,-0.0001088413456897662
400.43625,-0.0001083701061160391
400.4375,-0.0001079083220392767
400.43875,-0.0001074595672091062
400.44,-0.0001070275421098204
400.44125,-0.0001066156595011389
400.4425,-0.0001062265781175056
400.44375,-0.0001058617940863391
400.445,-0.00010552148839621009
400.44625,-0.0001052045483355061
400.4475,-0.00010490878549217009
400.44875,-0.0001046312666546651
400.45,-0.0001043686724739624
400.45125,-0.0001041176373762487
400.4525,-0.0001038750454058049
400.45375,-0.00010363823623754919
400.455,-0.0001034051557088471
400.45625,-0.00010317440766021971
400.4575,-0.0001029452397347305
400.45875,-0.000102717494656252
400.46,-0.00010249151958667564
400.46125,-0.00010226809611251789
400.4625,-0.00010204839951146653
400.46375,-0.00010183398564915192
400.465,-0.00010162681034663207
400.46625,-0.000101429254858712
400.4675,-0.0001012441386631531
400.46875,-0.00010107471149068741
400.47,-0.0001009246041356712
400.47125,-0.0001007977481171584
400.4725,-0.0001006982666302024
400.47375,-0.00010063034376719721
400.475,-0.0001005980872091793
400.47625,-0.0001006053850969668
400.4775,-0.0001006557720321338
400.47875,-0.00010075231576785429
400.48,-0.0001008975144895885
400.48125,-0.0001010932136056393
400.4825,-0.000101340545097612
400.48375,-0.00010163988400075631
400.485,-0.0001019908211142244
400.48625,-0.0001023921583912461
400.4875,-0.000102841922469217
400.48875,-0.0001033373939497424
400.49,-0.0001038751564886168
400.49125,-0.0001044511584157652
400.4925,-0.0001050607876251574
400.49375,-0.000105698957354693
400.495,-0.0001063601885460506
400.49625,-0.00010703870407451619
400.4975,-0.0001077285030487512
400.49875,-0.0001084234435005174
400.5,-0.0001091173050243206
400.50125,-0.00010980384891696479
400.5025,-0.0001104768684970012
400.50375,-0.0001111302353940848
400.505,-0.0001117579426882564
400.50625,-0.00011235414992925581
400.5075,-0.00011291322275589269
400.50875,-0.0001134297792657055
400.51,-0.0001138987270249512
400.51125,-0.0001143153051391714
400.5125,-0.0001146751199843701
400.51375,-0.0001149741791188799
400.515,-0.0001152089251658407
400.51625,-0.0001153762690161405
400.5175,-0.0001154736286215809
400.51875,-0.0001154989650079169
400.52,-0.0001154508298575017
400.52125,-0.00011532840691121
400.5225,-0.0001151315589394715
400.52375,-0.00011486086016234369
400.525,-0.0001145176251487009
400.52625,-0.0001141039167147095
400.5275,-0.000113622526981844
400.52875,-0.0001130769418747545
400.53,-0.0001124712683392153
400.53125,-0.0001118101423204011
400.5325,-0.00011109861143160809
400.53375,-0.0001103420015334817
400.535,-0.0001095457771137714
400.53625,-0.00010871540159754529
400.5375,-0.0001078562015677948
400.53875,-0.00010697326705639869
400.54,-0.0001060713445952223
400.54125,-0.0001051547940073859
400.5425,-0.0001042275432884567
400.54375,-0.0001032930920275004
400.545,-0.0001023545232778191
400.54625,-0.0001014145453672973
400.5475,-0.0001004755402881889
400.54875,-9.95396230323269e-05
400.55,-9.86087049056876e-05
400.55125,-9.768455892929011e-05
400.5525,-9.67688866654802e-05
400.55375,-9.58633834106593e-05
400.555,-9.496980204256179e-05
400.55625,-9.40900104592527e-05
400.5575,-9.322604342801199e-05
400.55875,-9.238014396034669e-05
400.56,-9.15547772302895e-05
400.56125,-9.075263771125709e-05
400.5625,-8.99766156045358e-05
400.56375,-8.92297498735761e-05
400.565,-8.851515063914721e-05
400.56625,-8.783591454334171e-05
400.5675,-8.71950184964519e-05
400.56875,-8.65952228076677e-05
400.57,-8.60389798485304e-05
400.57125,-8.55283579760752e-05
400.5725,-8.506498770154921e-05
400.57375,-8.46500301225643e-05
400.575,-8.42841658755384e-05
400.57625,-8.39676058252028e-05
400.5775,-8.3700112206015e-05
400.57875,-8.34810331772448e-05
400.58,-8.33093275495231e-05
400.58125,-8.318361127885489e-05
400.5825,-8.310217955883631e-05
400.58375,-8.30630414572199e-05
400.585,-8.306394819674959e-05
400.58625,-8.31024228794187e-05
400.5875,-8.31758014112055e-05
400.58875,-8.32812718114144e-05
400.59,-8.34159203136717e-05
400.59125,-8.357678621872131e-05
400.5925,-8.376091660200332e-05
400.59375,-8.396541622206232e-05
400.595,-8.418749454477447e-05
400.59625,-8.442450583637549e-05
400.5975,-8.467398092026607e-05
400.59875,-8.493364901552533e-05
400.6,-8.520145506214695e-05
400.60125,-8.547557320798604e-05
400.6025,-8.575441285542047e-05
400.60375,-8.603662282382354e-05
400.605,-8.632108470791e-05
400.60625,-8.66069099681138e-05
400.6075,-8.68934168591007e-05
400.60875,-8.718011599156339e-05
400.61,-8.746668918038581e-05
400.61125,-8.77529759732504e-05
400.6125,-8.80389752067239e-05
400.61375,-8.83248591887515e-05
400.615,-8.86110143155775e-05
400.61625,-8.88980910929544e-05
400.6175,-8.918707552964619e-05
400.61875,-8.947935668715879e-05
400.62,-8.977678591971611e-05
400.62125,-9.0081719358531e-05
400.6225,-9.0397009294416e-05
400.62375,-9.07259806448947e-05
400.625,-9.10723304047912e-05
400.62625,-9.14400021954386e-05
400.6275,-9.18330172214921e-05
400.62875,-9.225527127428479e-05
400.63,-9.27103326126736e-05
400.63125,-9.32012294051919e-05
400.6325,-9.37302738353567e-05
400.63375,-9.42989195249351e-05
400.635,-9.490766096892821e-05
400.63625,-9.55560047621516e-05
400.6375,-9.624249243322789e-05
400.63875,-9.69647813549174e-05
400.64,-9.7719771696747e-05
400.64125,-9.85037670669541e-05
400.6425,-9.93126451628193e-05
400.64375,-0.00010014203439450411
400.645,-0.0001009874685885271
400.64625,-0.0001018445108680015
400.6475,-0.0001027088485477923
400.64875,-0.00010357634646264969
400.65,-0.00010444307195641961
400.65125,-0.0001053052925212987
400.6525,-0.0001061594664372035
400.65375,-0.00010700222669114931
400.655,-0.0001078303763866566
400.65625,-0.0001086408984731359
400.6575,-0.0001094309754052404
400.65875,-0.0001101980287921894
400.66,-0.00011093976914710601
400.66125,-0.000111654236796346
400.6625,-0.0001123398459189161
400.66375,-0.0001129954094159525
400.665,-0.00011362014701029451
400.66625,-0.00011421367296614929
400.6675,-0.0001147759667988241
400.66875,-0.0001153073284544664
400.67,-0.0001158083341098396
400.67125,-0.0001162797926720099
400.6725,-0.0001167227152279568
400.67375,-0.0001171383059040366
400.675,-0.00011752797455524179
400.67625,-0.0001178933718342405
400.6775,-0.0001182364468201359
400.67875,-0.0001185595144869453
400.68,-0.00011886531865178899
400.68125,-0.0001191570944728805
400.6825,-0.00011943859496738621
400.68375,-0.0001197140843093326
400.685,-0.00011998828926776411
400.68625,-0.0001202662947753792
400.6875,-0.0001205534046478991
400.68875,-0.0001208549422643334
400.69,-0.0001211760601683917
400.69125,-0.0001215214979009514
400.6925,-0.00012189538634366799
400.69375,-0.0001223010670435025
400.695,-0.0001227409504778829
400.69625,-0.00012321644962021752
400.6975,-0.0001237279534952739
400.69875,-0.0001242748767640863
400.7,-0.000124855760238006
400.70125,-0.0001254684002015689
400.7025,-0.0001261100139140377
400.70375,-0.0001267774096495374
400.705,-0.0001274671396958021
400.70625,-0.0001281756485618054
400.7075,-0.00012889937606443648
400.70875,-0.0001296348392945936
400.71,-0.0001303786725130221
400.71125,-0.0001311276462262076
400.7125,-0.0001318786558025953
400.71375,-0.0001326287035493401
400.715,-0.0001333748667997033
400.71625,-0.0001341142720711377
400.7175,-0.0001348440803640528
400.71875,-0.0001355614766211667
400.72,-0.0001362636795473499
400.72125,-0.0001369479657098763
400.7225,-0.0001376116952789335
400.72375,-0.0001382523570484059
400.725,-0.0001388675966667721
400.72625,-0.000139455254858191
400.7275,-0.00014001338976371092
400.72875,-0.0001405402916825915
400.73,-0.0001410344877737297
400.73125,-0.00014149473310714008
400.7325,-0.0001419200075854399
400.73375,-0.0001423094875452559
400.735,-0.00014266253777848718
400.73625,-0.00014297868194335542
400.7375,-0.000143257594315181
400.73875,-0.0001434990754468439
400.74,-0.0001437030456789355
400.74125,-0.0001438695343996185
400.7425,-0.0001439986767842524
400.74375,-0.00014409071405486332
400.745,-0.0001441459906695202
400.74625,-0.0001441649673117901
400.7475,-0.0001441482128602269
400.74875,-0.00014409640786809612
400.75,-0.0001440103416132944
400.75125,-0.00014389090262852822
400.7525,-0.0001437390540017075
400.75375,-0.0001435558162365684
400.755,-0.0001433422272234068
400.75625,-0.0001430992963398769
400.7575,-0.000142827962581784
400.75875,-0.0001425290347537165
400.76,-0.0001422031419195066
400.76125,-0.00014185069879243752
400.7625,-0.0001414718677551209
400.76375,-0.0001410665711591825
400.765,-0.0001406345109046668
400.76625,-0.0001401752117392418
400.7675,-0.000139688131957429
400.76875,-0.0001391727502197636
400.77,-0.0001386286774219566
400.77125,-0.0001380558011143388
400.7725,-0.00013745438155131812
400.77375,-0.0001368251470410485
400.775,-0.0001361693586952202
400.77625,-0.0001354888298389211
400.7775,-0.0001347859088105142
400.77875,-0.0001340634077714684
400.78,-0.00013332451002608008
400.78125,-0.0001325726410210492
400.7825,-0.00013181132452489458
400.78375,-0.0001310440495372113
400.785,-0.00013027414069779979
400.78625,-0.00012950466461569788
400.7875,-0.000128738363658179
400.78875,-0.0001279776392897648
400.79,-0.0001272245795212983
400.79125,-0.00012648102709914951
400.7925,-0.00012574868370450248
400.79375,-0.0001250292346728007
400.795,-0.0001243244827032743
400.79625,-0.0001236364602185115
400.7975,-0.0001229675012640054
400.79875,-0.0001223202548075905
400.8,-0.00012169760631863351
400.80125,-0.0001211025597071475
400.8025,-0.00012053801046257771
400.80375,-0.00012000652815264811
400.805,-0.00011951012543227531
400.80625,-0.00011905005926273199
400.8075,-0.0001186266899411547
400.80875,-0.000118239429650525
400.81,-0.0001178867467299632
400.81125,-0.0001175662530953302
400.8125,-0.0001172748750900344
400.81375,-0.00011700903421578181
400.815,-0.00011676485388315881
400.81625,-0.0001165383345917987
400.8175,-0.0001163254487899484
400.81875,-0.00011612213167313821
400.82,-0.0001159241676719608
400.82125,-0.0001157269961789917
400.8225,-0.000115525466734965
400.82375,-0.0001153136368647115
400.825,-0.0001150846516132932
400.82625,-0.00011483077197289041
400.8275,-0.00011454357903095291
400.82875,-0.000114214350960043
400.83,-0.00011383461227968531
400.83125,-0.00011339679998039773
400.8325,-0.00011289501356998512
400.83375,-0.0001123257302518918
400.835,-0.00011168846175538792
400.83625,-0.00011098613444670298
400.8375,-0.00011022538173052163
400.83875,-0.00010941494625786288
400.84,-0.00010856636929331344
400.84125,-0.00010769130453597285
400.8425,-0.00010680003382597122
400.84375,-0.00010590125718944311
400.845,-0.0001049994529187394
400.84625,-0.00010409602110439403
400.8475,-0.00010318792282519518
400.84875,-0.00010226967975188311
400.85,-0.00010133259555010741
400.85125,-0.0001003658399958358
400.8525,-9.935758363687299e-05
400.85375,-9.829657204460271e-05
400.855,-9.71739935783334e-05
400.85625,-9.59852950142303e-05
400.8575,-9.47314366123029e-05
400.85875,-9.341914761605079e-05
400.86,-9.205994209838061e-05
400.86125,-9.06680037255814e-05
400.8625,-8.92576580172607e-05
400.86375,-8.78414446215347e-05
400.865,-8.642937414879151e-05
400.86625,-8.502919771145211e-05
400.8675,-8.364715438247399e-05
400.86875,-8.22888033217336e-05
400.87,-8.095986201200009e-05
400.87125,-7.9666880279348e-05
400.8725,-7.84172562908335e-05
400.87375,-7.721801734563719e-05
400.875,-7.607337995329241e-05
400.87625,-7.49824069931188e-05
400.8775,-7.393861738324621e-05
400.87875,-7.293211662695069e-05
400.88,-7.19527600714753e-05
400.88125,-7.09924887886692e-05
400.8825,-7.00460014711032e-05
400.88375,-6.91100997777513e-05
400.885,-6.81824623202455e-05
400.88625,-6.72606008390134e-05
400.8875,-6.63412867580215e-05
400.88875,-6.54204262253085e-05
400.89,-6.44933055342642e-05
400.89125,-6.35553218131024e-05
400.8925,-6.26033705965704e-05
400.89375,-6.163783194849441e-05
400.895,-6.06649870230856e-05
400.89625,-5.96990101927781e-05
400.8975,-5.8761112030545304e-05
400.89875,-5.78735842193381e-05
400.9,-5.70505306771087e-05
400.90125,-5.62917581212607e-05
400.9025,-5.55841584309702e-05
400.90375,-5.49083769579359e-05
400.905,-5.42457209475827e-05
400.90625,-5.35821655842833e-05
400.9075,-5.29092743449637e-05
400.90875,-5.22233095490824e-05
400.91,-5.15238180339645e-05
400.91125,-5.08122759536371e-05
400.9125,-5.00913365921798e-05
400.91375,-4.93642016401325e-05
400.915,-4.8634367292837206e-05
400.91625,-4.79055004359176e-05
400.9175,-4.7181390299010905e-05
400.91875,-4.64659135455771e-05
400.92,-4.57629967038131e-05
400.92125,-4.50765477823285e-05
400.9225,-4.4410339413476495e-05
400.92375,-4.3767844430056705e-05
400.925,-4.31520190581973e-05
400.92625,-4.2565066160287e-05
400.9275,-4.2008242938222194e-05
400.92875,-4.1481739862134e-05
400.93,-4.09846985651602e-05
400.93125,-4.05153531856578e-05
400.9325,-4.00712891772554e-05
400.93375,-3.96497838070327e-05
400.935,-3.92482028600083e-05
400.93625,-3.88644216950492e-05
400.9375,-3.8497222810083996e-05
400.93875,-3.81465670261348e-05
400.94,-3.7813642855376305e-05
400.94125,-3.75006243462268e-05
400.9425,-3.7210209427924504e-05
400.94375,-3.69450920495437e-05
400.945,-3.67074456896636e-05
400.94625,-3.6498610619461795e-05
400.9475,-3.63189281706124e-05
400.94875,-3.6167724710396804e-05
400.95,-3.60433596940051e-05
400.95125,-3.59433271781174e-05
400.9525,-3.58643466085617e-05
400.95375,-3.58026030294404e-05
400.955,-3.5753823047335e-05
400.95625,-3.57136802663396e-05
400.9575,-3.56781448608837e-05
400.95875,-3.5643927244567706e-05
400.96,-3.56088645397277e-05
400.96125,-3.5572061242827694e-05
400.9625,-3.55336623455054e-05
400.96375,-3.549427314131e-05
400.965,-3.54542433611055e-05
400.96625,-3.54130607848623e-05
400.9675,-3.53690322000787e-05
400.96875,-3.53192614528798e-05
400.97,-3.52598913736683e-05
400.97125,-3.51864896546459e-05
400.9725,-3.50944715112183e-05
400.97375,-3.4979496714033604e-05
400.975,-3.48377934492833e-05
400.97625,-3.46663992637902e-05
400.9775,-3.44633183654797e-05
400.97875,-3.42275859257493e-05
400.98,-3.39592560013416e-05
400.98125,-3.3659313767459894e-05
400.9825,-3.3329534122884e-05
400.98375,-3.2972314214132295e-05
400.985,-3.2590497441730295e-05
400.98625,-3.2187196266748203e-05
400.9875,-3.17656425578539e-05
400.98875,-3.13290616751356e-05
400.99,-3.08805611898389e-05
400.99125,-3.04230536902986e-05
400.9925,-2.99591669770578e-05
400.99375,-2.9491161710212498e-05
400.995,-2.90208388390215e-05
400.99625,-2.85494619496963e-05
400.9975,-2.80776870833965e-05
400.99875,-2.76055483994363e-05
401.0,-2.7132434513467003e-05
401.00125,-2.66571084876592e-05
401.0025,-2.6177707436594402e-05
401.00375,-2.56917506387566e-05
401.005,-2.5196139789568898e-05
401.00625,-2.46872300932029e-05
401.0075,-2.41609687104819e-05
401.00875,-2.36131523203251e-05
401.01,-2.30397533340866e-05
401.01125,-2.24372676389314e-05
401.0125,-2.18029908601245e-05
401.01375,-2.11351763509122e-05
401.015,-2.0433044149738802e-05
401.01625,-1.96966643004176e-05
401.0175,-1.89267432670556e-05
401.01875,-1.81243996546738e-05
401.02,-1.72909520654418e-05
401.02125,-1.6427759592490497e-05
401.0225,-1.55361245942742e-05
401.02375,-1.4617210079265501e-05
401.025,-1.3672003281000499e-05
401.02625,-1.27013249525667e-05
401.0275,-1.17058476905348e-05
401.02875,-1.0686191828736298e-05
401.03,-9.6430148675105e-06
401.03125,-8.5771102788143e-06
401.0325,-7.4894981390812e-06
401.03375,-6.3815052548216995e-06
401.035,-5.2548326840069995e-06
401.03625,-4.111611422426899e-06
401.0375,-2.9544337685962e-06
401.03875,-1.7863786521523e-06
401.04,-6.110196702748e-07
401.04125,5.675397674412e-07
401.0425,1.7446111062862e-06
401.04375,2.9149102605496e-06
401.045,4.072598892583599e-06
401.04625,5.2114579716486e-06
401.0475,6.3252339824887e-06
401.04875,7.4080936501133e-06
401.05,8.45508806417e-06
401.05125,9.462480977059e-06
401.0525,1.0427847900856001e-05
401.05375,1.1349947403064e-05
401.055,1.2228406315442001e-05
401.05625,1.3063384809517001e-05
401.0575,1.3855240004816e-05
401.05875,1.4604325775427e-05
401.06,1.5310849619156002e-05
401.06125,1.5974814551579e-05
401.0625,1.6595959414768998e-05
401.06375,1.7173713302764e-05
401.065,1.7707142724627e-05
401.06625,1.8194885806024e-05
401.0675,1.8635174549639e-05
401.06875,1.9025882180444e-05
401.07,1.9364697323257e-05
401.07125,1.9649401617901e-05
401.0725,1.9878219820121e-05
401.07375,2.0050205665392e-05
401.075,2.016556247628e-05
401.07625,2.0225833851012e-05
401.0775,2.0233917617742002e-05
401.07875,2.0193917868141e-05
401.08,2.0110879316124e-05
401.08125,1.9990454759689e-05
401.0825,1.9838557821975997e-05
401.08375,1.9661030525676998e-05
401.085,1.9463339624025998e-05
401.08625,1.9250307493436e-05
401.0875,1.902593102119e-05
401.08875,1.8793290004369e-05
401.09,1.85545548003e-05
401.09125,1.8311099882779e-05
401.0925,1.8063651289956e-05
401.09375,1.7812457714821e-05
401.095,1.7557422359006e-05
401.09625,1.7298208214719e-05
401.0975,1.7034306679595e-05
401.09875,1.6765076354332002e-05
401.1,1.6489765533098e-05
401.10125,1.6207547807761e-05
401.1025,1.5917567889052e-05
401.10375,1.5618991807743998e-05
401.105,1.5311057133864e-05
401.10625,1.4993097738989999e-05
401.1075,1.4664558817575e-05
401.10875,1.4325023344473999e-05
401.11,1.3974249431697e-05
401.11125,1.3612286691683e-05
401.1125,1.3239642608247e-05
401.11375,1.2857460530140999e-05
401.115,1.2467671877117e-05
401.11625,1.2073037151095002e-05
401.1175,1.167704482395e-05
401.11875,1.1283677740626e-05
401.12,1.089710268344e-05
401.12125,1.0521332839567e-05
401.1225,1.0159937125039e-05
401.12375,9.81580580622e-06
401.125,9.490991722581e-06
401.12625,9.186622350033e-06
401.1275,8.902878364898e-06
401.12875,8.639029381363e-06
401.13,8.393545571171001e-06
401.13125,8.164247354135999e-06
401.1325,7.948497292313e-06
401.13375,7.743391468614e-06
401.135,7.545937508818e-06
401.13625,7.3532098590389996e-06
401.1375,7.162478553138e-06
401.13875,6.971300390062e-06
401.14,6.777587989187e-06
401.14125,6.579653329041e-06
401.1425,6.376214153925e-06
401.14375,6.166412521711e-06
401.145,5.9497963792710004e-06
401.14625,5.726298886570999e-06
401.1475,5.496243294382e-06
401.14875,5.260295518495e-06
401.15,5.019454961756e-06
401.15125,4.775034792286999e-06
401.1525,4.528646148898e-06
401.15375,4.282172077715e-06
401.155,4.037754357382e-06
401.15625,3.7977561065750004e-06
401.1575,3.564713661777e-06
401.15875,3.341257493517e-06
401.16,3.1300070245999998e-06
401.16125,2.933441215517e-06
401.1625,2.7537484804350002e-06
401.16375,2.5926791917360002e-06
401.165,2.451393992042e-06
401.16625,2.3303479538e-06
401.1675,2.229195469658e-06
401.16875,2.146751998668e-06
401.17,2.0809851773350002e-06
401.17125,2.0290658695630003e-06
401.1725,1.987459350588e-06
401.17375,1.952065869655e-06
401.175,1.91838130043e-06
401.17625,1.881687902129e-06
401.1775,1.837245854951e-06
401.17875,1.780479539164e-06
401.18,1.707140765604e-06
401.18125,1.6134507875059999e-06
401.1825,1.4961834036420002e-06
401.18375,1.3527518155880001e-06
401.185,1.1811983300790001e-06
401.18625,9.80195758117e-07
401.1875,7.48991560633e-07
401.18875,4.87336576898e-07
401.19,1.9540264679599999e-07
401.19125,-1.26324882841e-07
401.1925,-4.77137344768e-07
401.19375,-8.56198164726e-07
401.195,-1.262622237421e-06
401.19625,-1.695554057467e-06
401.1975,-2.154215056692e-06
401.19875,-2.637948712033e-06
401.2,-3.146241468525e-06
401.20125,-3.6787194423730003e-06
401.2025,-4.235124024802e-06
401.20375,-4.815256921569e-06
401.205,-5.418895007544e-06
401.20625,-6.045686066447e-06
401.2075,-6.695018376564e-06
401.20875,-7.365911614005e-06
401.21,-8.056961253040001e-06
401.21125,-8.766337149131e-06
401.2125,-9.491961164878e-06
401.21375,-1.0231819252617e-05
401.215,-1.0984439119557e-05
401.21625,-1.1749469146196e-05
401.2175,-1.2528241993268e-05
401.21875,-1.3324190922161e-05
401.22,-1.4142988043709e-05
401.22125,-1.499233857452e-05
401.2225,-1.5881455376134e-05
401.22375,-1.6820315550422e-05
401.225,-1.7818832459055e-05
401.22625,-1.8886101119109998e-05
401.2275,-2.0029797482168e-05
401.22875,-2.125579471227e-05
401.23,-2.2567985020143e-05
401.23125,-2.3968282418953e-05
401.2325,-2.5456748644701e-05
401.23375,-2.7031793980223e-05
401.235,-2.8690405037603e-05
401.23625,-3.0428359221718e-05
401.2375,-3.2240412099527005e-05
401.23875,-3.4120448689771995e-05
401.24,-3.6061595884667e-05
401.24125,-3.805633309031e-05
401.2425,-4.0096589772567e-05
401.24375,-4.2173861089276994e-05
401.245,-4.4279345170748e-05
401.24625,-4.6404087364548e-05
401.2475,-4.8539158361815e-05
401.24875,-5.0675810624158e-05
401.25,-5.2805655927564996e-05
401.25125,-5.4920803102485e-05
401.2525,-5.7014001198524e-05
401.25375,-5.9078749661009e-05
401.255,-6.110938489571899e-05
401.25625,-6.310115608207899e-05
401.2575,-6.5050268631977e-05
401.25875,-6.6953920292398e-05
401.26,-6.881029641391101e-05
401.26125,-7.0618558460097e-05
401.2625,-7.2378788156852e-05
401.26375,-7.4091921778544e-05
401.265,-7.575964015494399e-05
401.26625,-7.7384246891795e-05
401.2675,-7.896852459798199e-05
401.26875,-8.051558590617e-05
401.27,-8.202872512387701e-05
401.27125,-8.3511279978891e-05
401.2725,-8.496652235404199e-05
401.27375,-8.6397569079249e-05
401.275,-8.7807342875911e-05
401.27625,-8.9198561181557e-05
401.2775,-9.0573775052815e-05
401.27875,-9.1935422227609e-05
401.28,-9.3285918411593e-05
401.28125,-9.4627738518729e-05
401.2825,-9.5963492107935e-05
401.28375,-9.729596636669e-05
401.285,-9.8628145856526e-05
401.28625,-9.996317523628701e-05
401.2875,-0.00010130430579311
401.28875,-0.00010265479010905099
401.29,-0.000104017772460343
401.29125,-0.00010539616118230301
401.2925,-0.000106792505825867
401.29375,-0.00010820888166784
401.295,-0.00010964679275087901
401.29625,-0.000111107099123294
401.2975,-0.00011258996547872601
401.29875,-0.000114094838875775
401.3,-0.00011562045099763401
401.30125,-0.000117164842761771
401.3025,-0.000118725413919696
401.30375,-0.000120298985266815
401.305,-0.00012188188109237599
401.30625,-0.000123470023549529
401.3075,-0.000125059016985404
401.30875,-0.00012664424608129
401.31,-0.00012822096060283598
401.31125,-0.000129784351470319
401.3125,-0.000131329607048888
401.31375,-0.000132851974428914
401.315,-0.000134346793986336
401.31625,-0.000135809535063036
401.3175,-0.000137235827177285
401.31875,-0.00013862148960422
401.32,-0.00013996255439637
401.32125,-0.00014125529187425
401.3225,-0.00014249623653702002
401.32375,-0.000143682203743218
401.325,-0.000144810308241538
401.32625,-0.000145877976171673
401.3275,-0.000146882954725169
401.32875,-0.000147823321536269
401.33,-0.00014869749263273998
401.33125,-0.000149504222486608
401.3325,-0.000150242611174806
401.33375,-0.000150912109179739
401.335,-0.00015151251187970903
401.33625,-0.000152043960869238
401.3375,-0.000152506936409287
401.33875,-0.000152902246727357
401.34,-0.00015323101665751
401.34125,-0.000153494664450273
401.3425,-0.00015369488706247999
401.34375,-0.000153833626446986
401.345,-0.00015391304742232
401.34625,-0.000153935505842237
401.3475,-0.000153903515635187
401.34875,-0.000153819721923727
401.35,-0.00015368687065387402
401.35125,-0.00015350778468444298
401.3525,-0.00015328533685635902
401.35375,-0.000153022438442023
401.355,-0.000152722019994693
401.35625,-0.000152387022917961
401.3575,-0.00015202039614531802
401.35875,-0.00015162509313982998
401.36,-0.00015120407372395302
401.36125,-0.000150760305479463
401.3625,-0.000150296764277528
401.36375,-0.00014981643345888602
401.365,-0.000149322294304123
401.36625,-0.000148817310173994
401.3675,-0.00014830439999977
401.36875,-0.000147786401513564
401.37,-0.000147266027568598
401.37125,-0.000146745814259397
401.3725,-0.00014622806605188
401.37375,-0.000145714807143375
401.375,-0.00014520774048256001
401.37625,-0.00014470822067939802
401.3775,-0.000144217238915063
401.37875,-0.000143735437062021
401.38,-0.000143263121384217
401.38125,-0.000142800302617531
401.3825,-0.000142346736080505
401.38375,-0.000141901965555374
401.385,-0.000141465362469431
401.38625,-0.000141036159876675
401.3875,-0.000140613474739698
401.38875,-0.000140196310331705
401.39,-0.000139783568678646
401.39125,-0.000139374021971235
401.3925,-0.00013896630417688
401.39375,-0.00013855888081133101
401.395,-0.000138150026070029
401.39625,-0.000137737809159092
401.3975,-0.00013732008296586998
401.39875,-0.000136894496679096
401.4,-0.00013645852894862
401.40125,-0.000136009536894743
401.4025,-0.0001355448374572
401.40375,-0.000135061794143824
401.405,-0.00013455791776891
401.40625,-0.00013403096932139397
401.4075,-0.00013347902957274398
401.40875,-0.000132900566474757
401.41,-0.000132294459027176
401.41125,-0.00013165998837523198
401.4125,-0.000130996810327154
401.41375,-0.000130304898071694
401.415,-0.000129584481385724
401.41625,-0.000128835985642001
401.4175,-0.000128059986127117
401.41875,-0.000127257170769682
401.42,-0.00012642833865883501
401.42125,-0.000125574391002993
401.4225,-0.000124696350738939
401.42375,-0.00012379537048117702
401.425,-0.000122872747951594
401.42625,-0.000121929910899314
401.4275,-0.000120968408030804
401.42875,-0.000119989871510104
401.43,-0.00011899597641918
401.43125,-0.000117988386548329
401.4325,-0.000116968704026609
401.43375,-0.000115938412872243
401.435,-0.000114898838683018
401.43625,-0.00011385110669668
401.4375,-0.000112796120211366
401.43875,-0.00011173454754613599
401.44,-0.000110666823001665
401.44125,-0.000109593165421164
401.4425,-0.00010851360211155401
401.44375,-0.00010742800959493299
401.445,-0.00010633616261030999
401.44625,-0.00010523778178555
401.4475,-0.000104132592129464
401.44875,-0.00010302037092392901
401.45,-0.00010190100204593501
401.45125,-0.000100774511719417
401.4525,-9.964111193176501e-05
401.45375,-9.8501229226928e-05
401.455,-9.7355534442983e-05
401.45625,-9.6204968229222e-05
401.4575,-9.5050769286682e-05
401.45875,-9.3894497730192e-05
401.46,-9.273805605800899e-05
401.46125,-9.158372071616701e-05
401.4625,-9.0434149694576e-05
401.46375,-8.9292396924066e-05
401.465,-8.8161910949376e-05
401.46625,-8.7046524538218e-05
401.4675,-8.5950418196373e-05
401.46875,-8.4878080119898e-05
401.47,-8.3834236819368e-05
401.47125,-8.282376610217e-05
401.4725,-8.185159201783101e-05
401.47375,-8.0922561928381e-05
401.475,-8.004130707277e-05
401.47625,-7.921209576546499e-05
401.4775,-7.843869059729099e-05
401.47875,-7.7724211784725e-05
401.48,-7.707100187168e-05
401.48125,-7.6480542487157e-05
401.4825,-7.5953358275644e-05
401.48375,-7.5488957501508e-05
401.485,-7.5085803237343e-05
401.48625,-7.4741273884128e-05
401.4875,-7.4451652978112e-05
401.48875,-7.4212130065138e-05
401.49,-7.401681063714101e-05
401.49125,-7.3858750214488e-05
401.4925,-7.3729990054748e-05
401.49375,-7.362162783563799e-05
401.495,-7.3523901154804e-05
401.49625,-7.3426313409286e-05
401.4975,-7.3317788441548e-05
401.49875,-7.318687261314399e-05
401.5,-7.3021982789132e-05
401.50125,-7.2811697129496e-05
401.5025,-7.254507693583801e-05
401.50375,-7.2211991114617e-05
401.505,-7.1803459604323e-05
401.50625,-7.1311948085748e-05
401.5075,-7.0731623227662e-05
401.50875,-7.0058540255046e-05
401.51,-6.9290732287951e-05
401.51125,-6.8428219256152e-05
401.5125,-6.747288536142901e-05
401.51375,-6.642825854251801e-05
401.515,-6.5299167132506e-05
401.51625,-6.4091352273678e-05
401.5175,-6.281099806360499e-05
401.51875,-6.146432019461199e-05
401.52,-6.0057186981602e-05
401.52125,-5.859485546235e-05
401.5225,-5.7081812319337e-05
401.52375,-5.55217363691e-05
401.525,-5.3917562898108e-05
401.52625,-5.2271633725024004e-05
401.5275,-5.0585939102369996e-05
401.52875,-4.8862395544345996e-05
401.53,-4.7103140478685e-05
401.53125,-4.5310785535158003e-05
401.5325,-4.3488552239274e-05
401.53375,-4.1640242013647e-05
401.535,-3.9770038381645003e-05
401.53625,-3.7882136933011e-05
401.5375,-3.5980328173643e-05
401.53875,-3.4067604119957995e-05
401.54,-3.2145885487519e-05
401.54125,-3.0215915917583e-05
401.5425,-2.8277330335302e-05
401.54375,-2.6328872158012998e-05
401.545,-2.4368718731989002e-05
401.54625,-2.239493857807e-05
401.5475,-2.0406106374683e-05
401.54875,-1.840213769394e-05
401.55,-1.6385282020136e-05
401.55125,-1.4360946117634e-05
401.5525,-1.2337811542227e-05
401.55375,-1.0326833787977e-05
401.555,-8.339256961964e-06
401.55625,-6.384332641425e-06
401.5575,-4.467671348752e-06
401.55875,-2.590808677119e-06
401.56,-7.51919398463e-07
401.56125,1.05289632811e-06
401.5625,2.828353573512e-06
401.56375,4.5789897154600005e-06
401.565,6.3082874009e-06
401.56625,8.017591498218e-06
401.5675,9.704473979120001e-06
401.56875,1.1360318418526e-05
401.57,1.296804521503e-05
401.57125,1.4502519525967e-05
401.5725,1.5935703911023002e-05
401.57375,1.7244876554147002e-05
401.575,1.8418979773296e-05
401.57625,1.9459621193379e-05
401.5775,2.0377440839587e-05
401.57875,2.1186748145604e-05
401.58,2.1900973760426e-05
401.58125,2.2529858734361e-05
401.5825,2.3078026600057e-05
401.58375,2.354420492552e-05
401.585,2.3920892171965e-05
401.58625,2.4194758654908998e-05
401.5875,2.4348434681589e-05
401.58875,2.436404097558e-05
401.59,2.42275862571e-05
401.59125,2.3932297729035e-05
401.5925,2.3479385640462e-05
401.59375,2.2876054889783998e-05
401.595,2.2132162510289e-05
401.59625,2.1257360654418e-05
401.5975,2.0259713275940997e-05
401.59875,1.9145637892044e-05
401.6,1.7920536645598e-05
401.60125,1.6589560256144002e-05
401.6025,1.5158222091634e-05
401.60375,1.3632775356103001e-05
401.605,1.2020351153512999e-05
401.60625,1.0328916796452999e-05
401.6075,8.567113270812e-06
401.60875,6.7439819839199994e-06
401.61,4.8685989750289995e-06
401.61125,2.9495571999350002e-06
401.6125,9.94214406954e-07
401.61375,-9.922866759080001e-07
401.615,-3.007959651375e-06
401.61625,-5.054361531901e-06
401.6175,-7.135655722915e-06
401.61875,-9.256158971086001e-06
401.62,-1.1417241407797999e-05
401.62125,-1.3615303894342e-05
401.6225,-1.5841843454269e-05
401.62375,-1.8085297742165e-05
401.625,-2.0333442656817e-05
401.62625,-2.2575245930498e-05
401.6275,-2.4801801110951e-05
401.62875,-2.7006461661915997e-05
401.63,-2.9184517149192e-05
401.63125,-3.1332753598394e-05
401.6325,-3.3449013790510994e-05
401.63375,-3.5531884901818e-05
401.635,-3.7580469449249e-05
401.63625,-3.9594243427436e-05
401.6375,-4.1572960160433e-05
401.63875,-4.3516571598049e-05
401.64,-4.5425161206852005e-05
401.64125,-4.7298862393741e-05
401.6425,-4.9137774039142996e-05
401.64375,-5.0941881483948e-05
401.645,-5.2710998972299e-05
401.64625,-5.4444744091462e-05
401.6475,-5.6142556763897e-05
401.64875,-5.7803753098758e-05
401.65,-5.9427580375674005e-05
401.65125,-6.1013305485034e-05
401.6525,-6.2560265778481e-05
401.65375,-6.406791678566799e-05
401.655,-6.553586535114899e-05
401.65625,-6.6963886483336e-05
401.6575,-6.8351925844431e-05
401.65875,-6.970010401639001e-05
401.66,-7.100870901275e-05
401.66125,-7.2278180332407e-05
401.6625,-7.3509094382305e-05
401.66375,-7.4702139521022e-05
401.665,-7.5858088885322e-05
401.66625,-7.6977773261654e-05
401.6675,-7.806204780064e-05
401.66875,-7.9111768094542e-05
401.67,-8.012776216171899e-05
401.67125,-8.111080931102201e-05
401.6725,-8.2061626551092e-05
401.67375,-8.2980861540514e-05
401.675,-8.3869096706796e-05
401.67625,-8.472685875909e-05
401.6775,-8.555464944768999e-05
401.67875,-8.6352963159289e-05
401.68,-8.712233592405001e-05
401.68125,-8.786334782247699e-05
401.6825,-8.857665835732e-05
401.68375,-8.9262991008488e-05
401.685,-8.992310641918599e-05
401.68625,-9.0557758933402e-05
401.6875,-9.1167619506726e-05
401.68875,-9.1753206217632e-05
401.69,-9.231482679008301e-05
401.69125,-9.2852545440332e-05
401.6925,-9.3366190854637e-05
401.69375,-9.385542741769701e-05
401.695,-9.431985969350301e-05
401.69625,-9.4759181139478e-05
401.6975,-9.517332891587799e-05
401.69875,-9.5562617872553e-05
401.7,-9.5927839482367e-05
401.70125,-9.627028245752701e-05
401.7025,-9.6591684555201e-05
401.70375,-9.6894145136741e-05
401.705,-9.717994049045601e-05
401.70625,-9.7451378548088e-05
401.7075,-9.7710641055671e-05
401.70875,-9.7959680319534e-05
401.71,-9.820018232410899e-05
401.71125,-9.8433580573254e-05
401.7125,-9.866113206996301e-05
401.71375,-9.888400970142601e-05
401.715,-9.9103387350574e-05
401.71625,-9.932048767337e-05
401.7175,-9.9536591032156e-05
401.71875,-9.975296822133601e-05
401.72,-9.9970776536632e-05
401.72125,-0.00010019092993903
401.7225,-0.000100413963957451
401.72375,-0.00010063992866299799
401.725,-0.00010086833022567001
401.72625,-0.000101098128071339
401.7275,-0.000101327797712836
401.72875,-0.00010155544094102799
401.73,-0.000101778931165841
401.73125,-0.000101996086927267
401.7325,-0.000102204816826324
401.73375,-0.000102403266156144
401.735,-0.000102589916483203
401.73625,-0.00010276365202879
401.7375,-0.000102923782150719
401.73875,-0.00010307003716530099
401.74,-0.000103202538089521
401.74125,-0.000103321750053331
401.7425,-0.00010342845933205
401.74375,-0.00010352372040860001
401.745,-0.00010360885362568601
401.74625,-0.00010368542452768
401.7475,-0.00010375525126227901
401.74875,-0.00010382038912184799
401.75,-0.000103883125074549
401.75125,-0.000103945939755243
401.7525,-0.000104011469066292
401.75375,-0.00010408242408824
401.755,-0.000104161522840475
401.75625,-0.00010425140598184099
401.7575,-0.000104354564311169
401.75875,-0.000104473290507694
401.76,-0.000104609647761258
401.76125,-0.00010476548420228
401.7625,-0.000104942457001383
401.76375,-0.000105142104858771
401.765,-0.000105365903633291
401.76625,-0.000105615348351376
401.7675,-0.00010589200023592701
401.76875,-0.000106197522465329
401.77,-0.000106533678522739
401.77125,-0.000106902290775769
401.7725,-0.0001073051754466657
401.77375,-0.00010774403714296811
401.775,-0.0001082203590886431
401.77625,-0.0001087352880555796
401.7775,-0.0001092895215352779
401.77875,-0.000109883226040575
401.78,-0.0001105159831572278
401.78125,-0.0001111867634851703
401.7825,-0.0001118939411993494
401.78375,-0.0001126353470000916
401.785,-0.00011340833447297649
401.78625,-0.0001142098788383217
401.7875,-0.0001150366766503421
401.78875,-0.0001158852482861461
401.79,-0.0001167520345746804
401.79125,-0.000117633476795742
401.7925,-0.0001185260909391696
401.79375,-0.0001194265172642411
401.795,-0.0001203315598093006
401.79625,-0.00012123821975162599
401.7975,-0.0001221437057774115
401.79875,-0.0001230454535218766
401.8,-0.0001239411271393547
401.80125,-0.0001248286273733253
401.8025,-0.0001257060941362905
401.80375,-0.000126571910199454
401.805,-0.0001274247009621247
401.80625,-0.0001282633387308201
401.8075,-0.0001290869445480211
401.80875,-0.0001298948881705232
401.81,-0.0001306867929774085
401.81125,-0.0001314625345275852
401.8125,-0.0001322222438569712
401.81375,-0.000132966305255354
401.815,-0.0001336953503230348
401.81625,-0.0001344102480874031
401.8175,-0.00013511208219957
401.81875,-0.0001358021234812861
401.82,-0.0001364817824822477
401.82125,-0.00013715255721803322
401.8225,-0.0001378159590187181
401.82375,-0.0001384734444583562
401.825,-0.00013912632100526642
401.82625,-0.00013977567085322632
401.8275,-0.00014042226150340418
401.82875,-0.00014106647872700335
401.83,-0.00014170826288840694
401.83125,-0.000142347066648657
401.8325,-0.00014298183405906612
401.83375,-0.00014361099475472945
401.835,-0.000144232493897773
401.83625,-0.00014484382656010746
401.8375,-0.00014544210404556125
401.83875,-0.00014602412914126327
401.84,-0.0001465864835982017
401.84125,-0.0001471256230309352
401.8425,-0.0001476379700264612
401.84375,-0.0001481200103823653
401.845,-0.00014856837856431612
401.84625,-0.00014897993895313368
401.8475,-0.0001493518490315661
401.84875,-0.0001496816181410509
401.85,-0.0001499671429486432
401.85125,-0.00015020673629435072
401.8525,-0.0001503991353790725
401.85375,-0.0001505434948333084
401.855,-0.0001506393697767806
401.85625,-0.0001506866826990494
401.8575,-0.0001506856851411617
401.85875,-0.0001506369117483159
401.86,-0.0001505411327234605
401.86125,-0.0001503993105517182
401.8625,-0.0001502125610554588
401.86375,-0.0001499821221098073
401.865,-0.0001497093325083839
401.86625,-0.00014939562593905062
401.8675,-0.0001490425300894222
401.86875,-0.0001486516847819935
401.87,-0.00014822486190866369
401.87125,-0.0001477640030445882
401.8725,-0.0001472712434711708
401.87375,-0.00014674895106819827
401.875,-0.0001461997444650294
401.87625,-0.00014562650704084151
401.8775,-0.00014503238417397488
401.87875,-0.00014442076478042551
401.88,-0.0001437952467915896
401.88125,-0.00014315959129139978
401.8825,-0.0001425176603129665
401.88375,-0.0001418733528249335
401.885,-0.00014123052793763618
401.88625,-0.0001405929376492594
401.8875,-0.00013996414990205498
401.88875,-0.0001393474887087478
401.89,-0.00013874597800918442
401.89125,-0.0001381622990572412
401.8925,-0.00013759876082804562
401.89375,-0.0001370572881254756
401.895,-0.00013653942361994598
401.89625,-0.0001360463486364499
401.8975,-0.0001355789166828108
401.89875,-0.00013513770936815058
401.9,-0.000134723091801487
401.90125,-0.000134335284770479
401.9025,-0.000133974433910299
401.90375,-0.000133640672752628
401.905,-0.000133334171344823
401.90625,-0.00013305517217933
401.9075,-0.000132803999413414
401.90875,-0.000132581046869298
401.91,-0.000132386741734804
401.91125,-0.00013222149003454898
401.9125,-0.000132085608571702
401.91375,-0.000131979254090277
401.915,-0.000131902357187851
401.91625,-0.000131854577988542
401.9175,-0.000131835279106059
401.91875,-0.00013184354333656699
401.92,-0.000131878216841133
401.92125,-0.000131937987707532
401.9225,-0.000132021489931221
401.92375,-0.00013212741936540002
401.925,-0.000132254649980115
401.92625,-0.000132402335680501
401.9275,-0.00013256998276429702
401.92875,-0.000132757486668897
401.93,-0.000132965124068185
401.93125,-0.00013319350120944099
401.9325,-0.00013344346773061798
401.93375,-0.00013371599581815202
401.935,-0.00013401205596551302
401.93625,-0.0001343324829025
401.9375,-0.000134677862985281
401.93875,-0.00013504844974707
401.94,-0.000135444108259238
401.94125,-0.00013586430509270799
401.9425,-0.000136308129779383
401.94375,-0.000136774348663458
401.945,-0.000137261479142489
401.94625,-0.000137767868158117
401.9475,-0.000138291770166501
401.94875,-0.000138831407398484
401.95,-0.000139385007569618
401.95125,-0.00013995081376017398
401.9525,-0.000140527066455274
401.95375,-0.00014111196469525602
401.955,-0.000141703610126312
401.95625,-0.000142299945671429
401.9575,-0.000142898698221573
401.95875,-0.000143497336467016
401.96,-0.000144093043918695
401.96125,-0.00014468272231946
401.9625,-0.00014526301645511399
401.96375,-0.000145830362345159
401.965,-0.000146381055993234
401.96625,-0.000146911334257257
401.9675,-0.00014741745776933202
401.96875,-0.00014789580188554702
401.97,-0.000148342930165725
401.97125,-0.00014875566782327198
401.9725,-0.00014913115138516
401.97375,-0.00014946686918211198
401.975,-0.00014976068401898
401.97625,-0.00015001084086527398
401.9775,-0.000150215961015782
401.97875,-0.00015037502710116998
401.98,-0.00015048735970848702
401.98125,-0.000150552593201477
401.9825,-0.000150570641160577
401.98375,-0.000150541673092642
401.985,-0.00015046608071028
401.98625,-0.00015034445850093702
401.9875,-0.000150177566535626
401.98875,-0.000149966318997589
401.99,-0.000149711752190789
401.99125,-0.000149415004988454
401.9925,-0.000149077296731722
401.99375,-0.000148699908108458
401.995,-0.00014828416956232102
401.99625,-0.000147831441542009
401.9975,-0.000147343118740802
401.99875,-0.000146820627626252
402.0,-0.000146265428129977
402.00125,-0.000145679026967536
402.0025,-0.000145062987828259
402.00375,-0.00014441894273499301
402.005,-0.000143748599313713
402.00625,-0.00014305374544295799
402.0075,-0.000142336246203114
402.00875,-0.000141598043695547
402.01,-0.000140841134671577
402.01125,-0.000140067566371421
402.0125,-0.000139279416453068
402.01375,-0.000138478777681169
402.015,-0.00013766774808601502
402.01625,-0.000136848417022581
402.0175,-0.000136022862149762
402.01875,-0.000135193138999766
402.02,-0.00013436127838776
402.02125,-0.000133529277271762
402.0225,-0.0001326990835628
402.02375,-0.000131872580695382
402.025,-0.000131051561198239
402.02625,-0.000130237696205343
402.0275,-0.00012943249731715698
402.02875,-0.00012863729006213002
402.03,-0.000127853167718305
402.03125,-0.000127080966205064
402.0325,-0.00012632124915496
402.03375,-0.00012557428627552202
402.035,-0.000124840059901062
402.03625,-0.000124118274844416
402.0375,-0.0001234083800485802
402.03875,-0.0001227095986282282
402.04,-0.00012202096440108551
402.04125,-0.0001213413619691575
402.0425,-0.0001206695643097568
402.04375,-0.0001200042763264064
402.045,-0.0001193441633095155
402.04625,-0.00011868788241691429
402.0475,-0.00011803410058419911
402.04875,-0.00011738150836493369
402.05,-0.0001167288199607088
402.05125,-0.0001160747793611277
402.0525,-0.0001154181348336597
402.05375,-0.00011475764560354511
402.055,-0.0001140920574136365
402.05625,-0.0001134200958442816
402.0575,-0.0001127404597832541
402.05875,-0.00011205182022571859
402.06,-0.0001113528336042681
402.06125,-0.0001106421560589955
402.0625,-0.0001099184614575722
402.06375,-0.0001091804842254263
402.065,-0.0001084270419058565
402.06625,-0.0001076570717301914
402.0675,-0.0001068696636979442
402.06875,-0.00010606408370694989
402.07,-0.0001052397855634806
402.07125,-0.00010439642917240739
402.0725,-0.00010353386815730691
402.07375,-0.00010265214873063
402.075,-0.00010175149040385421
402.07625,-0.000100832268167652
402.0775,-9.98949896330602e-05
402.07875,-9.89402741516287e-05
402.08,-9.796883480355061e-05
402.08125,-9.69814596817351e-05
402.0825,-9.59789965378294e-05
402.08375,-9.49623412921864e-05
402.085,-9.393243012278199e-05
402.08625,-9.28902238640839e-05
402.0875,-9.18367029869134e-05
402.08875,-9.07728563553038e-05
402.09,-8.969967107738821e-05
402.09125,-8.8618123023342e-05
402.0925,-8.752916874036635e-05
402.09375,-8.64337316497426e-05
402.095,-8.533269953193908e-05
402.09625,-8.422691506773926e-05
402.0975,-8.311717217738602e-05
402.09875,-8.200420821167694e-05
402.1,-8.088870843702123e-05
402.10125,-7.977130521138793e-05
402.1025,-7.865257788510512e-05
402.10375,-7.75330630085376e-05
402.105,-7.641326743359136e-05
402.10625,-7.529367282601597e-05
402.1075,-7.417476221157969e-05
402.10875,-7.305703678006692e-05
402.11,-7.194103820713122e-05
402.11125,-7.082737469904186e-05
402.1125,-6.971674509633052e-05
402.11375,-6.860996539737422e-05
402.115,-6.750798915291657e-05
402.11625,-6.641192890459113e-05
402.1175,-6.532307300442539e-05
402.11875,-6.424289577537179e-05
402.12,-6.31730629678799e-05
402.12125,-6.21154340175286e-05
402.1225,-6.107205329775309e-05
402.12375,-6.00451399816652e-05
402.125,-5.90370681830253e-05
402.12625,-5.80503415673551e-05
402.1275,-5.70875697612545e-05
402.12875,-5.61514267319063e-05
402.13,-5.5244617925813004e-05
402.13125,-5.43698366557703e-05
402.1325,-5.35297208060891e-05
402.13375,-5.27268070110529e-05
402.135,-5.1963482440620504e-05
402.13625,-5.12419425103372e-05
402.1375,-5.05641426304304e-05
402.13875,-4.99317694250573e-05
402.14,-4.93462010756443e-05
402.14125,-4.8808494347264103e-05
402.1425,-4.83193776950098e-05
402.14375,-4.7879251111257696e-05
402.145,-4.74882049488023e-05
402.14625,-4.71460502827794e-05
402.1475,-4.68523534953703e-05
402.14875,-4.66064769032187e-05
402.15,-4.6407625740602405e-05
402.15125,-4.62548863323376e-05
402.1525,-4.61472738694851e-05
402.15375,-4.60837580318536e-05
402.155,-4.60632974753801e-05
402.15625,-4.60848586334164e-05
402.1575,-4.61474304299541e-05
402.15875,-4.6250033667824895e-05
402.16,-4.63917262428887e-05
402.16125,-4.65715995092178e-05
402.1625,-4.6788774797287696e-05
402.16375,-4.7042391722180295e-05
402.165,-4.7331598124809404e-05
402.16625,-4.7655531650201e-05
402.1675,-4.80133083158599e-05
402.16875,-4.84040064292992e-05
402.17,-4.88266571997857e-05
402.17125,-4.9280239974414495e-05
402.1725,-4.97636925316062e-05
402.17375,-5.02759193310761e-05
402.175,-5.08158189883588e-05
402.17625,-5.13823159329365e-05
402.1775,-5.19743995258995e-05
402.17875,-5.2591160228076404e-05
402.18,-5.3231833489586003e-05
402.18125,-5.38958254435394e-05
402.1825,-5.4582732502783195e-05
402.18375,-5.52923449754489e-05
402.185,-5.60246218470644e-05
402.18625,-5.67796548521037e-05
402.1875,-5.75576005277606e-05
402.18875,-5.8358606358903097e-05
402.19,-5.91827139051179e-05
402.19125,-6.0029761336906995e-05
402.1925,-6.08992936661349e-05
402.19375,-6.17904714788014e-05
402.195,-6.27020069903837e-05
402.19625,-6.36321126238094e-05
402.1975,-6.457850475741271e-05
402.19875,-6.553840800173939e-05
402.2,-6.65086374645426e-05
402.20125,-6.748570491688941e-05
402.2025,-6.84659619724092e-05
402.20375,-6.94457705367483e-05
402.205,-7.04216788452435e-05
402.20625,-7.13905834088476e-05
402.2075,-7.23498622123931e-05
402.20875,-7.329745422117081e-05
402.21,-7.42319236620216e-05
402.21125,-7.515246849273819e-05
402.2125,-7.60589226408205e-05
402.21375,-7.69517599844865e-05
402.215,-7.78321009277934e-05
402.21625,-7.870173322283651e-05
402.2175,-7.956312573497091e-05
402.21875,-8.04194347161054e-05
402.22,-8.12744757250917e-05
402.22125,-8.213266013428859e-05
402.2225,-8.29988979513437e-05
402.22375,-8.387845794120599e-05
402.225,-8.477680602339011e-05
402.22625,-8.5699416183537e-05
402.2275,-8.66515702663455e-05
402.22875,-8.763813681994299e-05
402.23,-8.86633638948318e-05
402.23125,-8.97306795524375e-05
402.2325,-9.0842524024244e-05
402.23375,-9.20002312464233e-05
402.235,-9.32039639107471e-05
402.23625,-9.44527046035182e-05
402.2375,-9.57443088672042e-05
402.23875,-9.70755964133346e-05
402.24,-9.84424951333616e-05
402.24125,-9.98402215841059e-05
402.2425,-0.0001012634741225234
402.24375,-0.0001027066451667583
402.245,-0.0001041640040835534
402.24625,-0.0001056298614004732
402.2475,-0.00010709867047436361
402.24875,-0.00010856509650581411
402.25,-0.0001100240199540924
402.25125,-0.00011147053686319751
402.2525,-0.0001128999391292379
402.25375,-0.0001143077020592264
402.255,-0.00011568948794113701
402.25625,-0.0001170411584048407
402.2575,-0.0001183587994634448
402.25875,-0.0001196387380844591
402.26,-0.0001208775496802604
402.26125,-0.0001220720589274714
402.2625,-0.00012321932134501048
402.26375,-0.0001243166095208561
402.265,-0.00012536139578774909
402.26625,-0.0001263513528882709
402.2675,-0.0001272843678798377
402.26875,-0.000128158572320167
402.27,-0.0001289723821737354
402.27125,-0.0001297245304596263
402.2725,-0.0001304140817909378
402.27375,-0.0001310404215258886
402.275,-0.0001316032053703918
402.27625,-0.00013210227702186732
402.2775,-0.00013253755929387029
402.27875,-0.0001329089448111578
402.28,-0.00013321618287465248
402.28125,-0.0001334588071360477
402.2825,-0.00013363609793167128
402.28375,-0.00013374708516541672
402.285,-0.0001337905946006198
402.28625,-0.0001337653194009003
402.2875,-0.00013366990852996312
402.28875,-0.0001335030510105425
402.29,-0.00013326354575256562
402.29125,-0.0001329503494107588
402.2925,-0.0001325625974017876
402.29375,-0.0001320996090011172
402.295,-0.00013156087464964188
402.29625,-0.00013094603856017358
402.2975,-0.0001302548908839164
402.29875,-0.0001294873661669284
402.3,-0.000128643546866666
402.30125,-0.0001277236935688075
402.3025,-0.0001267282676343612
402.30375,-0.0001256579700873004
402.305,-0.0001245137694927564
402.30625,-0.00012329693610596
402.3075,-0.0001220090590319236
402.30875,-0.00012065206535591481
402.31,-0.00011922822377466819
402.31125,-0.00011774014301823459
402.3125,-0.000116190760322358
402.31375,-0.00011458331971120651
402.315,-0.000112921339010326
402.31625,-0.00011120856747966239
402.3175,-0.00010944892568656279
402.31875,-0.0001076464364886381
402.32,-0.0001058051467065057
402.32125,-0.0001039290419463402
402.3225,-0.0001020219603122634
402.32375,-0.0001000875144385579
402.325,-9.81290260527481e-05
402.32625,-9.61494787795e-05
402.3275,-9.41514953444045e-05
402.32875,-9.213733818358e-05
402.33,-9.010893389814179e-05
402.33125,-8.806792001050861e-05
402.3325,-8.60157012185406e-05
402.33375,-8.39535219305222e-05
402.335,-8.18825314749452e-05
402.33625,-7.98038529511137e-05
402.3375,-7.77186375785377e-05
402.33875,-7.56281070681219e-05
402.34,-7.35335834651564e-05
402.34125,-7.143650247112791e-05
402.3425,-6.93384177573838e-05
402.34375,-6.72409890306825e-05
402.345,-6.514597452669201e-05
402.34625,-6.305521312549051e-05
402.3475,-6.09706121150647e-05
402.34875,-5.889414330491e-05
402.35,-5.68278369976897e-05
402.35125,-5.47737939649914e-05
402.3525,-5.2734192431151804e-05
402.35375,-5.0711303233131804e-05
402.355,-4.87075060124166e-05
402.35625,-4.6725293032880896e-05
402.3575,-4.47672786026428e-05
402.35875,-4.2836188266799504e-05
402.36,-4.09348418721069e-05
402.36125,-3.90661249085632e-05
402.3625,-3.72329483208654e-05
402.36375,-3.54381976598124e-05
402.365,-3.3684688177656e-05
402.36625,-3.19751018203584e-05
402.3675,-3.03119461188784e-05
402.36875,-2.86975122364357e-05
402.37,-2.71338433047774e-05
402.37125,-2.5622721352487298e-05
402.3725,-2.4165662569285e-05
402.37375,-2.27639242243631e-05
402.375,-2.14185193696916e-05
402.37625,-2.01302368153255e-05
402.3775,-1.88996570516547e-05
402.37875,-1.7727176115619e-05
402.38,-1.66130104448481e-05
402.38125,-1.55572142557653e-05
402.3825,-1.45596804876209e-05
402.38375,-1.36201491035318e-05
402.385,-1.27382054804696e-05
402.38625,-1.19132866543286e-05
402.3875,-1.11446897530404e-05
402.38875,-1.0431577634790201e-05
402.39,-9.77299232638e-06
402.39125,-9.1678712430869e-06
402.3925,-8.615057684669e-06
402.39375,-8.113319932149e-06
402.395,-7.661363224999001e-06
402.39625,-7.257839806681e-06
402.3975,-6.901351537106001e-06
402.39875,-6.5904511179630005e-06
402.4,-6.323630458698e-06
402.40125,-6.099311258525e-06
402.4025,-5.915826348637e-06
402.40375,-5.771400694894999e-06
402.405,-5.66413846496e-06
402.40625,-5.5920093297689995e-06
402.4075,-5.552848616537e-06
402.40875,-5.5443630090240004e-06
402.41,-5.5641478544419995e-06
402.41125,-5.60972023299e-06
402.4125,-5.678553661302e-06
402.41375,-5.768130061412e-06
402.415,-5.8759902792529996e-06
402.41625,-5.999789624991e-06
402.4175,-6.137350907218001e-06
402.41875,-6.286711304632999e-06
402.42,-6.446157890701e-06
402.42125,-6.614252818665e-06
402.4225,-6.789843035592e-06
402.42375,-6.9720537327950006e-06
402.425,-7.160278204352e-06
402.42625,-7.354151608806999e-06
402.4275,-7.553531271551e-06
402.42875,-7.758474998447001e-06
402.43,-7.969231885558999e-06
402.43125,-8.186243812944e-06
402.4325,-8.410154430764999e-06
402.43375,-8.641824019806e-06
402.435,-8.882345621546e-06
402.43625,-9.133047363116002e-06
402.4375,-9.395479643682001e-06
402.43875,-9.671378043348e-06
402.44,-9.96260135003e-06
402.44125,-1.0271051859261001e-05
402.4425,-1.0598579615502e-05
402.44375,-1.0946892641503e-05
402.445,-1.1317473655921e-05
402.44625,-1.1711520613854e-05
402.4475,-1.2129916123391e-05
402.44875,-1.2573215161898999e-05
402.45,-1.3041657777911e-05
402.45125,-1.3535193834539999e-05
402.4525,-1.4053496247405e-05
402.45375,-1.4595976536154e-05
402.455,-1.5161779221731e-05
402.45625,-1.5749760632558e-05
402.4575,-1.635846426582e-05
402.45875,-1.6986088520046998e-05
402.46,-1.7630468484081e-05
402.46125,-1.8289074939539e-05
402.4625,-1.8959035644757e-05
402.46375,-1.9637185461183e-05
402.465,-2.0320139225143e-05
402.46625,-2.1004379683872e-05
402.4675,-2.1686349092699e-05
402.46875,-2.2362550529322e-05
402.47,-2.3029627025038e-05
402.47125,-2.3684439902955e-05
402.4725,-2.4324116387027e-05
402.47375,-2.4946095920037e-05
402.475,-2.5548151323374e-05
402.47625,-2.6128408349745e-05
402.4775,-2.6685350463737e-05
402.47875,-2.7217823264304e-05
402.48,-2.7725032189188e-05
402.48125,-2.8206539104295e-05
402.4825,-2.8662254561071e-05
402.48375,-2.9092425422855e-05
402.485,-2.9497612652254e-05
402.48625,-2.9878666628506e-05
402.4875,-3.0236687942842998e-05
402.48875,-3.0572977250822e-05
402.49,-3.0888983726609e-05
402.49125,-3.1186237296196e-05
402.4925,-3.1466284526541e-05
402.49375,-3.1730625071607e-05
402.495,-3.19806454833e-05
402.49625,-3.2217577207318997e-05
402.4975,-3.24424557079e-05
402.49875,-3.2656102682467e-05
402.5,-3.2859123902204e-05
402.50125,-3.3051924006516e-05
402.5025,-3.3234741594433e-05
402.50375,-3.3407691587896e-05
402.505,-3.3570824624993004e-05
402.50625,-3.3724190423128e-05
402.5075,-3.3867889622098e-05
402.50875,-3.4002136652203e-05
402.51,-3.4127299172349004e-05
402.51125,-3.4243917110178e-05
402.5125,-3.4352709140321e-05
402.51375,-3.4454553474777e-05
402.515,-3.4550451601474e-05
402.51625,-3.4641468382015996e-05
402.5175,-3.4728673783691e-05
402.51875,-3.4813067684687004e-05
402.52,-3.4895513566528e-05
402.52125,-3.4976679131728e-05
402.5225,-3.5056988085596e-05
402.52375,-3.5136593571181e-05
402.525,-3.5215365979304995e-05
402.52625,-3.5292903753645997e-05
402.5275,-3.5368555516825e-05
402.52875,-3.5441463699478e-05
402.53,-3.5510602211241e-05
402.53125,-3.5574834275681994e-05
402.5325,-3.563295582309e-05
402.53375,-3.5683740903169e-05
402.535,-3.5725974458552e-05
402.53625,-3.5758484366227e-05
402.5375,-3.5780153187767e-05
402.53875,-3.5789930926452e-05
402.54,-3.5786845778261005e-05
402.54125,-3.5769999691722005e-05
402.5425,-3.5738579527654e-05
402.54375,-3.5691863061795e-05
402.545,-3.5629230850314004e-05
402.54625,-3.5550185905194e-05
402.5475,-3.5454371840526004e-05
402.54875,-3.5341596846670996e-05
402.55,-3.5211846993359e-05
402.55125,-3.5065291631672e-05
402.5525,-3.4902282534069e-05
402.55375,-3.472332581542e-05
402.555,-3.4529050742141e-05
402.55625,-3.4320153276505e-05
402.5575,-3.4097339534160996e-05
402.55875,-3.3861267746908e-05
402.56,-3.3612495448726e-05
402.56125,-3.3351438779031e-05
402.5625,-3.3078354521134e-05
402.56375,-3.2793340615832e-05
402.565,-3.2496351254097e-05
402.56625,-3.2187230805815e-05
402.5675,-3.1865748538580004e-05
402.56875,-3.1531641493548e-05
402.57,-3.118464286138e-05
402.57125,-3.0824509910321e-05
402.5725,-3.0451042280445997e-05
402.57375,-3.0064096434058e-05
402.575,-2.9663603643255e-05
402.57625,-2.9249591203545e-05
402.5775,-2.8822222349467e-05
402.57875,-2.8381838425044e-05
402.58,-2.7929013999965e-05
402.58125,-2.7464615433348997e-05
402.5825,-2.6989839920988e-05
402.58375,-2.6506247452017e-05
402.585,-2.6015747514971997e-05
402.58625,-2.5520556599281e-05
402.5875,-2.5023108987306e-05
402.58875,-2.4525912482982003e-05
402.59,-2.4031384241317e-05
402.59125,-2.3541645431844998e-05
402.5925,-2.3058304070261e-05
402.59375,-2.258224449437e-05
402.595,-2.2113429482507e-05
402.59625,-2.1650742529517e-05
402.5975,-2.1191873569373e-05
402.59875,-2.0733270432461e-05
402.6,-2.0270160019559998e-05
402.60125,-1.9796629546445002e-05
402.6025,-1.9305785128123e-05
402.60375,-1.878996076558e-05
402.605,-1.8240978523974002e-05
402.60625,-1.7650440577132e-05
402.6075,-1.7010040840192e-05
402.60875,-1.6311870853193e-05
402.61,-1.5548725820391e-05
402.61125,-1.4714375289051e-05
402.6125,-1.3803801500449001e-05
402.61375,-1.2813389922897999e-05
402.615,-1.1741066099598e-05
402.61625,-1.0586364724232e-05
402.6175,-9.350435796334e-06
402.61875,-8.03597567322e-06
402.62,-6.6470921619409995e-06
402.62125,-5.189111703110999e-06
402.6225,-3.668340186686e-06
402.62375,-2.091796302286e-06
402.625,-4.66941914803e-07
402.62625,1.198567634286e-06
402.6275,2.897098109137e-06
402.62875,4.621192513178e-06
402.63,6.363675289072e-06
402.63125,8.117690549689e-06
402.6325,9.876697419172e-06
402.63375,1.163443132152e-05
402.635,1.3384849644874999e-05
402.63625,1.5122082018482e-05
402.6375,1.6840400538289003e-05
402.63875,1.8534209858696e-05
402.64,2.0198075163363e-05
402.64125,2.1826766256830997e-05
402.6425,2.3415318733101e-05
402.64375,2.4959105750354e-05
402.645,2.6453887234928e-05
402.64625,2.7895855507715e-05
402.6475,2.9281657273043e-05
402.64875,3.0608381886052006e-05
402.65,3.187354134461e-05
402.65125,3.3075031584649004e-05
402.6525,3.4211090476886e-05
402.65375,3.5280259033815e-05
402.655,3.6281353967857e-05
402.65625,3.7213450504621e-05
402.6575,3.8075889526201e-05
402.65875,3.8868277393459996e-05
402.66,3.9590518102384005e-05
402.66125,4.0242824235453996e-05
402.6625,4.0825730978156e-05
402.66375,4.134010172965e-05
402.665,4.1787109385667e-05
402.66625,4.2168217752656e-05
402.6675,4.2485133379186e-05
402.66875,4.2739755687551e-05
402.67,4.2934123738544e-05
402.67125,4.3070350127255e-05
402.6725,4.3150563316809e-05
402.67375,4.3176850492903e-05
402.675,4.3151203581033e-05
402.67625,4.3075472814328004e-05
402.6775,4.2951322966952e-05
402.67875,4.2780198957085e-05
402.68,4.2563291307549005e-05
402.68125,4.2301512830194e-05
402.6825,4.1995488405219005e-05
402.68375,4.1645538744545996e-05
402.685,4.1251698082452e-05
402.68625,4.0813727418526005e-05
402.6875,4.0331155849029995e-05
402.68875,3.980332209161e-05
402.69,3.9229443938304e-05
402.69125,3.8608679504627005e-05
402.6925,3.7940203258586e-05
402.69375,3.7223275828393e-05
402.695,3.6457308775682005e-05
402.69625,3.5641921176124996e-05
402.6975,3.4776985660388e-05
402.69875,3.3862661348433e-05
402.7,3.2899423828349e-05
402.70125,3.1888078419813995e-05
402.7025,3.0829777431451e-05
402.70375,2.9726033188286e-05
402.705,2.8578733002469e-05
402.70625,2.7390153738394e-05
402.7075,2.6162985588263002e-05
402.70875,2.4900346739054002e-05
402.71,2.3605806610831e-05
402.71125,2.2283393740258002e-05
402.7125,2.0937601739173e-05
402.71375,1.9573378061125002e-05
402.715,1.819609848278e-05
402.71625,1.6811528658164e-05
402.7175,1.5425762710786e-05
402.71875,1.404515532369e-05
402.72,1.2676236313567e-05
402.72125,1.1325611683003e-05
402.7225,9.999865252020999e-06
402.72375,8.705458370761e-06
402.725,7.448613605557e-06
402.72625,6.2352150135049995e-06
402.7275,5.070711098926e-06
402.72875,3.960018867927e-06
402.73,2.907442497988e-06
402.73125,1.916609262345e-06
402.7325,9.90406094215e-07
402.73375,1.3094902866300002e-07
402.735,-6.60449376692e-07
402.73625,-1.383283351977e-06
402.7375,-2.037852801238e-06
402.73875,-2.62524647182e-06
402.74,-3.147311080959e-06
402.74125,-3.606614197056e-06
402.7425,-4.006391425571e-06
402.74375,-4.350489609605e-06
402.745,-4.643293426431e-06
402.74625,-4.889653280938e-06
402.7475,-5.094795514977e-06
402.74875,-5.264234192549e-06
402.75,-5.403679152784e-06
402.75125,-5.518946491005e-06
402.7525,-5.6158679687980005e-06
402.75375,-5.7002108178219996e-06
402.755,-5.777602475545e-06
402.75625,-5.853464348610999e-06
402.7575,-5.932947917418e-06
402.75875,-6.020884269806e-06
402.76,-6.121736886506e-06
402.76125,-6.239555419118e-06
402.7625,-6.377944127085e-06
402.76375,-6.540031834708e-06
402.765,-6.728451984427e-06
402.76625,-6.94533441346e-06
402.7675,-7.1923085866450005e-06
402.76875,-7.470518368528e-06
402.77,-7.780648621524e-06
402.77125,-8.122961179933e-06
402.7725,-8.497340462333e-06
402.77375,-8.903342096817e-06
402.775,-9.340243910703001e-06
402.77625,-9.807099031202e-06
402.7775,-1.0302787050115e-05
402.77875,-1.0826059365998e-05
402.78,-1.1375579381848e-05
402.78125,-1.1949967697911e-05
402.7825,-1.2547827281084e-05
402.78375,-1.3167771903374999e-05
402.785,-1.3808450710443999e-05
402.78625,-1.4468557515144e-05
402.7875,-1.5146846825983e-05
402.78875,-1.5842131638428e-05
402.79,-1.6553285456989e-05
402.79125,-1.7279240557054997e-05
402.7925,-1.8018977245420002e-05
402.79375,-1.8771513830498e-05
402.795,-1.9535892809184e-05
402.79625,-2.0311171318373e-05
402.7975,-2.1096399928091e-05
402.79875,-2.1890608622235e-05
402.8,-2.2692793336952002e-05
402.80125,-2.3501892986610002e-05
402.8025,-2.4316782341474e-05
402.80375,-2.5136243712059998e-05
402.805,-2.5958975561371e-05
402.80625,-2.6783557763968998e-05
402.8075,-2.760846014513e-05
402.80875,-2.8432037331149e-05
402.81,-2.9252524747889e-05
402.81125,-3.0068054060713e-05
402.8125,-3.0876663916851e-05
402.81375,-3.1676321519249e-05
402.815,-3.246495731394e-05
402.81625,-3.3240486570896e-05
402.8175,-3.4000859978394004e-05
402.81875,-3.4744095913803e-05
402.82,-3.5468325301774e-05
402.82125,-3.6171834042785e-05
402.8225,-3.6853100350955e-05
402.82375,-3.7510830514073e-05
402.825,-3.8143982689811005e-05
402.82625,-3.8751788340967e-05
402.8275,-3.9333755540751996e-05
402.82875,-3.9889662989977e-05
402.83,-4.0419543245101e-05
402.83125,-4.0923646105055e-05
402.8325,-4.1402400971779e-05
402.83375,-4.1856358482422004e-05
402.835,-4.2286147636217e-05
402.83625,-4.2692406789927e-05
402.8375,-4.3075743006979e-05
402.83875,-4.3436685543227e-05
402.84,-4.3775657263436e-05
402.84125,-4.4092960617515e-05
402.8425,-4.4388772973558996e-05
402.84375,-4.4663161927787e-05
402.845,-4.4916103595432e-05
402.84625,-4.5147513505654997e-05
402.8475,-4.5357280002565004e-05
402.84875,-4.5545288917396e-05
402.85,-4.5711455414896004e-05
402.85125,-4.5855742493935e-05
402.8525,-4.5978178219356e-05
402.85375,-4.6078878068035e-05
402.855,-4.6158060573134e-05
402.85625,-4.6216070106457e-05
402.8575,-4.6253406027912e-05
402.85875,-4.627074043298e-05
402.86,-4.6268946043251e-05
402.86125,-4.6249094616954e-05
402.8625,-4.6212445270559e-05
402.86375,-4.6160411844562e-05
402.865,-4.6094484500378e-05
402.86625,-4.6016171263616e-05
402.8675,-4.5926877412532e-05
402.86875,-4.5827812421762e-05
402.87,-4.5719911907215e-05
402.87125,-4.5603771400929004e-05
402.8725,-4.547964015667e-05
402.87375,-4.5347463142072e-05
402.875,-4.5206984037081e-05
402.87625,-4.5057898000574e-05
402.8775,-4.4900037468144e-05
402.87875,-4.4733565611120996e-05
402.88,-4.4559158953144e-05
402.88125,-4.4378130631531004e-05
402.8825,-4.4192503033842e-05
402.88375,-4.4004988300895e-05
402.885,-4.3818894493391e-05
402.88625,-4.363794807209e-05
402.8875,-4.3466064908405e-05
402.88875,-4.330708429912e-05
402.89,-4.3164502060918e-05
402.89125,-4.3041223082499e-05
402.8925,-4.2939374481224e-05
402.89375,-4.2860186608368006e-05
402.895,-4.2804000056301e-05
402.89625,-4.277036051477e-05
402.8975,-4.2758258073628995e-05
402.89875,-4.2766426549954e-05
402.9,-4.2793691258558e-05
402.90125,-4.2839280477763005e-05
402.9025,-4.2903006111296005e-05
402.90375,-4.2985292305318e-05
402.905,-4.3086999852678e-05
402.90625,-4.3209073661416e-05
402.9075,-4.3352126862740996e-05
402.90875,-4.3516017674414e-05
402.91,-4.3699563928663995e-05
402.91125,-4.3900457544453e-05
402.9125,-4.4115388957914996e-05
402.91375,-4.4340385141716004e-05
402.915,-4.4571256822862e-05
402.91625,-4.4804045805634005e-05
402.9175,-4.5035425878547e-05
402.91875,-4.5262903283224e-05
402.92,-4.5484852176518994e-05
402.92125,-4.5700364387193006e-05
402.9225,-4.5908983454587e-05
402.92375,-4.6110395053624e-05
402.925,-4.6304145105483e-05
402.92625,-4.6489469666088e-05
402.9275,-4.6665242305394e-05
402.92875,-4.6830061139335e-05
402.93,-4.6982442120207996e-05
402.93125,-4.712108158232e-05
402.9325,-4.7245141011682e-05
402.93375,-4.7354459135562e-05
402.935,-4.7449672041679e-05
402.93625,-4.7532191993807e-05
402.9375,-4.760404095768e-05
402.93875,-4.766758857515e-05
402.94,-4.7725255043869e-05
402.94125,-4.7779236477695e-05
402.9425,-4.7831305044172996e-05
402.94375,-4.7882707926293e-05
402.945,-4.793416785671e-05
402.94625,-4.7985948663371995e-05
402.9475,-4.8037995728614004e-05
402.94875,-4.8090115485698e-05
402.95,-4.8142207604883e-05
402.95125,-4.819452030518e-05
402.9525,-4.8247948136066004e-05
402.95375,-4.8304307572249e-05
402.955,-4.8366555796558995e-05
402.95625,-4.8438808408344e-05
402.9575,-4.8526065459614e-05
402.95875,-4.8633558964741e-05
402.96,-4.8765834472055e-05
402.96125,-4.8925788200335e-05
402.9625,-4.9113956651082e-05
402.96375,-4.9328249754786005e-05
402.965,-4.9564151813209e-05
402.96625,-4.9815287803268003e-05
402.9675,-5.0074198320578e-05
402.96875,-5.03332311826e-05
402.97,-5.0585500171322e-05
402.97125,-5.0825931015680005e-05
402.9725,-5.1052241400278e-05
402.97375,-5.1265598344151e-05
402.975,-5.1470658164402e-05
402.97625,-5.1674918893582e-05
402.9775,-5.1887519765353e-05
402.97875,-5.2117732968007e-05
402.98,-5.2373610603194e-05
402.98125,-5.2661219629686e-05
402.9825,-5.2984645691345e-05
402.98375,-5.3346579693445e-05
402.985,-5.3749188244342995e-05
402.98625,-5.4195124405053e-05
402.9875,-5.4688687229279996e-05
402.98875,-5.5236937392524e-05
402.99,-5.585056063607e-05
402.99125,-5.6544233906853e-05
402.9925,-5.7335772289495e-05
402.99375,-5.8242990437217e-05
402.995,-5.9278495606439e-05
402.99625,-6.0444783194121006e-05
402.9975,-6.173298711604e-05
402.99875,-6.3126066170737e-05
403.0,-6.460404867036e-05
403.00125,-6.6148435812457e-05
403.0025,-6.7744477352863e-05
403.00375,-6.9381590435599e-05
403.005,-7.1052777334119e-05
403.00625,-7.2753772748391e-05
403.0075,-7.448229438004699e-05
403.00875,-7.6237501732762e-05
403.01,-7.8019664933808e-05
403.01125,-7.9830020689549e-05
403.0125,-8.1670816102504e-05
403.01375,-8.3545445588144e-05
403.015,-8.545850212971699e-05
403.01625,-8.7415412210153e-05
403.0175,-8.9421446957494e-05
403.01875,-9.1480225997113e-05
403.02,-9.3592229355194e-05
403.02125,-9.5754015112464e-05
403.0225,-9.7958472425821e-05
403.02375,-0.00010019590381211
403.025,-0.000102455347941945
403.02625,-0.00010472561227280201
403.0275,-0.000106995841898596
403.02875,-0.00010925570511447401
403.03,-0.000111495398528544
403.03125,-0.000113705628322492
403.0325,-0.000115877645861453
403.03375,-0.000118003399733545
403.035,-0.000120075767219414
403.03625,-0.00012208889687225999
403.0375,-0.000124038585818707
403.03875,-0.000125922599230519
403.04,-0.000127740737016543
403.04125,-0.00012949445381376802
403.0425,-0.000131185923366005
403.04375,-0.000132816736129532
403.045,-0.000134386632856461
403.04625,-0.000135892753917774
403.0475,-0.000137329620708319
403.04875,-0.000138689731245159
403.05,-0.000139964444969325
403.05125,-0.000141144828150101
403.0525,-0.000142222295490551
403.05375,-0.00014318903859338999
403.055,-0.00014403830439653698
403.05625,-0.00014476461260817502
403.0575,-0.000145363940981251
403.05875,-0.000145833838167219
403.06,-0.000146173438568893
403.06125,-0.000146383328912024
403.0625,-0.00014646532268569
403.06375,-0.00014642219297153
403.065,-0.00014625745823236802
403.06625,-0.000145975236910484
403.0675,-0.000145580178185998
403.06875,-0.00014507742838539898
403.07,-0.000144472617040338
403.07125,-0.000143771790076471
403.0725,-0.000142981344052406
403.07375,-0.000142107878598452
403.075,-0.000141158080835382
403.07625,-0.000140138573893052
403.0775,-0.000139055814669095
403.07875,-0.00013791601135768899
403.08,-0.00013672508718856198
403.08125,-0.000135488668026174
403.0825,-0.00013421207689907902
403.08375,-0.000132900345709393
403.085,-0.00013155818995225498
403.08625,-0.000130189994055248
403.0875,-0.000128799790667781
403.08875,-0.000127391245820448
403.09,-0.000125967670764438
403.09125,-0.000124532066071061
403.0925,-0.000123087207161411
403.09375,-0.000121635775656172
403.095,-0.00012018053428547799
403.09625,-0.00011872452872869499
403.0975,-0.000117271318204026
403.09875,-0.00011582518144771999
403.1,-0.000114391283322818
403.10125,-0.00011297576136746
403.1025,-0.00011158568564284699
403.10375,-0.000110228875001189
403.105,-0.00010891355167405399
403.10625,-0.000107647820031598
403.1075,-0.000106439034843301
403.10875,-0.00010529304370046901
403.11,-0.00010421343800091401
403.11125,-0.000103200850015641
403.1125,-0.000102252400267278
403.11375,-0.00010136138162954599
403.115,-0.00010051722211676999
403.11625,-9.9705786699455e-05
403.1175,-9.8909981710607e-05
403.11875,-9.8110652945967e-05
403.12,-9.7287688392348e-05
403.12125,-9.6421219078805e-05
403.1225,-9.5492820137813e-05
403.12375,-9.4486591022153e-05
403.125,-9.3390017523575e-05
403.12625,-9.2194552999709e-05
403.1275,-9.089587750082499e-05
403.12875,-8.9493844403019e-05
403.13,-8.7992147562273e-05
403.13125,-8.6397771436436e-05
403.1325,-8.4720299551736e-05
403.13375,-8.297116875688801e-05
403.135,-8.116292688933699e-05
403.13625,-7.930857245365e-05
403.1375,-7.7420998955684e-05
403.13875,-7.551257859198e-05
403.14,-7.359487494862301e-05
403.14125,-7.1678482731052e-05
403.1425,-6.977296930443299e-05
403.14375,-6.7886888005621e-05
403.145,-6.6027843679168e-05
403.14625,-6.4202579596227e-05
403.1475,-6.2417076030701e-05
403.14875,-6.0676642248267e-05
403.15,-5.8986001442231e-05
403.15125,-5.7349363942274005e-05
403.1525,-5.5770496993257e-05
403.15375,-5.425278020914e-05
403.155,-5.27992672079962e-05
403.15625,-5.1412731148812896e-05
403.1575,-5.0095714086579704e-05
403.15875,-4.88505605288465e-05
403.16,-4.7679448577703305e-05
403.16125,-4.65844042248619e-05
403.1625,-4.55673072904079e-05
403.16375,-4.4629877874666396e-05
403.165,-4.3773647182646e-05
403.16625,-4.29999022945962e-05
403.1675,-4.23095891153521e-05
403.16875,-4.1703179711338804e-05
403.17,-4.1180486585255e-05
403.17125,-4.0740421855612e-05
403.1725,-4.03807233323826e-05
403.17375,-4.00976567099691e-05
403.175,-3.98857329536428e-05
403.17625,-3.97374806514191e-05
403.1775,-3.96433217921574e-05
403.17875,-3.9591584802512304e-05
403.18,-3.9568691251242496e-05
403.18125,-3.95595248563957e-05
403.1825,-3.95479635269398e-05
403.18375,-3.95175421546655e-05
403.185,-3.94521839263411e-05
403.18625,-3.933694066549754e-05
403.1875,-3.915865936331026e-05
403.18875,-3.8906526087259656e-05
403.19,-3.8572443832224346e-05
403.19125,-3.8151216599603705e-05
403.1925,-3.76405452358419e-05
403.19375,-3.70408462856072e-05
403.195,-3.63549190126191e-05
403.19625,-3.5587503670052995e-05
403.1975,-3.47447591782673e-05
403.19875,-3.3833722682627696e-05
403.2,-3.28617844501043e-05
403.20125,-3.1836238299340694e-05
403.2025,-3.0763936711890105e-05
403.20375,-2.9651083267304203e-05
403.205,-2.8503167431853702e-05
403.20625,-2.73250259806745e-05
403.2075,-2.6121009198297698e-05
403.20875,-2.4895195284547398e-05
403.21,-2.3651624671981098e-05
403.21125,-2.23944983780377e-05
403.2125,-2.11283151791059e-05
403.21375,-1.9857938603733398e-05
403.215,-1.85885856590795e-05
403.21625,-1.73257533226614e-05
403.2175,-1.60751139133401e-05
403.21875,-1.48423942474164e-05
403.22,-1.3633271465647199e-05
403.22125,-1.2453301334984801e-05
403.2225,-1.13078879828905e-05
403.22375,-1.0202297466101e-05
403.225,-9.1417006830246e-06
403.22625,-8.131238920645499e-06
403.2275,-7.1760874293371e-06
403.22875,-6.2815086884692e-06
403.23,-5.4528771920932e-06
403.23125,-4.6956810506274e-06
403.2325,-4.015483002057e-06
403.23375,-3.417870388321e-06
403.235,-2.9083722840349996e-06
403.23625,-2.492381038981e-06
403.2375,-2.175068973702e-06
403.23875,-1.961311847478e-06
403.24,-1.8556253378820001e-06
403.24125,-1.862113414733e-06
403.2425,-1.984434272966e-06
403.24375,-2.225774047408e-06
403.245,-2.58883728001e-06
403.24625,-3.075839602891e-06
403.2475,-3.688506550004e-06
403.24875,-4.428077111047e-06
403.25,-5.295300734508e-06
403.25125,-6.290431188156e-06
403.2525,-7.413217642157e-06
403.25375,-8.662885064621999e-06
403.255,-1.0038108956861001e-05
403.25625,-1.1536988172726e-05
403.2575,-1.3157016129337999e-05
403.25875,-1.4895055182387e-05
403.26,-1.6747324106845e-05
403.26125,-1.8709398001631e-05
403.2625,-2.077622529855e-05
403.26375,-2.2942170387567e-05
403.265,-2.5201073003406998e-05
403.26625,-2.7546327160502997e-05
403.2675,-2.9970974206254e-05
403.26875,-3.2467802279546e-05
403.27,-3.5029447976454e-05
403.27125,-3.7648489431045004e-05
403.2725,-4.0317531684233e-05
403.27375,-4.3029276350620004e-05
403.275,-4.5776577301333e-05
403.27625,-4.8552483261834e-05
403.2775,-5.1350272349746e-05
403.27875,-5.416348028469e-05
403.28,-5.6985926108148e-05
403.28125,-5.9811739440345e-05
403.2825,-6.2635390084133e-05
403.28375,-6.5451708969833e-05
403.285,-6.825591907205299e-05
403.28625,-7.1043648665433e-05
403.2875,-7.381093585131601e-05
403.28875,-7.6554226259426e-05
403.29,-7.9270351892521e-05
403.29125,-8.195649913511399e-05
403.2925,-8.461017083526101e-05
403.29375,-8.7229130298408e-05
403.295,-8.9811360721301e-05
403.29625,-9.2355009895838e-05
403.2975,-9.4858353266786e-05
403.29875,-9.7319754320217e-05
403.3,-9.9737652985582e-05
403.30125,-0.000102110544934285
403.3025,-0.00010443699501175
403.30375,-0.000106715639244904
403.305,-0.000108945213575186
403.30625,-0.00011112457345809201
403.3075,-0.00011325272126137
403.30875,-0.00011532882641296599
403.31,-0.00011735224297880801
403.31125,-0.000119322520000498
403.3125,-0.000121239401932969
403.31375,-0.000123102827322125
403.315,-0.000124912920232486
403.31625,-0.00012666997858483701
403.3175,-0.000128374458683886
403.31875,-0.000130026960345976
403.32,-0.00013162819656683798
403.32125,-0.000133178969389527
403.3225,-0.000134680126562524
403.32375,-0.00013613251770811899
403.325,-0.000137536940851128
403.32625,-0.000138894091277945
403.3275,-0.000140204514335941
403.32875,-0.00014146857263317602
403.33,-0.00014268642617831299
403.33125,-0.000143858042660693
403.3325,-0.000144983224060415
403.33375,-0.0001460616582883609
403.335,-0.0001470929849460968
403.33625,-0.0001480768731856011
403.3375,-0.0001490130976288656
403.33875,-0.0001499016084773909
403.34,-0.0001507425876116896
403.34125,-0.000151536485650877
403.3425,-0.00015228403766245872
403.34375,-0.00015298626243237252
403.345,-0.0001536444370653155
403.34625,-0.00015426006550534911
403.3475,-0.0001548348328267268
403.34875,-0.0001553705579648591
403.35,-0.0001558691426373197
403.35125,-0.0001563325253248106
403.3525,-0.0001567626398320165
403.35375,-0.000157161372398284
403.355,-0.00015753052856813462
403.35625,-0.0001578718017916079
403.3575,-0.000158186741464472
403.35875,-0.00015847672985836258
403.36,-0.0001587429560108882
403.36125,-0.0001589863915257675
403.3625,-0.00015920777815305962
403.36375,-0.00015940761157950918
403.365,-0.0001595861357490429
403.36625,-0.0001597433341634102
403.3675,-0.0001598789406230061
403.36875,-0.000159992441877826
403.37,-0.0001600830876585218
403.37125,-0.0001601499066375364
403.3725,-0.0001601917227702434
403.37375,-0.0001602071689660284
403.375,-0.0001601947069392485


==> Data/SingleTruck/processed-Force_tire_1.dat <==
T,value
400.001,0.00018903309744327368
400.003,0.0001865071581927039
400.004,0.0001885923406570711
400.005,0.0001928335374324114
400.006,0.00019820122840864932
400.008,0.00020469880632132702
400.009,0.0002130887976206545
400.01,0.00022415876369278448
400.011,0.0002372060297478461
400.0125,0.0002797188269265039
400.01375,0.0002998505866461496
400.015,0.0002898086684428503
400.01625,0.00027413829367091197
400.0175,0.0002608416231102298
400.01875,0.0002512517135501971
400.02,0.00024420965408217547
400.02125,0.0002385086701228629
400.0225,0.0002340187650743901
400.02375,0.00023145909099055758
400.025,0.0002314276402064366
400.02625,0.0002332409365671708
400.0275,0.0002349274000739547
400.02875,0.0002346347310122588
400.03,0.00023170510106594068
400.03125,0.0002267438334765946
400.0325,0.0002209853908424454
400.03375,0.0002155548602767129
400.035,0.0002110844313101087
400.03625,0.0002077015154187051
400.0375,0.00020519490912724269
400.03875,0.0002032222379270123
400.04,0.0002014803394333192
400.04125,0.0001997861953059816
400.0425,0.0001980658058783696
400.04375,0.0001962980048224898
400.045,0.00019445266589316568
400.04625,0.0001924193226152476
400.0475,0.0001899438802244468
400.04875,0.0001866558223657713
400.05,0.0001822248264884157
400.05125,0.0001765537524228236
400.0525,0.0001698745497636303
400.05375,0.0001627070557821406
400.055,0.0001557433724107669
400.05625,0.00014971687203453352
400.0575,0.0001452105059403609
400.05875,0.0001423403769484232
400.06,0.00014049010848613642
400.06125,0.0001384603088027477
400.0625,0.0001350917682853465
400.06375,0.0001298969132963321
400.065,0.0001231604780332079
400.06625,0.00011555964312528305
400.0675,0.00010775549237853516
400.06875,0.0001002028684726399
400.07,9.315071712055983e-05
400.07125,8.671423565086072e-05
400.0725,8.093510555867009e-05
400.07375,7.581152437654244e-05
400.075,7.131413570237044e-05
400.07625,6.740036141395169e-05
400.0775,6.402671268053346e-05
400.07875,6.115528289546792e-05
400.08,5.87541581799501e-05
400.08125,5.67933422457021e-05
400.0825,5.522850934703097e-05
400.08375,5.3955540697225756e-05
400.085,5.275469295448032e-05
400.08625,5.129620445420812e-05
400.0875,4.9249268644121e-05
400.08875,4.6446392546508207e-05
400.09,4.299866248636136e-05
400.09125,3.927649836400176e-05
400.0925,3.575762155162309e-05
400.09375,3.282683989344089e-05
400.095,3.063030231189033e-05
400.09625,2.906078731922326e-05
400.0975,2.788106176478614e-05
400.09875,2.68890312845808e-05
400.1,2.6007728531546092e-05
400.10125,2.5273104245188887e-05
400.1025,2.477047721391481e-05
400.10375,2.4576411705803208e-05
400.105,2.473077762514353e-05
400.10625,2.523376133413729e-05
400.1075,2.6049987222742527e-05
400.10875,2.710600301972417e-05
400.11,2.827990651694015e-05
400.11125,2.939558267569074e-05
400.1125,3.0242418210023882e-05
400.11375,3.06331485217392e-05
400.115,3.048023325529453e-05
400.11625,2.983990680848212e-05
400.1175,2.888767991913479e-05
400.11875,2.784390513299908e-05
400.12,2.690136436854914e-05
400.12125,2.61898119049755e-05
400.1225,2.577644184252403e-05
400.12375,2.5682556645737197e-05
400.125,2.589987445109077e-05
400.12625,2.640021949072555e-05
400.1275,2.7140479681710298e-05
400.12875,2.806683105516103e-05
400.13,2.912187896777712e-05
400.13125,3.02541352753037e-05
400.1325,3.14274404918839e-05
400.13375,3.26265785049594e-05
400.135,3.38575239139752e-05
400.13625,3.5142450916285894e-05
400.1375,3.6511487875137394e-05
400.13875,3.79931650068053e-05
400.14,3.96053892497904e-05
400.14125,4.13478816896203e-05
400.1425,4.31967574921997e-05
400.14375,4.51008483767803e-05
400.145,4.6979639084088e-05
400.14625,4.8726582258257804e-05
400.1475,5.02240794356145e-05
400.14875,5.13713372022236e-05
400.15,5.21147691359384e-05
400.15125,5.24656622669459e-05
400.1525,5.24964416722485e-05
400.15375,5.2319331657063797e-05
400.155,5.2058766067296e-05
400.15625,5.182686323069279e-05
400.1575,5.17031161004203e-05
400.15875,5.1716717986002e-05
400.16,5.1836945746137596e-05
400.16125,5.19839409375852e-05
400.1625,5.20631377328921e-05
400.16375,5.20064896682069e-05
400.165,5.17961405833664e-05
400.16625,5.14622241986238e-05
400.1675,5.106254350082e-05
400.16875,5.06594038830642e-05
400.17,5.03015307296098e-05
400.17125,5.00134816006692e-05
400.1725,4.97917807103128e-05
400.17375,4.9606353449636e-05
400.175,4.94065790643712e-05
400.17625,4.91308188652735e-05
400.1775,4.87176519812081e-05
400.17875,4.8116961150553005e-05
400.18,4.7298318338007905e-05
400.18125,4.62555663767544e-05
400.1825,4.50071558187842e-05
400.18375,4.3592258633771e-05
400.185,4.20642849106346e-05
400.18625,4.04828538234544e-05
400.1875,3.89068904569194e-05
400.18875,3.73892341315925e-05
400.19,3.59738599341112e-05
400.19125,3.46950752836954e-05
400.1925,3.3578279330517195e-05
400.19375,3.2639958168952896e-05
400.195,3.18833460325854e-05
400.19625,3.12870491935563e-05
400.1975,3.07889894777293e-05
400.19875,3.02764309479886e-05
400.2,2.95960337353482e-05
400.20125,2.85903231398106e-05
400.2025,2.7150280743732097e-05
400.20375,2.52591820443483e-05
400.205,2.30048355529037e-05
400.20625,2.05560505912668e-05
400.2075,1.81196660287415e-05
400.20875,1.59007581814309e-05
400.21,1.40771559374015e-05
400.21125,1.27795669209669e-05
400.2125,1.20570745177744e-05
400.21375,1.18275200638411e-05
400.215,1.18682044988975e-05
400.21625,1.18977183339864e-05
400.2175,1.1693872118907e-05
400.21875,1.11846441488019e-05
400.22,1.05009931970943e-05
400.22125,9.9525374880522e-06
400.2225,9.9213521969121e-06
400.22375,1.0696643057034699e-05
400.225,1.2255945387388001e-05
400.22625,1.4114668714753e-05
400.2275,1.53974682422762e-05
400.22875,1.51310322704655e-05
400.23,1.27610682611199e-05
400.23125,8.5885258860394e-06
400.2325,3.5899874876408003e-06
400.23375,-1.1901749418028e-06
400.235,-5.110723202305999e-06
400.23625,-8.028915447523801e-06
400.2375,-1.01480201002592e-05
400.23875,-1.1812656443794599e-05
400.24,-1.3352912339400701e-05
400.24125,-1.49704845175996e-05
400.2425,-1.6638404068188e-05
400.24375,-1.80820716213526e-05
400.245,-1.88981322088725e-05
400.24625,-1.87485253956477e-05
400.2475,-1.75492250677654e-05
400.24875,-1.55884940662586e-05
400.25,-1.34784962813657e-05
400.25125,-1.1926084658587599e-05
400.2525,-1.1457806627522001e-05
400.25375,-1.22546575293727e-05
400.255,-1.4156006559648e-05
400.25625,-1.67787087283117e-05
400.2575,-1.96717395160183e-05
400.25875,-2.24458137370398e-05
400.26,-2.48365731797827e-05
400.26125,-2.67005082346901e-05
400.2625,-2.79783911274494e-05
400.26375,-2.86610396502578e-05
400.265,-2.877026599803e-05
400.26625,-2.8351799404514498e-05
400.2675,-2.74736668229314e-05
400.26875,-2.62245202439931e-05
400.27,-2.47080074948713e-05
400.27125,-2.30319388619283e-05
400.2725,-2.12932392653535e-05
400.27375,-1.9561433632685e-05
400.275,-1.78659259642044e-05
400.27625,-1.6193675303569197e-05
400.2775,-1.45006668095473e-05
400.27875,-1.27335713615047e-05
400.28,-1.08535095210238e-05
400.28125,-8.854498073023299e-06
400.2825,-6.7715497041151e-06
400.28375,-4.6744906541288e-06
400.285,-2.6463211171443e-06
400.28625,-7.537115558289e-07
400.2875,9.737540837383e-07
400.28875,2.5420454253898002e-06
400.29,3.9725680292615e-06
400.29125,5.2815279965507e-06
400.2925,6.474021022294699e-06
400.29375,7.5537917104744005e-06
400.295,8.5385354385828e-06
400.29625,9.470064798791301e-06
400.2975,1.04138521839702e-05
400.29875,1.1446436949382001e-05
400.3,1.2629667363903901e-05
400.30125,1.39743710104455e-05
400.3025,1.54118398527648e-05
400.30375,1.6805847477745203e-05
400.305,1.80145839657333e-05
400.30625,1.89597121211647e-05
400.3075,1.96496619675541e-05
400.30875,2.0150999947725698e-05
400.31,2.0542251277884e-05
400.31125,2.0881175365811e-05
400.3125,2.11930223711497e-05
400.31375,2.14721070674647e-05
400.315,2.16880117004447e-05
400.31625,2.1792394010233298e-05
400.3175,2.17270223144241e-05
400.31875,2.14353321017051e-05
400.32,2.0877950969508998e-05
400.32125,2.00486457075638e-05
400.3225,1.898359888580952e-05
400.32375,1.7758815065650252e-05
400.325,1.647620633465275e-05
400.32625,1.524489628782609e-05
400.3275,1.416527758570044e-05
400.32875,1.332013879890406e-05
400.33,1.277272694797693e-05
400.33125,1.256858516548128e-05
400.3325,1.273948782449128e-05
400.33375,1.330551747963863e-05
400.335,1.427604644187962e-05
400.33625,1.564915606953231e-05
400.3375,1.74102576641123e-05
400.33875,1.95309604855524e-05
400.34,2.196928233326116e-05
400.34125,2.467209768925743e-05
400.3425,2.7579921904837268e-05
400.34375,3.06329341888973e-05
400.345,3.377639286854107e-05
400.34625,3.6964146838852486e-05
400.3475,4.016059322585834e-05
400.34875,4.3342524604795856e-05
400.35,4.650178073957758e-05
400.35125,4.964801125115121e-05
400.3525,5.2809798408482864e-05
400.35375,5.603249735940967e-05
400.355,5.93729916245254e-05
400.35625,6.288978653060229e-05
400.3575,6.6631735765437e-05
400.35875,7.06237795188384e-05
400.36,7.485148476126999e-05
400.36125,7.92473472146552e-05
400.3625,8.36865727553605e-05
400.36375,8.800174744068041e-05
400.365,9.20194996678835e-05
400.36625,9.56076973520775e-05
400.3675,9.87121068497192e-05
400.36875,0.0001013663752914858
400.37,0.00010367525199041059
400.37125,0.0001057842041441086
400.3725,0.0001078499304886795
400.37375,0.0001100189756860081
400.375,0.00011241433929061531
400.37625,0.0001151248684006415
400.3775,0.00011819247617829841
400.37875,0.00012160082369551161
400.38,0.0001252762063004798
400.38125,0.0001291001942207233
400.3825,0.0001329222597172641
400.38375,0.00013656417280697832
400.385,0.0001398210999650168
400.38625,0.000142491726169648
400.3875,0.00014444217513246392
400.38875,0.0001456632242151658
400.39,0.0001462826357810206
400.39125,0.0001465206196361455
400.3925,0.0001466150637416753
400.39375,0.0001467581637516798
400.395,0.0001470625058870173
400.39625,0.0001475464648062332
400.3975,0.0001481267648991301
400.39875,0.0001486298407238488
400.4,0.00014884633051928659
400.40125,0.0001486165481594382
400.4025,0.00014789994105278512
400.40375,0.0001468045571108245
400.405,0.0001455780585616127
400.40625,0.0001445626921452347
400.4075,0.0001441218888772628
400.40875,0.0001445180549451334
400.41,0.0001456812261129878
400.41125,0.0001469518991211313
400.4125,0.0001471223909720464
400.41375,0.0001450282442308707
400.415,0.0001404226637817517
400.41625,0.00013415762118040798
400.4175,0.0001275099693296191
400.41875,0.00012147532916498051
400.42,0.0001165212644879247
400.42125,0.00011269331968879639
400.4225,0.0001098192945191522
400.42375,0.0001076702998969686
400.425,0.0001060474202071758
400.42625,0.000104809974925614
400.4275,0.000103871286645267
400.42875,0.00010318277206821451
400.43,0.0001027178349277378
400.43125,0.0001024596554035666
400.4325,0.0001023931734223592
400.43375,0.0001025003426486359
400.435,0.0001027579155389084
400.43625,0.00010313752305153371
400.4375,0.0001036081300652314
400.43875,0.000104140576037813
400.44,0.0001047130869932049
400.44125,0.0001053158334002226
400.4425,0.0001059527222751903
400.44375,0.0001066395454252987
400.445,0.000107399136992759
400.44625,0.0001082551128070445
400.4475,0.0001092258684705891
400.44875,0.00011032017833219859
400.45,0.0001115350517143248
400.45125,0.00011285591894844539
400.4525,0.0001142587706406289
400.45375,0.0001157135732873103
400.455,0.0001171883145199219
400.45625,0.0001186530077961246
400.4575,0.0001200831560549682
400.45875,0.0001214622501229856
400.46,0.00012278304280865948
400.46125,0.0001240474711128791
400.4625,0.0001252653495139818
400.46375,0.0001264521691472748
400.465,0.0001276264458897061
400.46625,0.0001288071029713597
400.4675,0.0001300112703656661
400.46875,0.0001312527381301296
400.47,0.0001325411655690436
400.47125,0.00013388202475921631
400.4725,0.0001352771698091749
400.47375,0.0001367258503218446
400.475,0.00013822592550005782
400.47625,0.0001397750731641268
400.4775,0.0001413717570802124
400.47875,0.0001430158792186135
400.48,0.0001447090435310445
400.48125,0.0001464544707563966
400.4825,0.00014825663085467661
400.48375,0.0001501206517190068
400.485,0.0001520516087657752
400.48625,0.0001540537565031128
400.4875,0.00015612977919795938
400.48875,0.0001582801108519815
400.49,0.00016050237913669242
400.49125,0.000162790998628051
400.4925,0.0001651369571009065
400.49375,0.0001675277839635247
400.495,0.0001699477560426139
400.49625,0.000172378291279034
400.4975,0.0001747985434744675
400.49875,0.00017718614315917431
400.5,0.0001795180163608115
400.50125,0.00018177121027421731
400.5025,0.00018392364007192058
400.50375,0.00018595469416509948
400.505,0.0001878456619847344
400.50625,0.0001895799867727489
400.5075,0.00019114335999303048
400.50875,0.0001925237394723575
400.51,0.0001937113153012642
400.51125,0.0001946984945349249
400.5125,0.0001954799247241405
400.51375,0.00019605255190639523
400.515,0.00019641570945698407
400.51625,0.00019657118861006855
400.5175,0.00019652326558957417
400.51875,0.00019627864506980514
400.52,0.00019584630720571422
400.52125,0.00019523724607279914
400.5225,0.00019446411908667722
400.52375,0.0001935408270224369
400.525,0.00019248206437391205
400.52625,0.00019130286801302202
400.5275,0.00019001820371934973
400.52875,0.0001886426169900925
400.53,0.00018718995805046122
400.53125,0.0001856732071246495
400.5325,0.0001841043856573725
400.53375,0.00018249455447598908
400.535,0.0001808538758331612
400.53625,0.00017919172554000542
400.5375,0.0001775168103395716
400.53875,0.00017583726888052682
400.54,0.0001741607398109101
400.54125,0.00017249435307172808
400.5425,0.0001708446790603297
400.54375,0.0001692175926233188
400.545,0.00016761813549906278
400.54625,0.0001660503438195583
400.5475,0.00016451712178176838
400.54875,0.0001630201624982962
400.55,0.00016155995552743542
400.55125,0.00016013588904260302
400.5525,0.0001587464483011588
400.55375,0.0001573895017326616
400.555,0.0001560626422166003
400.55625,0.0001547635674797172
400.5575,0.0001534904450529827
400.55875,0.0001522422368184037
400.56,0.0001510189420557403
400.56125,0.00014982173100927632
400.5625,0.0001486529629547895
400.56375,0.0001475160773467739
400.565,0.00014641538024599441
400.56625,0.0001453557449974377
400.5675,0.0001443422741687111
400.56875,0.000143379955908934
400.57,0.00014247334765815078
400.57125,0.00014162632564734937
400.5725,0.0001408419134791094
400.57375,0.0001401221980089308
400.575,0.0001394683237971717
400.57625,0.0001388805592315693
400.5775,0.00013835840961011313
400.57875,0.00013790076389410958
400.58,0.00013750604533111757
400.58125,0.00013717236954744272
400.5825,0.00013689766974996352
400.58375,0.0001366797992170172
400.585,0.00013651659434833147
400.58625,0.0001364058890539289
400.5875,0.0001363454865623083
400.58875,0.00013633310781811786
400.59,0.00013636630517973477
400.59125,0.00013644239441710915
400.5925,0.0001365584135202087
400.59375,0.00013671112922821735
400.595,0.00013689711201953365
400.59625,0.0001371128667423895
400.5975,0.00013735499600574957
400.59875,0.0001376203798401884
400.6,0.00013790630542824
400.60125,0.00013821054363402795
400.6025,0.00013853132974198811
400.60375,0.00013886725445473526
400.605,0.00013921708563033447
400.60625,0.0001395795483293197
400.6075,0.00013995311895193972
400.60875,0.00014033586871602306
400.61,0.00014072540146583965
400.61125,0.00014111890347208507
400.6125,0.00014151329689298227
400.61375,0.00014190549478635382
400.615,0.00014229269283225554
400.61625,0.0001426726756858301
400.6175,0.00014304407349996118
400.61875,0.00014340653290740893
400.62,0.00014376078017225795
400.62125,0.00014410856048062683
400.6225,0.00014445246101072178
400.62375,0.00014479564709245327
400.625,0.0001451415329968172
400.62625,0.00014549343560531493
400.6275,0.00014585424292958205
400.62875,0.00014622614058141343
400.63,0.00014661041394322313
400.63125,0.0001470073561490199
400.6325,0.00014741627403579022
400.63375,0.00014783559253522325
400.635,0.0001482630394956011
400.63625,0.00014869587703360092
400.6375,0.0001491311594957885
400.63875,0.00014956597754952098
400.64,0.00014999766731305631
400.64125,0.0001504239671047609
400.6425,0.0001508431062213956
400.64375,0.0001512538374856324
400.645,0.0001516554158030249
400.64625,0.0001520475387187166
400.6475,0.0001524302775242358
400.64875,0.0001528040120246474
400.65,0.0001531693866562821
400.65125,0.0001535273024751995
400.6525,0.00015387893996641122
400.65375,0.00015422581366384932
400.655,0.0001545698412709705
400.65625,0.0001549134093318373
400.6575,0.00015525940539246722
400.65875,0.0001556112121222689
400.66,0.00015597263191533559
400.66125,0.000156347752531481
400.6625,0.0001567407433168368
400.66375,0.0001571556148140178
400.665,0.0001575959537118305
400.66625,0.0001580646743145823
400.6675,0.0001585638138910924
400.66875,0.0001590943969335081
400.67,0.0001596564046660444
400.67125,0.0001602488388337475
400.6725,0.000160869898941378
400.67375,0.0001615172421924606
400.675,0.00016218830804855112
400.67625,0.0001628806691987191
400.6775,0.0001635923734392543
400.67875,0.00016432223920358132
400.68,0.0001650700668423644
400.68125,0.0001658367645938406
400.6825,0.0001666243544943802
400.68375,0.0001674358864193768
400.685,0.0001682752555445207
400.68625,0.0001691469534675724
400.6875,0.0001700557763507166
400.68875,0.0001710065114935547
400.69,0.0001720036326467405
400.69125,0.00017305102307621509
400.6925,0.0001741517414779104
400.69375,0.00017530783341269073
400.695,0.00017652020611137447
400.69625,0.00017778853050943032
400.6975,0.0001791111834611621
400.69875,0.00018048519178304995
400.7,0.0001819061657560405
400.70125,0.0001833682182366778
400.7025,0.00018486385574697863
400.70375,0.00018638386741316198
400.705,0.00018791722946331788
400.70625,0.00018945105208424047
400.7075,0.00019097061308759935
400.70875,0.0001924595126857259
400.71,0.00019389996240712855
400.71125,0.00019527323791193913
400.7125,0.00019656028253736154
400.71375,0.00019774244147317395
400.715,0.0001988022903473254
400.71625,0.00019972449626161267
400.7175,0.0002004966394974305
400.71875,0.00020110993109163005
400.72,0.00020155974612250547
400.72125,0.00020184591884595584
400.7225,0.00020197276901195996
400.72375,0.00020194884295142413
400.725,0.00020178639207356778
400.72625,0.00020150063786395314
400.7275,0.00020110888457326435
400.72875,0.00020062957096696345
400.73,0.00020008133879589012
400.73125,0.0001994822199678968
400.7325,0.00019884900506062964
400.73375,0.00019819684486544628
400.735,0.00019753911830255045
400.73625,0.00019688753079714224
400.7375,0.00019625240776644068
400.73875,0.00019564308498714052
400.74,0.00019506831403285951
400.74125,0.0001945365837710133
400.7425,0.00019405629872862
400.74375,0.0001936357781566025
400.745,0.0001932830816123518
400.74625,0.00019300569469041194
400.7475,0.00019281012774147215
400.74875,0.0001927014885197995
400.75,0.00019268310635958902
400.75125,0.00019275625848066567
400.7525,0.00019292006560407097
400.75375,0.00019317158734807944
400.755,0.00019350614183512817
400.75625,0.00019391785041004793
400.7575,0.0001944003548197784
400.75875,0.00019494766536462833
400.76,0.00019555501223074743
400.76125,0.00019621959024333275
400.7625,0.00019694107339992862
400.76375,0.00019772176515285767
400.765,0.0001985663536802315
400.76625,0.0001994812507248894
400.7675,0.0002004736035910442
400.76875,0.0002015501011188365
400.77,0.0002027157617973081
400.77125,0.0002039728560464895
400.7725,0.00020532016517973918
400.77375,0.00020675268227727161
400.775,0.0002082618313618564
400.77625,0.0002098361942773716
400.7775,0.0002114626275404147
400.77875,0.00021312759846477578
400.78,0.00021481850686809372
400.78125,0.0002165247653996485
400.7825,0.0002182384743382423
400.78375,0.0002199546120191921
400.785,0.0002216707401196766
400.78625,0.00022338631182207058
400.7875,0.0002251016878450355
400.78875,0.000226816976842443
400.79,0.00022853080774026138
400.79125,0.0002302391541817224
400.7925,0.00023193431132133082
400.79375,0.0002336041790284159
400.795,0.0002352320079313304
400.79625,0.0002367967719035384
400.7975,0.0002382742974729299
400.79875,0.0002396391875454891
400.8,0.00024086738655376209
400.80125,0.00024193902367938358
400.8025,0.000242840951937817
400.80375,0.0002435683908922983
400.805,0.0002441252216239664
400.80625,0.0002445227936357008
400.8075,0.00024477744397848327
400.80875,0.0002449071575804096
400.81,0.0002449278647795661
400.81125,0.000244849892762726
400.8125,0.0002446750345223566
400.81375,0.0002443947136449553
400.815,0.0002439897193241559
400.81625,0.0002434319162321912
400.8175,0.0002426879735722628
400.81875,0.0002417245938222557
400.82,0.0002405142121374055
400.82125,0.0002390399055972691
400.8225,0.00023729848654169798
400.82375,0.0002353013200413164
400.825,0.0002330730225200456
400.82625,0.000230648616319262
400.8275,0.0002280697894744602
400.82875,0.0002253807122655225
400.83,0.00022262358929130008
400.83125,0.0002198339446386318
400.8325,0.0002170355837455996
400.83375,0.0002142354248695528
400.835,0.0002114190081527568
400.83625,0.0002085486191936023
400.8375,0.0002055668487769832
400.83875,0.0002024073123464979
400.84,0.0001990116965956128
400.84125,0.0001953473214226208
400.8425,0.00019141860979391518
400.84375,0.0001872680860894895
400.845,0.0001829674353747782
400.84625,0.000178603588456425
400.8475,0.0001742649616848925
400.84875,0.00017003081641116558
400.85,0.00016596300022026972
400.85125,0.0001620971839875209
400.8525,0.00015843131130888292
400.85375,0.00015491285765708112
400.855,0.0001514325793986551
400.85625,0.0001478347615661857
400.8575,0.0001439462043661023
400.85875,0.0001396146886622927
400.86,0.00013474563541216312
400.86125,0.0001293292774595379
400.8625,0.0001234489229268934
400.86375,0.0001172625153243101
400.865,0.0001109615717837681
400.86625,0.0001047216661813908
400.8675,9.86564385698706e-05
400.86875,9.278035223346011e-05
400.87,8.69862952087968e-05
400.87125,8.10525395489273e-05
400.8725,7.46976338813972e-05
400.87375,6.768532523131291e-05
400.875,5.99426390465846e-05
400.87625,5.16172265904731e-05
400.8775,4.3017853284105494e-05
400.87875,3.44752643396067e-05
400.88,2.62255766356261e-05
400.88125,1.83763107448612e-05
400.8825,1.0940245823642299e-05
400.88375,3.8922694754945e-06
400.885,-2.7856195388819e-06
400.88625,-9.0850472077849e-06
400.8875,-1.49741254167214e-05
400.88875,-2.04116271785895e-05
400.89,-2.53659653592013e-05
400.89125,-2.98371745579269e-05
400.8925,-3.3877403162680996e-05
400.89375,-3.76009596119799e-05
400.895,-4.11827692654606e-05
400.89625,-4.48428158586176e-05
400.8975,-4.87994756963914e-05
400.89875,-5.31833512712756e-05
400.9,-5.79507225343188e-05
400.90125,-6.28761960977557e-05
400.9025,-6.76434105122834e-05
400.90375,-7.19617792357804e-05
400.905,-7.56371888091734e-05
400.90625,-7.858218535716679e-05
400.9075,-8.078956138963281e-05
400.90875,-8.229737702743289e-05
400.91,-8.31614444897489e-05
400.91125,-8.34394004869394e-05
400.9125,-8.31842573127209e-05
400.91375,-8.24438926274334e-05
400.915,-8.12633072495889e-05
400.91625,-7.96876254128263e-05
400.9175,-7.77645200841707e-05
400.91875,-7.55454301153165e-05
400.92,-7.30851373869539e-05
400.92125,-7.0439641140057e-05
400.9225,-6.76622715904184e-05
400.92375,-6.47983599470403e-05
400.925,-6.187933306157991e-05
400.92625,-5.89177476167238e-05
400.9275,-5.5904888637934e-05
400.92875,-5.28119837089888e-05
400.93,-4.9594985497745495e-05
400.93125,-4.62019080432766e-05
400.9325,-4.25813472222096e-05
400.93375,-3.86911233220886e-05
400.935,-3.45064582220651e-05
400.93625,-3.00269688867303e-05
400.9375,-2.52807124330672e-05
400.93875,-2.03225533894974e-05
400.94,-1.52251441104994e-05
400.94125,-1.00643674770512e-05
400.9425,-4.904468304640201e-06
400.94375,2.11801461054e-07
400.945,5.2657230928407e-06
400.94625,1.0258981198078e-05
400.9475,1.5206889501478599e-05
400.94875,2.01315947266872e-05
400.95,2.5057186524603398e-05
400.95125,3.00070841045958e-05
400.9525,3.50028687010859e-05
400.95375,4.00637264617199e-05
400.955,4.5204783575977896e-05
400.95625,5.04344438415635e-05
400.9575,5.57497512369606e-05
400.95875,6.11307208959782e-05
400.96,6.653610330045871e-05
400.96125,7.19048688236024e-05
400.9625,7.716570353007171e-05
400.96375,8.22525805348624e-05
400.965,8.71204931434354e-05
400.96625,9.17553144801229e-05
400.9675,9.61749322210949e-05
400.96875,0.000100422412469473
400.97,0.0001045544619247621
400.97125,0.0001086292316680864
400.9725,0.0001126963000601068
400.97375,0.00011679008092069091
400.975,0.00012092669789684139
400.97625,0.0001251038256206349
400.9775,0.00012930297907923758
400.97875,0.00013349368483791258
400.98,0.0001376389578257332
400.98125,0.0001417012857620142
400.9825,0.0001456481850399643
400.98375,0.0001494564287728729
400.985,0.0001531143896084817
400.98625,0.00015662238511832892
400.9875,0.0001599912370802787
400.98875,0.000163239477853736
400.99,0.0001663898090683502
400.99125,0.000169465457387855
400.9925,0.0001724869384010572
400.99375,0.00017546944274150251
400.995,0.0001784208055164815
400.99625,0.0001813399852558178
400.9975,0.0001842160987310272
400.99875,0.0001870283585765904
401.0,0.0001897474228062716
401.00125,0.00019233865708791518
401.0025,0.000194767334619258
401.00375,0.0001970049729241473
401.005,0.00019903513193410532
401.00625,0.00020085675954687352
401.0075,0.0002024837983932761
401.00875,0.00020394120149763422
401.01,0.00020525878562253018
401.01125,0.0002064650298038127
401.0125,0.0002075825025034456
401.01375,0.0002086256099663028
401.015,0.0002096003091734614
401.01625,0.000210504779461139
401.0175,0.00021133013800274793
401.01875,0.0002120607470418162
401.02,0.0002126744015256611
401.02125,0.00021314315656196012
401.0225,0.0002134355734616285
401.02375,0.00021352051875028218
401.025,0.0002133716950271485
401.02625,0.0002129714940068941
401.0275,0.0002123131039990792
401.02875,0.0002114007892920302
401.03,0.0002102489128808304
401.03125,0.0002088802855902656
401.0325,0.00020732410217341518
401.03375,0.0002056135375661868
401.035,0.0002037832127484039
401.03625,0.0002018667030722834
401.0375,0.0001998941791989457
401.03875,0.0001978900120328429
401.04,0.00019587016992363222
401.04125,0.00019383942168538888
401.0425,0.00019178901911532991
401.04375,0.0001896960537871625
401.045,0.0001875261260471473
401.04625,0.0001852402726907188
401.0475,0.00018280529829200952
401.04875,0.0001802045115391122
401.05,0.0001774447715091602
401.05125,0.0001745568592855737
401.0525,0.0001715890097764925
401.05375,0.00016859634521523972
401.055,0.0001656303420138147
401.05625,0.0001627315776937968
401.0575,0.00015992692921534788
401.05875,0.00015723027969799148
401.06,0.0001546448634707758
401.06125,0.0001521654935967362
401.0625,0.0001497798031871396
401.06375,0.0001474684994534925
401.065,0.00014520532503818712
401.06625,0.0001429576010266111
401.0675,0.0001406879877841347
401.06875,0.0001383576284302858
401.07,0.00013593025139050881
401.07125,0.0001333764896838202
401.0725,0.000130677520873033
401.07375,0.0001278272149634692
401.075,0.0001248322712661586
401.07625,0.0001217103192029869
401.0775,0.0001184864996133659
401.07875,0.000115189328473928
401.08,0.0001118465809137605
401.08125,0.0001084817372578244
401.0825,0.0001051111926406149
401.08375,0.00010174227835142499
401.085,9.83720956642705e-05
401.08625,9.498739373389254e-05
401.0875,9.156590630019279e-05
401.08875,8.807953037962043e-05
401.09,8.449918075265368e-05
401.09125,8.08003441164548e-05
401.0925,7.696801096097455e-05
401.09375,7.29998025147729e-05
401.095,6.890673923157425e-05
401.09625,6.471160657540972e-05
401.0975,6.044538466738643e-05
401.09875,5.614266144986431e-05
401.1,5.183714501892341e-05
401.10125,4.755817078470314e-05
401.1025,4.3328573934184143e-05
401.10375,3.916380191322448e-05
401.105,3.50719449911891e-05
401.10625,3.1054469771088204e-05
401.1075,2.71075940112516e-05
401.10875,2.3224397294088998e-05
401.11,1.9397632672256202e-05
401.11125,1.5623032885143e-05
401.1125,1.19026168412921e-05
401.11375,8.247252736172999e-06
401.115,4.677692598153e-06
401.11625,1.2236525183983e-06
401.1175,-2.0788567876619996e-06
401.11875,-5.1912371082922e-06
401.12,-8.0760726866935e-06
401.12125,-1.07003064282447e-05
401.1225,-1.30374164507759e-05
401.12375,-1.50686821556957e-05
401.125,-1.6783701020968798e-05
401.12625,-1.81803284227296e-05
401.1275,-1.92640304385501e-05
401.12875,-2.00465343572721e-05
401.13,-2.05437748294385e-05
401.13125,-2.0773387453414e-05
401.1325,-2.0752232854480798e-05
401.13375,-2.04944202520386e-05
401.135,-2.00101353369465e-05
401.13625,-1.93053167286061e-05
401.1375,-1.8382126620764002e-05
401.13875,-1.72400634534661e-05
401.14,-1.5877503952905198e-05
401.14125,-1.4293391544276299e-05
401.1425,-1.24887721391689e-05
401.14375,-1.04679945559359e-05
401.145,-8.2394584562905e-06
401.14625,-5.81592182006e-06
401.1475,-3.2144097783297e-06
401.14875,-4.557795278087e-07
401.15,2.4359923453909e-06
401.15125,5.4347660751898e-06
401.1525,8.5133454620951e-06
401.15375,1.16446730562628e-05
401.155,1.48030170802894e-05
401.15625,1.79650342136123e-05
401.1575,2.1110598046701e-05
401.15875,2.42233176019437e-05
401.16,2.7290701335444402e-05
401.16125,3.03039801277494e-05
401.1625,3.32576955861923e-05
401.16375,3.61490993567156e-05
401.165,3.89774906774359e-05
401.16625,4.1743557549343e-05
401.1675,4.44487588885772e-05
401.16875,4.70948355910037e-05
401.17,4.96834415676413e-05
401.17125,5.22159707817708e-05
401.1725,5.4693546511292e-05
401.17375,5.71171899469888e-05
401.175,5.9488081955002806e-05
401.17625,6.18078779517953e-05
401.1775,6.407897441359851e-05
401.17875,6.63046697132711e-05
401.18,6.848918366345059e-05
401.18125,7.06375301178857e-05
401.1825,7.27552450777611e-05
401.18375,7.484803464901601e-05
401.185,7.692133570832956e-05
401.18625,7.897987678875383e-05
401.1875,8.102723800262432e-05
401.18875,8.306548064860838e-05
401.19,8.509484773753135e-05
401.19125,8.7113589291847e-05
401.1925,8.911791819058363e-05
401.19375,9.110209712468801e-05
401.195,9.305864824981546e-05
401.19625,9.497864223263412e-05
401.1975,9.685200862270788e-05
401.19875,9.866784337514874e-05
401.2,0.00010041462788291633
401.20125,0.0001020803660637886
401.2025,0.0001036526290326855
401.20375,0.0001051185265390745
401.205,0.0001064646380899689
401.20625,0.0001076769619652263
401.2075,0.0001087408994008698
401.20875,0.0001096413131504576
401.21,0.00011036265804483181
401.21125,0.0001108891899109064
401.2125,0.0001112052168503729
401.21375,0.0001112953823894484
401.215,0.0001111449422806839
401.21625,0.00011074003402778321
401.2175,0.00011006791063391771
401.21875,0.00010911715861369071
401.22,0.00010787788082829771
401.22125,0.0001063418605831401
401.2225,0.0001045026869768139
401.22375,0.0001023558511805098
401.225,9.98987774198695e-05
401.22625,9.713080895582491e-05
401.2275,9.405311497504129e-05
401.22875,9.06685495760111e-05
401.23,8.698147810291549e-05
401.23125,8.29975958824321e-05
401.2325,7.87237920907555e-05
401.23375,7.41680733259893e-05
401.235,6.9339601618224e-05
401.23625,6.42488272704175e-05
401.2375,5.89077372323709e-05
401.23875,5.33301548087933e-05
401.24,4.75320664685766e-05
401.24125,4.1531903578157e-05
401.2425,3.53507245588358e-05
401.24375,2.90122630628931e-05
401.245,2.2542824547335898e-05
401.24625,1.59710305231125e-05
401.2475,9.3274262315042e-06
401.24875,2.6440056558250998e-06
401.25,-4.0463553526747e-06
401.25125,-1.07104877265888e-05
401.2525,-1.7315550400206802e-05
401.25375,-2.38296446059166e-05
401.255,-3.02224186008328e-05
401.25625,-3.64656266402218e-05
401.2575,-4.25336383017549e-05
401.25875,-4.8403858096335196e-05
401.26,-5.40570584205204e-05
401.26125,-5.9477593438734304e-05
401.2625,-6.465350705064399e-05
401.26375,-6.9576527579138e-05
401.265,-7.42419761733924e-05
401.26625,-7.864858127638301e-05
401.2675,-8.27982430412341e-05
401.26875,-8.669573499462459e-05
401.27,-9.03483716324017e-05
401.27125,-9.376563856851639e-05
401.2725,-9.69587952282272e-05
401.27375,-9.99404542185174e-05
401.275,-0.0001027241571916078
401.27625,-0.0001053239565133587
401.2775,-0.00010775403618042701
401.27875,-0.00011002839455496331
401.28,-0.0001121606121806947
401.28125,-0.0001141637376302607
401.2825,-0.000116050293082628
401.28375,-0.00011783240248044191
401.285,-0.00011952202258703589
401.28625,-0.00012113124671282759
401.2875,-0.0001226726281406539
401.28875,-0.0001241594766795361
401.29,-0.0001256060794963983
401.29125,-0.0001270278058952717
401.2925,-0.0001284410542436512
401.29375,-0.000129863051216034
401.295,-0.00013131148668483198
401.29625,-0.00013280401570925699
401.2975,-0.000134357656312962
401.29875,-0.00013598813066135798
401.3,-0.000137709199439525
401.30125,-0.00013953204308146701
401.3025,-0.000141464739301247
401.30375,-0.000143511877206262
401.305,-0.000145674336422698
401.30625,-0.000147949240963047
401.3075,-0.000150330094325435
401.30875,-0.000152807074614599
401.31,-0.000155367457514232
401.31125,-0.000157996144950582
401.3125,-0.000160676237867033
401.31375,-0.00016338961817951398
401.315,-0.000166117507252462
401.31625,-0.00016884096661500602
401.3175,-0.000171541330297097
401.31875,-0.000174200565265221
401.32,-0.00017680158496753898
401.32125,-0.00017932847669822102
401.3225,-0.000181766706051072
401.32375,-0.000184103255852543
401.325,-0.000186326710234371
401.32625,-0.000188427277506099
401.3275,-0.000190396747727757
401.32875,-0.000192228391612795
401.33,-0.000193916818811394
401.33125,-0.000195457806353952
401.3325,-0.00019684812838463
401.33375,-0.000198085403104663
401.335,-0.000199167960435118
401.33625,-0.00020009474808892102
401.3375,-0.000200865254161876
401.33875,-0.000201479442382571
401.34,-0.000201937676321029
401.34125,-0.00020224063147608
401.3425,-0.000202389152001307
401.34375,-0.000202384083889585
401.345,-0.00020222605540615298
401.34625,-0.000201915235700303
401.3475,-0.00020145108731582
401.34875,-0.000200832128740455
401.35,-0.000200055752364868
401.35125,-0.00019911810706156401
401.3525,-0.000198014074554437
401.35375,-0.000196737349219558
401.355,-0.0001952806243477947
401.35625,-0.0001936358808097518
401.3575,-0.0001917947617233671
401.35875,-0.00018974901826434508
401.36,-0.0001874909938994049
401.36125,-0.0001850141220321847
401.3625,-0.000182313399941462
401.36375,-0.00017938579636125751
401.365,-0.0001762305689322779
401.36625,-0.0001728494554141074
401.3675,-0.0001692467249475129
401.36875,-0.0001654290951662661
401.37,-0.0001614055268578871
401.37125,-0.0001571869324228095
401.3725,-0.00015278583326153142
401.37375,-0.00014821600566943788
401.375,-0.0001434921442590667
401.37625,-0.00013862956892976122
401.3775,-0.0001336439797047133
401.37875,-0.0001285512639556081
401.38,-0.0001233673554551579
401.38125,-0.00011810812567792541
401.3825,-0.0001127893102199584
401.38375,-0.00010742643923772289
401.385,-0.0001020347826769532
401.38625,-9.662927307388039e-05
401.3875,-9.12244199013715e-05
401.38875,-8.58342097603912e-05
401.39,-8.047197844308779e-05
401.39125,-7.51503013728132e-05
401.3925,-6.988087856617749e-05
401.39375,-6.46744744672973e-05
401.395,-5.9540895085156e-05
401.39625,-5.44890316610071e-05
401.3975,-4.95269748276525e-05
401.39875,-4.4662179905312395e-05
401.4,-3.99016677097572e-05
401.40125,-3.52522287993129e-05
401.4025,-3.07205873312923e-05
401.40375,-2.63134907934168e-05
401.405,-2.20376846227681e-05
401.40625,-1.78997589129255e-05
401.4075,-1.3905842671869701e-05
401.40875,-1.00611979786023e-05
401.41,-6.369715984657e-06
401.41125,-2.8334139535023998e-06
401.4125,5.480405218429e-07
401.41375,3.7776760342220996e-06
401.415,6.8614162752332e-06
401.41625,9.8080867886728e-06
401.4175,1.26292351986472e-05
401.41875,1.53387912772708e-05
401.42,1.79525943653211e-05
401.42125,2.0487863845015602e-05
401.4225,2.2962635099384597e-05
401.42375,2.5395238358038097e-05
401.425,2.78038527305265e-05
401.42625,3.02061567852482e-05
401.4275,3.26191147148317e-05
401.42875,3.5058866426710104e-05
401.43,3.75407212896475e-05
401.43125,4.00792099268934e-05
401.4325,4.26881183385562e-05
401.43375,4.53804781760437e-05
401.435,4.81684001122132e-05
401.43625,5.10627314582255e-05
401.4375,5.40724946741073e-05
401.43875,5.7204118910213195e-05
401.44,6.0460524642960796e-05
401.44125,6.38401444612806e-05
401.4425,6.73360232524369e-05
401.44375,7.09351177477695e-05
401.445,7.46179273779631e-05
401.44625,7.8358552758289e-05
401.4475,8.21252269490579e-05
401.44875,8.58813137132777e-05
401.45,8.958670277517359e-05
401.45125,9.3199508935054e-05
401.4525,9.66778906745443e-05
401.45375,9.99818443732219e-05
401.455,0.00010307478288848159
401.45625,0.00010592477433463
401.4575,0.0001085053373734157
401.45875,0.000110795763010594
401.46,0.0001127809803165434
401.46125,0.00011445105682550751
401.4625,0.0001158004141623258
401.46375,0.00011682689719785961
401.465,0.0001175308255845506
401.46625,0.00011791414379343481
401.4675,0.00011797978139391969
401.46875,0.0001177313002572606
401.47,0.0001171728842843618
401.47125,0.00011630967767806571
401.4725,0.0001151484257295622
401.47375,0.0001136983392481979
401.475,0.0001119720177734534
401.47625,0.00010998623159748549
401.4775,0.0001077623307764989
401.47875,0.0001053261092092612
401.48,0.0001027070081214504
401.48125,9.99367130511572e-05
401.4825,9.7047314469876e-05
401.48375,9.40692836318936e-05
401.485,9.10295721808235e-05
401.48625,8.79500732902156e-05
401.4875,8.48466650692376e-05
401.48875,8.17289429230873e-05
401.49,7.86006880172899e-05
401.49125,7.54610254052986e-05
401.4925,7.23061382750809e-05
401.49375,6.91312759403717e-05
401.495,6.59327397337166e-05
401.49625,6.270947390787857e-05
401.4975,5.946400525341388e-05
401.49875,5.620257186560236e-05
401.5,5.293449214387952e-05
401.50125,4.96709343327442e-05
401.5025,4.642333182587414e-05
401.50375,4.320169194463309e-05
401.505,4.001300856133423e-05
401.50625,3.685995802072498e-05
401.5075,3.3739978488939854e-05
401.50875,3.064487631722122e-05
401.51,2.756106211564694e-05
401.51125,2.4470608201270303e-05
401.5125,2.1353329025260166e-05
401.51375,1.8189980489443862e-05
401.515,1.496638224258974e-05
401.51625,1.167781382886934e-05
401.5175,8.3326555490172e-06
401.51875,4.95421251091575e-06
401.52,1.58004180332886e-06
401.52125,-1.74122794294844e-06
401.5225,-4.95497595320516e-06
401.52375,-8.00665147465352e-06
401.525,-1.084793105536433e-05
401.52625,-1.3442326154434479e-05
401.5275,-1.576974987323624e-05
401.52875,-1.782950796544704e-05
401.53,-1.964086420687024e-05
401.53125,-2.124024086453757e-05
401.5325,-2.267464018224612e-05
401.53375,-2.399210932344803e-05
401.535,-2.523132297830063e-05
401.53625,-2.641288095732979e-05
401.5375,-2.753446314378772e-05
401.53875,-2.8570722239615867e-05
401.54,-2.9477272364068862e-05
401.54125,-3.01970892528325e-05
401.5425,-3.066760797853013e-05
401.54375,-3.082723097767819e-05
401.545,-3.06219561255413e-05
401.54625,-3.001251908056354e-05
401.5475,-2.8984633567847202e-05
401.54875,-2.756394113602079e-05
401.55,-2.5832702813245504e-05
401.55125,-2.3937680778274385e-05
401.5525,-2.207444231117787e-05
401.55375,-2.0441729866891757e-05
401.555,-1.917898177919892e-05
401.55625,-1.831626557606942e-05
401.5575,-1.776328116470676e-05
401.55875,-1.7341929377297393e-05
401.56,-1.684202679956032e-05
401.56125,-1.6071757756822983e-05
401.5625,-1.488669648221438e-05
401.56375,-1.319903865683928e-05
401.565,-1.09777115058509e-05
401.56625,-8.24929035074782e-06
401.5675,-5.10741369482872e-06
401.56875,-1.7328674718703e-06
401.57,1.5979915275719e-06
401.57125,4.5601766342285995e-06
401.5725,6.8890485554454e-06
401.57375,8.488005575092399e-06
401.575,9.4640586296131e-06
401.57625,1.00853053289079e-05
401.5775,1.06976604629347e-05
401.57875,1.1636546234037699e-05
401.58,1.3158137435537299e-05
401.58125,1.53991034485895e-05
401.5825,1.83537755762707e-05
401.58375,2.18581933586608e-05
401.585,2.55956806534582e-05
401.58625,2.91475846699361e-05
401.5875,3.20977132083207e-05
401.58875,3.41730007423231e-05
401.59,3.53517739837055e-05
401.59125,3.58710460382535e-05
401.5925,3.61277947016925e-05
401.59375,3.6526250578689304e-05
401.595,3.73544056701241e-05
401.59625,3.87430767057753e-05
401.5975,4.06950417187469e-05
401.59875,4.3140210826712896e-05
401.6,4.5983592099168e-05
401.60125,4.9135182281925295e-05
401.6025,5.25239802096749e-05
401.60375,5.61017033987115e-05
401.605,5.98406353410515e-05
401.60625,6.37285739623362e-05
401.6075,6.77627686625124e-05
401.60875,7.19438558882593e-05
401.61,7.626983349878411e-05
401.61125,8.0729449268377e-05
401.6125,8.52944439367491e-05
401.61375,8.99121219759027e-05
401.615,9.45023451777484e-05
401.61625,9.896548253865721e-05
401.6175,0.0001032062259634222
401.61875,0.0001071688871215373
401.62,0.0001108661618966103
401.62125,0.0001143811607692036
401.6225,0.00011784004593089
401.62375,0.0001213723517752544
401.625,0.00012507945185494612
401.62625,0.000129020692063428
401.6275,0.0001332151626504665
401.62875,0.0001376517010513088
401.63,0.0001423005205936598
401.63125,0.0001471227494174092
401.6325,0.0001520767831070421
401.63375,0.0001571218199614714
401.635,0.0001622194919898773
401.63625,0.00016733448946393989
401.6375,0.0001724349346479567
401.63875,0.0001774929909485749
401.64,0.0001824859164653839
401.64125,0.0001873974263226875
401.6425,0.0001922189242213421
401.64375,0.0001969500246884125
401.645,0.0002015979091520856
401.64625,0.0002061754145200575
401.6475,0.0002106982295114331
401.64875,0.0002151818177436948
401.65,0.00021963874358760048
401.65125,0.0002240768272425829
401.6525,0.00022849826305477378
401.65375,0.0002328995518784565
401.655,0.0002372720316810662
401.65625,0.00024160272844120451
401.6575,0.0002458753956091133
401.65875,0.0002500716204389334
401.66,0.0002541719656423955
401.66125,0.00025815706903340477
401.6625,0.00026200865524313947
401.66375,0.0002657103690052124
401.665,0.0002692483663703884
401.66625,0.0002726116190104877
401.6675,0.0002757919288811808
401.66875,0.0002787836850335646
401.67,0.0002815834332946028
401.67125,0.0002841893362866421
401.6725,0.0002866006196963489
401.67375,0.0002888170769934192
401.675,0.00029083869130934546
401.67625,0.0002926654063565446
401.6775,0.0002942970556279062
401.67875,0.00029573342616682244
401.68,0.0002969744458075768
401.68125,0.0002980204391560408
401.6825,0.000298872430250403
401.68375,0.0002995324482218841
401.685,0.0003000037815851893
401.68625,0.00030029119487873576
401.6875,0.00030040103330453757
401.68875,0.0003003412594178754
401.69,0.00030012138271675914
401.69125,0.0002997523353514429
401.6925,0.000299246291504101
401.69375,0.00029861646601883336
401.695,0.0002978768970221088
401.69625,0.0002970422128136033
401.6975,0.0002961273575772755
401.69875,0.00029514726171244235
401.7,0.0002941164408045256
401.70125,0.00029304855575531706
401.7025,0.0002919559614925901
401.70375,0.00029084932109907206
401.705,0.00028973735428111755
401.70625,0.00028862675120710585
401.7075,0.00028752229104600177
401.70875,0.000286427115966147
401.71,0.00028534314018446757
401.71125,0.0002842714953260607
401.7125,0.00028321297385414855
401.71375,0.0002821683810302661
401.715,0.0002811387888446591
401.71625,0.00028012564648674943
401.7175,0.00027913077055560467
401.71875,0.00027815622236039084
401.72,0.0002772041029506632
401.72125,0.00027627630284651305
401.7225,0.00027537423496842313
401.72375,0.0002744985694168055
401.725,0.00027364900239115015
401.72625,0.00027282406282877665
401.7275,0.00027202096995321084
401.72875,0.00027123553048224964
401.73,0.0002704620983859164
401.73125,0.0002696935725644053
401.7325,0.000268921432376309
401.73375,0.00026813582477728674
401.735,0.0002673256864893813
401.73625,0.00026647891362106997
401.7375,0.00026558258196805626
401.73875,0.0002646232236846155
401.74,0.0002635871713852348
401.74125,0.00026246097620617124
401.7425,0.00026123188442642197
401.74375,0.0002598883649379525
401.745,0.00025842062635485815
401.74625,0.00025682108038183656
401.7475,0.00025508466361238183
401.74875,0.00025320894963758243
401.75,0.0002511940179364268
401.75125,0.00024904205888841145
401.7525,0.000246756765008798
401.75375,0.00024434259880642343
401.755,0.00024180405450322578
401.75625,0.00023914502542430805
401.7575,0.0002363683779971331
401.75875,0.0002334757779785373
401.76,0.0002304677857786728
401.76125,0.0002273441820314013
401.7625,0.00022410447291126482
401.76375,0.00022074851941753602
401.765,0.000217277196546179
401.76625,0.00021369302037062502
401.7675,0.00021000068500246193
401.76875,0.00020620742734285574
401.77,0.00020232319542551612
401.77125,0.0001983606032117635
401.7725,0.00019433465995789617
401.77375,0.00019026234304500683
401.775,0.0001861620168408485
401.77625,0.0001820528031934501
401.7775,0.00017795391980581992
401.77875,0.00017388407460119668
401.78,0.00016986092164817144
401.78125,0.00016590062855524352
401.7825,0.00016201754628434058
401.78375,0.00015822399466304844
401.785,0.0001545301433854293
401.78625,0.00015094398423137065
401.7875,0.0001474713879946358
401.78875,0.00014411622175976578
401.79,0.00014088052719810187
401.79125,0.00013776475003326463
401.7925,0.0001347680006263422
401.79375,0.0001318883467911481
401.795,0.00012912311582976817
401.79625,0.00012646918484856713
401.7975,0.0001239232693249001
401.79875,0.00012148217059450242
401.8,0.00011914298493962456
401.80125,0.0001169032715878795
401.8025,0.00011476116996171336
401.80375,0.00011271547246841786
401.805,0.00011076565592057121
401.80625,0.00010891188021680607
401.8075,0.00010715496239281874
401.80875,0.00010549633179255004
401.81,0.00010393798141949316
401.81125,0.00010248241215810944
401.8125,0.00010113258695536133
401.81375,9.989188691337886e-05
401.815,9.876407357928861e-05
401.81625,9.775325806024248e-05
401.8175,9.686387014768639e-05
401.81875,9.610062053584357e-05
401.82,9.546845867447e-05
401.82125,9.49725185758155e-05
401.8225,9.461804043276138e-05
401.82375,9.441029423008157e-05
401.825,9.43544639317454e-05
401.82625,9.445553940416762e-05
401.8275,9.4718182759315e-05
401.82875,9.514660020558196e-05
401.83,9.574440941634087e-05
401.83125,9.651451521708794e-05
401.8325,9.745899893412494e-05
401.83375,9.857902862974711e-05
401.835,9.987478670687029e-05
401.83625,0.00010134543846318263
401.8375,0.00010298911635074668
401.83875,0.00010480294235216535
401.84,0.0001067830758433454
401.84125,0.0001089247853419415
401.8425,0.00011122253091553391
401.84375,0.0001136700686596753
401.845,0.00011626054214579939
401.84625,0.0001189865758690865
401.8475,0.0001218403450862586
401.84875,0.0001248136317433135
401.85,0.0001278978477231061
401.85125,0.0001310840394227302
401.8525,0.00013436286996061043
401.85375,0.0001377245886332518
401.855,0.0001411590014416514
401.85625,0.0001446554496774338
401.8575,0.0001482028091488623
401.85875,0.0001517895184069637
401.86,0.00015540363465204308
401.86125,0.0001590329218509214
401.8625,0.0001626649585351794
401.86375,0.0001662872562006445
401.865,0.000169887379508254
401.86625,0.000173453052056288
401.8675,0.0001769722414538458
401.86875,0.00018043322511534238
401.87,0.000183824627605655
401.87125,0.00018713544150555721
401.8725,0.00019035505048710459
401.87375,0.000193473248978559
401.875,0.0001964802892386638
401.87625,0.0001993669524200388
401.8775,0.0002021246554316463
401.87875,0.0002047455944103393
401.88,0.0002072229141915675
401.88125,0.0002095508973393853
401.8825,0.000211725158805946
401.88375,0.000213742830250631
401.885,0.00021560272211899688
401.88625,0.00021730544121157421
401.8875,0.00021885347900269629
401.88875,0.0002202512402392437
401.89,0.0002215050311593486
401.89125,0.0002226229959409593
401.8925,0.0002236150171602479
401.89375,0.0002244925699997874
401.895,0.00022526854116652518
401.89625,0.00022595701140957372
401.8975,0.0002265730024978777
401.89875,0.0002271322036778617
401.9,0.0002276506707710988
401.90125,0.0002281445242820948
401.9025,0.0002286296512962212
401.90375,0.0002291214237378219
401.905,0.0002296344413485025
401.90625,0.00023018231247564348
401.9075,0.00023077746433114118
401.90875,0.00023143098350040988
401.91,0.0002321524813816804
401.91125,0.0002329499803056309
401.9125,0.0002338298114553369
401.91375,0.00023479653349655282
401.915,0.0002358528659882543
401.91625,0.0002369996531334035
401.9175,0.0002382358569298324
401.91875,0.0002395586009412116
401.92,0.0002409632557180058
401.92125,0.0002424435777484076
401.9225,0.0002439918970792381
401.92375,0.0002455993462968332
401.925,0.0002472561214779563
401.92625,0.0002489517652007889
401.9275,0.00025067545370603163
401.92875,0.0002524162818081604
401.93,0.00025416352769683454
401.93125,0.0002559068916984517
401.9325,0.0002576367008878204
401.93375,0.0002593440667798784
401.935,0.0002610210089014436
401.93625,0.000262660521532886
401.9375,0.0002642566041497108
401.93875,0.0002658042469539773
401.94,0.00026729938287554787
401.94125,0.0002687388126931342
401.9425,0.00027012010934513814
401.94375,0.00027144151697030454
401.945,0.00027270184785818153
401.94625,0.0002739003901594184
401.9475,0.0002750368313259042
401.94875,0.0002761112030607712
401.95,0.0002771238486382668
401.95125,0.0002780754112634969
401.9525,0.0002789668403020376
401.95375,0.0002797994070593943
401.955,0.0002805747262702989
401.95625,0.00028129477043780017
401.9575,0.0002819618751921302
401.95875,0.0002825787281393067
401.96,0.0002831483406194676
401.96125,0.0002836740063549388
401.9625,0.0002841592485880762
401.96375,0.0002846077638489579
401.965,0.00028502336910304297
401.96625,0.00028540995877895307
401.9675,0.0002857714733065392
401.96875,0.00028611189095543977
401.97,0.00028643523111425434
401.97125,0.0002867455770904633
401.9725,0.0002870471113611371
401.97375,0.00028734415752439243
401.975,0.0002876412159714589
401.97625,0.0002879429933091905
401.9775,0.00028825440855275147
401.97875,0.00028858056475820123
401.98,0.0002889266897647323
401.98125,0.0002892980365163286
401.9825,0.0002896997447826863
401.98375,0.0002901366753693101
401.985,0.0002906132278568329
401.98625,0.000291133146079575
401.9875,0.0002916993361335915
401.98875,0.0002923137057543413
401.99,0.0002929770270342347
401.99125,0.00029368884601032637
401.9925,0.0002944474264523101
401.99375,0.0002952497357910202
401.995,0.0002960914680375361
401.99625,0.0002969671027329648
401.9975,0.00029786998827885077
401.99875,0.0002987924521581735
402.0,0.0002997259334368285
402.00125,0.000300661128825422
402.0025,0.00030158816126127694
402.00375,0.0003024967567604841
402.005,0.0003033764371999128
402.00625,0.00030421672025909466
402.0075,0.0003050073241319436
402.00875,0.0003057383662282817
402.01,0.0003064005627152542
402.01125,0.0003069854020285543
402.0125,0.0003074853038035661
402.01375,0.000307893751226383
402.015,0.0003082053904846633
402.01625,0.0003084161019782893
402.0175,0.000308523035949703
402.01875,0.0003085246222138815
402.02,0.0003084205454378227
402.02125,0.0003082116967595358
402.0225,0.00030790010448657673
402.02375,0.0003074888392241369
402.025,0.0003069819120029082
402.02625,0.00030638415704682903
402.0275,0.00030570110761091277
402.02875,0.0003049388765593488
402.03,0.00030410402563398796
402.03125,0.00030320344147332116
402.0325,0.000302244213561999
402.03375,0.0003012335031409007
402.035,0.0003001784168077093
402.03625,0.0002990858721479347
402.0375,0.0002979624640863151
402.03875,0.00029681433133848877
402.04,0.00029564702319281145
402.04125,0.0002944653846122335
402.0425,0.0002932734503960852
402.04375,0.0002920743680016584
402.045,0.0002908703513755017
402.04625,0.00028966266717430283
402.0475,0.0002884516609453238
402.04875,0.0002872368227263453
402.05,0.0002860168916451295
402.05125,0.0002847899913684175
402.0525,0.00028355379788054486
402.05375,0.0002823057243017386
402.055,0.0002810431143661876
402.05625,0.000279763435969995
402.0575,0.0002784644607490895
402.05875,0.00027714441041714233
402.06,0.0002758020898036549
402.06125,0.00027443694786208914
402.0625,0.00027304912299826086
402.06375,0.0002716394331588893
402.065,0.0002702093153903196
402.06625,0.0002687607576975227
402.0675,0.0002672961868232437
402.06875,0.00026581835700739974
402.07,0.0002643302356266885
402.07125,0.0002628349002744117
402.0725,0.00026133545954054843
402.07375,0.00025983499761203895
402.075,0.0002583365515333026
402.07625,0.0002568431170869536
402.0775,0.0002553576809446849
402.07875,0.00025388326908826707
402.08,0.00025242300570061407
402.08125,0.0002509801683768428
402.0825,0.00024955822768526077
402.08375,0.0002481608710282665
402.085,0.0002467919933031059
402.08625,0.00024545566424250876
402.0875,0.0002441560677852287
402.08875,0.00024289742346651988
402.09,0.0002416838990386135
402.09125,0.0002405195226912177
402.0925,0.0002394081153920826
402.09375,0.0002383532326175593
402.095,0.0002373581545031799
402.09625,0.0002364259081141422
402.0975,0.0002355593355556178
402.09875,0.0002347612065427914
402.1,0.0002340343850806116
402.10125,0.0002333820263731516
402.1025,0.0002328078144626547
402.10375,0.0002323162051282561
402.105,0.0002319126725445373
402.10625,0.0002316039062999825
402.1075,0.00023139795563559802
402.10875,0.0002313042577838495
402.11,0.0002313335282381966
402.11125,0.00023149748087349678
402.1125,0.0002318083540475425
402.11375,0.0002322782338939185
402.115,0.0002329182023463365
402.11625,0.0002337373391943097
402.1175,0.0002347416635999252
402.11875,0.0002359331085651496
402.12,0.00023730865161894122
402.12125,0.0002388597311433674
402.1225,0.00024057205475791398
402.12375,0.00024242588422145148
402.125,0.0002443968161115402
402.12625,0.0002464570200611427
402.1275,0.0002485768183829902
402.12875,0.0002507264558521201
402.13,0.0002528778517370259
402.13125,0.0002550061517399703
402.1325,0.00025709091506697084
402.13375,0.0002591168235179722
402.135,0.000261073881387839
402.13625,0.0002629571333388363
402.1375,0.0002647659858452666
402.13875,0.000266503265560865
402.14,0.0002681741528393403
402.14125,0.0002697851345181318
402.1425,0.0002713430813851327
402.14375,0.0002728545498377888
402.145,0.00027432532460372065
402.14625,0.0002757602301118937
402.1475,0.0002771631631333744
402.14875,0.00027853730875077395
402.15,0.00027988545936573117
402.15125,0.0002812103804040038
402.1525,0.0002825151492280352
402.15375,0.0002838034171670093
402.155,0.0002850795649246893
402.15625,0.0002863487308053953
402.1575,0.00028761671062855213
402.15875,0.0002888897578723045
402.16,0.000290174307176654
402.16125,0.0002914766600965307
402.1625,0.00029280267336518066
402.16375,0.00029415748385816574
402.165,0.0002955452986882035
402.16625,0.0002969692671710022
402.1675,0.0002984314332321273
402.16875,0.0002999327760049634
402.17,0.00030147330842964637
402.17125,0.0003030522163928586
402.1725,0.00030466802135835103
402.17375,0.000306318736518012
402.175,0.0003080020061433356
402.17625,0.0003097151996870307
402.1775,0.0003114554807147917
402.17875,0.0003132198213569836
402.18,0.0003150049907202645
402.18125,0.0003168075106290815
402.1825,0.0003186236009770632
402.18375,0.0003204491250083494
402.185,0.00032227954256892465
402.18625,0.00032410989499802426
402.1875,0.0003259348152496765
402.18875,0.0003277485819444436
402.19,0.000329545205061376
402.19125,0.00033131854139014765
402.1925,0.00033306243667333
402.19375,0.00033477086591871
402.195,0.0003364380734915218
402.19625,0.0003380586918365235
402.1975,0.00033962781524966065
402.19875,0.00034114105179944157
402.2,0.00034259450815774445
402.20125,0.0003439847509401958
402.2025,0.00034530873155614255
402.20375,0.00034656369578827675
402.205,0.0003477470927020481
402.20625,0.0003488565042350372
402.2075,0.00034988960332640206
402.20875,0.0003508441433465103
402.21,0.00035171799690682096
402.21125,0.0003525092178200602
402.2125,0.0003532161200506007
402.21375,0.00035383736658499486
402.215,0.0003543720370925083
402.21625,0.00035481967206552626
402.2175,0.00035518027854968345
402.21875,0.0003554543041836224
402.22,0.00035564257254827846
402.22125,0.0003557461981256503
402.2225,0.0003557664992770775
402.22375,0.0003557049104410194
402.225,0.0003555629241504352
402.22625,0.00035534207057985
402.2275,0.0003550439430322084
402.22875,0.0003546702712956474
402.23,0.0003542230463403119
402.23125,0.00035370467614533264
402.2325,0.0003531181607860841
402.23375,0.00035246726489184866
402.235,0.0003517566619939382
402.23625,0.0003509920248944454
402.2375,0.0003501800446756045
402.23875,0.0003493283568999204
402.24,0.0003484453725110494
402.24125,0.0003475400171655049
402.2425,0.0003466213808651717
402.24375,0.0003456983116306044
402.245,0.0003447789635850247
402.24625,0.0003438703423588429
402.2475,0.0003429778617445117
402.24875,0.00034210496237142114
402.25,0.00034125278893048014
402.25125,0.0003404199741380156
402.2525,0.0003396025277586528
402.25375,0.000338793837276864
402.255,0.0003379847834970345
402.25625,0.0003371639541120459
402.2575,0.0003363179316905506
402.25875,0.0003354316351233289
402.26,0.00033448867644919475
402.26125,0.0003334717114009919
402.2625,0.0003323627567121359
402.26375,0.00033114348024404163
402.265,0.0003297954530244962
402.26625,0.0003283003991068858
402.2675,0.000326640454919924
402.26875,0.0003247984741675158
402.27,0.0003227583891483772
402.27125,0.0003205056285951742
402.2725,0.0003180275899331963
402.27375,0.0003153141079087021
402.275,0.0003123579051272875
402.27625,0.000309154954012623
402.2775,0.0003057047143258438
402.27875,0.0003020102195157068
402.28,0.0002980779940295325
402.28125,0.0002939178035746014
402.2825,0.0002895422733097919
402.28375,0.0002849663961170676
402.285,0.000280206980102593
402.28625,0.0002752820808672435
402.2875,0.0002702104582766057
402.28875,0.0002650110876404773
402.29,0.000259702761652194
402.29125,0.00025430378133795586
402.2925,0.0002488317476064872
402.29375,0.0002433034412891955
402.295,0.00023773477021100072
402.29625,0.0002321407688718773
402.2975,0.0002265356128389853
402.29875,0.0002209326448093426
402.3,0.0002153443787927848
402.30125,0.0002097824875849241
402.3025,0.000204257769309935
402.30375,0.0001987801025028465
402.305,0.0001933584075712275
402.30625,0.0001880006264360517
402.3075,0.0001827137365017288
402.30875,0.0001775038239153247
402.31,0.0001723762065650138
402.31125,0.00016733563262798028
402.3125,0.00016238653366790141
402.31375,0.00015753334280230492
402.315,0.00015278084906997848
402.31625,0.0001481345737486599
402.3175,0.0001436011456531847
402.31875,0.0001391886258141748
402.32,0.0001349067672873155
402.32125,0.0001307671567731999
402.3225,0.0001267832216776853
402.32375,0.0001229700730026215
402.325,0.0001193441860868586
402.32625,0.0001159229206674424
402.3275,0.0001127239101508563
402.32875,0.0001097643562143145
402.33,0.0001070602694269903
402.33125,0.00010462571771117129
402.3325,0.0001024721221532792
402.33375,0.0001006076568947068
402.335,9.903677928941329e-05
402.33625,9.77599308382548e-05
402.3375,9.67734116820251e-05
402.33875,9.60694357292334e-05
402.34,9.563635973669721e-05
402.34125,9.545905361300291e-05
402.3425,9.55194004710073e-05
402.34375,9.57968585593837e-05
402.345,9.62690784333962e-05
402.34625,9.69125000658072e-05
402.3475,9.77029143550614e-05
402.34875,9.86159488806095e-05
402.35,9.96274600493574e-05
402.35125,0.0001007138276371938
402.3525,0.0001018521582874807
402.35375,0.00010302041799244971
402.355,0.0001041975279664395
402.35625,0.00010536343356983409
402.3575,0.0001064992058986993
402.35875,0.0001075871748440798
402.36,0.0001086110990708605
402.36125,0.0001095563852962977
402.3625,0.0001104103280183062
402.36375,0.00011116233606351879
402.365,0.00011180412664533341
402.36625,0.0001123298446320992
402.3675,0.0001127360926955451
402.36875,0.00011302185605962099
402.37,0.0001131883230898241
402.37125,0.0001132386234930545
402.3725,0.00011317750653802499
402.37375,0.0001130109924661792
402.375,0.00011274602282306601
402.37625,0.000112390158780148
402.3775,0.0001119513190869152
402.37875,0.000111437607493307
402.38,0.0001108571939022562
402.38125,0.0001102182850523228
402.3825,0.00010952913547018821
402.38375,0.0001087981017028389
402.385,0.0001080336987192044
402.38625,0.0001072446450509745
402.3875,0.0001064398752524135
402.38875,0.00010562849522893181
402.39,0.0001048196922943402
402.39125,0.000104022590296739
402.3925,0.0001032460774232698
402.39375,0.00010249861051390001
402.395,0.0001017880213947435
402.39625,0.00010112134085141699
402.3975,0.0001005046445729933
402.39875,9.994294067007379e-05
402.4,9.944010646650331e-05
402.40125,9.89988728538448e-05
402.4025,9.86208768767995e-05
402.40375,9.830677423232069e-05
402.405,9.80564164721101e-05
402.40625,9.78690732850296e-05
402.4075,9.77436902449933e-05
402.40875,9.767914868491811e-05
402.41,9.76745036144797e-05
402.41125,9.77291753705286e-05
402.4125,9.784306404812861e-05
402.41375,9.801659244231231e-05
402.415,9.82506591895617e-05
402.41625,9.85465238240923e-05
402.4175,9.8905642740899e-05
402.41875,9.93294779324814e-05
402.42,9.98193043921212e-05
402.42125,0.0001003760509835847
402.4225,0.0001010001812491428
402.42375,0.0001016916257068486
402.425,0.00010244978017615501
402.42625,0.000103273539033935
402.4275,0.00010416137272313589
402.42875,0.0001051114165712463
402.43,0.0001061215622887773
402.43125,0.0001071895407479308
402.4325,0.00010831297673147931
402.43375,0.00010948942703189289
402.435,0.0001107164003806218
402.43625,0.00011199136087741159
402.4375,0.0001133117374695667
402.43875,0.00011467493533106421
402.44,0.0001160783569314966
402.44125,0.0001175194334748826
402.4425,0.0001189956606884463
402.44375,0.0001205046277514517
402.445,0.0001220440359642377
402.44625,0.00012361169551752802
402.4475,0.00012520549890208022
402.44875,0.0001268233632286543
402.45,0.0001284631499382814
402.45125,0.00013012255903273518
402.4525,0.0001317989998351082
402.45375,0.0001334894554704138
402.455,0.00013519033820610178
402.45625,0.00013689735048241138
402.4575,0.000138605377422547
402.45875,0.00014030840617256898
402.46,0.0001419995114410453
402.46125,0.00014367090614842099
402.4625,0.0001453140707861418
402.46375,0.000146919968755615
402.465,0.0001484793271670656
402.46625,0.0001499829843984895
402.4675,0.0001514222573847826
402.46875,0.0001527893269972987
402.47,0.00015407759299395892
402.47125,0.0001552819704299559
402.4725,0.00015639912438924063
402.47375,0.00015742760320658182
402.475,0.0001583678838702434
402.47625,0.00015922232516498358
402.4775,0.0001599950412852192
402.47875,0.00016069172355808492
402.48,0.0001613194210161333
402.48125,0.0001618863209294893
402.4825,0.0001624015367472473
402.48375,0.0001628749270580258
402.485,0.0001633169494395878
402.48625,0.0001637385572875653
402.4875,0.00016415112108329462
402.48875,0.0001645663730608976
402.49,0.000164996354123735
402.49125,0.0001654533508803899
402.4925,0.000165949808350365
402.49375,0.00016649821112967112
402.495,0.0001671109251064663
402.49625,0.00016780000681691459
402.4975,0.00016857698051138411
402.49875,0.0001694525942011044
402.5,0.0001704365708653778
402.50125,0.0001715373668194363
402.5025,0.0001727619578030082
402.50375,0.0001741156628596627
402.505,0.0001756020296169823
402.50625,0.00017722278220756791
402.5075,0.00017897783689087
402.50875,0.0001808653962357637
402.51,0.0001828820939637211
402.51125,0.0001850231950624254
402.5125,0.0001872828157695222
402.51375,0.0001896541553862701
402.515,0.00019212970508076388
402.51625,0.00019470141886047571
402.5175,0.00019736083122386312
402.51875,0.0002000991037109148
402.52,0.00020290700151255871
402.52125,0.0002057748025189939
402.5225,0.00020869214733709268
402.52375,0.0002116478553771496
402.525,0.0002146297198692804
402.52625,0.0002176243220098993
402.5275,0.0002206168741086372
402.52875,0.0002235911335661379
402.53,0.0002265293799829977
402.53125,0.00022941250041018
402.5325,0.0002322201542809852
402.53375,0.0002349310334546185
402.535,0.000237523203871275
402.53625,0.0002399745017884573
402.5375,0.0002422629734882215
402.53875,0.0002443673324949378
402.54,0.0002462673996330077
402.54125,0.0002479445210041746
402.5425,0.00024938192313383024
402.54375,0.0002505650020360119
402.545,0.0002514815305567647
402.54625,0.0002521217747857497
402.5475,0.0002524785270060448
402.54875,0.0002525470548323261
402.55,0.0002523249764876107
402.55125,0.0002518120832889677
402.5525,0.0002510101170224758
402.55375,0.0002499225330978839
402.555,0.0002485542508432721
402.55625,0.00024691142054999847
402.5575,0.0002450012104281764
402.55875,0.0002428316165127681
402.56,0.0002404113036103797
402.56125,0.00023774945861669732
402.5625,0.0002348556714945523
402.56375,0.0002317398148924361
402.565,0.0002284119244133264
402.56625,0.00022488207298364648
402.5675,0.00022116022853213698
402.56875,0.00021725609863845969
402.57,0.00021317895461133452
402.57125,0.00020893743996608578
402.5725,0.0002045393641315306
402.57375,0.0001999914912063013
402.575,0.0001952993277447264
402.57625,0.0001904669235326277
402.5775,0.00018549671894347268
402.57875,0.0001803894384753052
402.58,0.0001751440797389456
402.58125,0.0001697580200177884
402.5825,0.0001642272543192689
402.58375,0.000158546805467937
402.585,0.0001527112847996679
402.58625,0.0001467156067164459
402.5875,0.0001405558114709698
402.58875,0.0001342299451004101
402.59,0.0001277389216487415
402.59125,0.0001210872858573858
402.5925,0.000114283798394197
402.59375,0.00010734176823111609
402.595,0.00010027908479109551
402.59625,9.31179213589926e-05
402.5975,8.58841217952017e-05
402.59875,7.86063079146393e-05
402.6,7.13147776325426e-05
402.60125,6.40402763442494e-05
402.6025,5.68127527789257e-05
402.60375,4.9660190731926e-05
402.605,4.2607613323340696e-05
402.60625,3.56763208951554e-05
402.6075,2.8883409307465e-05
402.60875,2.2241574088206002e-05
402.61,1.57591859309807e-05
402.61125,9.4405985675818e-06
402.6125,3.2866312830253e-06
402.61375,-2.70482612175e-06
402.615,-8.5381495496997e-06
402.61625,-1.42193091621298e-05
402.6175,-1.97552248112492e-05
402.61875,-2.51531849266929e-05
402.62,-3.0420344053057e-05
402.62125,-3.55633022285429e-05
402.6225,-4.058778771038e-05
402.62375,-4.54984110425313e-05
402.625,-5.02985134515152e-05
402.62625,-5.49900790480448e-05
402.6275,-5.95737179782753e-05
402.62875,-6.40486938404e-05
402.63,-6.84130050774694e-05
402.63125,-7.26634893862792e-05
402.6325,-7.67959614903674e-05
402.63375,-8.080534818810671e-05
402.635,-8.468583849714e-05
402.63625,-8.843100008922059e-05
402.6375,-9.20338859848087e-05
402.63875,-9.54871088946198e-05
402.64,-9.878287676932651e-05
402.64125,-0.00010191301205665251
402.6425,-0.00010486894815294579
402.64375,-0.00010764173274032819
402.645,-0.0001102220435693961
402.64625,-0.00011260023743640241
402.6475,-0.0001147664463448213
402.64875,-0.00011671072273712121
402.65,-0.00011842322799654351
402.65125,-0.0001198944698287546
402.6525,-0.00012111555946315459
402.65375,-0.0001220784720637049
402.655,-0.0001227763096792171
402.65625,-0.00012320352099299541
402.6575,-0.0001233560840518726
402.65875,-0.00012323164601475272
402.66,-0.0001228295908706445
402.66125,-0.0001221510753664865
402.6625,-0.0001211990059248308
402.66375,-0.0001199779918115957
402.665,-0.0001184942740040721
402.66625,-0.0001167556397992836
402.6675,-0.0001147713430128772
402.66875,-0.0001125520172785605
402.67,-0.0001101096020282055
402.67125,-0.000107457254242549
402.6725,-0.0001046092497824807
402.67375,-0.0001015808519907995
402.675,-9.83881478223467e-05
402.67625,-9.50478295043218e-05
402.6775,-9.157693666367351e-05
402.67875,-8.799256816644779e-05
402.68,-8.43115719559727e-05
402.68125,-8.055025000985011e-05
402.6825,-7.672410515375061e-05
402.68375,-7.28476379299396e-05
402.685,-6.8934231633581e-05
402.68625,-6.49961168627366e-05
402.6875,-6.1044426382047e-05
402.68875,-5.70893148969762e-05
402.69,-5.3140139738589e-05
402.69125,-4.9205668840786196e-05
402.6925,-4.52942923229749e-05
402.69375,-4.1414220053244696e-05
402.695,-3.75736361751363e-05
402.69625,-3.37807995101896e-05
402.6975,-3.0044080467513e-05
402.69875,-2.63719307706393e-05
402.7,-2.27727928059343e-05
402.70125,-1.9254958528805e-05
402.7025,-1.5826396937862598e-05
402.70375,-1.24945731381195e-05
402.705,-9.2662764100491e-06
402.70625,-6.1474821713447e-06
402.7075,-3.1432708704373003e-06
402.70875,-2.578057929727e-07
402.71,2.5056225808217e-06
402.71125,5.1444967822577e-06
402.7125,7.6569283063608e-06
402.71375,1.00415035112254e-05
402.715,1.22971407680022e-05
402.71625,1.44229788662768e-05
402.7175,1.6418336891018603e-05
402.71875,1.82827175671282e-05
402.72,2.00158919978499e-05
402.72125,2.16180036355794e-05
402.7225,2.3089703680936598e-05
402.72375,2.44322644567851e-05
402.725,2.5647658310985203e-05
402.72625,2.67385795286329e-05
402.7275,2.77084095436269e-05
402.72875,2.8561130729426602e-05
402.73,2.93011953178831e-05
402.73125,2.99333967562539e-05
402.7325,3.0462724759315897e-05
402.73375,3.08942661658216e-05
402.735,3.12331302293723e-05
402.73625,3.14844317079579e-05
402.7375,3.16533177643282e-05
402.73875,3.17450449744153e-05
402.74,3.17651072900061e-05
402.74125,3.17193955197817e-05
402.7425,3.16143861678563e-05
402.74375,3.14573513538654e-05
402.745,3.12565573185654e-05
402.74625,3.10214437599035e-05
402.7475,3.07627605724497e-05
402.74875,3.04926283300214e-05
402.75,3.0224515960359602e-05
402.75125,2.9973119283729798e-05
402.7525,2.97541378433225e-05
402.75375,2.9583971106435098e-05
402.755,2.94793542764458e-05
402.75625,2.94569766636849e-05
402.7575,2.9533110427289498e-05
402.75875,2.9723313689293602e-05
402.76,3.00422110480096e-05
402.76125,3.0503379893864602e-05
402.7625,3.1119334416709403e-05
402.76375,3.19015779615425e-05
402.765,3.28606880115161e-05
402.76625,3.4006388191042996e-05
402.7675,3.5347564375742e-05
402.76875,3.68921914170136e-05
402.77,3.86471570910391e-05
402.77125,4.06179831700579e-05
402.7725,4.28084681698635e-05
402.77375,4.5220278301491496e-05
402.775,4.78525370801845e-05
402.77625,5.07014660937948e-05
402.7775,5.37601056557108e-05
402.77875,5.70181821736117e-05
402.78,6.0462135506196804e-05
402.78125,6.40753325191133e-05
402.7825,6.78384676302543e-05
402.78375,7.17301330595124e-05
402.785,7.57275127470069e-05
402.78625,7.98071676828057e-05
402.7875,8.39458237720198e-05
402.78875,8.81211081362264e-05
402.79,9.23121601931815e-05
402.79125,9.650005965286e-05
402.7925,0.0001006680358119792
402.79375,0.0001048014405002046
402.795,0.0001088874930102905
402.79625,0.00011291485655847871
402.7975,0.00011687307648322041
402.79875,0.00012075199724137289
402.8,0.0001245412118756401
402.80125,0.00012822964740300221
402.8025,0.00013180534565365208
402.80375,0.0001352554642498036
402.805,0.0001385665249038037
402.80625,0.00014172486862491592
402.8075,0.000144717263424248
402.80875,0.000147531590967433
402.81,0.0001501575316348898
402.81125,0.0001525871691096065
402.8125,0.00015481545446264779
402.81375,0.0001568404914566999
402.815,0.000158663625408142
402.81625,0.0001602893499681824
402.8175,0.0001617250407436039
402.81875,0.0001629805616676889
402.82,0.0001640677789217837
402.82125,0.00016500001937784102
402.8225,0.0001657915265922752
402.82375,0.00016645694344124138
402.825,0.0001670108557373874
402.82625,0.0001674674397481428
402.8275,0.00016784021620537472
402.82875,0.00016814192839630698
402.83,0.0001683845415755181
402.83125,0.0001685793359177446
402.8325,0.0001687370708912415
402.83375,0.0001688681702913636
402.835,0.0001689828735339949
402.83625,0.00016909132158854132
402.8375,0.0001692035181801162
402.83875,0.0001693291678207262
402.84,0.0001694773681192827
402.84125,0.00016965622399050989
402.8425,0.0001698723884428325
402.84375,0.00017013063364558018
402.845,0.00017043347911578925
402.84625,0.00017078099532518166
402.8475,0.00017117077881762717
402.84875,0.00017159816295759056
402.85,0.000172056635839736
402.85125,0.0001725384342598867
402.8525,0.0001730352447071904
402.85375,0.00017353892217728537
402.855,0.00017404213328600833
402.85625,0.00017453886444328588
402.8575,0.00017502472999669726
402.85875,0.00017549707303438013
402.86,0.00017595487058704948
402.86125,0.00017639847205896681
402.8625,0.00017682922178793623
402.86375,0.00017724899495425933
402.865,0.00017765971447897372
402.86625,0.00017806286221140643
402.8675,0.00017845905358643987
402.86875,0.00017884769873175552
402.87,0.0001792268046454154
402.87125,0.00017959295177419774
402.8725,0.0001799414747930602
402.87375,0.0001802668568660312
402.875,0.00018056330792865972
402.87625,0.000180825479511996
402.8775,0.0001810492190777974
402.87875,0.0001812322252443056
402.88,0.0001813744942618807
402.88125,0.00018147841568751322
402.8825,0.0001815484963775383
402.88375,0.0001815906848278999
402.885,0.0001816113854118017
402.88625,0.0001816162979449567
402.8875,0.0001816091927188342
402.88875,0.0001815908465728664
402.89,0.0001815582684265887
402.89125,0.0001815043622128444
402.8925,0.0001814181409131946
402.89375,0.0001812854826563171
402.895,0.0001810903684097845
402.89625,0.00018081643136516598
402.8975,0.0001804485527256272
402.89875,0.0001799742765850538
402.9,0.00017938479564733048
402.90125,0.0001786754158646442
402.9025,0.0001778454252438905
402.90375,0.0001768974849507365
402.905,0.0001758366139911619
402.90625,0.00017466890555062052
402.9075,0.0001734000968010714
402.90875,0.0001720341017263146
402.91,0.00017057164736610991
402.91125,0.000169009169199818
402.9125,0.00016733813979045588
402.91375,0.0001655450150100677
402.915,0.0001636119553975857
402.91625,0.0001615184086200224
402.9175,0.0001592434957274459
402.91875,0.0001567689816716335
402.92,0.0001540823069268179
402.92125,0.0001511791269704427
402.9225,0.00014806475643101038
402.92375,0.0001447541997806789
402.925,0.00014127078213129341
402.92625,0.0001376436138736244
402.9275,0.00013390435340092897
402.92875,0.0001300836900784467
402.93,0.0001262079708009101
402.93125,0.00012229639835046558
402.9325,0.0001183592212376977
402.93375,0.0001143974169589327
402.935,0.0001104042150828716
402.93625,0.00010636851459877811
402.9375,0.00010227971769635809
402.93875,9.81329748398583e-05
402.94,9.39335490052584e-05
402.94125,8.96991739304185e-05
402.9425,8.545987935074051e-05
402.94375,8.125551706434279e-05
402.945,7.71317820924992e-05
402.94625,7.31355995129574e-05
402.9475,6.9310523219241e-05
402.94875,6.56924294366783e-05
402.95,6.23055946604407e-05
402.95125,5.91592369327662e-05
402.9525,5.62447292150348e-05
402.95375,5.3533982693546197e-05
402.955,5.0980048659293205e-05
402.95625,4.85214268628303e-05
402.9575,4.6091209568674104e-05
402.95875,4.3630238523112896e-05
402.96,4.1100897433554495e-05
402.96125,3.84969780713159e-05
402.9625,3.58464157103068e-05
402.96375,3.32065694768351e-05
402.965,3.06543379161612e-05
402.96625,2.827436186738092e-05
402.9675,2.614761117103544e-05
402.96875,2.434068355967001e-05
402.97,2.289446012415923e-05
402.97125,2.181188999508212e-05
402.9725,2.1047866466118618e-05
402.97375,2.0508232680475908e-05
402.975,2.0063858975289e-05
402.97625,1.957963954551612e-05
402.9775,1.895257187168376e-05
402.97875,1.814746558245956e-05
402.98,1.721442914639385e-05
402.98125,1.627751866210091e-05
402.9825,1.549888623056678e-05
402.98375,1.5034361063159231e-05
402.985,1.499501739319754e-05
402.98625,1.542069946885463e-05
402.9875,1.62680168113721e-05
402.98875,1.74177700761585e-05
402.99,1.8699691703870798e-05
402.99125,1.99215242074872e-05
402.9925,2.09007873709719e-05
402.99375,2.15052936743218e-05
402.995,2.16961509057016e-05
402.99625,2.1550310166739e-05
402.9975,2.12353448186552e-05
402.99875,2.09458148102616e-05
403.0,2.08435940750107e-05
403.00125,2.10312177063937e-05
403.0025,2.15566805470582e-05
403.00375,2.24332276235136e-05
403.005,2.36590708198112e-05
403.00625,2.5229595118671402e-05
403.0075,2.71412801745854e-05
403.00875,2.93894965402421e-05
403.01,3.19620196989925e-05
403.01125,3.4829154494207596e-05
403.0125,3.7932393245560005e-05
403.01375,4.1176106507835897e-05
403.015,4.44303905802707e-05
403.01625,4.7552974902387796e-05
403.0175,5.04295045659194e-05
403.01875,5.30167989224747e-05
403.02,5.53651824620337e-05
403.02125,5.7603850764754e-05
403.0225,5.9895201054836396e-05
403.02375,6.23832697376101e-05
403.025,6.51611631937214e-05
403.02625,6.82648004786703e-05
403.0275,7.16849015679428e-05
403.02875,7.53845319782662e-05
403.03,7.93138165158062e-05
403.03125,8.3418972008184e-05
403.0325,8.76463468619684e-05
403.03375,9.19430865293698e-05
403.035,9.62559023952616e-05
403.03625,0.0001005290078361488
403.0375,0.0001047023537458288
403.03875,0.0001087113209166283
403.04,0.00011249027382408041
403.04125,0.0001159803499680348
403.0425,0.00011914084036068561
403.04375,0.0001219602472088001
403.045,0.0001244611618589118
403.04625,0.0001266962012462439
403.0475,0.00012873597627805148
403.04875,0.00013065418791909978
403.05,0.0001325151425064246
403.05125,0.0001343665120194889
403.0525,0.00013623722234451491
403.05375,0.0001381385576335883
403.055,0.0001400663942546335
403.05625,0.0001420033529678348
403.0575,0.0001439209754470294
403.05875,0.0001457828543480339
403.06,0.00014754957279732289
403.06125,0.0001491851259518761
403.0625,0.0001506632859161806
403.06375,0.0001519719561887811
403.065,0.0001531143191505212
403.06625,0.0001541068794000366
403.0675,0.0001549754719260296
403.06875,0.00015575067664923658
403.07,0.0001564638618883188
403.07125,0.0001571445489837165
403.0725,0.0001578192066220903
403.07375,0.0001585111299724542
403.075,0.0001592408319236675
403.07625,0.00016002647020269
403.0775,0.0001608839751830452
403.07875,0.0001618268416337389
403.08,0.00016286577268964598
403.08125,0.00016400847890508051
403.0825,0.00016525989767219202
403.08375,0.00016662289592517238
403.085,0.0001680992729500251
403.08625,0.0001696906859983096
403.0875,0.00017139917494270773
403.08875,0.00017322710798223364
403.09,0.00017517656305541588
403.09125,0.00017724832457058468
403.0925,0.00017944069984290753
403.09375,0.0001817483513682424
403.095,0.0001841613532443364
403.09625,0.00018666459955000474
403.0975,0.0001892377298632294
403.09875,0.0001918556462891613
403.1,0.00019448965043889643
403.10125,0.00019710909328944412
403.1025,0.0001996833707650231
403.10375,0.00020218400888922809
403.105,0.00020458660600747796
403.10625,0.00020687242893901534
403.1075,0.00020902951145772815
403.10875,0.00021105320934153345
403.11,0.00021294614696981223
403.11125,0.0002147176259391012
403.1125,0.00021638256639714106
403.11375,0.0002179600980558113
403.115,0.0002194719983336883
403.11625,0.00022094107596876562
403.1175,0.00022238969666224637
403.11875,0.00022383850282375208
403.12,0.00022530543799844245
403.12125,0.000226805092256141
403.1225,0.0002283483878224529
403.12375,0.00022994257026156766
403.125,0.000231591472370414
403.12625,0.00023329596159354267
403.1275,0.00023505450413815673
403.12875,0.00023686375784868455
403.13,0.00023871911754031082
403.13125,0.0002406151659110987
403.1325,0.0002425459991124728
403.13375,0.0002445054276680968
403.135,0.00024648706579129384
403.13625,0.0002484843473214111
403.1375,0.0002504904996795583
403.13875,0.0002524985156141994
403.14,0.0002545011486370754
403.14125,0.0002564909512398189
403.1425,0.000258460356161523
403.14375,0.0002604018015774058
403.145,0.0002623078787985639
403.14625,0.0002641714826226983
403.1475,0.00026598594966563627
403.14875,0.0002677451564633758
403.15,0.00026944357466442365
403.15125,0.0002710762707821557
403.1525,0.0002726388618470324
403.15375,0.00027412742219847566
403.155,0.0002755383752963805
403.15625,0.0002768683657821734
403.1575,0.0002781141394094652
403.15875,0.0002792724432143494
403.16,0.00028033995038541257
403.16125,0.0002813132151035437
403.1625,0.0002821886600216427
403.16375,0.00028296258715428807
403.165,0.00028363121205745353
403.16625,0.00028419071208832887
403.1675,0.0002846372746052289
403.16875,0.0002849671599776733
403.17,0.0002851767491065338
403.17125,0.00028526260171429167
403.1725,0.0002852215059353012
403.17375,0.0002850505305360228
403.175,0.0002847470807751764
403.17625,0.00028430895649374634
403.1775,0.00028373441771482405
403.17875,0.0002830222462732225
403.18,0.00028217180886486604
403.18125,0.00028118311585594485
403.1825,0.0002800568667118079
403.18375,0.00027879447617557663
403.185,0.0002773980863965147
403.18625,0.0002758705594081654
403.1875,0.00027421543820626583
403.18875,0.00027243689098655556
403.19,0.000270539632032589
403.19125,0.00026852882449372565
403.1925,0.0002664099637334915
403.19375,0.000264188751498545
403.195,0.00026187095975844756
403.19625,0.00025946230236643307
403.1975,0.00025696830912125593
403.19875,0.0002543942303001762
403.2,0.0002517449620829612
403.20125,0.0002490250157767558
403.2025,0.0002462385195215084
403.20375,0.0002433892639856288
403.205,0.0002404807848714788
403.20625,0.0002375164741902853
403.2075,0.0002344997208961223
403.20875,0.0002314340484085682
403.21,0.0002283232564438305
403.21125,0.00022517152662410232
403.2125,0.00022198348150508822
403.21375,0.00021876419331181987
403.215,0.00021551912286296978
403.21625,0.0002122539986841054
403.2175,0.0002089746584805077
403.21875,0.00020568686206022058
403.22,0.0002023961049680384
403.22125,0.0001991074477510151
403.2225,0.0001958253812858529
403.22375,0.0001925537263182187
403.225,0.00018929557329374228
403.22625,0.0001860532648002296
403.2275,0.0001828284096504982
403.22875,0.0001796219454853652
403.23,0.0001764342183263322
403.23125,0.0001732651111979884
403.2325,0.0001701141891601274
403.23375,0.0001669808780398391
403.235,0.00016386465970381792
403.23625,0.0001607652866509493
403.2375,0.0001576830223352985
403.23875,0.0001546188686091507
403.24,0.0001515748114260343
403.24125,0.00014855402437326958
403.2425,0.00014556104477391938
403.24375,0.0001426018699678611
403.245,0.00013968397345194209
403.24625,0.00013681621211921369
403.2475,0.0001340086263873397
403.24875,0.00013127214324642038
403.25,0.0001286181916665023
403.25125,0.0001260582552450778
403.2525,0.00012360339442491362
403.25375,0.0001212637497323957
403.255,0.0001190480621665325
403.25625,0.0001169632278585863
403.2575,0.0001150139039521761
403.25875,0.0001132021852036531
403.26,0.00011152736418249199
403.26125,0.0001099857817614996
403.2625,0.00010857076531666811
403.26375,0.000107272661216619
403.265,0.00010607895053164211
403.26625,0.0001049744401823741
403.2675,0.00010394152716823341
403.26875,0.0001029605201256947
403.27,0.0001020100115964987
403.27125,0.0001010672910758756
403.2725,0.0001001087903508257
403.27375,9.91105525794919e-05
403.275,9.804872242265561e-05
403.27625,9.69000457043564e-05
403.2775,9.56423753216642e-05
403.27875,9.42551500975508e-05
403.28,9.27198539969615e-05
403.28125,9.10204046570465e-05
403.2825,8.914347480372571e-05
403.28375,8.707870774170729e-05
403.285,8.481884328529011e-05
403.28625,8.23597117601675e-05
403.2875,7.97001104415733e-05
403.28875,7.68415470049385e-05
403.29,7.37878559741367e-05
403.29125,7.05447113951572e-05
403.2925,6.71190867348451e-05
403.29375,6.35187238430323e-05
403.295,5.9751724497250697e-05
403.29625,5.5826329874920596e-05
403.2975,5.1750967839958504e-05
403.29875,4.75345776299016e-05
403.3,4.31871778391062e-05
403.30125,3.87205774782647e-05
403.3025,3.4149113089202195e-05
403.30375,2.94902514244396e-05
403.305,2.4764980141357398e-05
403.30625,1.9997867045345502e-05
403.3075,1.5216782586852099e-05
403.30875,1.04522812423286e-05
403.31,5.736686334067899e-06
403.31125,1.1029491873489e-06
403.3125,-3.4166214564297e-06
403.31375,-7.791638219138e-06
403.315,-1.1994802649512e-05
403.31625,-1.60028076473074e-05
403.3175,-1.97969038749384e-05
403.31875,-2.3363039277916802e-05
403.32,-2.66916005845108e-05
403.32125,-2.97767849117425e-05
403.3225,-3.2615751692526704e-05
403.32375,-3.52076460881914e-05
403.325,-3.755268388196e-05
403.32625,-3.9651393380997695e-05
403.3275,-4.15041066778785e-05
403.32875,-4.31107390025973e-05
403.33,-4.44708418554859e-05
403.33125,-4.55838616365677e-05
403.3325,-4.64495400691071e-05
403.33375,-4.70683523230992e-05
403.335,-4.7441912882443705e-05
403.33625,-4.75732871773856e-05
403.3375,-4.74671758616018e-05
403.33875,-4.71299708151072e-05
403.34,-4.65696824398821e-05
403.34125,-4.5795768759004694e-05
403.3425,-4.4818886452944804e-05
403.34375,-4.36505913896692e-05
403.345,-4.23030189272853e-05
403.34625,-4.07885502709773e-05
403.3475,-3.91195059371961e-05
403.34875,-3.7307863816046e-05
403.35,-3.53650316799417e-05
403.35125,-3.33016742805521e-05
403.3525,-3.11276112070508e-05
403.35375,-2.88517814655801e-05
403.355,-2.64822784577873e-05
403.35625,-2.40264457821832e-05
403.3575,-2.14910286810394e-05
403.35875,-1.88823769395512e-05
403.36,-1.62066726819337e-05
403.36125,-1.34701975743506e-05
403.3625,-1.0679599190497399e-05
403.36375,-7.8421611833194e-06
403.365,-4.9660524655941e-06
403.36625,-2.0605475868558997e-06
403.3675,8.638164463601e-07
403.36875,3.7951433713545e-06
403.37,6.7201546802137e-06
403.37125,9.624261559698101e-06
403.3725,1.2491716526882201e-05
403.37375,1.53058463922893e-05
403.375,1.80493568601559e-05


==> Data/SingleTruck/processed-Force_tire_10.dat <==
T,value
400.001,0.00042931498050014817
400.003,0.000437825502360006
400.004,0.000443843780070228
400.005,0.00044889068823124095
400.006,0.00045334639519300433
400.008,0.00045733279319866806
400.009,0.0004609058051907412
400.01,0.000464099649576984
400.011,0.0004669426581865216
400.0125,0.0005677338481857799
400.01375,0.0005359428652447656
400.015,0.0005237349355143105
400.01625,0.000516396316472651
400.0175,0.0005109162718398992
400.01875,0.0005066198318409398
400.02,0.0005032455398076819
400.02125,0.0005006255872638478
400.0225,0.0004986257204643625
400.02375,0.0004971320548079359
400.025,0.0004960484631450775
400.02625,0.0004952970515126896
400.0275,0.0004948178151137173
400.02875,0.0004945650509738023
400.03,0.0004945022743295229
400.03125,0.0004945980600509366
400.0325,0.0004948242304815248
400.03375,0.0004951561658116245
400.035,0.0004955734945410556
400.03625,0.0004960602262149323
400.0375,0.0004966042921793444
400.03875,0.0004971967433359707
400.04,0.0004978308784360821
400.04125,0.0004985015289450247
400.0425,0.0004992046073081293
400.04375,0.0004999368809483253
400.045,0.0005006958688251385
400.04625,0.0005014798604649029
400.0475,0.0005022880383519716
400.04875,0.0005031204937198148
400.05,0.0005039778745602601
400.05125,0.0005048606844700908
400.0525,0.0005057685559260814
400.05375,0.0005066998262405044
400.055,0.0005076514823085073
400.05625,0.0005086193874977824
400.0575,0.0005095988403210632
400.05875,0.0005105856316924308
400.06,0.0005115771772859258
400.06125,0.0005125730158019861
400.0625,0.0005135736555267435
400.06375,0.0005145792350054289
400.065,0.0005155883263844184
400.06625,0.0005165979610170622
400.0675,0.0005176042310335076
400.06875,0.000518602851012185
400.07,0.0005195894685010906
400.07125,0.0005205597837282002
400.0725,0.0005215096170312462
400.07375,0.0005224349938772788
400.075,0.0005233322152921211
400.07625,0.0005241979017997985
400.0775,0.0005250290050620053
400.07875,0.0005258227923776802
400.08,0.0005265768176627902
400.08125,0.0005272888853003805
400.0825,0.0005279570457510549
400.08375,0.0005285797163943336
400.085,0.0005291559321110792
400.08625,0.0005296855349962204
400.0875,0.0005301690428402427
400.08875,0.0005306071338283614
400.09,0.0005309999693776833
400.09125,0.0005313467369840423
400.0925,0.000531645680120448
400.09375,0.0005318945759680177
400.095,0.0005320913892488078
400.09625,0.0005322347470488452
400.0975,0.0005323240032995618
400.09875,0.0005323589751370708
400.1,0.0005323396450002146
400.10125,0.0005322660265186769
400.1025,0.0005321381912818419
400.10375,0.0005319563623984273
400.105,0.0005317209902265875
400.10625,0.0005314327787241935
400.1075,0.0005310927072592885
400.10875,0.0005307020612807259
400.11,0.0005302625243291641
400.11125,0.0005297762892783022
400.1125,0.0005292461262760025
400.11375,0.0005286752956446396
400.115,0.0005280672920402799
400.11625,0.0005274255311409583
400.1175,0.0005267531556049316
400.11875,0.0005260530325596721
400.12,0.0005253278769417583
400.12125,0.0005245803799772949
400.1225,0.000523813279662453
400.12375,0.0005230293751139198
400.125,0.0005222315058792217
400.12625,0.000521422520206952
400.1275,0.0005206052468969687
400.12875,0.0005197824636705232
400.13,0.0005189568571802732
400.13125,0.0005181309815301508
400.1325,0.0005173072048450271
400.13375,0.0005164876751802485
400.135,0.0005156743046910854
400.13625,0.000514868752652083
400.1375,0.0005140724703364868
400.13875,0.0005132867169455954
400.14,0.000512512628878264
400.14125,0.0005117512479602856
400.1425,0.0005110035745138987
400.14375,0.0005102706164373416
400.145,0.0005095534277344727
400.14625,0.0005088531414044849
400.1475,0.0005081709613315893
400.14875,0.0005075080837044875
400.15,0.0005068655534155664
400.15125,0.0005062440916099194
400.1525,0.0005056439571244885
400.15375,0.0005050648697775733
400.155,0.0005045060075788606
400.15625,0.0005039660511199297
400.1575,0.000503443266265153
400.15875,0.0005029356116028736
400.16,0.0005024408480166842
400.16125,0.0005019566113865184
400.1625,0.0005014804156692708
400.16375,0.0005010096016488958
400.165,0.0005005412703357818
400.16625,0.0005000722660067233
400.1675,0.0004995991860740606
400.16875,0.0004991184468156489
400.17,0.0004986263316647378
400.17125,0.0004981190643201009
400.1725,0.0004975928639363004
400.17375,0.0004970439878940763
400.175,0.0004964687665508632
400.17625,0.0004958636285214713
400.1775,0.0004952251060585324
400.17875,0.000494549834553499
400.18,0.0004938345598872541
400.18125,0.0004930761436608589
400.1825,0.0004922715871465952
400.18375,0.0004914180650885197
400.185,0.000490512977993519
400.18625,0.0004895540208519037
400.1875,0.0004885392426183671
400.18875,0.00048746712147234537
400.19,0.0004863366114385282
400.19125,0.0004851471938166957
400.1925,0.0004838988877516535
400.19375,0.0004825922778029085
400.195,0.0004812285311443345
400.19625,0.0004798094422440857
400.1975,0.0004783375123049991
400.19875,0.0004768160350455507
400.2,0.0004752491386912185
400.20125,0.0004736417221658934
400.2025,0.00047199927142303646
400.20375,0.00047032761244657646
400.205,0.0004686326954318285
400.20625,0.0004669204990468245
400.2075,0.0004651970457640767
400.20875,0.0004634684818724701
400.21,0.0004617411632287813
400.21125,0.0004600217331684737
400.2125,0.00045831723585579466
400.21375,0.0004566352893033613
400.215,0.0004549841645107473
400.21625,0.00045337258711118466
400.2175,0.00045180932264638927
400.21875,0.00045030269342029533
400.22,0.00044886009885247854
400.22125,0.0004474876947424296
400.2225,0.0004461903610458607
400.22375,0.0004449719493236303
400.225,0.0004438358558738761
400.22625,0.00044278590179759716
400.2275,0.00044182714786610434
400.22875,0.0004409661035668828
400.23,0.0004402092366606735
400.23125,0.00043956039918889816
400.2325,0.0004390197544427405
400.23375,0.0004385848977723903
400.235,0.000438252675904179
400.23625,0.00043802033893885404
400.2375,0.0004378858212568703
400.23875,0.00043784753883016
400.24,0.0004379040932816106
400.24125,0.00043805388791282783
400.2425,0.0004382946447704082
400.24375,0.00043862297517160807
400.245,0.0004390343816916641
400.24625,0.0004395236947239739
400.2475,0.0004400857779130899
400.24875,0.0004407162664194936
400.25,0.00044141201912420707
400.25125,0.0004421710547212412
400.2525,0.0004429920067569636
400.25375,0.0004438734087071811
400.255,0.0004448131210835368
400.25625,0.0004458080883907966
400.2575,0.0004468544122058005
400.25875,0.0004479476271180872
400.26,0.0004490829960214952
400.26125,0.0004502556954858979
400.2625,0.00045146089153865046
400.26375,0.00045269375759572633
400.265,0.0004539494913927327
400.26625,0.0004552233439759472
400.2675,0.0004565106666434688
400.26875,0.0004578069632264681
400.27,0.0004591079361804599
400.27125,0.00046040950658644814
400.2725,0.0004617078027918119
400.27375,0.0004629991098708151
400.275,0.0004642798035747579
400.27625,0.0004655462949518898
400.2775,0.000466795021927305
400.27875,0.0004680224953229745
400.28,0.0004692253969179929
400.28125,0.0004704006902389335
400.2825,0.000471545738700234
400.28375,0.0004726583747743473
400.285,0.00047373691718150863
400.28625,0.0004747801086189264
400.2875,0.00047578702342952024
400.28875,0.00047675700307050887
400.29,0.0004776896481221466
400.29125,0.00047858485320672364
400.2925,0.0004794428283476914
400.29375,0.0004802640811787659
400.295,0.0004810493595229471
400.29625,0.0004817995912415775
400.2975,0.0004825158319735488
400.29875,0.0004831992590848666
400.3,0.0004838512091786715
400.30125,0.00048447327799584284
400.3025,0.0004850674419560563
400.30375,0.0004856360926187486
400.305,0.00048618193614346914
400.30625,0.00048670778140942557
400.3075,0.0004872163719047456
400.30875,0.0004877103135759204
400.31,0.00048819209486765505
400.31125,0.0004886641404630132
400.3125,0.0004891288528136201
400.31375,0.0004895886373597968
400.315,0.000490045916070576
400.31625,0.0004905031378436169
400.3175,0.0004909627857750394
400.31875,0.0004914273496590757
400.32,0.0004918992843475951
400.32125,0.000492380913339371
400.3225,0.0004928743318992741
400.32375,0.0004933813221075378
400.325,0.0004939033075992965
400.32625,0.0004944413497645098
400.3275,0.0004949961708382683
400.32875,0.0004955681901214051
400.33,0.0004961575567912873
400.33125,0.0004967641660126748
400.3325,0.0004973876874585979
400.33375,0.0004980275865711913
400.335,0.0004986831464724444
400.33625,0.0004993535004248527
400.3375,0.0005000376663019349
400.33875,0.0005007345832485833
400.34,0.0005014431763313681
400.34125,0.0005021623735885247
400.3425,0.0005028911517298755
400.34375,0.000503628547376506
400.345,0.0005043736926204224
400.34625,0.0005051258047739989
400.3475,0.0005058841978094465
400.34875,0.000506648311568336
400.35,0.0005074176455108282
400.35125,0.0005081917852651417
400.3525,0.0005089703480868221
400.35375,0.0005097529666281634
400.355,0.0005105393077777531
400.35625,0.000511329036650177
400.3575,0.000512121887466081
400.35875,0.0005129177054224869
400.36,0.0005137165287535054
400.36125,0.0005145186794013924
400.3625,0.0005153248457578523
400.36375,0.0005161361047853021
400.365,0.0005169538403177365
400.36625,0.0005177795685010335
400.3675,0.0005186147124327458
400.36875,0.0005194604108617275
400.37,0.0005203174051079139
400.37125,0.0005211860070124062
400.3725,0.0005220661275678353
400.37375,0.0005229573211287984
400.375,0.0005238588332922156
400.37625,0.0005247696719376057
400.3775,0.0005256886725371971
400.37875,0.0005266145972760289
400.38,0.0005275462228519554
400.38125,0.0005284824072155296
400.3825,0.0005294221507798538
400.38375,0.0005303646734905697
400.385,0.0005313094844959847
400.38625,0.0005322563293168024
400.3875,0.0005332049441248578
400.38875,0.0005341546928808755
400.39,0.0005351042742720822
400.39125,0.0005360516244206651
400.3925,0.0005369940525137087
400.39375,0.0005379284634442669
400.395,0.0005388515844130049
400.39625,0.000539760172449976
400.3975,0.0005406512031462612
400.39875,0.0005415220123551515
400.4,0.0005423702772021684
400.40125,0.000543193844203608
400.4025,0.0005439904987138835
400.40375,0.0005447577694322145
400.405,0.0005454927736390172
400.40625,0.0005461921590524907
400.4075,0.0005468521690558711
400.40875,0.0005474689416562406
400.41,0.0005480393400969301
400.41125,0.0005485624570154138
400.4125,0.000549040865953514
400.41375,0.0005494797506994798
400.415,0.0005498833579239954
400.41625,0.0005502522177421439
400.4175,0.0005505835193877986
400.41875,0.0005508731411215627
400.42,0.0005511172304237215
400.42125,0.0005513127852456505
400.4225,0.000551457625467723
400.42375,0.0005515501976742313
400.425,0.0005515894013961996
400.42625,0.0005515745130328436
400.4275,0.0005515051673119688
400.42875,0.0005513813860695193
400.43,0.0005512035951182536
400.43125,0.0005509726449857334
400.4325,0.0005506897931316841
400.43375,0.0005503566696450013
400.435,0.0005499752203706488
400.43625,0.000549547641186742
400.4375,0.0005490762947520101
400.43875,0.0005485636448339122
400.44,0.0005480121691373798
400.44125,0.0005474243202844231
400.4425,0.0005468024756444146
400.44375,0.0005461489587552074
400.445,0.0005454660856449238
400.44625,0.0005447562145641327
400.4475,0.0005440218727684796
400.44875,0.0005432658189911774
400.45,0.0005424911176152825
400.45125,0.0005417012040455534
400.4525,0.0005408998747294791
400.45375,0.0005400912671975303
400.455,0.0005392797979724891
400.45625,0.0005384700727379248
400.4575,0.000537666752105813
400.45875,0.0005368744705037944
400.46,0.0005360976856419402
400.46125,0.0005353405728195423
400.4625,0.0005346069799723186
400.46375,0.0005339003237298611
400.465,0.0005332235863139187
400.46625,0.0005325793061173456
400.4675,0.0005319695921437438
400.46875,0.0005313961404276494
400.47,0.0005308602880152207
400.47125,0.0005303630388250752
400.4725,0.0005299051058191909
400.47375,0.0005294869400036493
400.475,0.0005291087552791331
400.47625,0.0005287705065309934
400.4775,0.0005284719262792088
400.47875,0.0005282124474578491
400.48,0.00052799122275472
400.48125,0.0005278070646208917
400.4825,0.0005276584133705105
400.48375,0.000527543314740934
400.485,0.0005274594182233301
400.48625,0.000527403962893594
400.4875,0.0005273738036236726
400.48875,0.0005273654405231365
400.49,0.0005273750586208866
400.49125,0.0005273985742168962
400.4925,0.0005274316695638538
400.49375,0.000527469859238777
400.495,0.0005275085131943879
400.49625,0.000527542916530418
400.4975,0.0005275683190547782
400.49875,0.0005275799800645545
400.5,0.0005275732303268972
400.50125,0.0005275435242997045
400.5025,0.0005274865041221128
400.50375,0.0005273980614347439
400.505,0.0005272744022396838
400.50625,0.0005271121003201657
400.5075,0.0005269081694100502
400.50875,0.0005266601017630174
400.51,0.0005263659320316666
400.51125,0.0005260242663864489
400.5125,0.000525634311414549
400.51375,0.0005251958917687525
400.515,0.0005247094410062794
400.51625,0.0005241759827676597
400.5175,0.0005235970784256192
400.51875,0.0005229747814341334
400.52,0.0005223115386875452
400.52125,0.0005216101139699992
400.5225,0.0005208734755150949
400.52375,0.000520104717405972
400.525,0.0005193069348555751
400.52625,0.0005184831544172828
400.5275,0.0005176362574256581
400.52875,0.0005167688935471085
400.53,0.000515883457410519
400.53125,0.0005149820363574881
400.5325,0.0005140663750221233
400.53375,0.0005131378696504041
400.535,0.0005121975703390485
400.53625,0.0005112461601538018
400.5375,0.0005102839932874669
400.53875,0.000509311109087569
400.54,0.0005083272808539666
400.54125,0.0005073320612664312
400.5425,0.0005063248270023815
400.54375,0.0005053048854850831
400.545,0.0005042715048820909
400.54625,0.0005032240222544115
400.5475,0.000502161895506127
400.54875,0.0005010847813947143
400.55,0.0004999925988019621
400.55125,0.0004988855718854203
400.5525,0.0004977642613603301
400.55375,0.0004966295799219423
400.555,0.000495482791768112
400.55625,0.0004943255033120857
400.5575,0.000493159616565257
400.55875,0.0004919873034599191
400.56,0.0004908109577317843
400.56125,0.0004896331514021906
400.5625,0.0004884565951198697
400.56375,0.0004872841088921846
400.565,0.00048611860249576553
400.56625,0.0004849630601864563
400.5675,0.0004838205465686574
400.56875,0.0004826941920639894
400.57,0.00048158721085953817
400.57125,0.00048050289736571104
400.5725,0.0004794446294239513
400.57375,0.00047841583887439
400.575,0.00047742001096379497
400.57625,0.00047646061792369203
400.5775,0.00047554110797909296
400.57875,0.0004746648230075314
400.58,0.000473834958698673
400.58125,0.0004730545001543051
400.5825,0.0004723261639986575
400.58375,0.00047165235487902154
400.585,0.00047103510378645964
400.58625,0.0004704760612667733
400.5875,0.0004699764694514594
400.58875,0.0004695371430486946
400.59,0.0004691585096644591
400.59125,0.000468840626313578
400.5925,0.00046858321680071357
400.59375,0.0004683857268212937
400.595,0.00046824739144232715
400.59625,0.00046816727155294627
400.5975,0.0004681443190948094
400.59875,0.0004681774210522397
400.6,0.0004682654469021672
400.60125,0.00046840725684376837
400.6025,0.0004686017363380132
400.60375,0.0004688477923570323
400.605,0.0004691443603535076
400.60625,0.0004694903893501127
400.6075,0.0004698848461392591
400.60875,0.000470326702273151
400.61,0.0004708149432243258
400.61125,0.0004713485535465615
400.6125,0.0004719265466062568
400.61375,0.0004725479176637828
400.615,0.0004732116998351127
400.61625,0.00047391691156297696
400.6175,0.0004746625663777985
400.61875,0.0004754476607181616
400.62,0.0004762711474908106
400.62125,0.00047713190110025783
400.6225,0.00047802869769822035
400.62375,0.0004789601731129145
400.625,0.0004799247741283489
400.62625,0.0004809207443038279
400.6275,0.00048194610527360203
400.62875,0.0004829986528666901
400.63,0.00048407600695694284
400.63125,0.0004851756323730702
400.6325,0.0004862949188787648
400.63375,0.00048743123877266427
400.635,0.0004885820240982011
400.63625,0.0004897448202931832
400.6375,0.0004909173174590844
400.63875,0.0004920973798001165
400.64,0.0004932830383720252
400.64125,0.0004944724566706602
400.6425,0.0004956639252305688
400.64375,0.0004968557747933688
400.645,0.000498046332536278
400.64625,0.0004992338986108733
400.6475,0.000500416672581909
400.64875,0.0005015927345964787
400.65,0.000502760025413418
400.65125,0.0005039163446029607
400.6525,0.0005050593600765856
400.65375,0.0005061866378570258
400.655,0.000507295655628269
400.65625,0.0005083838484156264
400.6575,0.0005094486448557533
400.65875,0.0005104874720965242
400.66,0.0005114978033670155
400.66125,0.0005124771416373657
400.6625,0.0005134230272388108
400.66375,0.0005143330406039227
400.665,0.0005152047779870458
400.66625,0.000516035840635071
400.6675,0.0005168238306585513
400.66875,0.0005175663514531109
400.67,0.0005182610021410449
400.67125,0.0005189054121631287
400.6725,0.0005194972500803678
400.67375,0.0005200342495556628
400.675,0.000520514262705369
400.67625,0.000520935264200478
400.6775,0.0005212953883775982
400.67875,0.0005215929334396035
400.68,0.0005218263979061743
400.68125,0.0005219944380539738
400.6825,0.0005220958892069025
400.68375,0.0005221297423862639
400.685,0.0005220951318109802
400.68625,0.0005219913137678758
400.6875,0.000521817675532131
400.68875,0.0005215737196677736
400.69,0.0005212590889783434
400.69125,0.0005208735587275048
400.6925,0.000520417066159751
400.69375,0.0005198897545311367
400.695,0.0005192919636598033
400.69625,0.0005186242885665731
400.6975,0.0005178875853053323
400.69875,0.000517082990203298
400.7,0.0005162119435811683
400.70125,0.000515276170223004
400.7025,0.0005142777122560825
400.70375,0.0005132188812103576
400.705,0.0005121022722478723
400.70625,0.0005109307095817904
400.7075,0.000509707252755365
400.70875,0.0005084351253404733
400.71,0.0005071177068160875
400.71125,0.0005057584837864337
400.7125,0.0005043610018889336
400.71375,0.0005029288475220482
400.715,0.0005014655900928771
400.71625,0.0004999747497546955
400.7175,0.0004984597835345014
400.71875,0.0004969240286204518
400.72,0.0004953706942694814
400.72125,0.0004938028260050037
400.7225,0.0004922232809348414
400.72375,0.000490634723629521
400.725,0.0004890395825907989
400.72625,0.0004874400480806957
400.7275,0.0004858380518309374
400.72875,0.0004842352471228356
400.73,0.000482633001457652
400.73125,0.0004810323884573915
400.7325,0.0004794341731159342
400.73375,0.00047783882598058006
400.735,0.0004762465032237255
400.73625,0.0004746570775348599
400.7375,0.0004730701339825617
400.73875,0.0004714849990066188
400.74,0.000469900758360094
400.74125,0.0004683162905513683
400.7425,0.0004667302963660773
400.74375,0.0004651413475489856
400.745,0.0004635479161656848
400.74625,0.0004619484491042853
400.7475,0.00046034138711683253
400.74875,0.000458725246250746
400.75,0.00045709866519005123
400.75125,0.0004554604565464548
400.7525,0.00045380966019027116
400.75375,0.0004521455853711219
400.755,0.0004504678500884337
400.75625,0.00044877639148162323
400.7575,0.00044707150012010907
400.75875,0.0004453537941929352
400.76,0.0004436242109781877
400.76125,0.000441884009962265
400.7625,0.0004401346931187446
400.76375,0.0004383780216073818
400.765,0.0004366159386228023
400.76625,0.00043485054053326954
400.7675,0.0004330840522794916
400.76875,0.0004313187913334708
400.77,0.0004295571179073742
400.77125,0.0004278014467426622
400.7725,0.0004260542002891931
400.77375,0.0004243178038645266
400.775,0.0004225946674133028
400.77625,0.00042088716749672173
400.7775,0.0004191976448721626
400.77875,0.00041752838241286214
400.78,0.0004158815894976756
400.78125,0.00041425939419095765
400.7825,0.0004126638319025305
400.78375,0.0004110968301977045
400.785,0.00040956021443744415
400.78625,0.0004080556888185211
400.7875,0.0004065848546438403
400.78875,0.00040514921313278713
400.79,0.0004037501583115871
400.79125,0.000402389027463903
400.7925,0.00040106708232129097
400.79375,0.0003997855585339116
400.795,0.0003985456754111959
400.79625,0.0003973486609226
400.7975,0.00039619577971842645
400.79875,0.0003950883469806361
400.8,0.0003940277340936463
400.80125,0.0003930153851551669
400.8025,0.00039205279983692493
400.80375,0.0003911415307754041
400.805,0.0003902831637425066
400.80625,0.00038947931155622437
400.8075,0.0003887315866512043
400.80875,0.0003880415951593092
400.81,0.0003874109124600485
400.81125,0.0003868410984910189
400.8125,0.0003863336534880264
400.81375,0.0003858900347451834
400.815,0.0003855116500547586
400.81625,0.000385199825946677
400.8175,0.00038495581983788684
400.81875,0.0003847807671212572
400.82,0.0003846756677742862
400.82125,0.0003846413685975902
400.8225,0.000384678516143109
400.82375,0.0003847875360322502
400.825,0.000384968628214073
400.82625,0.0003852217586435353
400.8275,0.00038554663909983887
400.82875,0.00038594276560518083
400.83,0.0003864094198537116
400.83125,0.0003869457112709415
400.8325,0.0003875505771233785
400.83375,0.0003882229022288894
400.835,0.0003889614852469684
400.83625,0.0003897651672396923
400.8375,0.0003906328267624723
400.83875,0.00039156338446503093
400.84,0.0003925557724517285
400.84125,0.00039360884893184766
400.8425,0.00039472129121941496
400.84375,0.00039589153911266206
400.845,0.0003971177173637066
400.84625,0.0003983976401079523
400.8475,0.0003997288018138514
400.84875,0.00040110842405245484
400.85,0.0004025334741173973
400.85125,0.0004040007304250618
400.8525,0.0004055068558050952
400.85375,0.0004070485013913459
400.855,0.0004086224233832142
400.85625,0.00041022556791717223
400.8575,0.0004118550942481701
400.85875,0.00041350833085069963
400.86,0.00041518267255937684
400.86125,0.0004168754398090325
400.8625,0.0004185837504545301
400.86375,0.0004203044560006917
400.865,0.0004220341809727396
400.86625,0.00042376944413741093
400.8675,0.0004255068252246955
400.86875,0.0004272431725501556
400.87,0.0004289758139476251
400.87125,0.0004307027522020808
400.8725,0.0004324227154219849
400.87375,0.000434134953560251
400.875,0.00043583878109335837
400.87625,0.00043753306128914454
400.8775,0.0004392159567148674
400.87875,0.0004408850531567467
400.88,0.00044253768264089033
400.88125,0.000444171205234623
400.8825,0.0004457831337972865
400.88375,0.0004473711291001446
400.885,0.0004489329322754706
400.88625,0.00045046630021512436
400.8875,0.00045196897378894024
400.88875,0.0004534386693630697
400.89,0.0004548731027784453
400.89125,0.00045627002861941564
400.8925,0.0004576273249527297
400.89375,0.0004589431077069054
400.895,0.0004602158635219593
400.89625,0.00046144456950932824
400.8975,0.0004626286555611857
400.89875,0.0004637676762980953
400.9,0.0004648607800548485
400.90125,0.0004659063181260043
400.9025,0.00046690187020315593
400.90375,0.00046784457318451637
400.905,0.0004687315337461954
400.90625,0.0004695601267340489
400.9075,0.0004703281647154634
400.90875,0.00047103397796088235
400.91,0.0004716764320250715
400.91125,0.00047225495113839463
400.9125,0.0004727695043079879
400.91375,0.0004732206237390738
400.915,0.0004736093640961421
400.91625,0.0004739373002841855
400.9175,0.0004742064605896762
400.91875,0.0004744192787614014
400.92,0.0004745785481311701
400.92125,0.0004746873077940818
400.9225,0.0004747487814987149
400.92375,0.0004747662936870597
400.925,0.0004747431686741924
400.92625,0.00047468265764782214
400.9275,0.00047458786923770547
400.92875,0.000474461736225043
400.93,0.00047430699474183233
400.93125,0.0004741262095003083
400.9325,0.0004739218143124175
400.93375,0.0004736961904594161
400.935,0.0004734517424915013
400.93625,0.00047319100595759334
400.9375,0.00047291672544512296
400.93875,0.00047263192732987554
400.94,0.00047233995842581083
400.94125,0.0004720444647947413
400.9425,0.0004717493643360223
400.94375,0.00047145876088608657
400.945,0.00047117688272811794
400.94625,0.0004709080080417648
400.9475,0.000470656388892933
400.94875,0.0004704261950837189
400.95,0.0004702214695424414
400.95125,0.00047004605802363137
400.9525,0.0004699035822080601
400.95375,0.0004697973971030686
400.955,0.00046973058130238455
400.95625,0.0004697059402265013
400.9575,0.0004697260289729639
400.95875,0.000469793184656747
400.96,0.00046990957461073276
400.96125,0.0004700772186561419
400.9625,0.0004702979929128736
400.96375,0.00047057359147963644
400.965,0.0004709054767539332
400.96625,0.0004712948097319822
400.9675,0.0004717424063782246
400.96875,0.00047224869419559286
400.97,0.0004728137061652223
400.97125,0.0004734370918464571
400.9725,0.0004741181426568458
400.97375,0.00047485582537206404
400.975,0.0004756488318657574
400.97625,0.00047649563953925224
400.9775,0.0004773945524910243
400.97875,0.0004783437904761304
400.98,0.0004793415075252889
400.98125,0.000480385875014047
400.9825,0.0004814750861617239
400.98375,0.00048260738673050745
400.985,0.0004837810584346278
400.98625,0.0004849944125598927
400.9875,0.00048624573598352673
400.98875,0.0004875332389345232
400.99,0.0004888549773044856
400.99125,0.0004902087719490132
400.9925,0.0004915921558897072
400.99375,0.000493002265296428
400.995,0.0004944358313701409
400.99625,0.0004958890983357006
400.9975,0.0004973578583649122
400.99875,0.000498837455609329
401.0,0.0005003228113526629
401.00125,0.00050180848941274
401.0025,0.0005032887551327393
401.00375,0.0005047576064615006
401.005,0.0005062088434430777
401.00625,0.0005076360621752131
401.0075,0.0005090327378973037
401.00875,0.0005103922209075181
401.01,0.0005117077990196458
401.01125,0.0005129727311596615
401.0125,0.0005141803192223743
401.01375,0.0005153239306881044
401.015,0.0005163970807898768
401.01625,0.0005173934650509899
401.0175,0.0005183070281033098
401.01875,0.0005191320274963182
401.02,0.000519863111497032
401.02125,0.0005204953739907278
401.0225,0.0005210244115125172
401.02375,0.0005214463676596985
401.025,0.0005217579478247346
401.02625,0.0005219564208587726
401.0275,0.0005220396045755481
401.02875,0.0005220058382754885
401.03,0.0005218539387997888
401.03125,0.0005215831669343162
401.0325,0.0005211931700630133
401.03375,0.0005206839525407354
401.035,0.0005200558516553084
401.03625,0.0005193095036686116
401.0375,0.0005184458574267778
401.03875,0.0005174661796393519
401.04,0.0005163721112176092
401.04125,0.0005151656769218152
401.0425,0.0005138493667678801
401.04375,0.0005124261623532097
401.045,0.0005108995894321075
401.04625,0.000509273708600677
401.0475,0.0005075530964715393
401.04875,0.000505742745648379
401.05,0.0005038480005109357
401.05125,0.0005018744376204939
401.0525,0.0004998277752663699
401.05375,0.0004977137970536181
401.055,0.0004955382722820477
401.05625,0.0004933069539268278
401.0575,0.0004910254663700765
401.05875,0.0004886993330239351
401.06,0.00048633390891434963
401.06125,0.0004839343792456683
401.0625,0.0004815057558157073
401.06375,0.0004790529019311062
401.065,0.00047658055796269807
401.06625,0.0004740933764607071
401.0675,0.0004715959764396663
401.06875,0.00046909295497268546
401.07,0.0004665889292551473
401.07125,0.0004640885398075104
401.0725,0.0004615964641172314
401.07375,0.0004591173925295463
401.075,0.0004566560336972279
401.07625,0.0004542171077091598
401.0775,0.0004518053200376602
401.07875,0.00044942536178473557
401.08,0.0004470818897872543
401.08125,0.0004447794941712414
401.0825,0.00044252263430551224
401.08375,0.0004403156125052433
401.085,0.0004381624513354939
401.08625,0.0004360668362655229
401.0875,0.0004340319935739097
401.08875,0.00043206063181502863
401.09,0.0004301548460766742
401.09125,0.0004283160883089617
401.0925,0.0004265451548541901
401.09375,0.0004248422342074247
401.095,0.0004232069953674929
401.09625,0.0004216387028881104
401.0975,0.00042013636911913114
401.09875,0.000418698933218021
401.1,0.00041732538202154707
401.10125,0.00041601489115819263
401.1025,0.00041476690095136403
401.10375,0.0004135811339234661
401.105,0.0004124576097809252
401.10625,0.0004113965778795722
401.1075,0.0004103984659200664
401.10875,0.0004094637799225143
401.11,0.0004085930272897974
401.11125,0.0004077866245890396
401.1125,0.00040704481512105877
401.11375,0.0004063675866279231
401.115,0.00040575459351908623
401.11625,0.00040520507840677105
401.1175,0.00040471778899138326
401.11875,0.0004042909069677004
401.12,0.0004039219483522552
401.12125,0.0004036077102023423
401.1225,0.0004033442125065219
401.12375,0.0004031266707164232
401.125,0.00040294951379951535
401.12625,0.0004028064622524868
401.1275,0.0004026906316347544
401.12875,0.0004025947182620097
401.13,0.00040251119433946367
401.13125,0.0004024325359247516
401.1325,0.0004023514452203787
401.13375,0.0004022610919857708
401.135,0.00040215528090861713
401.13625,0.0004020286218756626
401.1375,0.00040187664401278425
401.13875,0.0004016958503843318
401.14,0.0004014837425618713
401.14125,0.0004012388118924966
401.1425,0.0004009604593467416
401.14375,0.000400648958676648
401.145,0.0004003053115037479
401.14625,0.0003999311860276146
401.1475,0.00039952878681469067
401.14875,0.0003991007618876154
401.15,0.00039865009907489484
401.15125,0.0003981800373008151
401.1525,0.00039769398529545803
401.15375,0.0003971954628446871
401.155,0.0003966880188398583
401.15625,0.000396175178997304
401.1575,0.0003956604114275764
401.15875,0.0003951470737443477
401.16,0.0003946383831431269
401.16125,0.0003941374030798578
401.1625,0.0003936470132993465
401.16375,0.0003931699215937054
401.165,0.0003927086511106429
401.16625,0.0003922655333616512
401.1675,0.0003918427352501608
401.16875,0.0003914422389694604
401.17,0.0003910658665506083
401.17125,0.0003907152638502091
401.1725,0.0003903919138883113
401.17375,0.0003900971329964435
401.175,0.0003898320885760354
401.17625,0.0003895977949472512
401.1775,0.0003893951285884579
401.17875,0.0003892248554764345
401.18,0.0003890876388372777
401.18125,0.00038898406030808935
401.1825,0.0003889146524994038
401.18375,0.0003888798878281274
401.185,0.0003888802122610468
401.18625,0.00038891602530854
401.1875,0.0003889876890984937
401.18875,0.00038909549821008766
401.19,0.0003892396748074628
401.19125,0.00038942034205299847
401.1925,0.0003896374967701584
401.19375,0.00038989100421588893
401.195,0.0003901805568623665
401.19625,0.0003905056597581997
401.1975,0.000390865659249191
401.19875,0.0003912596765082106
401.2,0.0003916866458747004
401.20125,0.00039214530215345275
401.2025,0.0003926341768027571
401.20375,0.0003931515852519081
401.205,0.00039369563999822684
401.20625,0.00039426419766342715
401.2075,0.0003948548508097214
401.20875,0.0003954648778956585
401.21,0.0003960912440521011
401.21125,0.00039673059004843896
401.2125,0.0003973792927194712
401.21375,0.0003980335840131517
401.215,0.0003986897422894273
401.21625,0.00039934432817020747
401.2175,0.0003999944711905385
401.21875,0.0004006380707305483
401.22,0.00040127395879809957
401.22125,0.0004019019099016108
401.2225,0.00040252255311286274
401.22375,0.00040313712753930114
401.225,0.0004037472690261122
401.22625,0.00040435470482758437
401.2275,0.0004049610693882696
401.22875,0.00040556776181381983
401.23,0.00040617585705159874
401.23125,0.00040678613953138657
401.2325,0.0004073990922958536
401.23375,0.0004080150043313081
401.235,0.0004086339760982297
401.23625,0.0004092559935120507
401.2375,0.0004098809237938354
401.23875,0.000410508545331124
401.24,0.0004111385610087794
401.24125,0.0004117705840396646
401.2425,0.0004124041725552379
401.24375,0.0004130388152256659
401.245,0.0004136739145694109
401.24625,0.0004143087425321936
401.2475,0.00041494238009539213
401.24875,0.0004155736272239957
401.25,0.00041620092998447667
401.25125,0.0004168223739630283
401.2525,0.0004174357172643681
401.25375,0.00041803851821142215
401.255,0.0004186283265958752
401.25625,0.0004192028914193488
401.2575,0.00041976035900494446
401.25875,0.00042029937351864457
401.26,0.0004208190855503527
401.26125,0.0004213190279442718
401.2625,0.0004217989266087207
401.26375,0.0004222584483653687
401.265,0.0004226970415283922
401.26625,0.0004231137945234372
401.2675,0.00042350749347698063
401.26875,0.0004238767274058207
401.27,0.0004242201218669969
401.27125,0.00042453663023810497
401.2725,0.00042482575362772797
401.27375,0.0004250877385361531
401.275,0.0004253236659661741
401.27625,0.00042553542018385776
401.2775,0.0004257255709492154
401.27875,0.0004258971655965727
401.28,0.0004260534860545322
401.28125,0.00042619782428550147
401.2825,0.0004263332491545543
401.28375,0.0004264625062080022
401.285,0.0004265878849413179
401.28625,0.0004267112311170598
401.2875,0.000426833951592682
401.28875,0.0004269570599986106
401.29,0.0004270812042966661
401.29125,0.00042720673884920205
401.2925,0.00042733369344863956
401.29375,0.0004274618027578133
401.295,0.0004275904990608503
401.29625,0.0004277188990144984
401.2975,0.00042784580013978596
401.29875,0.000427969697793889
401.3,0.0004280888130820297
401.30125,0.0004282011252792585
401.3025,0.0004283044223820623
401.30375,0.00042839637838980413
401.305,0.00042847460116581746
401.30625,0.0004285367088783427
401.3075,0.0004285804045912796
401.30875,0.00042860355246484124
401.31,0.00042860423332608487
401.31125,0.00042858083411952727
401.3125,0.000428532113237722
401.31375,0.0004284572850519061
401.315,0.00042835606785253556
401.31625,0.00042822880909997604
401.3175,0.0004280765076948173
401.31875,0.000427900899828132
401.32,0.0004277045283814677
401.32125,0.0004274907428263338
401.3225,0.0004272637307333819
401.32375,0.000427028495491093
401.325,0.00042679080769400404
401.32625,0.00042655714453057657
401.3275,0.00042633457900066604
401.32875,0.00042613067918284044
401.33,0.000425953383971609
401.33125,0.0004258108704447205
401.3325,0.00042571142239068385
401.33375,0.0004256633179666998
401.335,0.00042567467999693183
401.33625,0.0004257533900314213
401.3375,0.0004259069565053856
401.33875,0.00042614240087897494
401.34,0.0004264661406273633
401.34125,0.0004268839082512001
401.3425,0.0004274006021470233
401.34375,0.0004280202221079584
401.345,0.0004287457550843378
401.34625,0.0004295791025244373
401.3475,0.00043052103998537586
401.34875,0.0004315711517740326
401.35,0.0004327278403882854
401.35125,0.0004339883236683934
401.3525,0.00043534868364868015
401.35375,0.0004368039035293389
401.355,0.00043834795913850187
401.35625,0.0004399739108744244
401.3575,0.0004416740033577318
401.35875,0.00044343980172380205
401.36,0.00044526231489513165
401.36125,0.000447132157463808
401.3625,0.0004490396919139207
401.36375,0.00045097519841402815
401.365,0.00045292901836950354
401.36625,0.0004548917166948491
401.3675,0.0004568542062557885
401.36875,0.00045880786085113586
401.37,0.0004607446013643476
401.37125,0.00046265694658466876
401.3725,0.0004645380474378663
401.37375,0.00046638167852642724
401.375,0.0004681822327192992
401.37625,0.0004699346792010516
401.3775,0.0004716345642306575
401.37875,0.00047327795820963905
401.38,0.00047486147976993844
401.38125,0.000476382283801258
401.3825,0.00047783810161812403
401.38375,0.0004792272656065584
401.385,0.0004805487565704987
401.38625,0.0004818022301479134
401.3875,0.0004829880478967317
401.38875,0.0004841073094506643
401.39,0.0004851618131447447
401.39125,0.00048615409247107586
401.3925,0.0004870873287243101
401.39375,0.00048796537160755146
401.395,0.0004887926662082983
401.39625,0.0004895742046947876
401.3975,0.0004903154973329421
401.39875,0.0004910225098739132
401.4,0.0004917016326625303
401.40125,0.0004923596204466122
401.4025,0.0004930035519372795
401.40375,0.000493640773730156
401.405,0.0004942788528073562
401.40625,0.0004949255134500031
401.4075,0.0004955885526709721
401.40875,0.0004962757642776846
401.41,0.0004969948033145358
401.41125,0.0004977530903750882
401.4125,0.0004985576177536012
401.41375,0.0004994147996263116
401.415,0.0005003302870524255
401.41625,0.000501308765275011
401.4175,0.0005023537910121297
401.41875,0.0005034676111582075
401.42,0.0005046510540359393
401.42125,0.0005059034026184961
401.4225,0.0005072223784422657
401.42375,0.0005086041247497206
401.425,0.000510043257302374
401.42625,0.0005115329913537344
401.4275,0.0005130652499618386
401.42875,0.0005146308670816067
401.43,0.0005162197743967549
401.43125,0.0005178211852113345
401.4325,0.0005194238363712117
401.43375,0.0005210161206951799
401.435,0.0005225862955762823
401.43625,0.0005241226247031372
401.4375,0.0005256135212814073
401.43875,0.0005270476931654142
401.44,0.0005284142691697319
401.44125,0.0005297029626307704
401.4425,0.0005309041924779803
401.44375,0.0005320092457447358
401.445,0.000533010410298624
401.44625,0.0005339010996911332
401.4475,0.0005346759474066879
401.44875,0.0005353308737111263
401.45,0.0005358631327297736
401.45125,0.000536271273645087
401.4525,0.0005365551208543087
401.45375,0.0005367156868471117
401.455,0.0005367550657634535
401.45625,0.0005366763260718459
401.4575,0.0005364833672379747
401.45875,0.000536180802743858
401.46,0.0005357738568275031
401.46125,0.0005352682302528154
401.4625,0.0005346700183398681
401.46375,0.0005339856333952937
401.465,0.00053322171335256
401.46625,0.0005323850617921348
401.4675,0.0005314825690313004
401.46875,0.0005305211283935676
401.47,0.0005295075615777432
401.47125,0.0005284485020265151
401.4725,0.0005273503175648607
401.47375,0.0005262189913681664
401.475,0.0005250600277703127
401.47625,0.0005238783624718196
401.4775,0.0005226782989181691
401.47875,0.0005214634525883499
401.48,0.0005202367332037319
401.48125,0.0005190003677973145
401.4825,0.0005177559186832232
401.48375,0.000516504367846629
401.485,0.0005152461804738243
401.48625,0.000513981408902598
401.4875,0.0005127097839327274
401.48875,0.0005114308011765578
401.49,0.0005101437988496348
401.49125,0.0005088480247613488
401.4925,0.0005075426717255109
401.49375,0.0005062269043608872
401.495,0.0005048998696616745
401.49625,0.0005035606966279158
401.4975,0.000502208475485827
401.49875,0.0005008422619981711
401.5,0.0004994610726446158
401.50125,0.000498063875872077
401.5025,0.0004966496021451225
401.50375,0.0004952171920565466
401.505,0.0004937656068978854
401.50625,0.0004922938734100603
401.5075,0.000490801144664139
401.50875,0.000489286754312142
401.51,0.00048775025909785
401.51125,0.00048619150260770743
401.5125,0.00048461066117170637
401.51375,0.0004830082813642542
401.515,0.00048138531767504434
401.51625,0.0004797431411998181
401.5175,0.0004780835644411718
401.51875,0.00047640883458924867
401.52,0.0004747216489824911
401.52125,0.0004730251413883007
401.5225,0.00047132291598384263
401.52375,0.0004696190262166794
401.525,0.00046791799058545246
401.52625,0.0004662248156105305
401.5275,0.00046454496472438285
401.52875,0.000462884351871812
401.53,0.0004612493345699806
401.53125,0.0004596466439979547
401.5325,0.0004580833330859263
401.53375,0.00045656667853391546
401.535,0.0004551040628999707
401.53625,0.00045370287108801146
401.5375,0.0004523703485451866
401.53875,0.00045111348337898647
401.54,0.00044993892141427023
401.54125,0.0004488528788301898
401.5425,0.0004478610689871047
401.54375,0.0004469686862039884
401.545,0.00044618034859556416
401.54625,0.00044550011936019077
401.5475,0.0004449315251680808
401.54875,0.00044447761557008973
401.55,0.0004441410559571494
401.55125,0.0004439242192402382
401.5525,0.0004438292114505665
401.55375,0.0004438577739995658
401.555,0.00044401105677842513
401.55625,0.0004442893280572732
401.5575,0.00044469172964445086
401.55875,0.00044521616084638267
401.56,0.0004458592944482849
401.56125,0.0004466166854356467
401.5625,0.0004474828953461369
401.56375,0.0004484516253717225
401.565,0.0004495158402908146
401.56625,0.00045066792334050494
401.5675,0.00045189989346905413
401.56875,0.0004532036916087624
401.57,0.00045457148394906953
401.57125,0.0004559957712988887
401.5725,0.00045746918324715823
401.57375,0.00045898403925143273
401.575,0.0004605319911457922
401.57625,0.0004621039380695186
401.5775,0.00046369020540725913
401.57875,0.000465280886850646
401.58,0.0004668662207008374
401.58125,0.00046843693823145057
401.5825,0.0004699845736115732
401.58375,0.0004715017698488129
401.585,0.0004729825802023269
401.58625,0.00047442267745542027
401.5875,0.00047581934417695136
401.58875,0.0004771711314006724
401.59,0.00047847729602249915
401.59125,0.0004797372847167653
401.5925,0.0004809505130330054
401.59375,0.00048211649582432224
401.595,0.0004832351549472688
401.59625,0.00048430707551239973
401.5975,0.000485333557394549
401.59875,0.00048631653943270546
401.6,0.0004872583948894096
401.60125,0.000488161724380149
401.6025,0.00048902913256283
401.60375,0.0004898630464877619
401.605,0.0004906655737780689
401.60625,0.0004914383614504092
401.6075,0.0004921825757362656
401.60875,0.0004928988668233025
401.61,0.0004935874167368667
401.61125,0.0004942480365514257
401.6125,0.0004948803008619647
401.61375,0.0004954836974749132
401.615,0.000496057816339023
401.61625,0.0004966024830257496
401.6175,0.0004971177993889723
401.61875,0.0004976040693239364
401.62,0.0004980616457255857
401.62125,0.0004984907938168584
401.6225,0.0004988916582276195
401.62375,0.0004992642905144576
401.625,0.0004996087137009263
401.62625,0.0004999249947987408
401.6275,0.0005002132261384343
401.62875,0.0005004735001999636
401.63,0.0005007058515629178
401.63125,0.0005009101956963512
401.6325,0.0005010862555582278
401.63375,0.000501233524734701
401.635,0.0005013512222092107
401.63625,0.0005014382747816008
401.6375,0.0005014933120373405
401.63875,0.000501514688446952
401.64,0.0005015004997956123
401.64125,0.000501448638783038
401.6425,0.000501356845473513
401.64375,0.0005012227659360036
401.645,0.0005010440321143145
401.64625,0.0005008183549471904
401.6475,0.0005005435774680687
401.64875,0.0005002177897547117
401.65,0.0004998393811582898
401.65125,0.0004994071279721219
401.6525,0.000498920230549825
401.65375,0.0004983783660230364
401.655,0.0004977817044286211
401.65625,0.0004971309248455228
401.6575,0.000496427200251273
401.65875,0.0004956722030084624
401.66,0.0004948680497410743
401.66125,0.0004940172792011372
401.6625,0.0004931227977457173
401.66375,0.0004921878165344678
401.665,0.0004912157922679567
401.66625,0.0004902103554268356
401.6675,0.0004891752430119759
401.66875,0.00048811422687553387
401.67,0.0004870310523629451
401.67125,0.000485929384615706
401.6725,0.0004848127613847732
401.67375,0.000483684554614378
401.675,0.0004825479546861093
401.67625,0.00048140595235298653
401.6775,0.00048026133622341397
401.67875,0.0004791167011349075
401.68,0.0004779744703275135
401.68125,0.0004768369104368503
401.6825,0.0004757061595167962
401.68375,0.0004745842458117945
401.685,0.00047347314295892646
401.68625,0.0004723747562494715
401.6875,0.0004712909862503434
401.68875,0.0004702237045249871
401.69,0.0004691748053641253
401.69125,0.00046814618124597587
401.6925,0.00046713973918618566
401.69375,0.0004661573953573333
401.695,0.0004652010633680169
401.69625,0.000464272641721534
401.6975,0.00046337399731416723
401.69875,0.000462506942673101
401.7,0.0004616732203040573
401.70125,0.00046087446280864206
401.7025,0.0004601121635415733
401.70375,0.0004593876649479414
401.705,0.000458702091430417
401.70625,0.000458056346926812
401.7075,0.0004574510641078533
401.70875,0.0004568865983654732
401.71,0.00045636299654152636
401.71125,0.0004558799995371199
401.7125,0.00045543703153245573
401.71375,0.0004550332299173067
401.715,0.0004546674591819489
401.71625,0.00045433833735852223
401.7175,0.0004540442935027952
401.71875,0.0004537835880860442
401.72,0.0004535543890171744
401.72125,0.0004533547971146862
401.7225,0.0004531829048386086
401.72375,0.0004530368438721973
401.725,0.0004529148295033571
401.72625,0.00045281520049574557
401.7275,0.0004527364511695278
401.72875,0.0004526772885419035
401.73,0.0004526366308472061
401.73125,0.0004526136458568522
401.7325,0.0004526077684790861
401.73375,0.0004526187033685506
401.735,0.0004526464278257846
401.73625,0.0004526911780466465
401.7375,0.0004527534189416848
401.73875,0.00045283382355555983
401.74,0.0004529332379464814
401.74125,0.00045305260157556276
401.7425,0.0004531929286163835
401.74375,0.0004533552181244364
401.745,0.0004535404193967543
401.74625,0.0004537493587714972
401.7475,0.0004539827003776539
401.74875,0.0004542409097048053
401.75,0.0004545242149728975
401.75125,0.0004548325840520677
401.7525,0.0004551657430925978
401.75375,0.0004555231545847687
401.755,0.00045590404869881037
401.75625,0.0004563074499448188
401.7575,0.0004567322099526164
401.75875,0.0004571770517615342
401.76,0.00045764061704007094
401.76125,0.0004581215055153389
401.7625,0.000458618358802442
401.76375,0.0004591298684934102
401.765,0.0004596548561560747
401.76625,0.00046019231112261975
401.7675,0.0004607414219679102
401.76875,0.00046130160624765354
401.77,0.00046187253014646373
401.77125,0.0004624540904158315
401.7725,0.0004630464343323143
401.77375,0.0004636498823857073
401.775,0.0004642649316577551
401.77625,0.0004648921591310676
401.7775,0.0004655321845487133
401.77875,0.0004661855629942209
401.78,0.0004668527267923205
401.78125,0.0004675338871402113
401.7825,0.0004682289451194196
401.78375,0.0004689374165682089
401.785,0.0004696583473544101
401.78625,0.0004703902522986345
401.7875,0.00047113106461773706
401.78875,0.0004718780796683454
401.79,0.00047262795565049416
401.79125,0.0004733766878610258
401.7925,0.00047411964109683193
401.79375,0.00047485157068766643
401.795,0.0004755666817385441
401.79625,0.0004762587058916307
401.7975,0.0004769209882675579
401.79875,0.00047754658005614306
401.8,0.00047812836983665346
401.80125,0.0004786591866574994
401.8025,0.0004791319389356053
401.80375,0.00047953972697542107
401.805,0.00047987597475779374
401.80625,0.00048013453779870683
401.8075,0.0004803098072480312
401.80875,0.00048039681293837944
401.81,0.0004803912907740289
401.81125,0.00048028975582003943
401.8125,0.0004800895408914728
401.81375,0.00047978882423274367
401.815,0.0004793866383270542
401.81625,0.0004788828530958427
401.8175,0.0004782781471382325
401.81875,0.00047757395705041474
401.82,0.0004767724241149792
401.82125,0.0004758763063600829
401.8225,0.00047488892089861986
401.82375,0.0004738140312671598
401.825,0.000472655794924979
401.82625,0.00047141864767287397
401.8275,0.0004701072538721051
401.82875,0.0004687264157032329
401.83,0.0004672810162950412
401.83125,0.0004657759656335028
401.8325,0.00046421615428080774
401.83375,0.0004626064183744807
401.835,0.0004609515194266012
401.83625,0.00045925611369307227
401.8375,0.0004575247588230617
401.83875,0.00045576190609850406
401.84,0.0004539719040837194
401.84125,0.00045215900186512377
401.8425,0.0004503273900611614
401.84375,0.0004484811726721521
401.845,0.0004466244198004416
401.84625,0.0004447611494504834
401.8475,0.0004428953659291456
401.84875,0.0004410310369559427
401.85,0.0004391721048534082
401.85125,0.0004373224712074513
401.8525,0.00043548597726773337
401.85375,0.00043366638223806404
401.855,0.0004318673266167598
401.85625,0.00043009229718700594
401.8575,0.0004283445899371976
401.85875,0.0004266272696112546
401.86,0.0004249431445589565
401.86125,0.0004232947353562425
401.8625,0.000421684257465528
401.86375,0.00042011361915605537
401.865,0.0004185844251242679
401.86625,0.0004170979860042032
401.8675,0.0004156553589379984
401.86875,0.0004142573545963273
401.87,0.0004129045948889902
401.87125,0.0004115975426454655
401.8725,0.0004103365402754899
401.87375,0.0004091218532396465
401.875,0.0004079536944998891
401.87625,0.000406832263910059
401.8775,0.0004057577698263036
401.87875,0.0004047304403973779
401.88,0.0004037505396748588
401.88125,0.00040281837663323696
401.8825,0.00040193429490983224
401.88375,0.0004010986732946165
401.885,0.00040031190240986134
401.88625,0.0003995743826797372
401.8875,0.0003988864826597359
401.88875,0.0003982485261660969
401.89,0.00039766074862513984
401.89125,0.0003971232882226942
401.8925,0.00039663613071346307
401.89375,0.00039619910148057776
401.895,0.0003958118278152077
401.89625,0.00039547371824634757
401.8975,0.00039518396651085536
401.89875,0.0003949415106935443
401.9,0.00039474507098767304
401.90125,0.0003945931330454884
401.9025,0.0003944839680390049
401.90375,0.00039441565387092443
401.905,0.0003943861129257
401.90625,0.00039439313124058653
401.9075,0.0003944343976367238
401.90875,0.0003945075394701502
401.91,0.0003946101697127329
401.91125,0.0003947399129328837
401.9125,0.0003948944521661299
401.91375,0.0003950715502854056
401.915,0.00039526909255117366
401.91625,0.0003954851135212913
401.9175,0.0003957178164506632
401.91875,0.0003959655897506932
401.92,0.0003962270337686377
401.92125,0.0003965009614067939
401.9225,0.00039678641223165543
401.92375,0.00039708265567303067
401.925,0.0003973891910331689
401.92625,0.0003977057486959413
401.9275,0.0003980322876160957
401.92875,0.0003983689844785831
401.93,0.0003987162252579963
401.93125,0.00039907460340814785
401.9325,0.0003994448877516766
401.93375,0.0003998280309998687
401.935,0.0004002251239124331
401.93625,0.0004006373958074707
401.9375,0.00040106618140143505
401.93875,0.0004015128938191416
401.94,0.0004019790111638546
401.94125,0.00040246604191733563
401.9425,0.00040297550576993
401.94375,0.0004035089154406512
401.945,0.00040406774135719295
401.94625,0.0004046534133860077
401.9475,0.0004052672913122749
401.94875,0.00040591065762987373
401.95,0.0004065847056713015
401.95125,0.0004072905327475582
401.9525,0.0004080291435980178
401.95375,0.0004088014328102016
401.955,0.0004096081965495846
401.95625,0.0004104501279093426
401.9575,0.0004113278148900737
401.95875,0.00041224174474952045
401.96,0.00041319230184226976
401.96125,0.00041417977097945344
401.9625,0.0004152043334384304
401.96375,0.0004162660723524896
401.965,0.0004173649693505313
401.96625,0.00041850089977673753
401.9675,0.0004196736534303209
401.96875,0.0004208829054051415
401.97,0.0004221282511994956
401.97125,0.0004234091857957864
401.9725,0.0004247251286103306
401.97375,0.0004260754201931434
401.975,0.0004274593405078245
401.97625,0.0004288761149314899
401.9775,0.0004303249247347914
401.97875,0.00043180493039207267
401.98,0.0004333152706915706
401.98125,0.0004348550694557274
401.9825,0.0004364234557616597
401.98375,0.00043801954709162926
401.985,0.0004396424662136842
401.98625,0.0004412913116622574
401.9875,0.0004429651909689865
401.98875,0.00044466316023332664
401.99,0.0004463842471133665
401.99125,0.0004481274233965212
401.9925,0.00044989158090017443
401.99375,0.0004516755226622901
401.995,0.0004534779312818821
401.99625,0.0004552973582994227
401.9975,0.0004571321918970923
401.99875,0.0004589806356989247
402.0,0.00046084069718088297
402.00125,0.0004627101593907987
402.0025,0.0004645865652382659
402.00375,0.0004664672089645162
402.005,0.0004683491294922945
402.00625,0.0004702291135257787
402.0075,0.0004721037034905667
402.00875,0.0004739692103037356
402.01,0.0004758217646341017
402.01125,0.000477657335292485
402.0125,0.000479471793232167
402.01375,0.0004812609729794287
402.015,0.0004830207308641307
402.01625,0.00048474703089039636
402.0175,0.00048643600714725
402.01875,0.0004880840368192559
402.02,0.0004896878010370888
402.02125,0.000491244338198024
402.0225,0.0004927510803963
402.02375,0.0004942058832733811
402.025,0.000495607026928032
402.02625,0.000496953214866277
402.0275,0.0004982435657812404
402.02875,0.0004994775650827547
402.03,0.0005006550551469672
402.03125,0.000501776187625764
402.0325,0.0005028413828061146
402.03375,0.0005038513029893968
402.035,0.0005048068139006547
402.03625,0.0005057089613878758
402.0375,0.0005065589433712681
402.03875,0.0005073580908425848
402.04,0.0005081078554445227
402.04125,0.0005088097921301668
402.0425,0.0005094655546025361
402.04375,0.0005100768798641676
402.045,0.0005106455906568084
402.04625,0.000511173577821104
402.0475,0.000511662802916368
402.04875,0.0005121152859003375
402.05,0.0005125331012989557
402.05125,0.0005129183532260871
402.0525,0.0005132731890133284
402.05375,0.0005135997488496533
402.055,0.0005139001610711422
402.05625,0.000514176523810714
402.0575,0.0005144308636378153
402.05875,0.000514665135188271
402.06,0.0005148811551540263
402.06125,0.0005150806238432206
402.0625,0.000515265100970296
402.06375,0.0005154359568661461
402.065,0.0005155944278987062
402.06625,0.0005157415744234647
402.0675,0.0005158783066242668
402.06875,0.0005160053955442218
402.07,0.0005161235066267751
402.07125,0.0005162331960267358
402.0725,0.0005163349692914956
402.07375,0.0005164292835621055
402.075,0.0005165165912944053
402.07625,0.0005165973622000429
402.0775,0.0005166721136374268
402.07875,0.0005167414389625776
402.08,0.0005168060143197984
402.08125,0.0005168666328922902
402.0825,0.0005169242106225622
402.08375,0.0005169797895426656
402.085,0.0005170345321542151
402.08625,0.0005170897291682622
402.0875,0.0005171467587348119
402.08875,0.0005172070907822249
402.09,0.0005172722402262602
402.09125,0.0005173437385989158
402.0925,0.000517423096707033
402.09375,0.0005175117884107798
402.095,0.0005176111998918942
402.09625,0.0005177226183219109
402.0975,0.0005178472099803203
402.09875,0.000517986042182857
402.1,0.0005181400532596918
402.10125,0.0005183100949139002
402.1025,0.0005184969530500339
402.10375,0.0005187013809828899
402.105,0.0005189241105063927
402.10625,0.000519165921952849
402.1075,0.0005194276324321853
402.10875,0.0005197101250914549
402.11,0.0005200143629544884
402.11125,0.0005203413750516129
402.1125,0.0005206922372294715
402.11375,0.0005210680565809714
402.115,0.0005214699244452738
402.11625,0.000521898878007946
402.1175,0.0005223558498612673
402.11875,0.000522841622694787
402.12,0.0005233567832161847
402.12125,0.0005239016685624439
402.1225,0.0005244763316514551
402.12375,0.0005250805050239787
402.125,0.000525713572385959
402.12625,0.0005263745422910587
402.1275,0.0005270620557733895
402.12875,0.0005277743566600611
402.13,0.000528509322003616
402.13125,0.0005292644759340063
402.1325,0.0005300370005699603
402.13375,0.0005308237997498236
402.135,0.0005316215197716066
402.13625,0.0005324266121124754
402.1375,0.0005332353847377047
402.13875,0.0005340440787693199
402.14,0.0005348489117344979
402.14125,0.0005356461591740603
402.1425,0.0005364322173511413
402.14375,0.0005372036625101553
402.145,0.0005379573181561983
402.14625,0.0005386903210848662
402.1475,0.0005394001597123703
402.14875,0.0005400847321859698
402.15,0.0005407424044745627
402.15125,0.0005413720181191287
402.1525,0.0005419729395731213
402.15375,0.0005425450664725204
402.155,0.0005430888313255587
402.15625,0.0005436051844320936
402.1575,0.0005440955756727489
402.15875,0.0005445619055178628
402.16,0.0005450064705064471
402.16125,0.0005454319005653185
402.1625,0.0005458410876685289
402.16375,0.0005462371090071944
402.165,0.0005466231517797591
402.16625,0.0005470024322026516
402.1675,0.0005473781349613047
402.16875,0.0005477533207112781
402.17,0.0005481308564294633
402.17125,0.0005485133609452672
402.1725,0.0005489031110814961
402.17375,0.0005493019837550862
402.175,0.0005497113749575141
402.17625,0.0005501321681751383
402.1775,0.0005505646475892098
402.17875,0.0005510084887959821
402.18,0.000551462717656707
402.18125,0.0005519257234377667
402.1825,0.0005523952717408359
402.18375,0.0005528685383530915
402.185,0.0005533421817875019
402.18625,0.0005538124047030077
402.1875,0.0005542750663847099
402.18875,0.0005547257597537864
402.19,0.0005551599260272949
402.19125,0.0005555729597277635
402.1925,0.000555960294472543
402.19375,0.000556317494733041
402.195,0.0005566403216938305
402.19625,0.0005569247683416553
402.1975,0.0005571671238646195
402.19875,0.0005573639550412819
402.2,0.0005575121352900542
402.20125,0.0005576088270487018
402.2025,0.0005576514656940269
402.20375,0.0005576377468817412
402.205,0.0005575656164464803
402.20625,0.0005574332529218642
402.2075,0.0005572390588805769
402.20875,0.0005569816777944714
402.21,0.0005566599690144601
402.21125,0.0005562730191603384
402.2125,0.000555820155850483
402.21375,0.0005553009235712912
402.215,0.0005547151013665926
402.21625,0.0005540626849968884
402.2175,0.000553343897828622
402.21875,0.0005525591679233696
402.22,0.0005517091463771984
402.22125,0.000550794712620116
402.2225,0.0005498169679556151
402.22375,0.0005487772663304792
402.225,0.0005476772307547171
402.22625,0.0005465187706216472
402.2275,0.000545304097328084
402.22875,0.000544035762644688
402.23,0.0005427166486662319
402.23125,0.0005413499894819614
402.2325,0.0005399393736059246
402.23375,0.0005384887291772498
402.235,0.0005370023120904422
402.23625,0.0005354846702356514
402.2375,0.0005339406005789808
402.23875,0.0005323751126629154
402.24,0.0005307933567067875
402.24125,0.0005292005594173813
402.2425,0.0005276019557996719
402.24375,0.000526002711117646
402.245,0.0005244078633552636
402.24625,0.0005228222373773843
402.2475,0.0005212504045608001
402.24875,0.0005196966039451213
402.25,0.000518164731873764
402.25125,0.0005166582752046979
402.2525,0.0005151802788411419
402.25375,0.0005137333311422096
402.255,0.0005123195248633908
402.25625,0.0005109404404069824
402.2575,0.0005095971311924453
402.25875,0.0005082900999366486
402.26,0.0005070192933540654
402.26125,0.0005057840936668578
402.2625,0.0005045833388749313
402.26375,0.0005034153101057581
402.265,0.0005022777767741991
402.26625,0.0005011680174321034
402.2675,0.000500082869837798
402.26875,0.0004990187879254125
402.27,0.0004979718998939976
402.27125,0.0004969380970865395
402.2725,0.000495913106738737
402.27375,0.0004948925803976462
402.275,0.0004938721738101653
402.27625,0.0004928476253314263
402.2775,0.0004918148243131421
402.27875,0.0004907698532119408
402.28,0.0004897090362678551
402.28125,0.0004886289544429675
402.2825,0.00048752644980031793
402.28375,0.00048639863099317354
402.285,0.0004852428473845829
402.28625,0.0004840567033474213
402.2875,0.0004828380252546282
402.28875,0.0004815848918898817
402.29,0.0004802956216683331
402.29125,0.0004789688127275609
402.2925,0.0004776033712385018
402.29375,0.0004761985513963439
402.295,0.0004747540020513351
402.29625,0.0004732698055194629
402.2975,0.00047174652269308797
402.29875,0.00047018520565145927
402.3,0.00046858742046129243
402.30125,0.0004669552387773815
402.3025,0.0004652912243733297
402.30375,0.0004635984042923989
402.305,0.0004618802311784541
402.30625,0.00046014054584697596
402.3075,0.0004583835416060616
402.30875,0.0004566137174572635
402.31,0.00045483586077630554
402.31125,0.00045305500497345557
402.3125,0.00045127641818368253
402.31375,0.0004495055652464601
402.315,0.00044774807344535145
402.31625,0.0004460097013674726
402.3175,0.0004442962570027984
402.31875,0.00044261354212360703
402.32,0.0004409672520140082
402.32125,0.0004393628814997247
402.3225,0.0004378056112081034
402.32375,0.0004363002090284266
402.325,0.0004348509370424628
402.32625,0.0004334614609351344
402.3275,0.000432134817855378
402.32875,0.00043087336104684874
402.33,0.00042967877419861577
402.33125,0.0004285520790755853
402.3325,0.000427493679688707
402.33375,0.0004265034006448466
402.335,0.00042558055383644
402.33625,0.0004247239814208406
402.3375,0.0004239321152995232
402.33875,0.00042320302346714867
402.34,0.0004225344518205672
402.34125,0.00042192387779787106
402.3425,0.0004213685251373807
402.34375,0.0004208654360468624
402.345,0.0004204114739226386
402.34625,0.00042000340586900183
402.3475,0.0004196379139975264
402.34875,0.0004193116450265419
402.35,0.0004190212675307371
402.35125,0.00041876348299071313
402.3525,0.00041853507926273677
402.35375,0.0004183329548285327
402.355,0.00041815412051509466
402.35625,0.0004179957571347732
402.3575,0.0004178552070253133
402.35875,0.0004177299788399925
402.36,0.000417617792397995
402.36125,0.0004175165847147949
402.3625,0.0004174245105925647
402.36375,0.0004173399906808011
402.365,0.00041726171216688513
402.36625,0.0004171886510867252
402.3675,0.0004171200923854363
402.36875,0.0004170556265179738
402.37,0.00041699516889984683
402.37125,0.0004169389415177477
402.3725,0.00041688746690020893
402.37375,0.000416841540808213
402.375,0.0004168022284058612
402.37625,0.00041677079915086187
402.3775,0.0004167487374851913
402.37875,0.0004167376616954689
402.38,0.0004167393450335522
402.38125,0.00041675563478679685
402.3825,0.00041678845590843315
402.38375,0.00041683976200773427
402.385,0.0004169115177201422
402.38625,0.00041700568578733585
402.3875,0.00041712417683707667
402.38875,0.00041726885031308903
402.39,0.00041744147768475926
402.39125,0.0004176437337968164
402.3925,0.00041787716921886937
402.39375,0.0004181431988749053
402.395,0.0004184430874826909
402.39625,0.00041877792874305675
402.3975,0.000419148644839139
402.39875,0.0004195559853055453
402.4,0.0004200005048873416
402.40125,0.0004204825845890844
402.4025,0.00042100242178369707
402.40375,0.0004215600461213583
402.405,0.0004221553147583062
402.40625,0.000422787942505746
402.4075,0.00042345749751870686
402.40875,0.00042416342669505307
402.41,0.0004249050721146031
402.41125,0.00042568167262835424
402.4125,0.000426492393277981
402.41375,0.00042733631943545373
402.415,0.0004282124696329441
402.41625,0.0004291198036629744
402.4175,0.00043005720742875524
402.41875,0.0004310234877747833
402.42,0.0004320173710376827
402.42125,0.0004330374813271989
402.4225,0.0004340823066772972
402.42375,0.0004351502257375669
402.425,0.000436239439294441
402.42625,0.0004373479954726696
402.4275,0.00043847375791663753
402.42875,0.0004396144216217267
402.43,0.0004407675022255052
402.43125,0.0004419303413087882
402.4325,0.00044310013856661286
402.43375,0.0004442739704789983
402.435,0.0004454488003314643
402.43625,0.0004466215522155404
402.4375,0.0004477891132389113
402.43875,0.0004489483942855203
402.44,0.00045009636741548154
402.44125,0.0004512301189449003
402.4425,0.00045234687427550573
402.44375,0.0004534440485342545
402.445,0.00045451927450281367
402.44625,0.00045557044023701723
402.4475,0.0004565956965861943
402.44875,0.000457593492482556
402.45,0.00045856257914049823
402.45125,0.00045950200969587657
402.4525,0.00046041115431535214
402.45375,0.0004612896800356615
402.455,0.00046213754161293695
402.45625,0.0004629549859421249
402.4575,0.0004637424936762662
402.45875,0.0004645007837959912
402.46,0.0004652307611989358
402.46125,0.00046593348367925434
402.4625,0.0004666101227471969
402.46375,0.0004672619033586957
402.465,0.0004678900732851152
402.46625,0.00046849582203295026
402.4675,0.00046908026836380826
402.46875,0.00046964437802430773
402.47,0.00047018892709617415
402.47125,0.0004707144877865333
402.4725,0.0004712213696481776
402.47375,0.0004717096154600715
402.475,0.0004721789974779606
402.47625,0.0004726290000250311
402.4775,0.0004730588521227675
402.47875,0.00047346752604178764
402.48,0.0004738537902228569
402.48125,0.00047421622109781797
402.4825,0.000474553257130616
402.48375,0.00047486323510824874
402.485,0.0004751444571317483
402.48625,0.0004753952135669469
402.4875,0.0004756138469052252
402.48875,0.00047579881116413596
402.49,0.0004759486952877519
402.49125,0.000476062282516935
402.4925,0.00047613857597933587
402.49375,0.00047617682118917973
402.495,0.00047617655230695525
402.49625,0.00047613756872872954
402.4975,0.00047605995467540733
402.49875,0.0004759440745418064
402.5,0.00047579055098557544
402.50125,0.00047560025283605294
402.5025,0.0004753742564430107
402.50375,0.00047511383544546405
402.505,0.0004748204085003966
402.50625,0.00047449550323156836
402.5075,0.0004741407518985284
402.50875,0.00047375781551555905
402.51,0.00047334836487090124
402.51125,0.0004729140483161491
402.5125,0.0004724564494358109
402.51375,0.0004719770534270946
402.515,0.00047147720682988155
402.51625,0.00047095810470698023
402.5175,0.0004704207385344531
402.51875,0.00046986589303221114
402.52,0.0004692941263246889
402.52125,0.00046870576481161116
402.5225,0.0004681009241988512
402.52375,0.0004674795207592244
402.525,0.00046684132919332783
402.52625,0.0004661860182302066
402.5275,0.00046551324016802325
402.52875,0.00046482267431444964
402.53,0.00046411414846712966
402.53125,0.0004633876749737961
402.5325,0.00046264353924241135
402.53375,0.00046188234353115794
402.535,0.0004611050394583783
402.53625,0.00046031294427253017
402.5375,0.0004595077274821508
402.53875,0.0004586913685558773
402.54,0.0004578661314626872
402.54125,0.0004570344803521866
402.5425,0.00045619902208515197
402.54375,0.00045536243852425435
402.545,0.0004545274192049532
402.54625,0.00045369660318652093
402.5475,0.0004528725402731974
402.54875,0.00045205765522532746
402.55,0.0004512542220904415
402.55125,0.00045046435058417375
402.5525,0.0004496899750509482
402.55375,0.00044893286357442814
402.555,0.0004481945984075378
402.55625,0.00044747657624220124
402.5575,0.00044678000260874046
402.55875,0.00044610587210495235
402.56,0.0004454549437549417
402.56125,0.00044482775580792494
402.5625,0.0004442245622467379
402.56375,0.00044364533816648136
402.565,0.0004430897668931882
402.56625,0.0004425572239625434
402.5675,0.00044204678129875993
402.56875,0.00044155721815358805
402.57,0.0004410870441554881
402.57125,0.00044063453678897023
402.5725,0.0004401977740240524
402.57375,0.00043977470307594147
402.575,0.00043936318463480583
402.57625,0.00043896108302580897
402.5775,0.0004385663026291449
402.57875,0.00043817687920035296
402.58,0.0004377910280806627
402.58125,0.00043740720670746886
402.5825,0.00043702416422487653
402.58375,0.00043664098966429016
402.585,0.00043625712672494456
402.58625,0.00043587242038450847
402.5875,0.0004354871153295505
402.58875,0.0004351018621259644
402.59,0.0004347177114993063
402.59125,0.00043433610747507903
402.5925,0.00043395884731887665
402.59375,0.00043358806657654625
402.595,0.00043322618647423887
402.59625,0.0004328758642184323
402.5975,0.0004325399653160229
402.59875,0.00043222148921427705
402.6,0.00043192350832075774
402.60125,0.0004316491301732726
402.6025,0.0004314014212096277
402.60375,0.00043118336869736086
402.605,0.0004309978066732425
402.60625,0.0004308473845927413
402.6075,0.0004307345113393087
402.60875,0.0004306613114736021
402.61,0.0004306295947027127
402.61125,0.00043064081895943714
402.6125,0.0004306960724217288
402.61375,0.0004307960497623669
402.615,0.0004309410379989248
402.61625,0.0004311309190041264
402.6175,0.0004313651458964596
402.61875,0.0004316427629512086
402.62,0.0004319624048916934
402.62125,0.00043232228057059693
402.6225,0.0004327202055614741
402.62375,0.00043315358360008496
402.625,0.00043361943084567603
402.62625,0.0004341143696019706
402.6275,0.0004346346555279712
402.62875,0.0004351761724183887
402.63,0.00043573447926391974
402.63125,0.0004363048086311291
402.6325,0.0004368821359522826
402.63375,0.00043746119377485786
402.635,0.0004380365675611308
402.63625,0.00043860272917751526
402.6375,0.0004391541293540027
402.63875,0.00043968529041362337
402.64,0.0004401908722418827
402.64125,0.00044066576909634436
402.6425,0.0004411051820862792
402.64375,0.00044150469352248006
402.645,0.0004418603098871673
402.64625,0.00044216847855402106
402.6475,0.00044242612176849177
402.64875,0.00044263060238815814
402.65,0.00044277968462324267
402.65125,0.00044287148635728513
402.6525,0.00044290441823789347
402.65375,0.00044287711962752267
402.655,0.00044278839592421556
402.65625,0.0004426371840322672
402.6575,0.00044242251713265564
402.65875,0.0004421435705033564
402.66,0.000441799658339126
402.66125,0.0004413903240910307
402.6625,0.0004409154432755547
402.66375,0.0004403753041231615
402.665,0.0004397707588166329
402.66625,0.00043910331200897436
402.6675,0.00043837525604129506
402.66875,0.0004375897195905199
402.67,0.0004367507498574358
402.67125,0.0004358633142349806
402.6725,0.0004349332833170846
402.67375,0.0004339673661281248
402.675,0.00043297302240310586
402.67625,0.0004319583327085069
402.6775,0.00043093183656367165
402.67875,0.0004299023766726556
402.68,0.00042887892592617313
402.68125,0.00042787038985326036
402.6825,0.0004268854787525667
402.68375,0.000425932536632654
402.685,0.00042501943601138775
402.68625,0.0004241534879542404
402.6875,0.0004233413682016577
402.68875,0.00042258910125594245
402.69,0.0004219020389680216
402.69125,0.00042128486982478193
402.6925,0.00042074163501752926
402.69375,0.00042027576178209515
402.695,0.0004198900768907492
402.69625,0.00041958683173596185
402.6975,0.0004193677186456334
402.69875,0.00041923387476915504
402.7,0.00041918590816361563
402.70125,0.0004192238902691891
402.7025,0.00041934738684316984
402.70375,0.00041955547404205784
402.705,0.000419846772131582
402.70625,0.0004202194649047102
402.7075,0.00042067134012814875
402.70875,0.0004211998387378922
402.71,0.0004218020528942761
402.71125,0.00042247477549737784
402.7125,0.0004232144991229558
402.71375,0.0004240174187892529
402.715,0.0004248794303246863
402.71625,0.0004257961372863478
402.7175,0.0004267628074588966
402.71875,0.0004277744300440839
402.72,0.0004288256728702317
402.72125,0.0004299109484121373
402.7225,0.0004310244376911087
402.72375,0.00043216014975537077
402.725,0.00043331199423086075
402.72625,0.0004344738704924738
402.7275,0.0004356397563156653
402.72875,0.00043680377656824904
402.73,0.0004379603074324848
402.73125,0.00043910398474700615
402.7325,0.0004402297555989252
402.73375,0.0004413328727659289
402.735,0.00044240894738871466
402.73625,0.0004434539886937079
402.7375,0.00044446448409617243
402.73875,0.00044543752438372207
402.74,0.0004463708672797846
402.74125,0.00044726303758702127
402.7425,0.00044811334671014495
402.74375,0.0004489218569878606
402.745,0.00044968934889386554
402.74625,0.0004504172560166898
402.7475,0.0004511076078284696
402.74875,0.0004517630096628601
402.75,0.00045238662568223046
402.75125,0.0004529821550143195
402.7525,0.00045355380630859453
402.75375,0.0004541062236723397
402.755,0.00045464437827660045
402.75625,0.00045517342896207546
402.7575,0.00045569859987520516
402.75875,0.00045622500886438415
402.76,0.0004567575743968081
402.76125,0.00045730092398597796
402.7625,0.0004578593400900993
402.76375,0.0004584367441515381
402.765,0.0004590366927873175
402.76625,0.0004596624023106715
402.7675,0.0004603167541433918
402.76875,0.0004610023354188859
402.77,0.0004617214509854974
402.77125,0.00046247615953987265
402.7725,0.00046326827694987576
402.77375,0.00046409940540688286
402.775,0.00046497094759712207
402.77625,0.0004658840853518146
402.7775,0.00046683980597634543
402.77875,0.00046783887540831386
402.78,0.0004688818173948117
402.78125,0.00046996889871925356
402.7825,0.00047110011146811714
402.78375,0.00047227513580789507
402.785,0.0004734933567027917
402.78625,0.000474753838273188
402.7875,0.0004760553374252041
402.78875,0.0004773963238313566
402.79,0.00047877498901216346
402.79125,0.00048018926674856953
402.7925,0.00048163684089487475
402.79375,0.0004831151359018312
402.795,0.0004846213195696726
402.79625,0.00048615223487053085
402.7975,0.0004877043831803372
402.79875,0.0004892738419397503
402.8,0.000490856203344259
402.80125,0.0004924465275135536
402.8025,0.000494039244740097
402.80375,0.0004956281586275793
402.805,0.0004972064061091608
402.80625,0.0004987664536659959
402.8075,0.000500300159466365
402.80875,0.0005017988209554074
402.81,0.0005032532773556638
402.81125,0.0005046540452883372
402.8125,0.0005059914478549783
402.81375,0.0005072557994794924
402.815,0.0005084375869600156
402.81625,0.0005095276265702955
402.8175,0.0005105172586604914
402.81875,0.0005113984967470981
402.82,0.0005121641444819974
402.82125,0.0005128079217709546
402.8225,0.0005133245083015957
402.82375,0.0005137095865414387
402.825,0.0005139598576663553
402.82625,0.000514073011199714
402.8275,0.0005140476997126082
402.82875,0.0005138835037152282
402.83,0.0005135808799992575
402.83125,0.0005131411397811882
402.8325,0.00051256641189604
402.83375,0.0005118596131310783
402.835,0.0005110244508391181
402.83625,0.0005100653839008099
402.8375,0.0005089876105457138
402.83875,0.0005077970232218688
402.84,0.000506500173713908
402.84125,0.00050510419558976
402.8425,0.0005036167246862734
402.84375,0.0005020457837540675
402.845,0.0005003996953722366
402.84625,0.0004986869204930621
402.8475,0.0004969159661075178
402.84875,0.0004950952253315572
402.85,0.0004932328849937372
402.85125,0.0004913368045740277
402.8525,0.0004894144188038877
402.85375,0.00048747267337745853
402.855,0.00048551798441363853
402.85625,0.0004835561961885994
402.8575,0.0004815926092286205
402.85875,0.0004796320117927872
402.86,0.0004776787215852622
402.86125,0.0004757366916971883
402.8625,0.00047380956000781134
402.86375,0.0004719007787852925
402.865,0.00047001365602691907
402.86625,0.0004681514565692901
402.8675,0.0004663174310784435
402.86875,0.00046451483465020357
402.87,0.00046274692837092505
402.87125,0.0004610169545086702
402.8725,0.0004593280858847405
402.87375,0.0004576833583654595
402.875,0.00045608561843409615
402.87625,0.000454537457882622
402.8775,0.00045304113641302785
402.87875,0.0004515985704182125
402.88,0.00045021126161193486
402.88125,0.0004488803326181858
402.8825,0.0004476064909095119
402.88375,0.0004463900784147944
402.885,0.0004452310997564172
402.88625,0.0004441292466270986
402.8875,0.0004430839768068515
402.88875,0.00044209453485008347
402.89,0.0004411599958332473
402.89125,0.0004402793143932048
402.8925,0.000439451334646236
402.89375,0.0004386748090377669
402.895,0.0004379484246527229
402.89625,0.0004372707738661617
402.8975,0.0004366403731442433
402.89875,0.000436055635105174
402.9,0.000435514852140088
402.90125,0.0004350161819738222
402.9025,0.0004345576259355173
402.90375,0.0004341370105790987
402.905,0.0004337519688436905
402.90625,0.00043339995224411527
402.9075,0.000433078222401393
402.90875,0.0004327838685733775
402.91,0.00043251385320558337
402.91125,0.00043226504242205
402.9125,0.0004320342552262738
402.91375,0.0004318183401722419
402.915,0.0004316142110452953
402.91625,0.0004314189009729791
402.9175,0.0004312296348558762
402.91875,0.0004310438001481113
402.92,0.0004308590230081026
402.92125,0.0004306731090289829
402.9225,0.0004304840659592964
402.92375,0.0004302900621436355
402.925,0.0004300894081934862
402.92625,0.00042988054634824036
402.9275,0.0004296620285363215
402.92875,0.0004294325144664454
402.93,0.00042919078546896117
402.93125,0.0004289357656371769
402.9325,0.00042866653252848677
402.93375,0.0004283823582853559
402.935,0.0004280827259459047
402.93625,0.0004277673297440131
402.9375,0.0004274360919490203
402.93875,0.00042708912281476055
402.94,0.0004267267099681905
402.94125,0.0004263492645674564
402.9425,0.0004259572947096455
402.94375,0.0004255513601582025
402.945,0.0004251320454001994
402.94625,0.0004246999383935422
402.9475,0.0004242556039241872
402.94875,0.0004237995964136259
402.95,0.00042333242964650864
402.95125,0.0004228546249088684
402.9525,0.0004223667001166719
402.95375,0.000421869216525055
402.955,0.000421362805608106
402.95625,0.00042084820294921666
402.9575,0.0004203262579318676
402.95875,0.00041979794173079027
402.96,0.0004192643091432797
402.96125,0.0004187264748907097
402.9625,0.0004181855920901837
402.96375,0.0004176428502463258
402.965,0.0004170994863931501
402.96625,0.0004165568245360211
402.9675,0.00041601631521346433
402.96875,0.0004154795805594084
402.97,0.00041494845227431473
402.97125,0.0004144250362270481
402.9725,0.0004139117645161934
402.97375,0.000413411431191089
402.975,0.0004129271792523422
402.97625,0.0004124624216916395
402.9775,0.0004120206919207294
402.97875,0.00041160544422959533
402.98,0.00041121985056402773
402.98125,0.0004108666635530065
402.9825,0.0004105481635162118
402.98375,0.0004102661854918737
402.985,0.00041002220770505163
402.98625,0.00040981745012626583
402.9875,0.0004096529913605299
402.98875,0.00040952986802668656
402.99,0.00040944915139698587
402.99125,0.0004094119975568308
402.9925,0.0004094196390144584
402.99375,0.0004094732465300631
402.995,0.0004095736751441373
402.99625,0.00040972118362527307
402.9975,0.00040991532177841
402.99875,0.0004101550403942526
403.0,0.00041043891960979804
403.00125,0.00041076538338942313
403.0025,0.0004111328225959651
403.00375,0.0004115396462415917
403.005,0.00041198427989843093
403.00625,0.0004124651456690784
403.0075,0.0004129806500071381
403.00875,0.0004135291808278697
403.01,0.0004141091144689846
403.01125,0.00041471884841166217
403.0125,0.0004153568479617726
403.01375,0.00041602171660132806
403.015,0.00041671224561998715
403.01625,0.00041742740911637543
403.0175,0.00041816625421889076
403.01875,0.0004189277022558793
403.02,0.00041971033109538755
403.02125,0.0004205122324049596
403.0225,0.00042133100781196006
403.02375,0.0004221638759745467
403.025,0.00042300783140313637
403.02625,0.0004238597711619542
403.0275,0.00042471659624049725
403.02875,0.0004255752383045851
403.03,0.0004264327323273734
403.03125,0.0004272862022598479
403.0325,0.00042813289540123554
403.03375,0.0004289701954091712
403.035,0.0004297956542497626
403.03625,0.0004306070103474583
403.0375,0.0004314022098247904
403.03875,0.0004321794532321188
403.04,0.0004329371692269643
403.04125,0.00043367401839334896
403.0425,0.0004343888352007901
403.04375,0.0004350805368129592
403.045,0.0004357480552064258
403.04625,0.0004363902752193258
403.0475,0.0004370059963602622
403.04875,0.0004375939746376642
403.05,0.00043815292845929347
403.05125,0.0004386816163821617
403.0525,0.00043917883994238667
403.05375,0.0004396434877252244
403.055,0.00044007456599511415
403.05625,0.0004404712078356627
403.0575,0.00044083268160958783
403.05875,0.00044115842133869335
403.06,0.0004414480036136525
403.06125,0.000441701137623727
403.0625,0.00044191765267644577
403.06375,0.00044209744442711573
403.065,0.0004422404764584925
403.06625,0.00044234671827032477
403.0675,0.00044241616260921044
403.06875,0.0004424488144485327
403.07,0.00044244466738848
403.07125,0.0004424037416063819
403.0725,0.0004423260520369904
403.07375,0.000442211646203019
403.075,0.0004420605896656313
403.07625,0.00044187299484505383
403.0775,0.0004416490278311431
403.07875,0.0004413889226939235
403.08,0.00044109301163412513
403.08125,0.0004407617295035716
403.0825,0.00044039564121554816
403.08375,0.0004399954484250161
403.085,0.000439561989198734
403.08625,0.0004390962483053303
403.0875,0.000438599349155279
403.08875,0.000438072541490837
403.09,0.00043751720849604216
403.09125,0.0004369348448766686
403.0925,0.0004363270401602314
403.09375,0.000435695488166146
403.095,0.00043504194659583643
403.09625,0.0004343682325530044
403.0975,0.0004336761998139461
403.09875,0.0004329677209279454
403.1,0.0004322446392976107
403.10125,0.0004315087633193327
403.1025,0.0004307618201536184
403.10375,0.0004300054403254337
403.105,0.0004292411220843855
403.10625,0.00042847020059477215
403.1075,0.0004276938770456519
403.10875,0.0004269131538704846
403.11,0.0004261288966869267
403.11125,0.0004253417957962139
403.1125,0.00042455241804263623
403.11375,0.0004237612258328471
403.115,0.0004229685802150391
403.11625,0.0004221748092082912
403.1175,0.0004213801987117249
403.11875,0.00042058504381386027
403.12,0.0004197896632119534
403.12125,0.0004189944215714407
403.1225,0.0004181997373854189
403.12375,0.0004174061112642733
403.125,0.0004166141173452752
403.12625,0.0004158244213722991
403.1275,0.0004150377846255617
403.12875,0.000414255054261341
403.13,0.00041347718160179945
403.13125,0.0004127052123147625
403.1325,0.0004119402955035691
403.13375,0.00041118366757686496
403.135,0.0004104366691085292
403.13625,0.0004097007256775317
403.1375,0.0004089773523878794
403.13875,0.00040826813893855173
403.14,0.00040757474713349397
403.14125,0.0004068988926516042
403.1425,0.0004062423326067533
403.14375,0.00040560685309784517
403.145,0.0004049942370088457
403.14625,0.000404406264228936
403.1475,0.0004038446659225912
403.14875,0.0004033111280398325
403.15,0.0004028072508064345
403.15125,0.00040233454121427437
403.1525,0.0004018943790116771
403.15375,0.0004014880307439654
403.155,0.00040111660148389955
403.15625,0.0004007810477723153
403.1575,0.0004004821665687451
403.15875,0.00040022059351207685
403.16,0.0003999967883211616
403.16125,0.00039981105132547677
403.1625,0.00039966351064567074
403.16375,0.0003995541340841076
403.165,0.0003994827283153109
403.16625,0.00039944892351626823
403.1675,0.0003994522110968135
403.16875,0.0003994919002097078
403.17,0.0003995671556008405
403.17125,0.0003996769853792621
403.1725,0.0003998202328771398
403.17375,0.00039999560481977135
403.175,0.00040020165881546435
403.17625,0.0004004368152854349
403.1775,0.0004006993674536836
403.17875,0.00040098749149686193
403.18,0.00040129926773415617
403.18125,0.0004016326758670819
403.1825,0.0004019856334893775
403.18375,0.00040235599772679644
403.185,0.00040274160464697233
403.18625,0.0004031402616291303
403.1875,0.0004035497858038776
403.18875,0.000403968018142913
403.19,0.0004043928465087117
403.19125,0.0004048222056741123
403.1925,0.0004052541149019649
403.19375,0.00040568666823463754
403.195,0.000406118068543616
403.19625,0.00040654661406898417
403.1975,0.0004069707331790466
403.19875,0.0004073889772498899
403.2,0.0004078000455850835
403.20125,0.0004082027927154178
403.2025,0.0004085962388487464
403.20375,0.0004089795985799858
403.205,0.0004093522825811645
403.20625,0.0004097139329916757
403.2075,0.0004100644079984985
403.20875,0.0004104038388667103
403.21,0.0004107326022698627
403.21125,0.0004110513279004654
403.2125,0.0004113609294505877
403.21375,0.00041166255459223556
403.215,0.0004119575961678359
403.21625,0.00041224766154058574
403.2175,0.0004125345538647484
403.21875,0.0004128202195857818
403.22,0.0004131067279104581
403.22125,0.0004133962221568384
403.2225,0.00041369087992419425
403.22375,0.0004139928592528245
403.225,0.0004143042725539074
403.22625,0.0004146271281192442
403.2275,0.0004149633051210763
403.22875,0.0004153145142618815
403.23,0.0004156822710042345
403.23125,0.000416067876560722
403.2325,0.00041647240278392967
403.23375,0.0004168966707264565
403.235,0.0004173412551610551
403.23625,0.0004178065001308872
403.2375,0.0004182924834696556
403.23875,0.0004187990847820744
403.24,0.0004193259412840669
403.24125,0.0004198725227632834
403.2425,0.0004204381148493889
403.24375,0.0004210218663744795
403.245,0.0004216228177034286
403.24625,0.000422239917774137
403.2475,0.000422872067297788
403.24875,0.0004235181344689535
403.25,0.0004241769847456443
403.25125,0.0004248475069092804
403.2525,0.00042552861726451104
403.25375,0.0004262192881390318
403.255,0.0004269185542132959
403.25625,0.000427625523860193
403.2575,0.00042833937779467886
403.25875,0.0004290593927534704
403.26,0.00042978492924467513
403.26125,0.0004305154343374737
403.2625,0.00043125045441188284
403.26375,0.00043198961520847626
403.265,0.0004327326149781648
403.26625,0.0004334792132719993
403.2675,0.00043422920068093417
403.26875,0.00043498237348558815
403.27,0.0004357384995159593
403.27125,0.0004364972841611001
403.2725,0.0004372583205886981
403.27375,0.0004380210635346714
403.275,0.0004387847806526821
403.27625,0.0004395485343337236
403.2775,0.0004403111317456595
403.27875,0.000441071136802999
403.28,0.00044182682998666385
403.28125,0.000442576224354029
403.2825,0.0004433170531990581
403.28375,0.0004440468265627889
403.285,0.0004447628096237428
403.28625,0.0004454620900686396
403.2875,0.0004461416349931588
403.28875,0.0004467983268726169
403.29,0.0004474290542527065
403.29125,0.00044803077571007075
403.2925,0.0004486005890027334
403.29375,0.0004491358359005127
403.295,0.0004496341343951218
403.29625,0.00045009345897031633
403.2975,0.0004505121671118963
403.29875,0.00045088903159776076
403.3,0.00045122323668795927
403.30125,0.0004515143577448147
403.3025,0.00045176230666306677
403.30375,0.0004519673307602927
403.305,0.0004521298980570939
403.30625,0.0004522506774475242
403.3075,0.0004523304723093763
403.30875,0.0004523701885444433
403.31,0.00045237079666860967
403.31125,0.0004523333300518445
403.3125,0.0004522588711179685
403.31375,0.000452148565554293
403.315,0.0004520036336511059
403.31625,0.00045182537155101754
403.3175,0.0004516151743183255
403.31875,0.0004513745120582808
403.32,0.0004511049616065927
403.32125,0.0004508081572288608
403.3225,0.0004504858053703173
403.32375,0.0004501396532056141
403.325,0.0004497714825387814
403.32625,0.0004493831116332747
403.3275,0.00044897638180196636
403.32875,0.0004485531712571089
403.33,0.0004481154244602092
403.33125,0.0004476651485216149
403.3325,0.0004472044583500143
403.33375,0.0004467355915916785
403.335,0.0004462609323895579
403.33625,0.0004457830306722638
403.3375,0.00044530459268292497
403.33875,0.0004448284929681159
403.34,0.000444357743446766
403.34125,0.0004438954705792255
403.3425,0.00044344486365646414
403.34375,0.0004430091264795216
403.345,0.0004425914308392904
403.34625,0.0004421948392165485
403.3475,0.0004418222615524567
403.34875,0.0004414763971794008
403.35,0.00044115970021226447
403.35125,0.00044087434321002584
403.3525,0.0004406222000976675
403.35375,0.0004404048375782983
403.355,0.0004402235105353769
403.35625,0.0004400791636649464
403.3575,0.0004399724338877867
403.35875,0.0004399036561414173
403.36,0.0004398728470718155
403.36125,0.0004398797320850136
403.3625,0.00043992371513826365
403.36375,0.0004400038895410029
403.365,0.0004401190407655018
403.36625,0.0004402676796672967
403.3675,0.00044044804342520584
403.36875,0.0004406581346511109
403.37,0.0004408957809694942
403.37125,0.00044115866737659423
403.3725,0.0004414443991393552
403.37375,0.0004417505492341178
403.375,0.00044207470470512497


==> Data/SingleTruck/processed-Force_tire_2.dat <==
T,value
400.001,6.84354051702212e-05
400.003,6.40430648056923e-05
400.004,6.125674948777849e-05
400.005,5.94753042495647e-05
400.006,5.8338193578338596e-05
400.008,5.78038987838428e-05
400.009,5.8075037991915504e-05
400.01,5.9448953189447204e-05
400.011,6.19321495911503e-05
400.0125,-2.1767532093687e-06
400.01375,1.26048112411103e-05
400.015,1.74585306767751e-05
400.01625,1.74688019709507e-05
400.0175,1.62733702868815e-05
400.01875,1.50171232637563e-05
400.02,1.38187721986228e-05
400.02125,1.25797316476726e-05
400.0225,1.13570537660122e-05
400.02375,1.03883007589426e-05
400.025,9.910635207882001e-06
400.02625,9.9063265630411e-06
400.0275,1.00417999889422e-05
400.02875,9.9060805819018e-06
400.03,9.2630014954692e-06
400.03125,8.1395525511204e-06
400.0325,6.748546305419061e-06
400.03375,5.34230765587498e-06
400.035,4.10643127530538e-06
400.03625,3.1263287603681597e-06
400.0375,2.40228894701003e-06
400.03875,1.88535740505051e-06
400.04,1.51418648084338e-06
400.04125,1.238205064347083e-06
400.0425,1.0227114168281198e-06
400.04375,8.4312262341403e-07
400.045,6.7611248781232e-07
400.04625,4.8620805939966e-07
400.0475,2.0942468485474e-07
400.04875,-2.487525313024e-07
400.05,-9.8650474436582e-07
400.05125,-2.0619893623309e-06
400.0525,-3.46083170926568e-06
400.05375,-5.09093806871079e-06
400.055,-6.798882477336e-06
400.05625,-8.3966853539226e-06
400.0575,-9.705910824230999e-06
400.05875,-1.06334149967679e-05
400.06,-1.12484146365287e-05
400.06125,-1.1782260217714401e-05
400.0625,-1.25162537558439e-05
400.06375,-1.3632063849569e-05
400.065,-1.51471298794847e-05
400.06625,-1.69611799989081e-05
400.0675,-1.8938655583983602e-05
400.06875,-2.09639267437938e-05
400.07,-2.29572464091606e-05
400.07125,-2.48685630669303e-05
400.0725,-2.66676369480748e-05
400.07375,-2.83376745474836e-05
400.075,-2.9871465169857402e-05
400.07625,-3.12678608394055e-05
400.0775,-3.25285078229057e-05
400.07875,-3.36555724651385e-05
400.08,-3.46507104795471e-05
400.08125,-3.5515417684832e-05
400.0825,-3.62552446306611e-05
400.08375,-3.68931038343824e-05
400.085,-3.74877130848917e-05
400.08625,-3.8138126805765507e-05
400.0875,-3.89589156098574e-05
400.08875,-4.00332248542889e-05
400.09,-4.13709814283596e-05
400.09125,-4.29007478921099e-05
400.0925,-4.45020600405075e-05
400.09375,-4.60588196425333e-05
400.095,-4.7504710438390596e-05
400.09625,-4.88372641110171e-05
400.0975,-5.00952379693711e-05
400.09875,-5.13201309159835e-05
400.1,-5.25306614016752e-05
400.10125,-5.3720261989582597e-05
400.1025,-5.4868625899089e-05
400.10375,-5.59546759614881e-05
400.105,-5.69641807583223e-05
400.10625,-5.78920116495974e-05
400.1075,-5.8742549333409e-05
400.10875,-5.95316313023911e-05
400.11,-6.02907792931115e-05
400.11125,-6.10708132932263e-05
400.1125,-6.19388107168423e-05
400.11375,-6.29633772935376e-05
400.115,-6.419152718176349e-05
400.11625,-6.56307061857951e-05
400.1175,-6.724854046439889e-05
400.11875,-6.89890787851679e-05
400.12,-7.079299598875269e-05
400.12125,-7.2610753543777e-05
400.1225,-7.44064592494676e-05
400.12375,-7.61562161163077e-05
400.125,-7.78452278646636e-05
400.12625,-7.94658422758377e-05
400.1275,-8.10164944986913e-05
400.12875,-8.2500768071037e-05
400.13,-8.39255989675248e-05
400.13125,-8.52987283138439e-05
400.1325,-8.66259189716325e-05
400.13375,-8.7908960841315e-05
400.135,-8.91448876935405e-05
400.13625,-9.03265518207329e-05
400.1375,-9.144416368073611e-05
400.13875,-9.248737584392941e-05
400.14,-9.344750579912871e-05
400.14125,-9.43196494432739e-05
400.1425,-9.51046451873458e-05
400.14375,-9.58110339357581e-05
400.145,-9.645706590852e-05
400.14625,-9.707156657452309e-05
400.1475,-9.76914201069877e-05
400.14875,-9.83543663349717e-05
400.15,-9.90893055760811e-05
400.15125,-9.99084262686651e-05
400.1525,-0.000100804781529728
400.15375,-0.0001017556134322542
400.155,-0.0001027290276251096
400.15625,-0.0001036912207055658
400.1575,-0.00010461320043611819
400.15875,-0.00010547686741441409
400.16,-0.000106279147782635
400.16125,-0.0001070312696520584
400.1625,-0.0001077519308293678
400.16375,-0.0001084576423765509
400.165,-0.0001091557846006183
400.16625,-0.0001098430844276563
400.1675,-0.00011050873954271791
400.16875,-0.0001111390752631935
400.17,-0.0001117219020138187
400.17125,-0.00011224964819193001
400.1725,-0.00011272118205217861
400.17375,-0.0001131424274601699
400.175,-0.00011352580731446641
400.17625,-0.0001138885683665525
400.1775,-0.0001142503517886299
400.17875,-0.0001146302867200529
400.18,-0.0001150443206526814
400.18125,-0.0001155031412163608
400.1825,-0.000116010997415476
400.18375,-0.0001165657244466056
400.185,-0.000117159627478214
400.18625,-0.0001177812024915358
400.1875,-0.0001184168575427781
400.18875,-0.0001190526016452671
400.19,-0.0001196751713818478
400.19125,-0.0001202727615363218
400.1925,-0.00012083530817484269
400.19375,-0.0001213548888971102
400.195,-0.0001218271021288135
400.19625,-0.0001222540724665811
400.1975,-0.0001226487687057707
400.19875,-0.0001230383105187137
400.2,-0.0001234628902486358
400.20125,-0.0001239683046647457
400.2025,-0.0001245934803375277
400.20375,-0.0001253581014588873
400.205,-0.0001262559961249018
400.20625,-0.0001272567238771088
400.2075,-0.0001283131861929431
400.20875,-0.0001293706630714984
400.21,-0.0001303740686305389
400.21125,-0.0001312743384049027
400.2125,-0.00013203802050117342
400.21375,-0.0001326610308810708
400.215,-0.0001331755784304813
400.21625,-0.0001336373834637705
400.2175,-0.000134100715305249
400.21875,-0.00013459421138187628
400.22,-0.00013510231601621331
400.22125,-0.00013556264598569269
400.2225,-0.0001358834199692026
400.22375,-0.0001359776407143992
400.225,-0.00013581366267301649
400.22625,-0.0001354609142733968
400.2275,-0.00013509744790992748
400.22875,-0.0001349656370483424
400.23,-0.0001352597339121114
400.23125,-0.0001360017521814171
400.2325,-0.0001370354688929314
400.23375,-0.0001381369533267392
400.235,-0.00013913148406776422
400.23625,-0.0001399437030152957
400.2375,-0.0001405854136130141
400.23875,-0.000141116581743656
400.24,-0.0001416077866292755
400.24125,-0.0001421101858775096
400.2425,-0.00014262771722891988
400.24375,-0.0001431045131617842
400.245,-0.0001434430361518256
400.24625,-0.0001435448915805325
400.2475,-0.00014335895848972152
400.24875,-0.0001429217633114069
400.25,-0.0001423648204038021
400.25125,-0.0001418746452728502
400.2525,-0.0001416253483127433
400.25375,-0.00014172146386079128
400.255,-0.0001421772654070169
400.25625,-0.0001429316078279267
400.2575,-0.0001438827466421031
400.25875,-0.0001449249892179587
400.26,-0.0001459718568945471
400.26125,-0.0001469616757570534
400.2625,-0.0001478526185911895
400.26375,-0.0001486162429446846
400.265,-0.00014923374875022152
400.26625,-0.0001496948341299528
400.2675,-0.00014999787082044748
400.26875,-0.0001501503911470394
400.27,-0.0001501689861463868
400.27125,-0.0001500777271058879
400.2725,-0.0001499045668890164
400.27375,-0.0001496760702668292
400.275,-0.0001494120475775519
400.27625,-0.0001491222932473594
400.2775,-0.0001488069166251298
400.27875,-0.0001484601206721991
400.28,-0.0001480758675860591
400.28125,-0.0001476535959358898
400.2825,-0.0001472022396373905
400.28375,-0.0001467407421140473
400.285,-0.0001462938547625875
400.28625,-0.00014588447792333612
400.2875,-0.0001455268922102287
400.28875,-0.0001452254148863942
400.29,-0.00014497867910688328
400.29125,-0.0001447852941146062
400.2925,-0.0001446463039441402
400.29375,-0.00014456326636115078
400.295,-0.0001445342032691232
400.29625,-0.0001445503070563836
400.2975,-0.00014459540803591318
400.29875,-0.00014464876216923472
400.3,-0.00014469156246565761
400.30125,-0.0001447164644171183
400.3025,-0.0001447359918344359
400.30375,-0.0001447819410046193
400.305,-0.00014489240023150338
400.30625,-0.00014509500998603368
400.3075,-0.0001453987657508144
400.30875,-0.0001457977905168837
400.31,-0.0001462806959392834
400.31125,-0.00014683849194441792
400.3125,-0.0001474684659852825
400.31375,-0.0001481750599243607
400.315,-0.0001489695037552818
400.31625,-0.0001498690817438312
400.3175,-0.000150895780567861
400.31875,-0.00015207351927498338
400.32,-0.0001534237642775657
400.32125,-0.00015496024926564
400.3225,-0.0001566849501502017
400.32375,-0.0001585871058794269
400.325,-0.0001606458101590682
400.32625,-0.000162834705435927
400.3275,-0.0001651267037721222
400.32875,-0.00016749722202808072
400.33,-0.0001699255768434786
400.33125,-0.0001723948150354606
400.3325,-0.0001748912240265723
400.33375,-0.00017740356212115919
400.335,-0.00017992273038205651
400.33625,-0.0001824418277376136
400.3375,-0.0001849565028693057
400.33875,-0.0001874653839799929
400.34,-0.0001899702632526611
400.34125,-0.0001924758094994775
400.3425,-0.0001949886267309061
400.34375,-0.0001975159399150914
400.345,-0.0002000642625078474
400.34625,-0.0002026384552036643
400.3475,-0.0002052411416476441
400.34875,-0.00020787216459783762
400.35,-0.00021052778570736298
400.35125,-0.0002131997106561209
400.3525,-0.0002158743401824727
400.35375,-0.0002185327003954375
400.355,-0.00022115144384852212
400.35625,-0.0002237047829443818
400.3575,-0.00022616760945181962
400.35875,-0.000228519611934436
400.36,-0.0002307501902809432
400.36125,-0.0002328634140062208
400.3625,-0.0002348809059302867
400.36375,-0.00023683986869081609
400.365,-0.0002387846570655572
400.36625,-0.000240754032385443
400.3675,-0.00024276955085438952
400.36875,-0.0002448301634931657
400.37,-0.0002469142088213447
400.37125,-0.0002489859600164559
400.3725,-0.0002510028210070854
400.37375,-0.0002529208023772398
400.375,-0.0002546980268010922
400.37625,-0.0002562974571688961
400.3775,-0.00025769031382555233
400.37875,-0.0002588597882512487
400.38,-0.0002598029390809179
400.38125,-0.0002605302053503218
400.3825,-0.0002610644279799039
400.38375,-0.0002614410160184296
400.385,-0.0002617082513159448
400.38625,-0.0002619208888672017
400.3875,-0.00026212470006937327
400.38875,-0.00026233974832109687
400.39,-0.0002625521802569313
400.39125,-0.0002627197023793414
400.3925,-0.00026278692963943253
400.39375,-0.000262701621137691
400.395,-0.0002624261019957301
400.39625,-0.0002619443847062642
400.3975,-0.0002612670373616181
400.39875,-0.0002604315383165181
400.4,-0.00025949245012530633
400.40125,-0.000258502279420305
400.4025,-0.00025749233303082097
400.40375,-0.00025646028004363983
400.405,-0.0002553663021417423
400.40625,-0.000254138732186324
400.4075,-0.0002526884684446179
400.40875,-0.0002509361227222745
400.41,-0.000248865953485933
400.41125,-0.00024659619757465653
400.4125,-0.0002443996785327621
400.41375,-0.0002425993967384041
400.415,-0.00024136420608045981
400.41625,-0.0002406109723928837
400.4175,-0.00024010183237094848
400.41875,-0.0002395986860857494
400.42,-0.0002389486343435679
400.42125,-0.0002380901488797281
400.4225,-0.0002370227265263999
400.42375,-0.0002357740169373724
400.425,-0.0002343776250998402
400.42625,-0.0002328623820807671
400.4275,-0.0002312494625887497
400.42875,-0.0002295533264396926
400.43,-0.0002277838331545465
400.43125,-0.00022594824931799828
400.4325,-0.00022405276818762362
400.43375,-0.0002221035553433475
400.435,-0.00022010735341704068
400.43625,-0.0002180716295720398
400.4375,-0.0002160041224922266
400.43875,-0.0002139117640804304
400.44,-0.0002117991959162857
400.44125,-0.0002096673305040583
400.4425,-0.00020751250851097782
400.44375,-0.00020532674625835321
400.445,-0.0002030986599121826
400.44625,-0.0002008152215471196
400.4475,-0.0001984635576908955
400.44875,-0.00019603253486927738
400.45,-0.0001935138520710151
400.45125,-0.00019090253540233999
400.4525,-0.00018819688499076281
400.45375,-0.0001853979736580388
400.455,-0.0001825088514022365
400.45625,-0.000179533611428934
400.4575,-0.0001764764766916595
400.45875,-0.00017334100484161981
400.46,-0.0001701295440468945
400.46125,-0.000166842995441249
400.4625,-0.0001634808830526275
400.46375,-0.0001600417131514619
400.465,-0.000156523509788808
400.46625,-0.0001529244283343365
400.4675,-0.0001492433327042282
400.46875,-0.000145480255819063
400.47,-0.0001416366820318169
400.47125,-0.0001377156294361173
400.4725,-0.00013372153487488972
400.47375,-0.0001296599753095097
400.475,-0.0001255372656994722
400.47625,-0.000121360009642553
400.4775,-0.0001171346695453525
400.47875,-0.0001128671972540124
400.48,-0.0001085627728848981
400.48125,-0.0001042256799850662
400.4825,-9.98592920983435e-05
400.48375,-9.54661978680064e-05
400.485,-9.10484169260824e-05
400.48625,-8.660769883642909e-05
400.4875,-8.21458753248018e-05
400.48875,-7.766523165912531e-05
400.49,-7.31688738511891e-05
400.49125,-6.86610655999305e-05
400.4925,-6.41475068043823e-05
400.49375,-5.96355397442936e-05
400.495,-5.5134269363337995e-05
400.49625,-5.06545813057521e-05
400.4975,-4.62090695872105e-05
400.49875,-4.1811868339702304e-05
400.5,-3.74784120901965e-05
400.50125,-3.32251411759e-05
400.5025,-2.906917908096541e-05
400.50375,-2.502800212255686e-05
400.505,-2.1119121339245108e-05
400.50625,-1.735977879673753e-05
400.5075,-1.3766670460030849e-05
400.50875,-1.03556747350513e-05
400.51,-7.14159159842631e-06
400.51125,-4.13787065328405e-06
400.5125,-1.35633342630948e-06
400.51375,1.19311223144321e-06
400.515,3.5027565056003996e-06
400.51625,5.56735316362753e-06
400.5175,7.384351687784769e-06
400.51875,8.954070168487504e-06
400.52,1.027980384164353e-05
400.52125,1.1367848683642861e-05
400.5225,1.222743633179805e-05
400.52375,1.287059216394969e-05
400.525,1.331191253880368e-05
400.52625,1.356827633293684e-05
400.5275,1.365850496614493e-05
400.52875,1.360298663304423e-05
400.53,1.3423268396758259e-05
400.53125,1.314164763049982e-05
400.5325,1.2780760758799389e-05
400.53375,1.236318924814992e-05
400.535,1.191109482486006e-05
400.53625,1.1445894592954929e-05
400.5375,1.098796592200531e-05
400.53875,1.055642536891197e-05
400.54,1.0168919327626871e-05
400.54125,9.8414939720909e-06
400.5425,9.5884789595102e-06
400.54375,9.4224241435071e-06
400.545,9.3540568735527e-06
400.54625,9.3922702828237e-06
400.5475,9.5441242029718e-06
400.54875,9.8148655713814e-06
400.55,1.02079596870494e-05
400.55125,1.07251305678367e-05
400.5525,1.13664116407015e-05
400.55375,1.21302087549662e-05
400.555,1.3013368970107401e-05
400.55625,1.40112735836659e-05
400.5575,1.51179269692129e-05
400.55875,1.63260844083071e-05
400.56,1.76273654083145e-05
400.56125,1.90124016481372e-05
400.5625,2.04709782028575e-05
400.56375,2.19921956914334e-05
400.565,2.35646402096232e-05
400.56625,2.51765564373048e-05
400.5675,2.6816041214418002e-05
400.56875,2.84712508567138e-05
400.57,3.0130615193447902e-05
400.57125,3.17830706571326e-05
400.5725,3.34182934823714e-05
400.57375,3.50269338727466e-05
400.575,3.66008356876678e-05
400.57625,3.8133224743001e-05
400.5775,3.9618860952281106e-05
400.57875,4.1054135116225205e-05
400.58,4.2437097301213995e-05
400.58125,4.37674360974887e-05
400.5825,4.50463707496774e-05
400.58375,4.62764976724253e-05
400.585,4.74615711718718e-05
400.58625,4.86062448508547e-05
400.5875,4.97157835597609e-05
400.58875,5.0795763607057005e-05
400.59,5.18517744135803e-05
400.59125,5.28891601637713e-05
400.5925,5.39127959180203e-05
400.59375,5.4926924671346e-05
400.595,5.59350556726148e-05
400.59625,5.6939927950512395e-05
400.5975,5.7943526775460896e-05
400.59875,5.89471462026647e-05
400.6,5.99514788554579e-05
400.60125,6.09567275661383e-05
400.6025,6.196271408242249e-05
400.60375,6.29689839786732e-05
400.605,6.39748949359955e-05
400.60625,6.49796886982738e-05
400.6075,6.5982539319154e-05
400.60875,6.69825890279377e-05
400.61,6.79789665222818e-05
400.61125,6.897079196055269e-05
400.6125,6.99571820296826e-05
400.61375,7.093724018530871e-05
400.615,7.19100552160479e-05
400.61625,7.28746774657279e-05
400.6175,7.38301009564932e-05
400.61875,7.477522364370481e-05
400.62,7.57087961436195e-05
400.62125,7.66293513328535e-05
400.6225,7.753511305465049e-05
400.62375,7.84239115450236e-05
400.625,7.9293069976756e-05
400.62625,8.013932424433079e-05
400.6275,8.0958758135792e-05
400.62875,8.174677457954079e-05
400.63,8.249811831005669e-05
400.63125,8.32069551445189e-05
400.6325,8.386700040526019e-05
400.63375,8.44717071159995e-05
400.635,8.50144786777199e-05
400.63625,8.54889138120971e-05
400.6375,8.58890477173322e-05
400.63875,8.62095777122558e-05
400.64,8.64460537955883e-05
400.64125,8.65950204512715e-05
400.6425,8.665409786783039e-05
400.64375,8.66220060738101e-05
400.645,8.64985280483777e-05
400.64625,8.628441067524949e-05
400.6475,8.598123622920089e-05
400.64875,8.55912492964105e-05
400.65,8.51171745489559e-05
400.65125,8.45620163847407e-05
400.6525,8.39288847111661e-05
400.65375,8.322082337475791e-05
400.655,8.244067772995319e-05
400.65625,8.15909874901515e-05
400.6575,8.06739194060866e-05
400.65875,7.96912321004944e-05
400.66,7.86442681019881e-05
400.66125,7.753396745699751e-05
400.6625,7.6360900838596e-05
400.66375,7.51253080310033e-05
400.665,7.38271441675388e-05
400.66625,7.2466130109815e-05
400.6675,7.10418054599659e-05
400.66875,6.955357590470689e-05
400.67,6.80007825381279e-05
400.67125,6.63827569500702e-05
400.6725,6.46988952950602e-05
400.67375,6.29487328427791e-05
400.675,6.11320118000815e-05
400.67625,5.92487562546431e-05
400.6775,5.72993245912883e-05
400.67875,5.52844470240811e-05
400.68,5.32052281932172e-05
400.68125,5.10631271967749e-05
400.6825,4.88598908372967e-05
400.68375,4.6597461070181303e-05
400.685,4.42778520148232e-05
400.68625,4.1903014589428104e-05
400.6875,3.9474694628416996e-05
400.68875,3.6994300284339195e-05
400.69,3.44628077382607e-05
400.69125,3.18806780725447e-05
400.6925,2.92478386580623e-05
400.69375,2.6563688685837202e-05
400.695,2.38271554172166e-05
400.69625,2.1036779464676302e-05
400.6975,1.81908113233991e-05
400.69875,1.52873251148024e-05
400.7,1.23243229851781e-05
400.70125,9.2998252866842e-06
400.7025,6.2119411788981e-06
400.70375,3.05893205201e-06
400.705,-1.607709754141e-07
400.70625,-3.4485131973384003e-06
400.7075,-6.805405431897299e-06
400.70875,-1.02322813192423e-05
400.71,-1.3729650885835501e-05
400.71125,-1.72976338326188e-05
400.7125,-2.0935872479321e-05
400.71375,-2.4643433024226198e-05
400.715,-2.84186918155328e-05
400.71625,-3.22592260297445e-05
400.7175,-3.61617195581276e-05
400.71875,-4.0121893421248296e-05
400.72,-4.4134484378625e-05
400.72125,-4.81932704424824e-05
400.7225,-5.22911648296243e-05
400.72375,-5.64203548563681e-05
400.725,-6.0572513877544604e-05
400.72625,-6.47390377584737e-05
400.7275,-6.89113141848596e-05
400.72875,-7.3080997604532e-05
400.73,-7.72402645059461e-05
400.73125,-8.13820327843621e-05
400.7325,-8.55001223596382e-05
400.73375,-8.95893471606019e-05
400.735,-9.36455244429746e-05
400.73625,-9.76654070718669e-05
400.7375,-0.0001016465479458853
400.73875,-0.0001055871189019316
400.74,-0.00010948570678777899
400.74125,-0.000113341116759529
400.7425,-0.0001171522051060479
400.74375,-0.00012091776004646731
400.745,-0.0001246364423178333
400.74625,-0.0001283067709629212
400.7475,-0.0001319271779182964
400.74875,-0.0001354960770825876
400.75,-0.00013901197331500113
400.75125,-0.00014247355983404883
400.7525,-0.00014587980760648073
400.75375,-0.00014923000998637168
400.755,-0.00015252379967438056
400.75625,-0.00015576109794712654
400.7575,-0.00015894200717666012
400.75875,-0.00016206667457006004
400.76,-0.00016513510894911986
400.76125,-0.00016814701253017303
400.7625,-0.00017110163539408652
400.76375,-0.00017399769633646362
400.765,-0.00017683338695809541
400.76625,-0.00017960648189573552
400.7675,-0.00018231451787315082
400.76875,-0.00018495503874245238
400.77,-0.00018752590505574667
400.77125,-0.00019002550789686768
400.7725,-0.00019245299599325447
400.77375,-0.00019480835828778018
400.775,-0.00019709238885043352
400.77625,-0.0001993065160897539
400.7775,-0.00020145252846397085
400.77875,-0.00020353220597177956
400.78,-0.00020554693453279365
400.78125,-0.00020749737329776462
400.7825,-0.00020938318368861442
400.78375,-0.0002112028895584293
400.785,-0.00021295386042151297
400.78625,-0.00021463241627360584
400.7875,-0.00021623404958236685
400.78875,-0.00021775372053815207
400.79,-0.00021918623114514592
400.79125,-0.0002205266352028062
400.7925,-0.0002217706550775693
400.79375,-0.0002229150602546905
400.795,-0.0002239579541500415
400.79625,-0.0002248989049616628
400.7975,-0.00022573885952083318
400.79875,-0.00022647980776246138
400.8,-0.0002271242108046997
400.80125,-0.0002276742494477393
400.8025,-0.000228131079502024
400.80375,-0.0002284942177261317
400.805,-0.0002287612470846861
400.80625,-0.0002289279160066394
400.8075,-0.0002289886345041592
400.80875,-0.0002289372757921982
400.81,-0.00022876819828879
400.81125,-0.0002284773211759486
400.8125,-0.00022806312658099788
400.81375,-0.0002275274457380904
400.815,-0.00022687586046957092
400.81625,-0.0002261175849068076
400.8175,-0.0002252647681301408
400.81875,-0.0002243313416278637
400.82,-0.0002233315635142314
400.82125,-0.0002222786201968166
400.8225,-0.00022118353504364032
400.82375,-0.0002200545071104327
400.825,-0.0002188967292583369
400.82625,-0.00021771260189224249
400.8275,-0.0002165022445798588
400.82875,-0.00021526422936158789
400.83,-0.0002139965229812815
400.83125,-0.00021269765344796148
400.8325,-0.0002113681333385733
400.83375,-0.00021001208836171812
400.835,-0.0002086388813820595
400.83625,-0.0002072641701945766
400.8375,-0.00020590952704720638
400.83875,-0.000204599990740536
400.84,-0.00020335954700362218
400.84125,-0.0002022058617172153
400.8425,-0.00020114615960654304
400.84375,-0.0002001756657661321
400.845,-0.00019927888218806901
400.84625,-0.00019843266378328844
400.8475,-0.00019760977962481014
400.84875,-0.00019678200947178019
400.85,-0.00019592280565402837
400.85125,-0.0001950101523977279
400.8525,-0.00019403020861294494
400.85375,-0.000192981494792995
400.855,-0.00019187781721336438
400.85625,-0.00019074732531615868
400.8575,-0.000189626724647094
400.85875,-0.00018855251548536512
400.86,-0.00018755175464835945
400.86125,-0.00018663405691345518
400.8625,-0.00018578695401084785
400.86375,-0.00018497698753293577
400.865,-0.00018415679857388542
400.86625,-0.00018327598226911088
400.8675,-0.0001822933725024007
400.86875,-0.00018118958992825135
400.87,-0.00017997824997553638
400.87125,-0.00017871112509435107
400.8725,-0.00017746981301398947
400.87375,-0.0001763394868532239
400.875,-0.00017537192656889378
400.87625,-0.000174559244089022
400.8775,-0.00017383923876125796
400.87875,-0.0001731284982308696
400.88,-0.0001723571527321268
400.88125,-0.0001714852316864741
400.8825,-0.00017049988628017727
400.88375,-0.00016940340243836992
400.885,-0.00016820141520515358
400.88625,-0.00016689607238631893
400.8875,-0.00016548451905702883
400.88875,-0.00016396077120382042
400.89,-0.00016231954269023464
400.89125,-0.00016056149192611002
400.8925,-0.00015869903819994597
400.89375,-0.00015676085246172364
400.895,-0.00015479432030408405
400.89625,-0.0001528646925686631
400.8975,-0.00015104621763929887
400.89875,-0.0001494015632934579
400.9,-0.00014795664799721112
400.90125,-0.0001466897300795133
400.9025,-0.00014554405258730148
400.90375,-0.0001444527230270732
400.905,-0.0001433590418435722
400.90625,-0.0001422250968312478
400.9075,-0.0001410308225849114
400.90875,-0.0001397688042624174
400.91,-0.00013843888578331812
400.91125,-0.00013704433293676638
400.9125,-0.0001355898390989508
400.91375,-0.000134080817791633
400.915,-0.0001325235160111088
400.91625,-0.0001309255048976392
400.9175,-0.0001292961934950991
400.91875,-0.0001276472403707379
400.92,-0.0001259925668146191
400.92125,-0.0001243479985686547
400.9225,-0.0001227303223048987
400.92375,-0.00012115580058301
400.925,-0.0001196382820769794
400.92625,-0.000118187365831675
400.9275,-0.00011680703385978609
400.92875,-0.0001154952983899994
400.93,-0.00011424490740677239
400.93125,-0.000113044989821793
400.9325,-0.00011188327470689181
400.93375,-0.0001107485497681011
400.935,-0.0001096331257506047
400.93625,-0.00010853507340426619
400.9375,-0.0001074597736190492
400.93875,-0.0001064200824891485
400.94,-0.0001054345986645719
400.94125,-0.0001045243392897464
400.9425,-0.0001037090000499811
400.94375,-0.0001030040418171922
400.945,-0.0001024193942363297
400.94625,-0.0001019596050530534
400.9475,-0.0001016249175027078
400.94875,-0.0001014125784801903
400.95,-0.0001013179289602893
400.95125,-0.00010133509755818361
400.9525,-0.0001014574310800779
400.95375,-0.00010167784633420031
400.955,-0.0001019893328521018
400.95625,-0.0001023857726508768
400.9575,-0.00010286318270639191
400.95875,-0.0001034211584174545
400.96,-0.0001040641018603973
400.96125,-0.00010480123904250381
400.9625,-0.0001056447934826398
400.96375,-0.0001066065123983543
400.965,-0.0001076936773402379
400.96625,-0.00010890604407544871
400.9675,-0.0001102345081522513
400.96875,-0.0001116618642268015
400.97,-0.0001131649814325746
400.97125,-0.00011471774366186629
400.9725,-0.00011629400067860429
400.97375,-0.0001178700483916015
400.975,-0.0001194264544876083
400.97625,-0.0001209491311736268
400.9775,-0.0001224297009081626
400.97875,-0.0001238651308010819
400.98,-0.000125256780962019
400.98125,-0.00012660901541737568
400.9825,-0.0001279276652962323
400.98375,-0.0001292186101055863
400.985,-0.0001304866858853534
400.98625,-0.0001317350220435259
400.9875,-0.0001329647927517889
400.98875,-0.0001341753233418258
400.99,-0.0001353644726325226
400.99125,-0.0001365291352581109
400.9925,-0.0001376657992273036
400.99375,-0.00013877108649345098
400.995,-0.000139842266575696
400.99625,-0.0001408777722511465
400.9975,-0.00014187765855791978
400.99875,-0.0001428438963387636
401.0,-0.0001437803458748852
401.00125,-0.00014469215885940092
401.0025,-0.0001455845517999683
401.00375,-0.0001464610787204504
401.005,-0.000147321831241885
401.00625,-0.00014816214696340412
401.0075,-0.0001489723033437968
401.00875,-0.0001497383323241436
401.01,-0.00015044364453138952
401.01125,-0.000151070942432339
401.0125,-0.0001516038725773585
401.01375,-0.0001520281360732657
401.015,-0.0001523320283151309
401.01625,-0.0001525066273170678
401.0175,-0.00015254587630226182
401.01875,-0.0001524466913324264
401.02,-0.0001522090835167737
401.02125,-0.00015183611946038408
401.0225,-0.00015133350728174352
401.02375,-0.00015070874242935068
401.025,-0.0001499699645275674
401.02625,-0.0001491248490921478
401.0275,-0.00014817985828604512
401.02875,-0.0001471398992858182
401.03,-0.0001460082993687746
401.03125,-0.00014478696125088048
401.0325,-0.0001434766375254885
401.03375,-0.0001420772926728885
401.035,-0.0001405885530906973
401.03625,-0.0001390101963349775
401.0375,-0.000137342668921962
401.03875,-0.0001355876800403027
401.04,-0.00013374890695376518
401.04125,-0.0001318328560643195
401.0425,-0.00012984965246523852
401.04375,-0.00012781350616377428
401.045,-0.0001257422898225714
401.04625,-0.0001236558584690407
401.0475,-0.0001215731869324959
401.04875,-0.0001195090152097046
401.05,-0.0001174711545502786
401.05125,-0.00011545951007354881
401.0525,-0.00011346714226789201
401.05375,-0.000111482856602461
401.055,-0.0001094942190003172
401.05625,-0.0001074900118717876
401.0575,-0.0001054615990171341
401.05875,-0.0001034032991382739
401.06,-0.0001013121630096944
401.06125,-9.91876544149875e-05
401.0625,-9.70314766762532e-05
401.06375,-9.484765472955251e-05
401.065,-9.26427101013245e-05
401.06625,-9.04257037195062e-05
401.0675,-8.8207971060147e-05
401.06875,-8.60024228412885e-05
401.07,-8.38224686570807e-05
401.07125,-8.168073686229589e-05
401.0725,-7.958781294950251e-05
401.07375,-7.75512568903187e-05
401.075,-7.55750628651229e-05
401.07625,-7.36596573095839e-05
401.0775,-7.18023734542129e-05
401.07875,-6.99982540919338e-05
401.08,-6.824102854356123e-05
401.08125,-6.652411580897804e-05
401.0825,-6.48415649027836e-05
401.08375,-6.318886900917558e-05
401.085,-6.156364366289319e-05
401.08625,-5.996604436389327e-05
401.0875,-5.83988534674971e-05
401.08875,-5.686705198160419e-05
401.09,-5.5376867401712685e-05
401.09125,-5.3934476974844044e-05
401.0925,-5.254465225667915e-05
401.09375,-5.120966682941428e-05
401.095,-4.992871490284538e-05
401.09625,-4.8697941673089404e-05
401.0975,-4.7511059494184826e-05
401.09875,-4.6360361165560204e-05
401.1,-4.5237882477208564e-05
401.10125,-4.413644442927269e-05
401.1025,-4.3050431383774415e-05
401.10375,-4.197628774333608e-05
401.105,-4.091276615076712e-05
401.10625,-3.986100189945773e-05
401.1075,-3.882436712937187e-05
401.10875,-3.780813168953728e-05
401.11,-3.6818864745837164e-05
401.11125,-3.586359499703686e-05
401.1125,-3.494885023217432e-05
401.11375,-3.407972160954286e-05
401.115,-3.325919928470967e-05
401.11625,-3.248795509303593e-05
401.1175,-3.1764597136970394e-05
401.11875,-3.108630512520931e-05
401.12,-3.044967434361177e-05
401.12125,-2.985150426551662e-05
401.1225,-2.928950756829071e-05
401.12375,-2.876281428581844e-05
401.125,-2.82723330858407e-05
401.12625,-2.78209400129931e-05
401.1275,-2.74135302905012e-05
401.12875,-2.70568438453484e-05
401.13,-2.67590741188379e-05
401.13125,-2.65292781895279e-05
401.1325,-2.6376685456640598e-05
401.13375,-2.6310028926120902e-05
401.135,-2.63369725805274e-05
401.13625,-2.64637308459788e-05
401.1375,-2.6694870177276097e-05
401.13875,-2.70333133543152e-05
401.14,-2.7480519386865603e-05
401.14125,-2.80367688276855e-05
401.1425,-2.8701512695957302e-05
401.14375,-2.94736906669353e-05
401.145,-3.0351999930756798e-05
401.14625,-3.13350676663133e-05
401.1475,-3.24215568942071e-05
401.14875,-3.36101654437037e-05
401.15,-3.4899550886706904e-05
401.15125,-3.62881981277884e-05
401.1525,-3.7774206733254e-05
401.15375,-3.93550633253171e-05
401.155,-4.1027408207436e-05
401.15625,-4.2786833581862004e-05
401.1575,-4.46277572074338e-05
401.15875,-4.65434063496558e-05
401.16,-4.85259139080207e-05
401.16125,-5.0566531961519204e-05
401.1625,-5.26559437352399e-05
401.16375,-5.47846173829108e-05
401.165,-5.6943171623239403e-05
401.16625,-5.9122712130927904e-05
401.1675,-6.13151174372788e-05
401.16875,-6.35132310733101e-05
401.17,-6.57109718143938e-05
401.17125,-6.79033482634459e-05
401.1725,-7.00863727677182e-05
401.17375,-7.225692181933169e-05
401.175,-7.4412525057629e-05
401.17625,-7.6551141480492e-05
401.1775,-7.8670936355741e-05
401.17875,-8.077008853072229e-05
401.18,-8.28466384591594e-05
401.18125,-8.48983898383247e-05
401.1825,-8.692286282655649e-05
401.18375,-8.89172857651151e-05
401.185,-9.08786317843799e-05
401.18625,-9.28036736183406e-05
401.1875,-9.46890563173568e-05
401.18875,-9.653137966014981e-05
401.19,-9.83272597019506e-05
401.19125,-0.0001000733849797714
401.1925,-0.00010176653201671889
401.19375,-0.0001034035514042977
401.195,-0.0001049813040596193
401.19625,-0.00010649657515249031
401.1975,-0.0001079459604363259
401.19875,-0.00010932573751885911
401.2,-0.00011063177827270189
401.20125,-0.0001118594531457049
401.2025,-0.0001130036517812805
401.20375,-0.0001140588086886153
401.205,-0.0001150190445229116
401.20625,-0.0001158783368256099
401.2075,-0.0001166307556046417
401.20875,-0.0001172706963846532
401.21,-0.0001177931036871769
401.21125,-0.0001181936664007453
401.2125,-0.0001184689042108224
401.21375,-0.0001186161993395591
401.215,-0.0001186337163452495
401.21625,-0.0001185202480213948
401.2175,-0.0001182750015352478
401.21875,-0.00011789735089571971
401.22,-0.0001173866074406253
401.22125,-0.0001167418251633295
401.2225,-0.0001159616746690201
401.22375,-0.0001150443976709854
401.225,-0.0001139878343073544
401.22625,-0.00011278950034874801
401.2275,-0.0001114466916471854
401.22875,-0.00010995658566637041
401.23,-0.0001083163150732312
401.23125,-0.0001065230264103923
401.2325,-0.0001045739091090716
401.23375,-0.0001024662418819299
401.235,-0.0001001974528854378
401.23625,-9.776522324251731e-05
401.2375,-9.516763594439821e-05
401.23875,-9.240336227178229e-05
401.24,-8.94718777225311e-05
401.24125,-8.63736817531242e-05
401.2425,-8.311050951313071e-05
401.24375,-7.96855119528713e-05
401.245,-7.610339332038211e-05
401.24625,-7.23704932957174e-05
401.2475,-6.84948042295412e-05
401.24875,-6.448591475193719e-05
401.25,-6.03548698533178e-05
401.25125,-5.61139451523356e-05
401.2525,-5.17763312397309e-05
401.25375,-4.7355730466095295e-05
401.255,-4.28658866836215e-05
401.25625,-3.83200561299321e-05
401.2575,-3.3730458771155e-05
401.25875,-2.91077321993865e-05
401.26,-2.44604339646938e-05
401.26125,-1.97946179187177e-05
401.2625,-1.51135251568728e-05
401.26375,-1.04174143410387e-05
401.265,-5.7035413754094e-06
401.26625,-9.663091863822002e-07
401.2675,3.8024444908123e-06
401.26875,8.6129969270283e-06
401.27,1.34772155529705e-05
401.27125,1.8407909686777e-05
401.2725,2.34181583017369e-05
401.27375,2.8520603070238097e-05
401.275,3.3726755594007794e-05
401.27625,3.9046346141467796e-05
401.2775,4.44867517840382e-05
401.27875,5.00525336429604e-05
401.28,5.5745123280191505e-05
401.28125,6.156268357994969e-05
401.2825,6.750016685553e-05
401.28375,7.35495566050521e-05
401.285,7.97002892899124e-05
401.28625,8.59397936087333e-05
401.2875,9.22540960167521e-05
401.28875,9.8628430421644e-05
401.29,0.00010504778983888399
401.29125,0.0001114973681568043
401.2925,0.0001179628838795885
401.29375,0.0001244307596904317
401.295,0.0001308881810111314
401.29625,0.00013732305279635188
401.2975,0.0001437238818677853
401.29875,0.00015007961554838598
401.3,0.0001563794677368266
401.30125,0.00016261276008226709
401.3025,0.0001687687950294855
401.30375,0.0001748367760843737
401.305,0.0001808057780297855
401.30625,0.0001866647734617393
401.3075,0.0001924026991859812
401.30875,0.00019800856975499568
401.31,0.0002034716235256179
401.31125,0.00020878149567746758
401.3125,0.00021392839293244198
401.31375,0.0002189032874155792
401.315,0.0002236980828974979
401.31625,0.0002283057506485316
401.3175,0.00023272042632454441
401.31875,0.0002369374471042154
401.32,0.00024095332096737382
401.32125,0.0002447656416238513
401.3225,0.0002483729376121606
401.32375,0.0002517744864373194
401.325,0.0002549700898871455
401.32625,0.0002579598582965299
401.3275,0.0002607439944993272
401.32875,0.0002633226099877656
401.33,0.0002656955768095184
401.33125,0.0002678624254128301
401.3325,0.0002698222816002826
401.33375,0.00027157383956197
401.335,0.0002731153656189305
401.33625,0.0002744447083876606
401.3375,0.0002755593165764566
401.33875,0.0002764562449640969
401.34,0.0002771321448410969
401.34125,0.0002775832273034026
401.3425,0.0002778052239980835
401.34375,0.0002777933325702449
401.345,0.0002775421812502269
401.34625,0.0002770458245800995
401.3475,0.0002762977891585696
401.34875,0.0002752911965836885
401.35,0.0002740189483630429
401.35125,0.0002724739972215362
401.3525,0.00027064966527714314
401.35375,0.0002685400056952957
401.355,0.0002661401557826138
401.35625,0.0002634466709606993
401.3575,0.0002604577913005268
401.35875,0.0002571736231477427
401.36,0.0002535962247789487
401.36125,0.0002497295833288078
401.3625,0.00024557950173769013
401.36375,0.0002411533983194981
401.365,0.0002364600516893833
401.36625,0.0002315093021411463
401.3675,0.0002263117413443056
401.36875,0.0002208784018909665
401.37,0.0002152204651027691
401.37125,0.000209348998698288
401.3725,0.0002032747283312719
401.37375,0.0001970078539800909
401.375,0.0001905579057586564
401.37625,0.0001839336534289846
401.3775,0.0001771430482754029
401.37875,0.0001701932243303198
401.38,0.000163090524791306
401.38125,0.000155840575679182
401.3825,0.00014844839010672058
401.38375,0.0001409184924975085
401.385,0.0001332550831545513
401.38625,0.0001254622057781533
401.3875,0.000117543933042704
401.38875,0.00010950453927203839
401.39,0.0001013486825332259
401.39125,9.308153378867099e-05
401.3925,8.47088988756617e-05
401.39375,7.62372764065191e-05
401.395,6.767388886465209e-05
401.39625,5.90266723557909e-05
401.3975,5.0304240838638405e-05
401.39875,4.1515843502091794e-05
401.4,3.26713213210586e-05
401.40125,2.3781085967815997e-05
401.4025,1.485610875378955e-05
401.40375,5.90792926457276e-06
401.405,-3.05134515224165e-06
401.40625,-1.200903793164936e-05
401.4075,-2.095195627161269e-05
401.40875,-2.986646419276105e-05
401.41,-3.8738629080348415e-05
401.41125,-4.755440078551586e-05
401.4125,-5.629983672900167e-05
401.41375,-6.49613402688526e-05
401.415,-7.352590238499402e-05
401.41625,-8.198129779869404e-05
401.4175,-9.031624397623306e-05
401.41875,-9.852048553024626e-05
401.42,-0.00010658481564336564
401.42125,-0.00011450104267486221
401.4225,-0.0001222619199879549
401.42375,-0.00012986106576033863
401.425,-0.0001372928840532726
401.42625,-0.0001445525311703784
401.4275,-0.0001516359013879864
401.42875,-0.00015853966068671068
401.43,-0.00016526129808375417
401.43125,-0.00017179917669538438
401.4325,-0.000178152574969075
401.43375,-0.000184321672524869
401.435,-0.0001903074993857484
401.43625,-0.0001961118245669408
401.4375,-0.000201737009864319
401.43875,-0.0002071858479622027
401.44,-0.0002124614056909639
401.44125,-0.0002175669039948762
401.4425,-0.00022250563633057781
401.44375,-0.00022728093810642
401.445,-0.000231896195212813
401.44625,-0.00023635487261352208
401.4475,-0.0002406605454877434
401.44875,-0.00024481690892268855
401.45,-0.00024882775877639417
401.45125,-0.00025269692476046873
401.4525,-0.00025642818180258596
401.45375,-0.0002600251256585569
401.455,-0.0002634910909340087
401.45625,-0.00026682903859557856
401.4575,-0.0002700415368217921
401.45875,-0.000273130769713669
401.46,-0.0002760986146251776
401.46125,-0.0002789467516535862
401.4625,-0.0002816768338098236
401.46375,-0.00028429065855882984
401.465,-0.00028679035464992313
401.46625,-0.00028917854610713793
401.4675,-0.0002914584827694868
401.46875,-0.0002936341095010651
401.47,-0.0002957100602209166
401.47125,-0.0002976915556525717
401.4725,-0.0002995842045631883
401.47375,-0.00030139370783224427
401.475,-0.00030312550127980527
401.47625,-0.0003047843688143986
401.4775,-0.00030637411297063967
401.47875,-0.0003078973048367057
401.48,-0.0003093552460219246
401.48125,-0.0003107480631845063
401.4825,-0.0003120750090095885
401.48375,-0.0003133348684375966
401.485,-0.00031452641826288584
401.48625,-0.00031564887220261907
401.4875,-0.0003167022203057711
401.48875,-0.0003176874259821668
401.49,-0.0003186064273614489
401.49125,-0.0003194619458619079
401.4925,-0.0003202571072191365
401.49375,-0.00032099495433455925
401.495,-0.0003216778932338696
401.49625,-0.0003223072114655512
401.4975,-0.00032288272899962795
401.49875,-0.0003234026379167832
401.5,-0.0003238635656179749
401.50125,-0.0003242608357446036
401.5025,-0.0003245888920792457
401.50375,-0.00032484183751691316
401.505,-0.0003250140231867346
401.50625,-0.00032510065133396673
401.5075,-0.0003250983128221615
401.50875,-0.0003250054241653368
401.51,-0.00032482251631000994
401.51125,-0.0003245522281767868
401.5125,-0.0003241990563714647
401.51375,-0.0003237686205152981
401.515,-0.0003232666040045122
401.51625,-0.0003226974115491474
401.5175,-0.0003220628518716783
401.51875,-0.00032136115060595413
401.52,-0.0003205865835370481
401.52125,-0.0003197298319324034
401.5225,-0.0003187790015143895
401.52375,-0.0003177211122341506
401.525,-0.0003165438189364419
401.52625,-0.0003152371461050871
401.5275,-0.00031379505884865773
401.52875,-0.0003122166806859376
401.53,-0.0003105068907205846
401.53125,-0.0003086760466543575
401.5325,-0.0003067386815083423
401.53375,-0.0003047113268819525
401.535,-0.00030260991504991693
401.53625,-0.0003004473412678629
401.5375,-0.0002982317045973001
401.53875,-0.0002959655035007744
401.54,-0.0002936457727177287
401.54125,-0.0002912649163713154
401.5425,-0.000288811917296228
401.54375,-0.0002862736942869569
401.545,-0.0002836366718076781
401.54625,-0.0002808888291126828
401.5475,-0.0002780227436987663
401.54875,-0.00027504027371006866
401.55,-0.0002719581855546677
401.55125,-0.0002688121691697529
401.5525,-0.0002656550639197456
401.55375,-0.00026254657682285034
401.555,-0.0002595366198372593
401.55625,-0.0002566494131751833
401.5575,-0.0002538761944553776
401.55875,-0.00025117959530044135
401.56,-0.0002485059459571931
401.56125,-0.00024579851203320667
401.5625,-0.0002430067206333266
401.56375,-0.00024009067761396091
401.565,-0.0002370232625263764
401.56625,-0.0002337923426208778
401.5675,-0.0002304052637537006
401.56875,-0.0002268962466871475
401.57,-0.00022333152590683838
401.57125,-0.0002198013666616696
401.5725,-0.0002163948804074583
401.57375,-0.00021317042644556708
401.575,-0.0002101393431490304
401.57625,-0.00020726816632903882
401.5775,-0.00020449358018130158
401.57875,-0.0002017423647754312
401.58,-0.00019894966590872068
401.58125,-0.00019607207434789708
401.5825,-0.0001930972013582412
401.58375,-0.0001900527322114831
401.585,-0.0001870124285278335
401.58625,-0.0001840915765318127
401.5875,-0.00018142487004338571
401.58875,-0.0001791268213056474
401.59,-0.0001772516689998896
401.59125,-0.00017577614917662151
401.5925,-0.0001746150221958565
401.59375,-0.0001736598850774037
401.595,-0.0001728177323556425
401.59625,-0.00017203044542692003
401.5975,-0.00017127420889615915
401.59875,-0.00017054867511156287
401.6,-0.00016986524374680944
401.60125,-0.00016923855100512675
401.6025,-0.00016868156644543337
401.60375,-0.00016820332070059693
401.605,-0.00016780834118619605
401.60625,-0.00016749718548011023
401.6075,-0.000167267594682591
401.60875,-0.0001671159123567043
401.61,-0.0001670385971591807
401.61125,-0.0001670339044119264
401.6125,-0.0001671038906946527
401.61375,-0.0001672566588082079
401.615,-0.0001675078546676072
401.61625,-0.00016787989291191401
401.6175,-0.0001683972158777997
401.61875,-0.0001690778139755385
401.62,-0.0001699246202510131
401.62125,-0.000170921861750786
401.6225,-0.00017203852249538662
401.62375,-0.00017323638795027678
401.625,-0.0001744782772004909
401.62625,-0.0001757332791539594
401.6275,-0.0001769786445325574
401.62875,-0.00017819917897052151
401.63,-0.00017938560390168179
401.63125,-0.0001805328024966578
401.6325,-0.0001816384861409658
401.63375,-0.0001827023232144076
401.635,-0.0001837254667318744
401.63625,-0.00018471029030540768
401.6375,-0.0001856601582871848
401.63875,-0.000186579088773017
401.64,-0.0001874712173558747
401.64125,-0.00018834009068903379
401.6425,-0.0001891879041685617
401.64375,-0.0001900148608149783
401.645,-0.000190818829234065
401.64625,-0.000191595387446861
401.6475,-0.0001923382224489628
401.64875,-0.0001930397227292183
401.65,-0.0001936916428981586
401.65125,-0.0001942856468764524
401.6525,-0.0001948137095538924
401.65375,-0.000195268328179342
401.655,-0.00019564261340203782
401.65625,-0.0001959302739444357
401.6575,-0.00019612557749665579
401.65875,-0.0001962232675322264
401.66,-0.0001962185062247953
401.66125,-0.000196106797085186
401.6625,-0.0001958839148182296
401.66375,-0.00019554584439885621
401.665,-0.0001950887270470324
401.66625,-0.00019450883826134912
401.6675,-0.00019380259075121422
401.66875,-0.0001929665724377814
401.67,-0.0001919975842838113
401.67125,-0.0001908926726427632
401.6725,-0.0001896491246874096
401.67375,-0.0001882644115082429
401.675,-0.00018673607379185
401.67625,-0.0001850615375693257
401.6775,-0.0001832378975747094
401.67875,-0.0001812616321832477
401.68,-0.0001791283631393816
401.68125,-0.000176832612964232
401.6825,-0.00017436766564249642
401.68375,-0.0001717255465987109
401.685,-0.0001688971453329283
401.68625,-0.0001658724776158953
401.6875,-0.0001626411151839959
401.68875,-0.0001591926917841411
401.69,-0.0001555174950289262
401.69125,-0.00015160704633230111
401.6925,-0.0001474546449660434
401.69375,-0.000143055811077217
401.695,-0.0001384085990267418
401.69625,-0.00013351378054912559
401.6975,-0.0001283748957832734
401.69875,-0.0001229982085542282
401.7,-0.0001173925879955853
401.70125,-0.0001115693584923306
401.7025,-0.00010554211784382019
401.70375,-9.93265693727111e-05
401.705,-9.29403083016881e-05
401.70625,-8.64026196810001e-05
401.7075,-7.973423569581911e-05
401.70875,-7.29570716625538e-05
401.71,-6.60939349712318e-05
401.71125,-5.91682180100808e-05
401.7125,-5.22035879233791e-05
401.71375,-4.5223683943605605e-05
401.715,-3.82518389238648e-05
401.71625,-3.1310814388484e-05
401.7175,-2.44226006777141e-05
401.71875,-1.76082202053298e-05
401.72,-1.0887600498041501e-05
401.72125,-4.279467284922e-06
401.7225,2.1987181632821e-06
401.72375,8.5307984657171e-06
401.725,1.47019366824014e-05
401.72625,2.0698623518157198e-05
401.7275,2.65086801559923e-05
401.72875,3.21212606730064e-05
401.73,3.7526871432236395e-05
401.73125,4.27173889159806e-05
401.7325,4.7686085372048105e-05
401.73375,5.24276486387135e-05
401.735,5.6938186197083504e-05
401.73625,6.121520380453899e-05
401.7375,6.52575453268992e-05
401.73875,6.90652911119972e-05
401.74,7.26396086144081e-05
401.74125,7.59825713821634e-05
401.7425,7.9096944970392e-05
401.74375,8.19859559058631e-05
401.745,8.46530733975423e-05
401.74625,8.710180445425891e-05
401.7475,8.93355333866245e-05
401.74875,9.135740780132991e-05
401.75,9.31702880319556e-05
401.75125,9.47767538624144e-05
401.7525,9.61791533561423e-05
401.75375,9.73797058231965e-05
401.755,9.838060660037109e-05
401.75625,9.91841416055053e-05
401.7575,9.97927823751112e-05
401.75875,0.00010020925305245401
401.76,0.0001004365649341822
401.76125,0.00010047802009758109
401.7625,0.0001003371865084774
401.76375,0.0001000178580827978
401.765,9.952400527672779e-05
401.76625,9.8859722045376e-05
401.7675,9.80291719347967e-05
401.76875,9.703654203618651e-05
401.77,9.58859992470274e-05
401.77125,9.45816576599414e-05
401.7725,9.312754813801491e-05
401.77375,9.15276104754065e-05
401.775,8.978569124907959e-05
401.77625,8.79055596035944e-05
401.7775,8.58909455619826e-05
401.77875,8.37455884417906e-05
401.78,8.1473297207478e-05
401.78125,7.9078022573412e-05
401.7825,7.65639354917361e-05
401.78375,7.39354899833819e-05
401.785,7.11974975445178e-05
401.78625,6.835517375362739e-05
401.7875,6.541416203736769e-05
401.78875,6.23805493973145e-05
401.79,5.92608408515824e-05
401.79125,5.6061924474300495e-05
401.7925,5.2791018708861496e-05
401.79375,4.94556218068438e-05
401.795,4.60634695494753e-05
401.79625,4.26225230455201e-05
401.7975,3.9140977670401994e-05
401.79875,3.56273181104096e-05
401.8,3.2090397399781796e-05
401.80125,2.85395485274947e-05
401.8025,2.4984700224563598e-05
401.80375,2.1436500889746502e-05
401.805,1.79064156275524e-05
401.80625,1.44067919055569e-05
401.8075,1.09508745350827e-05
401.80875,7.5527541299554005e-06
401.81,4.2272518737185e-06
401.81125,9.897264871608002e-07
401.8125,-2.1441829145061e-06
401.81375,-5.1588749160872e-06
401.815,-8.039149925949399e-06
401.81625,-1.07705965430046e-05
401.8175,-1.33399857932272e-05
401.81875,-1.57356416223688e-05
401.82,-1.7947775283463e-05
401.82125,-1.99687499149924e-05
401.8225,-2.17932686513369e-05
401.82375,-2.34184846913034e-05
401.825,-2.48439969187753e-05
401.82625,-2.6071767843561298e-05
401.8275,-2.7105955993462397e-05
401.82875,-2.79526699685588e-05
401.83,-2.86196699877243e-05
401.83125,-2.91160315243606e-05
401.8325,-2.94517906913374e-05
401.83375,-2.9637591791131298e-05
401.835,-2.96843523691351e-05
401.83625,-2.9602962950121303e-05
401.8375,-2.94040320088244e-05
401.83875,-2.90976815225909e-05
401.84,-2.86933974070436e-05
401.84125,-2.81999322816873e-05
401.8425,-2.76252651213942e-05
401.84375,-2.69765910636642e-05
401.845,-2.6260361182615198e-05
401.84625,-2.5482336349608e-05
401.8475,-2.46476678714718e-05
401.84875,-2.37609772212756e-05
401.85,-2.2826439584638602e-05
401.85125,-2.18478591135854e-05
401.8525,-2.0828730015977e-05
401.85375,-1.97722803835765e-05
401.855,-1.8681498086826198e-05
401.85625,-1.7559137437431e-05
401.8575,-1.64077109008561e-05
401.85875,-1.52294656948411e-05
401.86,-1.40263545750405e-05
401.86125,-1.27999999878726e-05
401.8625,-1.1551659520647401e-05
401.86375,-1.02821985240272e-05
401.865,-8.9920709073322e-06
401.86625,-7.6813078787859e-06
401.8675,-6.3495326004917005e-06
401.86875,-4.9959748518679e-06
401.87,-3.6195221785344e-06
401.87125,-2.2187666273391e-06
401.8725,-7.920861023333e-07
401.87375,6.62271708434e-07
401.875,2.1460942807658e-06
401.87625,3.6610982292586998e-06
401.8775,5.208826223319e-06
401.87875,6.7905432619617e-06
401.88,8.407139598048e-06
401.88125,1.00590441795308e-05
401.8825,1.17461482322123e-05
401.88375,1.3467748677715101e-05
401.885,1.5222509434347101e-05
401.88625,1.70084385313456e-05
401.8875,1.8822899012597e-05
401.88875,2.06626345292967e-05
401.89,2.2523828501553398e-05
401.89125,2.44021771999001e-05
401.8925,2.62929935357227e-05
401.89375,2.81913143365764e-05
401.895,3.0092023367415e-05
401.89625,3.19899702647295e-05
401.8975,3.38800795616245e-05
401.89875,3.57574525918764e-05
401.9,3.7617441762994806e-05
401.90125,3.94557107673446e-05
401.9025,4.12682711113604e-05
401.90375,4.30515011808833e-05
401.905,4.4802151701638e-05
401.90625,4.65173459318587e-05
401.9075,4.81945783280496e-05
401.90875,4.9831717926856396e-05
401.91,5.14270194060104e-05
401.91125,5.2979148424305895e-05
401.9125,5.44872129845546e-05
401.91375,5.59508071474798e-05
401.915,5.73700543795106e-05
401.91625,5.87456444574521e-05
401.9175,6.00788652070542e-05
401.91875,6.1371604746505e-05
401.92,6.26263260569258e-05
401.92125,6.384600274898031e-05
401.9225,6.503400758572301e-05
401.92375,6.619395372483241e-05
401.925,6.73294886563568e-05
401.92625,6.84440475750677e-05
401.9275,6.95405772434572e-05
401.92875,7.06212482753441e-05
401.93,7.16871733769736e-05
401.93125,7.27381526744146e-05
401.9325,7.37724717330117e-05
401.93375,7.47867610975939e-05
401.935,7.577594335716652e-05
401.93625,7.673326171580845e-05
401.9375,7.765040182758362e-05
401.93875,7.851769530234639e-05
401.94,7.932439444541718e-05
401.94125,8.005900592021515e-05
401.9425,8.070966083601696e-05
401.94375,8.126450283708394e-05
401.945,8.171207517844618e-05
401.94625,8.204167911062747e-05
401.9475,8.224369528859772e-05
401.94875,8.230984348717845e-05
401.95,8.223337439907845e-05
401.95125,8.200918523567002e-05
401.9525,8.163385799055074e-05
401.95375,8.110562711188426e-05
401.955,8.042428162145859e-05
401.95625,7.959101841737593e-05
401.9575,7.860826056226433e-05
401.95875,7.747945108988392e-05
401.96,7.620884720902273e-05
401.96125,7.480131372855392e-05
401.9625,7.326213467356565e-05
401.96375,7.159684704347537e-05
401.965,6.981109877805899e-05
401.96625,6.791053852634756e-05
401.9675,6.59007320823454e-05
401.96875,6.37871172885603e-05
401.97,6.1574982249321e-05
401.97125,5.92694811088989e-05
401.9725,5.68756699254346e-05
401.97375,5.43985756827111e-05
401.975,5.18432765057914e-05
401.97625,4.9215002561576604e-05
401.9775,4.65192339372969e-05
401.97875,4.37618072359922e-05
401.98,4.0949001986977596e-05
401.98125,3.8087610383305995e-05
401.9825,3.51849738621973e-05
401.98375,3.2248986074414105e-05
401.985,2.92880522685282e-05
401.98625,2.63110070420365e-05
401.9875,2.33269843622556e-05
401.98875,2.0345267760985997e-05
401.99,1.73750922878709e-05
401.99125,1.44254525264642e-05
401.9925,1.150489422798e-05
401.99375,8.6213173279328e-06
401.995,5.7818090061119e-06
401.99625,2.992480848757e-06
401.9975,2.5837827174649997e-07
401.99875,-2.4165978025282e-06
402.0,-5.0297142893448e-06
402.00125,-7.5793853421503e-06
402.0025,-1.00651127622502e-05
402.00375,-1.24873896007561e-05
402.005,-1.48475728254585e-05
402.00625,-1.71477358919956e-05
402.0075,-1.93905052898685e-05
402.00875,-2.15788981752445e-05
402.01,-2.3716163264564802e-05
402.01125,-2.58056379108329e-05
402.0125,-2.7850624673435598e-05
402.01375,-2.98542938763398e-05
402.015,-3.18196039064766e-05
402.01625,-3.37492522341849e-05
402.0175,-3.56456403535959e-05
402.01875,-3.75108569499275e-05
402.02,-3.9346676525735395e-05
402.02125,-4.11545780602545e-05
402.0225,-4.29357715100294e-05
402.02375,-4.46912532341121e-05
402.025,-4.64218684251047e-05
402.02625,-4.81283908783576e-05
402.0275,-4.9811603063594696e-05
402.02875,-5.14723659901946e-05
402.03,-5.31116695703283e-05
402.03125,-5.4730651372072395e-05
402.0325,-5.6330569436525796e-05
402.03375,-5.79127444419196e-05
402.035,-5.94784587705825e-05
402.03625,-6.1028834459568e-05
402.0375,-6.256469603170881e-05
402.03875,-6.40864340638425e-05
402.04,-6.55938827499901e-05
402.04125,-6.708621798632039e-05
402.0425,-6.85618985348421e-05
402.04375,-7.00186403207953e-05
402.045,-7.14534474998254e-05
402.04625,-7.2862690566015e-05
402.0475,-7.424223642486249e-05
402.04875,-7.5587620873271e-05
402.05,-7.689425216756511e-05
402.05125,-7.815763185452499e-05
402.0525,-7.937358561241711e-05
402.05375,-8.053846309995959e-05
402.055,-8.16493287282381e-05
402.05625,-8.2704103921576e-05
402.0575,-8.37016663794182e-05
402.05875,-8.464190387132539e-05
402.06,-8.55257132151764e-05
402.06125,-8.6354961032702e-05
402.0625,-8.713240153243419e-05
402.06375,-8.78615541681174e-05
402.065,-8.854656895561469e-05
402.06625,-8.91920640372555e-05
402.0675,-8.980296058156231e-05
402.06875,-9.03843183612475e-05
402.07,-9.09411793623659e-05
402.07125,-9.147842179249029e-05
402.0725,-9.200063661281719e-05
402.07375,-9.25120185261109e-05
402.075,-9.301628153944e-05
402.07625,-9.35165953656914e-05
402.0775,-9.40155408598642e-05
402.07875,-9.45150884841719e-05
402.08,-9.50165931239778e-05
402.08125,-9.55208085015825e-05
402.0825,-9.60279189438733e-05
402.08375,-9.65375818078078e-05
402.085,-9.70489866407116e-05
402.08625,-9.75609198943323e-05
402.0875,-9.80718371716071e-05
402.08875,-9.85799365860951e-05
402.09,-9.908323343104991e-05
402.09125,-9.9579624256103e-05
402.0925,-0.0001000669584725986
402.09375,-0.00010054308513956241
402.095,-0.0001010059054533795
402.09625,-0.00010145341189521709
402.0975,-0.0001018837216782491
402.09875,-0.0001022951072857306
402.1,-0.0001026860186089641
402.10125,-0.0001030551050651904
402.1025,-0.0001034012402854346
402.10375,-0.00010372353605229799
402.105,-0.0001040213649777214
402.10625,-0.0001042943833107204
402.1075,-0.00010454254864509
402.10875,-0.0001047661427571054
402.11,-0.000104965792903242
402.11125,-0.0001051424880579454
402.1125,-0.00010529758966150069
402.11375,-0.000105432834798047
402.115,-0.00010555032702379271
402.11625,-0.0001056525076154614
402.1175,-0.0001057421142890116
402.11875,-0.0001058221179686393
402.12,-0.00010589564152605899
402.12125,-0.0001059658634700466
402.1225,-0.0001060359066861996
402.12375,-0.0001061087236568752
402.125,-0.0001061869765412459
402.12625,-0.000106272923445425
402.1275,-0.0001063683215626266
402.12875,-0.0001064743374833112
402.13,-0.00010659148947532541
402.13125,-0.00010671960906401501
402.1325,-0.0001068578284523254
402.13375,-0.0001070045956109038
402.135,-0.0001071577074282047
402.13625,-0.0001073143653306126
402.1375,-0.0001074712418125718
402.13875,-0.00010762456215672209
402.14,-0.0001077701825540151
402.14125,-0.0001079036799938147
402.1425,-0.0001080204268239638
402.14375,-0.0001081156730108428
402.145,-0.0001081846067594275
402.14625,-0.0001082224215934174
402.1475,-0.0001082243538554606
402.14875,-0.0001081857336875787
402.15,-0.00010810201492183081
402.15125,-0.0001079688158612918
402.1525,-0.00010778194879135649
402.15375,-0.0001075374647213972
402.155,-0.0001072317006867254
402.15625,-0.0001068613332207905
402.1575,-0.00010642344157752591
402.15875,-0.0001059155719537144
402.16,-0.0001053358032812463
402.16125,-0.0001046828071191402
402.1625,-0.000103955895295211
402.16375,-0.000103155046877289
402.165,-0.00010228091480394141
402.16625,-0.0001013347989346635
402.1675,-0.0001003186006695772
402.16875,-9.92347380826739e-05
402.17,-9.808604955671669e-05
402.17125,-9.68756740228969e-05
402.1725,-9.56069220793686e-05
402.17375,-9.42831509638046e-05
402.175,-9.29076401240721e-05
402.17625,-9.14834879271221e-05
402.1775,-9.00135222071526e-05
402.17875,-8.85002601571212e-05
402.18,-8.69458666225365e-05
402.18125,-8.53521725685696e-05
402.1825,-8.37207053043915e-05
402.18375,-8.205274312967389e-05
402.185,-8.034938952719709e-05
402.18625,-7.861164542747321e-05
402.1875,-7.68404848083506e-05
402.18875,-7.50369133205557e-05
402.19,-7.32020145261812e-05
402.19125,-7.133697239313171e-05
402.1925,-6.94430686195468e-05
402.19375,-6.752166709626711e-05
402.195,-6.55741712293492e-05
402.19625,-6.36019826766883e-05
402.1975,-6.16064373946915e-05
402.19875,-5.95887598510263e-05
402.2,-5.75500068173612e-05
402.20125,-5.54910236980157e-05
402.2025,-5.341241292346117e-05
402.20375,-5.131450680557017e-05
402.205,-4.919734956853285e-05
402.20625,-4.7060685821391776e-05
402.2075,-4.4903948764160253e-05
402.20875,-4.272627046856723e-05
402.21,-4.052646224137967e-05
402.21125,-3.830302837843595e-05
402.2125,-3.60541775564488e-05
402.21375,-3.3777834065643414e-05
402.215,-3.1471672282354695e-05
402.21625,-2.913315614265444e-05
402.2175,-2.675959619209357e-05
402.21875,-2.4348212737612958e-05
402.22,-2.189621484868692e-05
402.22125,-1.940088054672321e-05
402.2225,-1.685963495273258e-05
402.22375,-1.4270125086281326e-05
402.225,-1.1630284943725931e-05
402.22625,-8.938381261612811e-06
402.2275,-6.1930450880359895e-06
402.22875,-3.39328365754004e-06
402.23,-5.3847029394456e-07
402.23125,2.37167853071986e-06
402.2325,5.33713858367185e-06
402.23375,8.357629548262941e-06
402.235,1.143264960186921e-05
402.23625,1.4561534596337191e-05
402.2375,1.7743488293170698e-05
402.23875,2.0977603524863568e-05
402.24,2.426287454821557e-05
402.24125,2.759819123365406e-05
402.2425,3.0982319805480555e-05
402.24375,3.441387716909342e-05
402.245,3.789129684620809e-05
402.24625,4.141280953016003e-05
402.2475,4.4976415405292634e-05
402.24875,4.857989179452514e-05
402.25,5.222079082607722e-05
402.25125,5.589647710443572e-05
402.2525,5.96041674315493e-05
402.25375,6.33409812162445e-05
402.255,6.710399850586138e-05
402.25625,7.089031223907218e-05
402.2575,7.469707251985566e-05
402.25875,7.852151797759758e-05
402.26,8.236098813228561e-05
402.26125,8.62129199607849e-05
402.2625,9.007482687117555e-05
402.26375,9.39442669231457e-05
402.265,9.781879796241605e-05
402.26625,0.00010169593130417764
402.2675,0.00010557308745651728
402.26875,0.00010944756013780113
402.27,0.00011331649662999272
402.27125,0.0001171769014908995
402.2725,0.000121025638224299
402.27375,0.0001248594858900091
402.275,0.0001286751775338518
402.27625,0.0001324694671675609
402.2775,0.00013623919165863142
402.27875,0.00013998133604016362
402.28,0.0001436930739006761
402.28125,0.00014737179910394418
402.2825,0.00015101513057887768
402.28375,0.00015462089023943358
402.285,0.0001581870626345647
402.28625,0.0001617117340882106
402.2875,0.00016519302586930618
402.28875,0.00016862902133179001
402.29,0.000172017700694589
402.29125,0.0001753568894515852
402.2925,0.0001786442220215569
402.29375,0.0001818771333581459
402.295,0.0001850528661698651
402.29625,0.0001881684948001887
402.2975,0.0001912209721277997
402.29875,0.00019420717561700142
402.3,0.0001971239545183001
402.30125,0.00019996818367920452
402.3025,0.0002027367975951864
402.30375,0.0002054268231707961
402.305,0.000208035392840866
402.30625,0.00021055975210176352
402.3075,0.00021299725188264357
402.30875,0.00021534533544664632
402.31,0.00021760151459200412
402.31125,0.0002197633433930298
402.3125,0.00022182838786097
402.31375,0.00022379419797470752
402.315,0.0002256582862113152
402.31625,0.0002274181111764443
402.3175,0.00022907108060455741
402.31875,0.0002306145627089778
402.32,0.00023204592262177442
402.32125,0.0002333625656034582
402.3225,0.0002345620026125023
402.32375,0.0002356419107846669
402.325,0.0002366002056421645
402.32625,0.0002374351054226599
402.3275,0.0002381451831781401
402.32875,0.0002387294119636922
402.33,0.0002391871946862264
402.33125,0.00023951837867320128
402.3325,0.0002397232573513931
402.33375,0.00023980256181577048
402.335,0.0002397574348284971
402.33625,0.0002395894000781058
402.3375,0.0002393003189788559
402.33875,0.0002388923386902794
402.34,0.0002383678385869212
402.34125,0.00023772936769825978
402.3425,0.0002369795842487983
402.34375,0.0002361211881182976
402.345,0.0002351568614821435
402.34625,0.00023408919794181752
402.3475,0.0002329206370454445
402.34875,0.0002316533990084028
402.35,0.0002302894111039687
402.35125,0.00022883024876399442
402.3525,0.0002272770712695865
402.35375,0.0002256305743217913
402.355,0.0002238909627622824
402.35625,0.0002220579351640211
402.3575,0.0002201307123619261
402.35875,0.0002181080836934952
402.36,0.0002159884893893884
402.36125,0.00021377013463396281
402.3625,0.000211451118755701
402.36375,0.0002090295811875263
402.365,0.00020650385284698842
402.36625,0.0002038725900962602
402.3675,0.0002011348960619575
402.36875,0.0001982904109947731
402.37,0.0001953393630989128
402.37125,0.0001922825899813836
402.3725,0.00018912150901113348
402.37375,0.0001858580703281252
402.375,0.0001824946636923557
402.37625,0.000179034025952922
402.3775,0.00017547912478715511
402.37875,0.0001718330558599055
402.38,0.0001680989451330121
402.38125,0.0001642798811150173
402.3825,0.0001603788610911252
402.38375,0.0001563987811934515
402.385,0.0001523424330315066
402.38625,0.0001482125430229408
402.3875,0.0001440118181044886
402.38875,0.0001397429986730536
402.39,0.0001354089165568879
402.39125,0.0001310125454068046
402.3925,0.0001265570329173259
402.39375,0.0001220457275977328
402.395,0.0001174821843229398
402.39625,0.0001128701615541389
402.3975,0.0001082136063091589
402.39875,0.0001035166456725382
402.4,9.878356781724119e-05
402.40125,9.401882026906152e-05
402.4025,8.922700437969451e-05
402.40375,8.441287793451047e-05
402.405,7.958136076508326e-05
402.40625,7.473753334952221e-05
402.4075,6.988663283768224e-05
402.40875,6.503403469732261e-05
402.41,6.018522634329509e-05
402.41125,5.534576401483326e-05
402.4125,5.0521227215027696e-05
402.41375,4.571716256753883e-05
402.415,4.093903182361791e-05
402.41625,3.619216139647457e-05
402.4175,3.148170661303877e-05
402.41875,2.6812625575134626e-05
402.42,2.2189663997063442e-05
402.42125,1.761735298559278e-05
402.4225,1.310001751932223e-05
402.42375,8.64177869465635e-06
402.425,4.24656105883824e-06
402.42625,-8.191635932704e-08
402.4275,-4.34015802852086e-06
402.42875,-8.52493152007139e-06
402.43,-1.263332038243826e-05
402.43125,-1.666279378076276e-05
402.4325,-2.061128887131543e-05
402.43375,-2.447729708799792e-05
402.435,-2.82599445486544e-05
402.43625,-3.1959070695329104e-05
402.4375,-3.55752797458545e-05
402.43875,-3.91099758407785e-05
402.44,-4.25653639045972e-05
402.44125,-4.59444363492915e-05
402.4425,-4.92509085660812e-05
402.44375,-5.24891527903943e-05
402.445,-5.5664098673966805e-05
402.44625,-5.87811262780256e-05
402.4475,-6.1845948284491e-05
402.44875,-6.48644944031459e-05
402.45,-6.78427923047103e-05
402.45125,-7.07868650547996e-05
402.4525,-7.370262541270861e-05
402.45375,-7.659579099302341e-05
402.455,-7.94718047380413e-05
402.45625,-8.23357708180058e-05
402.4575,-8.519239436915911e-05
402.45875,-8.80459369996417e-05
402.46,-9.09001756172546e-05
402.46125,-9.37583707161223e-05
402.4625,-9.662324243028739e-05
402.46375,-9.94969537812848e-05
402.465,-0.0001023811001837256
402.46625,-0.0001052767124739525
402.4675,-0.0001081842677068011
402.46875,-0.00011110370677749289
402.47,-0.00011403447088871401
402.47125,-0.00011697553200083809
402.4725,-0.0001199254575323587
402.47375,-0.0001228824532404256
402.475,-0.00012584443715151278
402.47625,-0.00012880909837212028
402.4775,-0.0001317739685694877
402.47875,-0.00013473648241225212
402.48,-0.0001376940368710241
402.48125,-0.0001406440423188565
402.4825,-0.000143583958441586
402.48375,-0.0001465113264380765
402.485,-0.0001494237872303739
402.48625,-0.0001523190901238061
402.4875,-0.0001551950947770591
402.48875,-0.0001580497671222566
402.49,-0.00016088116870506192
402.49125,-0.00016368744591481438
402.4925,-0.0001664668140646959
402.49375,-0.00016921754455193131
402.495,-0.0001719379481980052
402.49625,-0.0001746263618888966
402.4975,-0.00017728113278531898
402.49875,-0.0001799006093329833
402.5,-0.0001824831284928741
402.50125,-0.0001850270124015668
402.5025,-0.00018753056215157682
402.50375,-0.00018999206182176
402.505,-0.000192409780447748
402.50625,-0.00019478197806240162
402.5075,-0.0001971069221562837
402.50875,-0.0001993828913580787
402.51,-0.00020160819143494378
402.51125,-0.00020378116928275081
402.5125,-0.000205900227886175
402.51375,-0.00020796384314859592
402.515,-0.0002099705843517919
402.51625,-0.00021191914302543522
402.5175,-0.0002138083572263621
402.51875,-0.0002156372492976723
402.52,-0.00021740506206767727
402.52125,-0.0002191112974887474
402.5225,-0.0002207557559861181
402.52375,-0.00022233856872671
402.525,-0.0002238602261080281
402.52625,-0.0002253215904871876
402.5275,-0.0002267239001101195
402.52875,-0.0002280687511209841
402.53,-0.00022935807689183552
402.53125,-0.0002305940987425138
402.5325,-0.0002317792800007923
402.53375,-0.0002329162684527452
402.535,-0.00023400783856331628
402.53625,-0.0002350568300270326
402.5375,-0.0002360661052188556
402.53875,-0.0002370384841850542
402.54,-0.0002379767231841291
402.54125,-0.0002388834602976534
402.5425,-0.0002397611952510424
402.54375,-0.0002406122634541708
402.545,-0.000241438812881784
402.54625,-0.0002422427934736831
402.5475,-0.0002430259372145913
402.54875,-0.0002437897483736793
402.55,-0.0002445354784536731
402.55125,-0.0002452641161295414
402.5525,-0.0002459763531666894
402.55375,-0.00024667255412866057
402.555,-0.00024735273047439473
402.55625,-0.0002480165105750634
402.5575,-0.0002486631159305895
402.55875,-0.0002492913486759745
402.56,-0.00024989959026759846
402.56125,-0.00025048581430967687
402.5625,-0.0002510476064410849
402.56375,-0.0002515821979027726
402.565,-0.0002520865044359824
402.56625,-0.000252557167521463
402.5675,-0.0002529905962398408
402.56875,-0.0002533830074232523
402.57,-0.00025373045911826904
402.57125,-0.0002540288802400693
402.5725,-0.0002542740867677045
402.57375,-0.0002544618051902762
402.575,-0.0002545876690836762
402.57625,-0.0002546472328775968
402.5775,-0.0002546359677524067
402.57875,-0.00025454926923555233
402.58,-0.00025438246206713753
402.58125,-0.0002541308156744267
402.5825,-0.000253789564775068
402.58375,-0.0002533539413289371
402.585,-0.0002528192129085812
402.58625,-0.00025218073644833907
402.5875,-0.0002514340047922365
402.58875,-0.0002505747214708913
402.59,-0.0002495988564375922
402.59125,-0.00024850272538383086
402.5925,-0.00024728305117449
402.59375,-0.0002459370406029585
402.595,-0.0002444624449163687
402.59625,-0.00024285763496120202
402.5975,-0.0002411216496493973
402.59875,-0.0002392542525651533
402.6,-0.00023725596744250332
402.60125,-0.0002351281011637297
402.6025,-0.0002328727414286066
402.60375,-0.0002304927311144151
402.605,-0.00022799160892660871
402.60625,-0.0002253735213999749
402.6075,-0.0002226431056201081
402.60875,-0.00021980534456499768
402.61,-0.000216865410236567
402.61125,-0.0002138284958020146
402.6125,-0.0002106996669249015
402.61375,-0.00020748371406592
402.615,-0.0002041850504834168
402.61625,-0.0002008076415037365
402.6175,-0.00019735497593150868
402.61875,-0.00019383008556001738
402.62,-0.0001902356011617721
402.62125,-0.00018657384650938528
402.6225,-0.0001828469523668027
402.62375,-0.00017905699924090912
402.625,-0.00017520615697344752
402.62625,-0.0001712968284731647
402.6275,-0.0001673317861780631
402.62875,-0.0001633142882376064
402.63,-0.0001592481807047506
402.63125,-0.0001551379640876609
402.6325,-0.0001509888512310607
402.63375,-0.0001468067733771222
402.635,-0.0001425983807759433
402.63625,-0.0001383710017156259
402.6375,-0.0001341325853220573
402.63875,-0.00012989162121848538
402.64,-0.0001256570414650018
402.64125,-0.0001214381102780278
402.6425,-0.0001172443081298648
402.64375,-0.0001130852128083124
402.645,-0.0001089703807162779
402.64625,-0.0001049092460012477
402.6475,-0.000100911025604379
402.64875,-9.69846344069201e-05
402.65,-9.31386334726888e-05
402.65125,-8.93811635212725e-05
402.6525,-8.57199083447915e-05
402.65375,-8.21620449041286e-05
402.655,-7.871419171074451e-05
402.65625,-7.5382345796392e-05
402.6575,-7.21717985172341e-05
402.65875,-6.90870423430608e-05
402.66,-6.613165098037989e-05
402.66125,-6.330815782423229e-05
402.6625,-6.0617933754483205e-05
402.66375,-5.80610730162118e-05
402.665,-5.56363215986155e-05
402.66625,-5.33410390285079e-05
402.6675,-5.1171236421243804e-05
402.66875,-4.91216800885501e-05
402.67,-4.7186083240516305e-05
402.67125,-4.53573688997772e-05
402.6725,-4.36279989818323e-05
402.67375,-4.19903419334186e-05
402.675,-4.0437052393932094e-05
402.67625,-3.89614250000321e-05
402.6775,-3.75576912387733e-05
402.67875,-3.6221234375864e-05
402.68,-3.49487053359226e-05
402.68125,-3.37380262798809e-05
402.6825,-3.25883041909819e-05
402.68375,-3.14996517390262e-05
402.685,-3.0472951735732798e-05
402.68625,-2.9509580731169e-05
402.6875,-2.8611120801243e-05
402.68875,-2.77790778811965e-05
402.69,-2.7014633227945e-05
402.69125,-2.6318431287927902e-05
402.6925,-2.56904237799759e-05
402.69375,-2.51297717765012e-05
402.695,-2.46348044631145e-05
402.69625,-2.4203030941584e-05
402.6975,-2.3831194934860398e-05
402.69875,-2.3515354810711998e-05
402.7,-2.32509881673917e-05
402.70125,-2.30330869306138e-05
402.7025,-2.28562575241069e-05
402.70375,-2.27148072859843e-05
402.705,-2.26028227002382e-05
402.70625,-2.25142418787582e-05
402.7075,-2.2442930110410003e-05
402.70875,-2.23827589898502e-05
402.71,-2.23277005539383e-05
402.71125,-2.22719304797523e-05
402.7125,-2.22099438253795e-05
402.71375,-2.2136672829775e-05
402.715,-2.2047605184081102e-05
402.71625,-2.1938884200820003e-05
402.7175,-2.18073877873902e-05
402.71875,-2.16507817952545e-05
402.72,-2.14675334111329e-05
402.72125,-2.12568874544527e-05
402.7225,-2.10188207372702e-05
402.72375,-2.07539509337718e-05
402.725,-2.0463433406479e-05
402.72625,-2.0148841938210597e-05
402.7275,-1.98120380548188e-05
402.72875,-1.9455043543699102e-05
402.73,-1.90799234720156e-05
402.73125,-1.86886675815221e-05
402.7325,-1.82831017218813e-05
402.73375,-1.78647972612687e-05
402.735,-1.7435009759108803e-05
402.73625,-1.69946212647294e-05
402.7375,-1.6544105468767e-05
402.73875,-1.6083509411178e-05
402.74,-1.56124437887244e-05
402.74125,-1.5130099480892e-05
402.7425,-1.4635282565237699e-05
402.74375,-1.4126463702197301e-05
402.745,-1.36018573454767e-05
402.74625,-1.30595164911514e-05
402.7475,-1.2497455137658e-05
402.74875,-1.1913793163867899e-05
402.75,-1.1306911392404401e-05
402.75125,-1.0675629275392999e-05
402.7525,-1.00193857467699e-05
402.75375,-9.3384158310379e-06
402.755,-8.633914046718101e-06
402.75625,-7.9081702184867e-06
402.7575,-7.1646700854494e-06
402.75875,-6.408138334243e-06
402.76,-5.6445342083625e-06
402.76125,-4.8809745797404e-06
402.7625,-4.1256035699484e-06
402.76375,-3.3873985792503e-06
402.765,-2.6759451169990002e-06
402.76625,-2.0011636826372e-06
402.7675,-1.3730319084351e-06
402.76875,-8.013074754053e-07
402.77,-2.952631760454e-07
402.77125,1.3654662528669998e-07
402.7725,4.864851663033e-07
402.77375,7.479866298757e-07
402.775,9.156646605574e-07
402.77625,9.853763740304e-07
402.7775,9.542419895678e-07
402.77875,8.206256210402999e-07
402.78,5.840914357915999e-07
402.78125,2.453331250881e-07
402.7825,-1.939082878167e-07
402.78375,-7.309242760744e-07
402.785,-1.3621309183441999e-06
402.78625,-2.0831426010474998e-06
402.7875,-2.8888462342963997e-06
402.78875,-3.7734779375036003e-06
402.79,-4.7307003102091e-06
402.79125,-5.7536961195188e-06
402.7925,-6.8352802925974e-06
402.79375,-7.9680385496586e-06
402.795,-9.1444955203427e-06
402.79625,-1.0357306710108099e-05
402.7975,-1.1599466929170601e-05
402.79875,-1.2864529379835399e-05
402.8,-1.41468146536392e-05
402.80125,-1.544158575767379e-05
402.8025,-1.674518544576959e-05
402.80375,-1.805512177787296e-05
402.805,-1.937007156759419e-05
402.80625,-2.0689839742967702e-05
402.8075,-2.20152431833799e-05
402.80875,-2.334795699866405e-05
402.81,-2.469032968834018e-05
402.81125,-2.6045193956996052e-05
402.8125,-2.7415681467768067e-05
402.81375,-2.880507038690791e-05
402.815,-3.021667326541246e-05
402.81625,-3.1653765653672973e-05
402.8175,-3.311957180913302e-05
402.81875,-3.4617291775932595e-05
402.82,-3.615016755654326e-05
402.82125,-3.77215737134012e-05
402.8225,-3.93351126685758e-05
402.82375,-4.09947067795447e-05
402.825,-4.27046421971071e-05
402.82625,-4.4469576308553e-05
402.8275,-4.62944744271555e-05
402.82875,-4.8184474873059805e-05
402.83,-5.01446879676341e-05
402.83125,-5.21799324733015e-05
402.8325,-5.4294439123859303e-05
402.83375,-5.64915420682393e-05
402.835,-5.87733876616231e-05
402.83625,-6.11407120988342e-05
402.8375,-6.35926843488469e-05
402.83875,-6.6126864839291e-05
402.84,-6.87392677347793e-05
402.84125,-7.14245425719099e-05
402.8425,-7.417624268675191e-05
402.84375,-7.69871740176509e-05
402.845,-7.98497804421544e-05
402.84625,-8.27565406958805e-05
402.8475,-8.57003417321673e-05
402.84875,-8.86747781573415e-05
402.85,-9.16743914515676e-05
402.85125,-9.46947895062495e-05
402.8525,-9.773267951512721e-05
402.85375,-0.0001007858097743071
402.855,-0.000103852830896558
402.85625,-0.0001069331106943393
402.8575,-0.0001100265214510727
402.85875,-0.000113133224241189
402.86,-0.00011625345486344339
402.86125,-0.00011938735774597159
402.8625,-0.0001225348421934079
402.86375,-0.0001256954867462692
402.865,-0.00012886849544269541
402.86625,-0.000132052682082442
402.8675,-0.00013524651079294
402.86875,-0.0001384481341470532
402.87,-0.00014165545144210722
402.87125,-0.0001448661423796442
402.8725,-0.000148077674665363
402.87375,-0.000151287261138661
402.875,-0.0001544917765812624
402.87625,-0.00015768763214448
402.8775,-0.0001608706184747643
402.87875,-0.0001640357869574168
402.88,-0.00016717734145838388
402.88125,-0.00017028864401435302
402.8825,-0.0001733622933113968
402.88375,-0.00017639032703258882
402.885,-0.0001793644936449949
402.88625,-0.000182276609366516
402.8875,-0.0001851189361229474
402.88875,-0.0001878845393255141
402.89,-0.0001905675870090391
402.89125,-0.0001931635568307839
402.8925,-0.0001956692902998434
402.89375,-0.0001980828976169714
402.895,-0.00020040350540465399
402.89625,-0.0002026308722472906
402.8975,-0.0002047649113713623
402.89875,-0.00020680520409555552
402.9,-0.00020875054073080608
402.90125,-0.0002105985712302564
402.9025,-0.0002123455714390939
402.90375,-0.0002139863784942576
402.905,-0.000215514469103945
402.90625,-0.00021692218841690839
402.9075,-0.0002182011001215263
402.90875,-0.0002193424446447212
402.91,-0.00022033763684076602
402.91125,-0.00022117879449012401
402.9125,-0.0002218591782483696
402.91375,-0.000222373525265265
402.915,-0.00022271818655398112
402.91625,-0.0002228910258404118
402.9175,-0.00022289106971247108
402.91875,-0.00022271794123930692
402.92,-0.0002223711946204419
402.92125,-0.0002218496737649103
402.9225,-0.00022115104517052379
402.92375,-0.00022027166164353338
402.925,-0.0002192067030987129
402.92625,-0.00021795065880000631
402.9275,-0.0002164980123416751
402.92875,-0.0002148440673398669
402.93,-0.0002129858119444734
402.93125,-0.0002109226993010471
402.9325,-0.00020865725084254758
402.93375,-0.0002061953162805783
402.935,-0.0002035458697657623
402.93625,-0.00020072027242698978
402.9375,-0.0001977310351994016
402.93875,-0.0001945902929913089
402.94,-0.0001913082783304681
402.94125,-0.0001878921359303468
402.9425,-0.0001843452990469929
402.94375,-0.0001806675022569547
402.945,-0.0001768553147464024
402.94625,-0.0001729030677514845
402.9475,-0.0001688039912297648
402.94875,-0.00016455149077259978
402.95,-0.00016014050911831749
402.95125,-0.00015556892034601546
402.9525,-0.00015083886375971792
402.95375,-0.00014595787622255697
402.955,-0.00014093946493029264
402.95625,-0.00013580272860333278
402.9575,-0.00013057059754621394
402.95875,-0.00012526677973404956
402.96,-0.00011991210666639367
402.96125,-0.0001145213905599258
402.9625,-0.0001091017121116682
402.96375,-0.00010365247901407219
402.965,-9.816695562256034e-05
402.96625,-9.263460827937146e-05
402.9675,-8.704373762122857e-05
402.96875,-8.138421736710982e-05
402.97,-7.565066459322928e-05
402.97125,-6.98460885396923e-05
402.9725,-6.398549703014197e-05
402.97375,-5.80977499419684e-05
402.975,-5.22238226085685e-05
402.97625,-4.6410644341016704e-05
402.9775,-4.0701301603716904e-05
402.97875,-3.51241819795748e-05
402.98,-2.96853728125054e-05
402.98125,-2.43679704748282e-05
402.9825,-1.91384804517128e-05
402.98375,-1.39572002272867e-05
402.985,-8.788664759665e-06
402.98625,-3.6100650329396003e-06
402.9875,1.5834236454429e-06
402.98875,6.7773966103088e-06
402.99,1.19409507424196e-05
402.99125,1.70312330786113e-05
402.9925,2.19997827642854e-05
402.99375,2.68024121840761e-05
402.995,3.14118233542486e-05
402.99625,3.582752222178e-05
402.9975,4.00753881338535e-05
402.99875,4.41963455609936e-05
403.0,4.82321164329041e-05
403.00125,5.22157191817457e-05
403.0025,5.61686354104006e-05
403.00375,6.01025291778786e-05
403.005,6.40224925060666e-05
403.00625,6.79297222074908e-05
403.0075,7.18228884596082e-05
403.00875,7.56982174158788e-05
403.01,7.954840235111239e-05
403.01125,8.33603220655601e-05
403.0125,8.71117720166512e-05
403.01375,9.07683350406298e-05
403.015,9.42827261943467e-05
403.01625,9.7599573315961e-05
403.0175,0.00010066655378248141
403.01875,0.00010344857348667601
403.02,0.000105938032394832
403.02125,0.0001081551201947109
403.0225,0.00011013787849060919
403.02375,0.0001119279879136358
403.025,0.0001135596976405144
403.02625,0.00011505524242657621
403.0275,0.00011642576555434589
403.02875,0.00011767473964460621
403.03,0.00011880140355052099
403.03125,0.0001198031943300162
403.0325,0.0001206769501279335
403.03375,0.0001214192156771821
403.035,0.00012202595171887119
403.03625,0.0001224919134114164
403.0375,0.0001228099976986667
403.03875,0.0001229708189183735
403.04,0.0001229631949898607
403.04125,0.00012277575373453742
403.0425,0.0001223997310783502
403.04375,0.00012183224003554981
403.045,0.0001210785450737217
403.04625,0.00012015241244586561
403.0475,0.00011907426265959811
403.04875,0.0001178679987932407
403.05,0.0001165576987600727
403.05125,0.0001151650803922877
403.0525,0.0001137080009156905
403.05375,0.0001121998131655979
403.055,0.00011064918456391499
403.05625,0.0001090600896572011
403.0575,0.00010743196021573759
403.05875,0.0001057601440337973
403.06,0.0001040369357915296
403.06125,0.0001022531260185407
403.0625,0.0001003998184289175
403.06375,9.846999725292661e-05
403.065,9.645949112959601e-05
403.06625,9.4367146975468e-05
403.0675,9.21943980602677e-05
403.06875,8.99444535884269e-05
403.07,8.76214380766513e-05
403.07125,8.52296762337211e-05
403.0725,8.277323108772219e-05
403.07375,8.02556346967279e-05
403.075,7.76797710190147e-05
403.07625,7.50477588527526e-05
403.0775,7.23608178672314e-05
403.07875,6.96191010907202e-05
403.08,6.68215457681394e-05
403.08125,6.39658305227815e-05
403.0825,6.104850448630939e-05
403.08375,5.80653225802226e-05
403.085,5.5011721495828e-05
403.08625,5.18833470266608e-05
403.0875,4.8676519400208396e-05
403.08875,4.53885609157678e-05
403.09,4.2017951750285904e-05
403.09125,3.856433381309031e-05
403.0925,3.502838593343874e-05
403.09375,3.1411606410862044e-05
403.095,2.771604269430853e-05
403.09625,2.394401002112721e-05
403.0975,2.009784446298607e-05
403.09875,1.617973334483498e-05
403.1,1.2191654614021039e-05
403.10125,8.13543896267539e-06
403.1025,4.012939763235124e-06
403.10375,-1.7372141748344601e-07
403.105,-4.42188293041718e-06
403.10625,-8.72808000475573e-06
403.1075,-1.308784048143277e-05
403.10875,-1.749555823696869e-05
403.11,-2.1944472900461112e-05
403.11125,-2.642675861561328e-05
403.1125,-3.0933710843966965e-05
403.11375,-3.545601614853665e-05
403.115,-3.998406692580073e-05
403.11625,-4.45082819510492e-05
403.1175,-4.90194087471111e-05
403.11875,-5.35087687254256e-05
403.12,-5.79684372164225e-05
403.12125,-6.23913399801542e-05
403.1225,-6.67712693131126e-05
403.12375,-7.11028216011435e-05
403.125,-7.53812708573806e-05
403.12625,-7.96023929621095e-05
403.1275,-8.37622626994778e-05
403.12875,-8.78570449059807e-05
403.13,-9.18828009706588e-05
403.13125,-9.58353263429532e-05
403.1325,-9.971002685717609e-05
403.13375,-0.0001035018506855948
403.135,-0.0001072052531170851
403.13625,-0.0001108142138293907
403.1375,-0.0001143222835770056
403.13875,-0.0001177226553777124
403.14,-0.00012100825410084
403.14125,-0.0001241718266552883
403.1425,-0.00012720603878739809
403.14375,-0.0001301035573987094
403.145,-0.00013285712312366432
403.14625,-0.0001354596189473118
403.1475,-0.0001379041211130292
403.14875,-0.00014018395635031182
403.15,-0.0001422927480226377
403.15125,-0.0001442244768754607
403.1525,-0.0001459735459743671
403.15375,-0.0001475348634734692
403.155,-0.0001489039315740957
403.15625,-0.000150076953113875
403.1575,-0.0001510509421662831
403.15875,-0.0001518238368407231
403.16,-0.0001523946012631657
403.16125,-0.0001527633165773583
403.1625,-0.000152931242546552
403.16375,-0.0001529008497756604
403.165,-0.000152675812663727
403.16625,-0.00015226096445655952
403.1675,-0.00015166221661937462
403.16875,-0.0001508864406092981
403.17,-0.0001499413390376217
403.17125,-0.0001488352914816902
403.1725,-0.000147577209366392
403.17375,-0.0001461764029352271
403.175,-0.0001446424669409637
403.17625,-0.0001429851968359227
403.1775,-0.0001412145384219427
403.17875,-0.00013934056183006582
403.18,-0.0001373734644299977
403.18125,-0.0001353235811093667
403.1825,-0.0001332014105728248
403.18375,-0.0001310176139809592
403.185,-0.0001287830262790806
403.18625,-0.0001265086151058262
403.1875,-0.0001242054298716156
403.18875,-0.0001218845123869392
403.19,-0.0001195567911605077
403.19125,-0.00011723293791723889
403.1925,-0.0001149232247761376
403.19375,-0.0001126373624280677
403.195,-0.0001103843461934716
403.19625,-0.0001081723052500711
403.1975,-0.00010600837750063129
403.19875,-0.00010389860371085049
403.2,-0.00010184785215746901
403.20125,-9.98597778566963e-05
403.2025,-9.79368036310346e-05
403.20375,-9.608013965060369e-05
403.205,-9.42898244270309e-05
403.20625,-9.25647996779739e-05
403.2075,-9.09030045402929e-05
403.20875,-8.93015056658937e-05
403.21,-8.77566304061733e-05
403.21125,-8.6264118141013e-05
403.2125,-8.4819274643219e-05
403.21375,-8.34171122052859e-05
403.215,-8.205248669638371e-05
403.21625,-8.07202189284506e-05
403.2175,-7.94152078853028e-05
403.21875,-7.81325309466632e-05
403.22,-7.68675426910354e-05
403.22125,-7.56159648773389e-05
403.2225,-7.437396560321451e-05
403.22375,-7.31382237659186e-05
403.225,-7.19059730547209e-05
403.22625,-7.06750148317149e-05
403.2275,-6.944370455898611e-05
403.22875,-6.82109025910861e-05
403.23,-6.69758974337825e-05
403.23125,-6.57383069221198e-05
403.2325,-6.44979595098295e-05
403.23375,-6.32547836271918e-05
403.235,-6.20086766564319e-05
403.23625,-6.0759409789821e-05
403.2375,-5.9506536392627e-05
403.23875,-5.82493407711128e-05
403.24,-5.69868103787498e-05
403.24125,-5.5717652389822295e-05
403.2425,-5.44403337995213e-05
403.24375,-5.3153142910561e-05
403.245,-5.18542543482468e-05
403.24625,-5.0541781038846895e-05
403.2475,-4.9213805688044395e-05
403.24875,-4.78683833302091e-05
403.25,-4.65035256052504e-05
403.25125,-4.5117164629834e-05
403.2525,-4.37071169888415e-05
403.25375,-4.22710558320742e-05
403.255,-4.08065047773405e-05
403.25625,-3.9310860884201004e-05
403.2575,-3.7781449145737295e-05
403.25875,-3.62156200287934e-05
403.26,-3.46108607350704e-05
403.26125,-3.29649218094182e-05
403.2625,-3.12759340285233e-05
403.26375,-2.95424902450106e-05
403.265,-2.77636864488291e-05
403.26625,-2.5939116752630598e-05
403.2675,-2.40688262537269e-05
403.26875,-2.21532405191669e-05
403.27,-2.0193088436476798e-05
403.27125,-1.8189339198699e-05
403.2725,-1.61431660674985e-05
403.27375,-1.40559553123015e-05
403.275,-1.19293545335923e-05
403.27625,-9.7653648439684e-06
403.2775,-7.5664526003247e-06
403.27875,-5.3356739852891e-06
403.28,-3.0767707423465e-06
403.28125,-7.942296528237001e-07
403.2825,1.50672172464e-06
403.28375,3.820176098700599e-06
403.285,6.1396787083879e-06
403.28625,8.4583969820224e-06
403.2875,1.07693135000311e-05
403.28875,1.3065437295463701e-05
403.29,1.5339983283634802e-05
403.29125,1.75865334443865e-05
403.2925,1.97991496348705e-05
403.29375,2.19724394173881e-05
403.295,2.41015752619894e-05
403.29625,2.61822735144388e-05
403.2975,2.8210739541122e-05
403.29875,3.0183604734519102e-05
403.3,3.2097850942913905e-05
403.30125,3.39507769532167e-05
403.3025,3.57399783818406e-05
403.30375,3.74633672437811e-05
403.305,3.91192357921783e-05
403.30625,4.0706333925689e-05
403.3075,4.22239614370651e-05
403.30875,4.36720514002816e-05
403.31,4.50512369604948e-05
403.31125,4.63628793199714e-05
403.3125,4.76090717750187e-05
403.31375,4.87925950587575e-05
403.315,4.9916848292496e-05
403.31625,5.0985745626324396e-05
403.3175,5.2003593962515893e-05
403.31875,5.29749612263265e-05
403.32,5.39045245298074e-05
403.32125,5.4796930502414604e-05
403.3225,5.56566425262976e-05
403.32375,5.64877723923126e-05
403.325,5.72939407710615e-05
403.32625,5.8078101487244696e-05
403.3275,5.88424007708234e-05
403.32875,5.95880481864138e-05
403.33,6.0315225291295494e-05
403.33125,6.10230514273083e-05
403.3325,6.17095984097256e-05
403.33375,6.23719673940731e-05
403.335,6.300640802972051e-05
403.33625,6.36084633830046e-05
403.3375,6.417312388763561e-05
403.33875,6.469495480114e-05
403.34,6.516819610018829e-05
403.34125,6.558681486370939e-05
403.3425,6.59445242367897e-05
403.34375,6.62347727034013e-05
403.345,6.64507289840557e-05
403.34625,6.65852829004981e-05
403.3475,6.66310789695514e-05
403.34875,6.6580589598196e-05
403.35,6.64262320299394e-05
403.35125,6.616052047048949e-05
403.3525,6.57762381726942e-05
403.35375,6.526661381266669e-05
403.355,6.46254865419845e-05
403.35625,6.38474451488298e-05
403.3575,6.29279339709411e-05
403.35875,6.186332064227189e-05
403.36,6.0650926375294905e-05
403.36125,5.92890177189238e-05
403.3625,5.77767714851043e-05
403.36375,5.61142102301316e-05
403.365,5.4302115990788e-05
403.36625,5.23419241113843e-05
403.3675,5.02356058157794e-05
403.36875,4.79855398144011e-05
403.37,4.5594370932236394e-05
403.37125,4.30648721567418e-05
403.3725,4.03998089125651e-05
403.37375,3.76018211009779e-05
403.375,3.46733290039165e-05


==> Data/SingleTruck/processed-Force_tire_3.dat <==
T,value
400.001,-5.38059704533253e-05
400.003,-5.89704916310912e-05
400.004,-6.10032983041115e-05
400.005,-6.15156015075642e-05
400.006,-6.121967726408944e-05
400.008,-6.046557149329659e-05
400.009,-5.943408991940006e-05
400.01,-5.821550987300849e-05
400.011,-5.685724467734953e-05
400.0125,-5.350415271154549e-05
400.01375,-3.629534624350576e-05
400.015,-3.123283709010845e-05
400.01625,-3.017239709347448e-05
400.0175,-3.0321186733779528e-05
400.01875,-3.087093708595549e-05
400.02,-3.151793909959379e-05
400.02125,-3.213099410705544e-05
400.0225,-3.2650274883205466e-05
400.02375,-3.30475924046129e-05
400.025,-3.331158557851238e-05
400.02625,-3.344487403934285e-05
400.0275,-3.346328141891259e-05
400.02875,-3.339085526097404e-05
400.03,-3.3252509955689194e-05
400.03125,-3.3067890180794746e-05
400.0325,-3.284898735688697e-05
400.03375,-3.260150503370027e-05
400.035,-3.2327697002932344e-05
400.03625,-3.202874521389201e-05
400.0375,-3.170604756842457e-05
400.03875,-3.136153540612103e-05
400.04,-3.099740235517542e-05
400.04125,-3.0615720175731005e-05
400.0425,-3.0218261044707942e-05
400.04375,-2.9806555183126918e-05
400.045,-2.938204016594797e-05
400.04625,-2.8946348012828032e-05
400.0475,-2.850179758136326e-05
400.04875,-2.805177131578638e-05
400.05,-2.760043544060268e-05
400.05125,-2.7151665959704718e-05
400.0525,-2.670766760835618e-05
400.05375,-2.626790250506233e-05
400.055,-2.582863498177767e-05
400.05625,-2.538308810459918e-05
400.0575,-2.4922421342579438e-05
400.05875,-2.4438031533661792e-05
400.06,-2.392475301923432e-05
400.06125,-2.338298540774527e-05
400.0625,-2.2817918662512383e-05
400.06375,-2.223601524054398e-05
400.065,-2.164165363578219e-05
400.06625,-2.1036056344633898e-05
400.0675,-2.04181757270725e-05
400.06875,-1.9786150177834832e-05
400.07,-1.913837589936524e-05
400.07125,-1.847400160925223e-05
400.0725,-1.779307284803101e-05
400.07375,-1.709653977299309e-05
400.075,-1.6386174786349933e-05
400.07625,-1.566441933703419e-05
400.0775,-1.493417872039142e-05
400.07875,-1.419858527299119e-05
400.08,-1.346077593485054e-05
400.08125,-1.2723710952271569e-05
400.0825,-1.199014305180229e-05
400.08375,-1.1262992532527319e-05
400.085,-1.054613534318949e-05
400.08625,-9.84506325193176e-06
400.0875,-9.166632455304989e-06
400.08875,-8.51761927162897e-06
400.09,-7.902666862994961e-06
400.09125,-7.3227647073715895e-06
400.0925,-6.7751265918065305e-06
400.09375,-6.25444470435539e-06
400.095,-5.7547438597506e-06
400.09625,-5.27081934511331e-06
400.0975,-4.79857145000292e-06
400.09875,-4.33441566233733e-06
400.1,-3.87454523516913e-06
400.10125,-3.41460064067782e-06
400.1025,-2.9498108637246e-06
400.10375,-2.47536728461453e-06
400.105,-1.98679229613526e-06
400.10625,-1.4802019626752e-06
400.1075,-9.524975145147e-07
400.10875,-4.0157637783570003e-07
400.11,1.7337658367696e-07
400.11125,7.715670173542281e-07
400.1125,1.3904543631281629e-06
400.11375,2.026076089298664e-06
400.115,2.673916932364291e-06
400.11625,3.329987053580385e-06
400.1175,3.99156421765896e-06
400.11875,4.65731105297425e-06
400.12,5.32691503170662e-06
400.12125,6.00059991022939e-06
400.1225,6.67874386354354e-06
400.12375,7.3616461836325094e-06
400.125,8.04938612610805e-06
400.12625,8.741715205801939e-06
400.1275,9.437955493360282e-06
400.12875,1.0136919636053281e-05
400.13,1.083687254125095e-05
400.13125,1.1535552027630959e-05
400.1325,1.22302308542478e-05
400.13375,1.291780414759907e-05
400.135,1.3594864025458689e-05
400.13625,1.425776029163426e-05
400.1375,1.490262434314197e-05
400.13875,1.55253817728333e-05
400.14,1.6121743837175997e-05
400.14125,1.6687203655281e-05
400.1425,1.7217013485966e-05
400.14375,1.77061474172353e-05
400.145,1.81492295342854e-05
400.14625,1.8540461666180903e-05
400.1475,1.8873634143679598e-05
400.14875,1.91423255939202e-05
400.15,1.93402958174016e-05
400.15125,1.9461962488118e-05
400.1525,1.95027924892002e-05
400.15375,1.9459491000348802e-05
400.155,1.9329976801635e-05
400.15625,1.91131959105857e-05
400.1575,1.88088355506233e-05
400.15875,1.84169896099844e-05
400.16,1.7937829805334e-05
400.16125,1.73714080186401e-05
400.1625,1.6717656300835e-05
400.16375,1.59765691705473e-05
400.165,1.5148444930029299e-05
400.16625,1.4234009317091301e-05
400.1675,1.32344792465131e-05
400.16875,1.21514863258743e-05
400.17,1.09869817839579e-05
400.17125,9.743123504155999e-06
400.1725,8.4221748455655e-06
400.17375,7.0264253289969e-06
400.175,5.5581450602982e-06
400.17625,4.0195755744044e-06
400.1775,2.4129743936223e-06
400.17875,7.406720603133e-07
400.18,-9.948246900889001e-07
400.18125,-2.7907381130229003e-06
400.1825,-4.643950092774999e-06
400.18375,-6.5509438137967e-06
400.185,-8.5078179581823e-06
400.18625,-1.05103106654577e-05
400.1875,-1.25538938318346e-05
400.18875,-1.46338408803299e-05
400.19,-1.67453301012732e-05
400.19125,-1.88834970656646e-05
400.1925,-2.1043513095630702e-05
400.19375,-2.32206248476837e-05
400.195,-2.54102307557515e-05
400.19625,-2.76080037620158e-05
400.1975,-2.98100841215431e-05
400.19875,-3.20132842093329e-05
400.2,-3.4215200532051797e-05
400.20125,-3.64141150675057e-05
400.2025,-3.86086550131683e-05
400.20375,-4.0797298579711597e-05
400.205,-4.29779162211907e-05
400.20625,-4.5147510406813704e-05
400.2075,-4.73022087019423e-05
400.20875,-4.94374456024586e-05
400.21,-5.15482374853271e-05
400.21125,-5.36295198713226e-05
400.2125,-5.56766194203761e-05
400.21375,-5.7685912720079e-05
400.215,-5.9655421857609e-05
400.21625,-6.15849136271407e-05
400.2175,-6.34754585489238e-05
400.21875,-6.53286649205398e-05
400.22,-6.71457507191437e-05
400.22125,-6.89268511086653e-05
400.2225,-7.0670903203204e-05
400.22375,-7.237614264972141e-05
400.225,-7.40412460567496e-05
400.22625,-7.56669030046015e-05
400.2275,-7.72572212452079e-05
400.22875,-7.882015402570191e-05
400.23,-8.03652857490206e-05
400.23125,-8.189935182500329e-05
400.2325,-8.34232919858184e-05
400.23375,-8.493298111570859e-05
400.235,-8.64221440004283e-05
400.23625,-8.7885033143225e-05
400.2375,-8.93177362350524e-05
400.23875,-9.071821838873099e-05
400.24,-9.20856900543507e-05
400.24125,-9.34196735316698e-05
400.2425,-9.471884499561209e-05
400.24375,-9.598004310514059e-05
400.245,-9.719805078212869e-05
400.24625,-9.83662949262534e-05
400.2475,-9.94782916470671e-05
400.24875,-0.00010052950854287891
400.25,-0.00010151881824331661
400.25125,-0.0001024487049102405
400.2525,-0.00010332397764346491
400.25375,-0.0001041497062812398
400.255,-0.00010492937986039509
400.25625,-0.0001056639859574591
400.2575,-0.0001063521237732417
400.25875,-0.00010699081894117909
400.26,-0.0001075764653178001
400.26125,-0.0001081054713433585
400.2625,-0.0001085745454617462
400.26375,-0.0001089807871699659
400.265,-0.00010932175324787029
400.26625,-0.0001095955460785513
400.2675,-0.0001098009432395487
400.26875,-0.0001099375346547064
400.27,-0.0001100058431263983
400.27125,-0.0001100073846477152
400.2725,-0.0001099446221041723
400.27375,-0.0001098207889345876
400.275,-0.00010963960888106449
400.27625,-0.0001094049867583379
400.2775,-0.0001091207601629801
400.27875,-0.0001087905661029272
400.28,-0.0001084178299076073
400.28125,-0.000108005847148702
400.2825,-0.0001075579031013702
400.28375,-0.0001070773472054964
400.285,-0.00010656753214639319
400.28625,-0.0001060315792144798
400.2875,-0.0001054720794841271
400.28875,-0.0001048908963923765
400.29,-0.0001042891795282679
400.29125,-0.00010366753740292379
400.2925,-0.0001030262151698949
400.29375,-0.0001023651753052061
400.295,-0.0001016840662768278
400.29625,-0.00010098215745376371
400.2975,-0.0001002583136151253
400.29875,-9.95110633516027e-05
400.3,-9.873880841073209e-05
400.30125,-9.79401764232049e-05
400.3025,-9.71144186659383e-05
400.30375,-9.626160461274e-05
400.305,-9.538242250725e-05
400.30625,-9.447769129496391e-05
400.3075,-9.354791263255689e-05
400.30875,-9.259309727590711e-05
400.31,-9.16128306483074e-05
400.31125,-9.06064492446316e-05
400.3125,-8.957320232790549e-05
400.31375,-8.85123818180056e-05
400.315,-8.742342796337369e-05
400.31625,-8.63060316477717e-05
400.3175,-8.51602125969917e-05
400.31875,-8.398634252632361e-05
400.32,-8.27850612025295e-05
400.32125,-8.155709680118109e-05
400.3225,-8.03030372445274e-05
400.32375,-7.90231449213013e-05
400.325,-7.77172809979243e-05
400.32625,-7.63849508893655e-05
400.3275,-7.502542922062269e-05
400.32875,-7.363790286758519e-05
400.33,-7.2221588586017e-05
400.33125,-7.07758066003253e-05
400.3325,-6.93000261363174e-05
400.33375,-6.77938818415952e-05
400.335,-6.62571900248242e-05
400.33625,-6.46899692298929e-05
400.3375,-6.3092475473977e-05
400.33875,-6.14652383715518e-05
400.34,-5.98091035233654e-05
400.34125,-5.81252548142543e-05
400.3425,-5.64152214378531e-05
400.34375,-5.4680839653054894e-05
400.345,-5.292420607937e-05
400.34625,-5.1147607854109396e-05
400.3475,-4.93534562795632e-05
400.34875,-4.75442016180888e-05
400.35,-4.57222355150819e-05
400.35125,-4.3889768035866e-05
400.3525,-4.2048697340453205e-05
400.35375,-4.02005000613394e-05
400.355,-3.83461390455356e-05
400.35625,-3.64860643887643e-05
400.3575,-3.46202590522893e-05
400.35875,-3.2748390552307595e-05
400.36,-3.08700568860935e-05
400.36125,-2.8985109125866202e-05
400.3625,-2.70939804850946e-05
400.36375,-2.51978938485871e-05
400.365,-2.3298817364522002e-05
400.36625,-2.1399153692969002e-05
400.3675,-1.95012714430636e-05
400.36875,-1.76070943797127e-05
400.37,-1.57178942177413e-05
400.37125,-1.3834297790940199e-05
400.3725,-1.19564291929663e-05
400.37375,-1.0084088801761799e-05
400.375,-8.2169133855888e-06
400.37625,-6.354516567399e-06
400.3775,-4.4966417472144e-06
400.37875,-2.6433421411571e-06
400.38,-7.951461856728e-07
400.38125,1.0468104929335e-06
400.3825,2.8806704813403e-06
400.38375,4.703698534039901e-06
400.385,6.5121234862034e-06
400.38625,8.3011950877327e-06
400.3875,1.0065619264202401e-05
400.38875,1.18002826403203e-05
400.39,1.3500978663572299e-05
400.39125,1.5164806499035101e-05
400.3925,1.67901420152149e-05
400.39375,1.83763240295672e-05
400.395,1.9923241804099e-05
400.39625,2.14309151966231e-05
400.3975,2.28990967909955e-05
400.39875,2.43269766328011e-05
400.4,2.57132153816307e-05
400.40125,2.70563717836239e-05
400.4025,2.8355570050968403e-05
400.40375,2.96111942004554e-05
400.405,3.0825458143224005e-05
400.40625,3.20027011837244e-05
400.4075,3.31492961350213e-05
400.40875,3.42729940572699e-05
400.41,3.53812439958418e-05
400.41125,3.6478308811239904e-05
400.4125,3.7562551764735e-05
400.41375,3.8626937890109705e-05
400.415,3.96642809241891e-05
400.41625,4.06727435581295e-05
400.4175,4.16568989293839e-05
400.41875,4.26251147644106e-05
400.42,4.35864325777912e-05
400.42125,4.4548696669037096e-05
400.4225,4.55179735325046e-05
400.42375,4.6498680637861706e-05
400.425,4.7493936259420694e-05
400.42625,4.8505875179851194e-05
400.4275,4.9535850285414e-05
400.42875,5.0584522391315103e-05
400.43,5.1651879589171204e-05
400.43125,5.27372151206609e-05
400.4325,5.38390911865607e-05
400.43375,5.4955299836331997e-05
400.435,5.6082828864445994e-05
400.43625,5.72178445336577e-05
400.4375,5.8355701478464406e-05
400.43875,5.94909920989606e-05
400.44,6.06176446543448e-05
400.44125,6.17290581831516e-05
400.4425,6.28182584903398e-05
400.44375,6.38780445749082e-05
400.445,6.490111969654939e-05
400.44625,6.588019311952189e-05
400.4475,6.68080503201542e-05
400.44875,6.7677611527783e-05
400.45,6.84819867120888e-05
400.45125,6.92145254737027e-05
400.4525,6.98688745400898e-05
400.45375,7.04390435165767e-05
400.455,7.09194699164339e-05
400.45625,7.13050846649004e-05
400.4575,7.15913847451296e-05
400.45875,7.177448314583921e-05
400.46,7.185115837368599e-05
400.46125,7.18188890662642e-05
400.4625,7.16758609755648e-05
400.46375,7.142096734999689e-05
400.465,7.105378369680049e-05
400.46625,7.05745291179128e-05
400.4675,6.998401643528969e-05
400.46875,6.928359781775761e-05
400.47,6.847509971041821e-05
400.47125,6.75607628407502e-05
400.4725,6.6543180294498e-05
400.47375,6.54252444855043e-05
400.475,6.421008751655449e-05
400.47625,6.29010349484269e-05
400.4775,6.15015655982039e-05
400.47875,6.0015261923945797e-05
400.48,5.84457862767812e-05
400.48125,5.6796842890443e-05
400.4825,5.5072163676241e-05
400.48375,5.3275486549455e-05
400.485,5.1410557083071395e-05
400.48625,4.94811259738112e-05
400.4875,4.74909633763845e-05
400.48875,4.54438745058407e-05
400.49,4.3343723462982205e-05
400.49125,4.11944587097309e-05
400.4925,3.90001384263871e-05
400.49375,3.67649501987087e-05
400.495,3.44932311707645e-05
400.49625,3.21894721905145e-05
400.4975,2.98583205510659e-05
400.49875,2.75045651886227e-05
400.5,2.5133112809079e-05
400.50125,2.27489503443045e-05
400.5025,2.0357096748148398e-05
400.50375,1.79625423792169e-05
400.505,1.5570182312525e-05
400.50625,1.3184737268083999e-05
400.5075,1.0810680342575e-05
400.50875,8.4521565638791e-06
400.51,6.1129190889965e-06
400.51125,3.7962667894933e-06
400.5125,1.5050053683607e-06
400.51375,-7.585772191913e-07
400.515,-2.9927092657786e-06
400.51625,-5.1961141116703e-06
400.5175,-7.367969409671e-06
400.51875,-9.5078423260578e-06
400.52,-1.16156194607378e-05
400.52125,-1.36914231351509e-05
400.5225,-1.5735528779231702e-05
400.52375,-1.7748285001844702e-05
400.525,-1.97300491542e-05
400.52625,-2.16811336735819e-05
400.5275,-2.36017710273868e-05
400.52875,-2.5492103701420097e-05
400.53,-2.73521885624183e-05
400.53125,-2.9182020291726398e-05
400.5325,-3.0981573323076196e-05
400.53375,-3.27508500154028e-05
400.535,-3.44899308566472e-05
400.53625,-3.61990361615157e-05
400.5375,-3.78785609171445e-05
400.53875,-3.95291286847011e-05
400.54,-4.11515970058531e-05
400.54125,-4.27470809291611e-05
400.5425,-4.43169311013619e-05
400.54375,-4.58627133355723e-05
400.545,-4.73861577723904e-05
400.54625,-4.88891048749498e-05
400.5475,-5.03734304938566e-05
400.54875,-5.18409681130891e-05
400.55,-5.32934263168414e-05
400.55125,-5.4732306118320204e-05
400.5525,-5.6158825594531304e-05
400.55375,-5.7573854947085606e-05
400.555,-5.89778639880333e-05
400.55625,-6.03708915777895e-05
400.5575,-6.175253080811949e-05
400.55875,-6.3121944096249e-05
400.56,-6.447788840804941e-05
400.56125,-6.581877443332919e-05
400.5625,-6.7142725925154e-05
400.56375,-6.84476611141987e-05
400.565,-6.97313757901085e-05
400.56625,-7.09916210907572e-05
400.5675,-7.22261728464555e-05
400.56875,-7.34328941460459e-05
400.57,-7.460977104786869e-05
400.57125,-7.57549360756306e-05
400.5725,-7.68666669031674e-05
400.57375,-7.7943372790141e-05
400.575,-7.89835653317314e-05
400.57625,-7.998582292932371e-05
400.5775,-8.0948751603304e-05
400.57875,-8.187095555694939e-05
400.58,-8.27510042284586e-05
400.58125,-8.35874326591808e-05
400.5825,-8.43787366129516e-05
400.58375,-8.5123401069597e-05
400.585,-8.58199347644675e-05
400.58625,-8.646692413603431e-05
400.5875,-8.70630951593755e-05
400.58875,-8.76073852985748e-05
400.59,-8.809900662489949e-05
400.59125,-8.853751729180841e-05
400.5925,-8.8922876938721e-05
400.59375,-8.925549213363621e-05
400.595,-8.95362423646175e-05
400.59625,-8.97664946592676e-05
400.5975,-8.99480991212814e-05
400.59875,-9.00833614751413e-05
400.6,-9.01750088430718e-05
400.60125,-9.02261427832875e-05
400.6025,-9.02401797945256e-05
400.60375,-9.022079388486449e-05
400.605,-9.01718517947396e-05
400.60625,-9.00973608360664e-05
400.6075,-9.000140657336861e-05
400.60875,-8.98881085587867e-05
400.61,-8.976157036385941e-05
400.61125,-8.9625836015012e-05
400.6125,-8.9484845389719e-05
400.61375,-8.934239603930259e-05
400.615,-8.920208867743541e-05
400.61625,-8.90672871163844e-05
400.6175,-8.89410671810949e-05
400.61875,-8.88261691801996e-05
400.62,-8.87249562680489e-05
400.62125,-8.86393772058093e-05
400.6225,-8.85709431507424e-05
400.62375,-8.85207090366122e-05
400.625,-8.84892829412849e-05
400.62625,-8.84768357184534e-05
400.6275,-8.84831363754685e-05
400.62875,-8.85075918122173e-05
400.63,-8.85492968099765e-05
400.63125,-8.86070947182546e-05
400.6325,-8.867962936451501e-05
400.63375,-8.87654099548471e-05
400.635,-8.88628481045244e-05
400.63625,-8.8970304182513e-05
400.6375,-8.90861131809351e-05
400.63875,-8.92085979555339e-05
400.64,-8.933607053117519e-05
400.64125,-8.94668212794064e-05
400.6425,-8.95990906611059e-05
400.64375,-8.973104233823559e-05
400.645,-8.98607252997045e-05
400.64625,-8.99860268983188e-05
400.6475,-9.01046414548596e-05
400.64875,-9.02140321112183e-05
400.65,-9.03114103596309e-05
400.65125,-9.03937112779234e-05
400.6525,-9.04576004078546e-05
400.65375,-9.04994750914436e-05
400.655,-9.05154911273417e-05
400.65625,-9.050158522018159e-05
400.6575,-9.04535200639627e-05
400.65875,-9.03669310564176e-05
400.66,-9.023736705836009e-05
400.66125,-9.00603522360416e-05
400.6625,-8.98314346055052e-05
400.66375,-8.95462406029206e-05
400.665,-8.920052579891039e-05
400.66625,-8.8790229750883e-05
400.6675,-8.831152454234729e-05
400.66875,-8.776085908518919e-05
400.67,-8.71350113779746e-05
400.67125,-8.64311242891718e-05
400.6725,-8.564675021038039e-05
400.67375,-8.47798908225179e-05
400.675,-8.382902278093759e-05
400.67625,-8.27931384495559e-05
400.6775,-8.16717689829086e-05
400.67875,-8.04650119131937e-05
400.68,-7.917354535927939e-05
400.68125,-7.77986511787048e-05
400.6825,-7.63422243156646e-05
400.68375,-7.480677544499569e-05
400.685,-7.3195432198157e-05
400.68625,-7.15119320862398e-05
400.6875,-6.97606042559513e-05
400.68875,-6.79463498906572e-05
400.69,-6.60746007643863e-05
400.69125,-6.41512902928932e-05
400.6925,-6.218279805369719e-05
400.69375,-6.0175895141129696e-05
400.695,-5.8137680393382805e-05
400.69625,-5.60755216405478e-05
400.6975,-5.39969754066172e-05
400.69875,-5.1909720374458504e-05
400.7,-4.9821486064733496e-05
400.70125,-4.77399801587642e-05
400.7025,-4.56728186483161e-05
400.70375,-4.3627468240322296e-05
400.705,-4.16111751524884e-05
400.70625,-3.9630923033883605e-05
400.7075,-3.76933723104314e-05
400.70875,-3.5804820695370995e-05
400.71,-3.39711592727227e-05
400.71125,-3.21978365267514e-05
400.7125,-3.04898274165042e-05
400.71375,-2.88516046614008e-05
400.715,-2.72871189629514e-05
400.71625,-2.5799783600578798e-05
400.7175,-2.43924650615525e-05
400.71875,-2.30674863080659e-05
400.72,-2.18266306073825e-05
400.72125,-2.0671166390088e-05
400.7225,-1.9601868528363298e-05
400.72375,-1.86190561242971e-05
400.725,-1.77226346981517e-05
400.72625,-1.69121438725907e-05
400.7275,-1.61868109768302e-05
400.72875,-1.55456046766777e-05
400.73,-1.49872848884568e-05
400.73125,-1.45104606668499e-05
400.7325,-1.41136332175805e-05
400.73375,-1.37952382380513e-05
400.735,-1.35536766048389e-05
400.73625,-1.33873446202017e-05
400.7375,-1.32946493124985e-05
400.73875,-1.32740187666452e-05
400.74,-1.3323906159574e-05
400.74125,-1.3442788225757101e-05
400.7425,-1.36291599658001e-05
400.74375,-1.3881527361129e-05
400.745,-1.41983937457629e-05
400.74625,-1.45782629982331e-05
400.7475,-1.50196136945333e-05
400.74875,-1.5520907730241898e-05
400.75,-1.6080572053659303e-05
400.75125,-1.6696998309031898e-05
400.7525,-1.73685348518212e-05
400.75375,-1.80934923390005e-05
400.755,-1.88701230523099e-05
400.75625,-1.96966287715385e-05
400.7575,-2.05711546737483e-05
400.75875,-2.1491774306424803e-05
400.76,-2.2456493401609398e-05
400.76125,-2.34632356079295e-05
400.7625,-2.45098402205804e-05
400.76375,-2.55940625102866e-05
400.765,-2.67135772702092e-05
400.76625,-2.78659800338374e-05
400.7675,-2.9048810977906503e-05
400.76875,-3.02595833853717e-05
400.77,-3.1495770245295695e-05
400.77125,-3.27548797469569e-05
400.7725,-3.40344465798596e-05
400.77375,-3.5332063823857e-05
400.775,-3.6645400860294495e-05
400.77625,-3.79722108431869e-05
400.7775,-3.93103238333929e-05
400.77875,-4.06576465688663e-05
400.78,-4.20121421738735e-05
400.78125,-4.3371809337259194e-05
400.7825,-4.47346630247644e-05
400.78375,-4.60987120163574e-05
400.785,-4.7461943330646905e-05
400.78625,-4.88223105643227e-05
400.7875,-5.01777275646773e-05
400.78875,-5.15260745991738e-05
400.79,-5.2865203948044504e-05
400.79125,-5.4192960398969694e-05
400.7925,-5.5507209010746606e-05
400.79375,-5.68058571529921e-05
400.795,-5.80868910898262e-05
400.79625,-5.9348403297515495e-05
400.7975,-6.0588617984063604e-05
400.79875,-6.18059019056826e-05
400.8,-6.29987616331233e-05
400.80125,-6.41658347559016e-05
400.8025,-6.530585396131129e-05
400.80375,-6.641761714735999e-05
400.805,-6.74999587566062e-05
400.80625,-6.85517231199584e-05
400.8075,-6.95717589964756e-05
400.80875,-7.05589356482491e-05
400.81,-7.15121660293141e-05
400.81125,-7.24304515716729e-05
400.8125,-7.33129410943804e-05
400.81375,-7.415898759468221e-05
400.815,-7.49681976211717e-05
400.81625,-7.57404742208899e-05
400.8175,-7.647603975939301e-05
400.81875,-7.717540829860111e-05
400.82,-7.78393670475672e-05
400.82125,-7.84689258761329e-05
400.8225,-7.90652510854363e-05
400.82375,-7.96296159974087e-05
400.825,-8.01633499602631e-05
400.82625,-8.066779799499439e-05
400.8275,-8.11442920148961e-05
400.82875,-8.15941317631482e-05
400.83,-8.20185798604384e-05
400.83125,-8.24188742686774e-05
400.8325,-8.279626743080981e-05
400.83375,-8.31520827267939e-05
400.835,-8.34878087926959e-05
400.83625,-8.38051787368682e-05
400.8375,-8.41062362190625e-05
400.83875,-8.439333250424059e-05
400.84,-8.466898969779751e-05
400.84125,-8.49357136602717e-05
400.8425,-8.51957743356932e-05
400.84375,-8.545100150081429e-05
400.845,-8.57027303697864e-05
400.84625,-8.59517908732015e-05
400.8475,-8.61986107427244e-05
400.84875,-8.64433073899923e-05
400.85,-8.668583312792361e-05
400.85125,-8.69261210712891e-05
400.8525,-8.71642718506892e-05
400.85375,-8.74007755259419e-05
400.855,-8.76367202227431e-05
400.85625,-8.787389243514799e-05
400.8575,-8.81146898913785e-05
400.85875,-8.8361853755734e-05
400.86,-8.86180746196459e-05
400.86125,-8.88855295390467e-05
400.8625,-8.91654377704409e-05
400.86375,-8.94577562202966e-05
400.865,-8.97611035443685e-05
400.86625,-9.007293115828541e-05
400.8675,-9.03899130034731e-05
400.86875,-9.07085417144611e-05
400.87,-9.10258899934603e-05
400.87125,-9.13403760695958e-05
400.8725,-9.16521590590882e-05
400.87375,-9.19627553150614e-05
400.875,-9.227378746360431e-05
400.87625,-9.258545029555229e-05
400.8775,-9.2895653738143e-05
400.87875,-9.32003091579173e-05
400.88,-9.34943182337482e-05
400.88125,-9.37725259754857e-05
400.8825,-9.40302310908855e-05
400.88375,-9.42632658678983e-05
400.885,-9.44678453575426e-05
400.88625,-9.46403814260467e-05
400.8875,-9.477737166290621e-05
400.88875,-9.48753768371522e-05
400.89,-9.49310809749955e-05
400.89125,-9.494142974591141e-05
400.8925,-9.490384710025e-05
400.89375,-9.48165096283352e-05
400.895,-9.46786485309427e-05
400.89625,-9.449083055092281e-05
400.8975,-9.42549949789256e-05
400.89875,-9.39739709656684e-05
400.9,-9.365049971420849e-05
400.90125,-9.328627752004469e-05
400.9025,-9.288157143191e-05
400.90375,-9.243546804357431e-05
400.905,-9.19464189869997e-05
400.90625,-9.14127428664048e-05
400.9075,-9.083292536913069e-05
400.90875,-9.02057264078841e-05
400.91,-8.95301847244268e-05
400.91125,-8.88055599569527e-05
400.9125,-8.8031307966285e-05
400.91375,-8.72070487042e-05
400.915,-8.63325838248578e-05
400.91625,-8.54079218883689e-05
400.9175,-8.44333329165196e-05
400.91875,-8.34093974415531e-05
400.92,-8.23370625340481e-05
400.92125,-8.1217675590695e-05
400.9225,-8.005299530699559e-05
400.92375,-7.88451583397304e-05
400.925,-7.759661325617049e-05
400.92625,-7.630998885292591e-05
400.9275,-7.49879881216503e-05
400.92875,-7.36332515275557e-05
400.93,-7.22482722539647e-05
400.93125,-7.08353494259831e-05
400.9325,-6.939658696335891e-05
400.93375,-6.793393923557911e-05
400.935,-6.64492823401502e-05
400.93625,-6.494451851908491e-05
400.9375,-6.34216764504495e-05
400.93875,-6.18829849358338e-05
400.94,-6.03308904145591e-05
400.94125,-5.87679975994205e-05
400.9425,-5.71969494720357e-05
400.94375,-5.5620317703891e-05
400.945,-5.40404796602885e-05
400.94625,-5.24595595243823e-05
400.9475,-5.08793951023547e-05
400.94875,-4.93015378248132e-05
400.95,-4.7727256237317604e-05
400.95125,-4.61575575510755e-05
400.9525,-4.45931960096857e-05
400.95375,-4.30347023921502e-05
400.955,-4.1482423700842397e-05
400.95625,-3.99365780327992e-05
400.9575,-3.83973328111599e-05
400.95875,-3.6864903462812204e-05
400.96,-3.53396508501795e-05
400.96125,-3.3822151375998104e-05
400.9625,-3.23132046289001e-05
400.96375,-3.08137641736397e-05
400.965,-2.93248085969713e-05
400.96625,-2.78471827462654e-05
400.9675,-2.63814705990224e-05
400.96875,-2.49278926416112e-05
400.97,-2.34862916251844e-05
400.97125,-2.20561641099074e-05
400.9725,-2.06367378874497e-05
400.97375,-1.9227081471666e-05
400.975,-1.7826226049391098e-05
400.97625,-1.64332780242405e-05
400.9775,-1.5047527828353001e-05
400.97875,-1.36685215330153e-05
400.98,-1.22961074960728e-05
400.98125,-1.09304439261644e-05
400.9825,-9.5719838510132e-06
400.98375,-8.2214265527423e-06
400.985,-6.8796826699799e-06
400.98625,-5.5478204883766e-06
400.9875,-4.2270297000901e-06
400.98875,-2.9185963282892e-06
400.99,-1.62387635915e-06
400.99125,-3.442972565347e-07
400.9925,9.186493399235e-07
400.99375,2.1634002634246e-06
400.995,3.3883083888119e-06
400.99625,4.591624890192401e-06
400.9975,5.7714688654729e-06
400.99875,6.9257976013533e-06
401.0,8.0523772574071e-06
401.00125,9.1487733808184e-06
401.0025,1.02123680469614e-05
401.00375,1.12404160724452e-05
401.005,1.2230131469207e-05
401.00625,1.31787839167744e-05
401.0075,1.4083789448867401e-05
401.00875,1.49427605345954e-05
401.01,1.57535217115435e-05
401.01125,1.65140913427775e-05
401.0125,1.72226396817743e-05
401.01375,1.78774581404649e-05
401.015,1.84769250072927e-05
401.01625,1.90194865064371e-05
401.0175,1.95036420070968e-05
401.01875,1.9927929344837903e-05
401.02,2.02909087629259e-05
401.02125,2.0591151960657697e-05
401.0225,2.0827237736677003e-05
401.02375,2.09977736513293e-05
401.025,2.11014356270578e-05
401.02625,2.11370134967912e-05
401.0275,2.11034742613504e-05
401.02875,2.1000002117751702e-05
401.03,2.0826041477451197e-05
401.03125,2.05813225694824e-05
401.0325,2.02658895975343e-05
401.03375,1.98801009969245e-05
401.035,1.94246341295066e-05
401.03625,1.89004704545248e-05
401.0375,1.83088640703639e-05
401.03875,1.76513042422579e-05
401.04,1.69294509398589e-05
401.04125,1.6145066847788002e-05
401.0425,1.52999121039697e-05
401.04375,1.4395662673013299e-05
401.045,1.3433845744634599e-05
401.04625,1.24158157122678e-05
401.0475,1.1342814715083899e-05
401.04875,1.02160945984617e-05
401.05,9.037059315220199e-06
401.05125,7.807405584534699e-06
401.0525,6.5291820228447005e-06
401.05375,5.2048009972225e-06
401.055,3.8369602689088e-06
401.05625,2.4285705515507e-06
401.0575,9.826680008065e-07
401.05875,-4.976324763099e-07
401.06,-2.0091779295658e-06
401.06125,-3.5487837331238997e-06
401.0625,-5.1132587887106e-06
401.06375,-6.6994194727556e-06
401.065,-8.3041145306009e-06
401.06625,-9.924263929756e-06
401.0675,-1.15568707829277e-05
401.06875,-1.3199042164823201e-05
401.07,-1.4847974381056099e-05
401.07125,-1.65009320224351e-05
401.0725,-1.8155205006938598e-05
401.07375,-1.9808059697447602e-05
401.075,-2.1456701774475e-05
401.07625,-2.30982469158713e-05
401.0775,-2.47297125045627e-05
401.07875,-2.63480343634027e-05
401.08,-2.79500969450923e-05
401.08125,-2.95327843442099e-05
401.0825,-3.10930391093056e-05
401.08375,-3.26279304991211e-05
401.085,-3.41347157617973e-05
401.08625,-3.56109132522024e-05
401.0875,-3.7054340922183e-05
401.08875,-3.84631437738037e-05
401.09,-3.98357960034977e-05
401.09125,-4.1171065950044406e-05
401.0925,-4.2467948063422695e-05
401.09375,-4.3725605286579e-05
401.095,-4.49432920361429e-05
401.09625,-4.6120300493136097e-05
401.0975,-4.7255928692785e-05
401.09875,-4.83494738664374e-05
401.1,-4.9400251948592104e-05
401.10125,-5.0407627935025e-05
401.1025,-5.13710559149896e-05
401.10375,-5.22901183404176e-05
401.105,-5.31645639501663e-05
401.10625,-5.39943269532044e-05
401.1075,-5.47795611248538e-05
401.10875,-5.55206399349511e-05
401.11,-5.62181496559886e-05
401.11125,-5.68728734572135e-05
401.1125,-5.7485739634622194e-05
401.11375,-5.80577715339192e-05
401.115,-5.85900277974455e-05
401.11625,-5.9083543280090406e-05
401.1175,-5.9539296390316106e-05
401.11875,-5.9958192327256596e-05
401.12,-6.0341054739902e-05
401.12125,-6.06886608764342e-05
401.1225,-6.10017593535748e-05
401.12375,-6.1281114588001e-05
401.125,-6.152754291574411e-05
401.12625,-6.1741962118626e-05
401.1275,-6.19254223216038e-05
401.12875,-6.20791491871393e-05
401.13,-6.22045667214913e-05
401.13125,-6.230331422594099e-05
401.1325,-6.23772510449414e-05
401.13375,-6.24284427962215e-05
401.135,-6.245916225484199e-05
401.13625,-6.247186143418889e-05
401.1375,-6.246915671394689e-05
401.13875,-6.24538073900306e-05
401.14,-6.24286970004708e-05
401.14125,-6.239681180427691e-05
401.1425,-6.23612257352116e-05
401.14375,-6.23250742505338e-05
401.145,-6.229153400762599e-05
401.14625,-6.22638019335925e-05
401.1475,-6.22450565807275e-05
401.14875,-6.22384449059601e-05
401.15,-6.224704663519809e-05
401.15125,-6.22738565096248e-05
401.1525,-6.2321765485952e-05
401.15375,-6.23935494906215e-05
401.155,-6.249185642293181e-05
401.15625,-6.261920230814329e-05
401.1575,-6.27779636905627e-05
401.15875,-6.297036335159591e-05
401.16,-6.31984546478488e-05
401.16125,-6.34641009483227e-05
401.1625,-6.37689211786802e-05
401.16375,-6.41142476307331e-05
401.165,-6.45010625051062e-05
401.16625,-6.492993461016709e-05
401.1675,-6.5400955982179e-05
401.16875,-6.591369559272619e-05
401.17,-6.64671797623441e-05
401.17125,-6.70598921843097e-05
401.1725,-6.76898273535915e-05
401.17375,-6.835456166783421e-05
401.175,-6.9051367134382e-05
401.17625,-6.97773519633063e-05
401.1775,-7.05296027313787e-05
401.17875,-7.13053248810064e-05
401.18,-7.21019665731226e-05
401.18125,-7.29173010700129e-05
401.1825,-7.37494689990558e-05
401.18375,-7.45969702514021e-05
401.185,-7.545860158345469e-05
401.18625,-7.63333644841833e-05
401.1875,-7.72203403301823e-05
401.18875,-7.81185518533796e-05
401.19,-7.90268442734661e-05
401.19125,-7.99437763289163e-05
401.1925,-8.086755457676251e-05
401.19375,-8.179600008615259e-05
401.195,-8.27265661968991e-05
401.19625,-8.36563794011201e-05
401.1975,-8.45823082492583e-05
401.19875,-8.550105741259411e-05
401.2,-8.64092423693619e-05
401.20125,-8.73034908796254e-05
401.2025,-8.81804852006928e-05
401.20375,-8.90370324741215e-05
401.205,-8.987008502896429e-05
401.20625,-9.06767672770668e-05
401.2075,-9.14543919191038e-05
401.20875,-9.220047714014169e-05
401.21,-9.2912774318498e-05
401.21125,-9.35893172158775e-05
401.2125,-9.42284912207978e-05
401.21375,-9.482911462340831e-05
401.215,-9.53905399779838e-05
401.21625,-9.591273867529541e-05
401.2175,-9.6396364832172e-05
401.21875,-9.68427807524633e-05
401.22,-9.725401766253769e-05
401.22125,-9.76326900163829e-05
401.2225,-9.798186537525229e-05
401.22375,-9.830491857567109e-05
401.225,-9.86053856796462e-05
401.22625,-9.88868472137704e-05
401.2275,-9.915283959806699e-05
401.22875,-9.940679717532769e-05
401.23,-9.96520285818905e-05
401.23125,-9.98916999597747e-05
401.2325,-0.0001001288454862859
401.23375,-0.00010036636680816539
401.235,-0.000100607049464478
401.23625,-0.0001008535701384435
401.2375,-0.0001011085061683451
401.23875,-0.0001013743476757266
401.24,-0.00010165350372394511
401.24125,-0.0001019483185171357
401.2425,-0.0001022610804796078
401.24375,-0.0001025940362556262
401.245,-0.00010294939915949519
401.24625,-0.0001033293512958906
401.2475,-0.000103736037770339
401.24875,-0.0001041715460697793
401.25,-0.0001046378733831759
401.25125,-0.000105136881562162
401.2525,-0.00010567023779170749
401.25375,-0.00010623935007085129
401.255,-0.0001068452986835267
401.25625,-0.00010748877196949
401.2575,-0.0001081700081453813
401.25875,-0.00010888875047587729
401.26,-0.0001096442165749291
401.26125,-0.00011043508392698859
401.2625,-0.0001112594894881834
401.26375,-0.0001121150449373139
401.265,-0.00011299886623668289
401.26625,-0.0001139076107526277
401.2675,-0.0001148375288958121
401.26875,-0.00011578452129123579
401.27,-0.0001167442157480865
401.27125,-0.000117712038189438
401.2725,-0.0001186833028719254
401.27375,-0.0001196533024254884
401.275,-0.0001206173995432385
401.27625,-0.00012157111147151159
401.2775,-0.0001225101874501256
401.27875,-0.0001234306710828399
401.28,-0.0001243289439479337
401.28125,-0.0001252017450988712
401.2825,-0.000126046178514953
401.28375,-0.0001268596917418824
401.285,-0.0001276400454421479
401.28625,-0.0001283852676352162
401.2875,-0.0001290936023974626
401.28875,-0.0001297634542318743
401.29,-0.0001303933435675398
401.29125,-0.0001309818601389545
401.2925,-0.0001315276462552224
401.29375,-0.0001320293859591972
401.295,-0.0001324858136966065
401.29625,-0.00013289573890521502
401.2975,-0.0001332580812940476
401.29875,-0.0001335719073126751
401.3,-0.000133836464180566
401.30125,-0.00013405120985650622
401.3025,-0.0001342158288480578
401.30375,-0.0001343302304010576
401.305,-0.0001343945440291448
401.30625,-0.0001344090891233233
401.3075,-0.0001343743530215725
401.30875,-0.0001342909505385108
401.31,-0.00013415959379513618
401.31125,-0.0001339810636286802
401.3125,-0.0001337561829425495
401.31375,-0.00013348580066639638
401.315,-0.0001331707915863323
401.31625,-0.0001328120423252044
401.3175,-0.0001324104658929962
401.31875,-0.00013196700336726519
401.32,-0.0001314826313136039
401.32125,-0.0001309583707360962
401.3225,-0.0001303952924377049
401.32375,-0.0001297945259706062
401.325,-0.000129157260356396
401.32625,-0.0001284847534662115
401.3275,-0.0001277783408807462
401.32875,-0.000127039440140136
401.33,-0.000126269564513805
401.33125,-0.0001254703330202403
401.3325,-0.0001246434804867392
401.33375,-0.0001237908634291534
401.335,-0.0001229144655816734
401.33625,-0.0001220163879866347
401.3375,-0.00012109883860439521
401.33875,-0.0001201641119732838
401.34,-0.0001192145622196185
401.34125,-0.0001182525672878107
401.3425,-0.0001172804963105337
401.34375,-0.00011630067414898361
401.345,-0.0001153153494131828
401.34625,-0.000114326668932345
401.3475,-0.0001133366520852603
401.34875,-0.0001123471844407009
401.35,-0.00011136000454778759
401.35125,-0.0001103767099163315
401.3525,-0.0001093987570870863
401.35375,-0.00010842747523190721
401.355,-0.00010746406733376191
401.35625,-0.0001065096175266171
401.3575,-0.00010556509308515391
401.35875,-0.0001046313367943354
401.36,-0.0001037090640088512
401.36125,-0.0001027988507324624
401.3625,-0.0001019011347773049
401.36375,-0.0001010162107032071
401.365,-0.0001001442428670851
401.36625,-9.92852750094582e-05
401.3675,-9.84392486371431e-05
401.36875,-9.76060207381541e-05
401.37,-9.67853753668048e-05
401.37125,-9.59770342620262e-05
401.3725,-9.51806561928536e-05
401.37375,-9.4395839347063e-05
401.375,-9.36221169918784e-05
401.37625,-9.28589712067564e-05
401.3775,-9.21058361771255e-05
401.37875,-9.13621362181239e-05
401.38,-9.062731093925989e-05
401.38125,-8.99008579830071e-05
401.3825,-8.91823705563474e-05
401.38375,-8.84715531742214e-05
401.385,-8.776824576698091e-05
401.38625,-8.70724083437499e-05
401.3875,-8.6384101660745e-05
401.38875,-8.570344781050129e-05
401.39,-8.5030600024995e-05
401.39125,-8.43656931406148e-05
401.3925,-8.37088292939945e-05
401.39375,-8.306005137767751e-05
401.395,-8.24193478936709e-05
401.39625,-8.17866637368951e-05
401.3975,-8.11619151605868e-05
401.39875,-8.05450129216738e-05
401.4,-7.99358675110903e-05
401.40125,-7.933440302207181e-05
401.4025,-7.87405417753053e-05
401.40375,-7.81541829899654e-05
401.405,-7.757515571554442e-05
401.40625,-7.700317387659033e-05
401.4075,-7.64377528923375e-05
401.40875,-7.58781457594707e-05
401.41,-7.532324901809099e-05
401.41125,-7.477152748516265e-05
401.4125,-7.422094257350782e-05
401.41375,-7.366890670852301e-05
401.415,-7.311225108155545e-05
401.41625,-7.25472512099837e-05
401.4175,-7.196967166678778e-05
401.41875,-7.137486525652443e-05
401.42,-7.07579065114884e-05
401.42125,-7.011375381192233e-05
401.4225,-6.943742921712727e-05
401.42375,-6.872420894239598e-05
401.425,-6.796980608870068e-05
401.42625,-6.71705294191197e-05
401.4275,-6.632343028997624e-05
401.42875,-6.54264092276839e-05
401.43,-6.447829975225934e-05
401.43125,-6.34789284534812e-05
401.4325,-6.242914505961487e-05
401.43375,-6.133084888767685e-05
401.435,-6.018698765813888e-05
401.43625,-5.900155059108365e-05
401.4375,-5.77795427897493e-05
401.43875,-5.652693930648656e-05
401.44,-5.525061986914813e-05
401.44125,-5.3958273007920626e-05
401.4425,-5.265828181963469e-05
401.44375,-5.1359582494553765e-05
401.445,-5.007150879762846e-05
401.44625,-4.880362341323862e-05
401.4475,-4.756554479442278e-05
401.44875,-4.6366771441713396e-05
401.45,-4.521650366971511e-05
401.45125,-4.4123470408729796e-05
401.4525,-4.30957465337359e-05
401.45375,-4.21405772081896e-05
401.455,-4.1264183768969595e-05
401.45625,-4.04715973599587e-05
401.4575,-3.97664847313703e-05
401.45875,-3.91510040729738e-05
401.46,-3.8625688050083695e-05
401.46125,-3.8189382787025e-05
401.4625,-3.78392205746348e-05
401.46375,-3.75706597843479e-05
401.465,-3.73775728622935e-05
401.46625,-3.7252377394006496e-05
401.4675,-3.71862158664108e-05
401.46875,-3.71691658758521e-05
401.47,-3.7190464890132095e-05
401.47125,-3.7238767887612097e-05
401.4725,-3.73024086205397e-05
401.47375,-3.7369676917803306e-05
401.475,-3.74290958603227e-05
401.47625,-3.7469711415377295e-05
401.4775,-3.74813676849476e-05
401.47875,-3.74549975023416e-05
401.48,-3.73828583700194e-05
401.48125,-3.7258783821764304e-05
401.4825,-3.7078370374007905e-05
401.48375,-3.6839131368275305e-05
401.485,-3.65406025915213e-05
401.48625,-3.61843760562249e-05
401.4875,-3.5774086852076305e-05
401.48875,-3.5315332063121e-05
401.49,-3.48155422413317e-05
401.49125,-3.4283802601570196e-05
401.4925,-3.3730638886002496e-05
401.49375,-3.31677730650443e-05
401.495,-3.26078704239752e-05
401.49625,-3.206427664132593e-05
401.4975,-3.1550756710162075e-05
401.49875,-3.108124373841111e-05
401.5,-3.0669596425314946e-05
401.50125,-3.032936883613134e-05
401.5025,-3.007359143417405e-05
401.50375,-2.991455934631852e-05
401.505,-2.986364266304367e-05
401.50625,-2.9931114796078037e-05
401.5075,-3.012599906772837e-05
401.50875,-3.0455956386881557e-05
401.51,-3.092720278366585e-05
401.51125,-3.154447306374507e-05
401.5125,-3.231100871912346e-05
401.51375,-3.322859596337042e-05
401.515,-3.4297604717087535e-05
401.51625,-3.551705686143603e-05
401.5175,-3.6884692132603016e-05
401.51875,-3.8397053508004165e-05
401.52,-4.0049578323120454e-05
401.52125,-4.183671381780818e-05
401.5225,-4.375205163200249e-05
401.52375,-4.578848010356638e-05
401.525,-4.79383511772149e-05
401.52625,-5.019364872433136e-05
401.5275,-5.2546163336626174e-05
401.52875,-5.498764460560142e-05
401.53,-5.750993132098129e-05
401.53125,-6.0105033394209315e-05
401.5325,-6.276514697335548e-05
401.53375,-6.548260848581201e-05
401.535,-6.824978056026112e-05
401.53625,-7.105889614447712e-05
401.5375,-7.390187964240285e-05
401.53875,-7.67701737039365e-05
401.54,-7.965458785463054e-05
401.54125,-8.254518284125013e-05
401.5425,-8.543120576706834e-05
401.54375,-8.830111694826536e-05
401.545,-9.114262610656025e-05
401.54625,-9.394288866688451e-05
401.5475,-9.668878284424161e-05
401.54875,-9.936733209236068e-05
401.55,-0.00010196625940099036
401.55125,-0.00010447458158142602
401.5525,-0.00010688306228347247
401.55375,-0.00010918433238987145
401.555,-0.00011137260157963241
401.55625,-0.00011344308683269676
401.5575,-0.000115391439673417
401.55875,-0.00011721340045457382
401.56,-0.00011890474013307545
401.56125,-0.00012046136564749396
401.5625,-0.00012187942877694104
401.56375,-0.00012315535824078194
401.565,-0.00012428583852898355
401.56625,-0.0001252678282832865
401.5675,-0.00012609872500963062
401.56875,-0.0001267767569422639
401.57,-0.0001273014952192122
401.57125,-0.00012767411000721857
401.5725,-0.00012789703090386272
401.57375,-0.00012797312928620818
401.575,-0.00012790492593777638
401.57625,-0.00012769420228613205
401.5775,-0.00012734209998249013
401.57875,-0.00012684961733373565
401.58,-0.0001262182826262688
401.58125,-0.0001254508075707292
401.5825,-0.00012455166025698185
401.58375,-0.00012352762391934052
401.585,-0.00012238833051188606
401.58625,-0.00012114656461285259
401.5875,-0.00011981791648576253
401.58875,-0.00011841947523483803
401.59,-0.00011696782436456616
401.59125,-0.00011547716672656912
401.5925,-0.00011395841153851385
401.59375,-0.00011241948467832228
401.595,-0.00011086639575350477
401.59625,-0.0001093043158328861
401.5975,-0.00010773823527801657
401.59875,-0.0001061731948231484
401.6,-0.00010461426730385079
401.60125,-0.00010306645261496507
401.6025,-0.0001015345745582361
401.60375,-0.0001000231893005889
401.605,-9.853653614966979e-05
401.60625,-9.707850253907757e-05
401.6075,-9.56526050962733e-05
401.60875,-9.42619899600546e-05
401.61,-9.290944001253189e-05
401.61125,-9.159739255648009e-05
401.6125,-9.032799619013069e-05
401.61375,-8.910317233001292e-05
401.615,-8.792472219805724e-05
401.61625,-8.679438707042779e-05
401.6175,-8.57137923405908e-05
401.61875,-8.46842337862226e-05
401.62,-8.370634338595289e-05
401.62125,-8.27798055166634e-05
401.6225,-8.190325447622261e-05
401.62375,-8.10743983691814e-05
401.625,-8.02902555325232e-05
401.62625,-7.95474780398746e-05
401.6275,-7.88425653300258e-05
401.62875,-7.817204319935209e-05
401.63,-7.753254315301539e-05
401.63125,-7.69208521800427e-05
401.6325,-7.63339016852012e-05
401.63375,-7.57687521518105e-05
401.635,-7.522255419342331e-05
401.63625,-7.46925074674093e-05
401.6375,-7.417581931843669e-05
401.63875,-7.36696520707725e-05
401.64,-7.31710828954606e-05
401.64125,-7.267705802334239e-05
401.6425,-7.21843542089649e-05
401.64375,-7.16895586904627e-05
401.645,-7.11890624254719e-05
401.64625,-7.06790837652137e-05
401.6475,-7.015571070273051e-05
401.64875,-6.96149829454669e-05
401.65,-6.905296366699409e-05
401.65125,-6.846583995401371e-05
401.6525,-6.785000455044079e-05
401.65375,-6.72021347795637e-05
401.655,-6.65192619161633e-05
401.65625,-6.57988275385435e-05
401.6575,-6.50387243493709e-05
401.65875,-6.42373386143689e-05
401.66,-6.33935711977042e-05
401.66125,-6.25068576031869e-05
401.6625,-6.157717962822729e-05
401.66375,-6.0605062665547705e-05
401.665,-5.9591571719752e-05
401.66625,-5.85382912017015e-05
401.6675,-5.74473025307896e-05
401.66875,-5.6321141032055695e-05
401.67,-5.51627528582158e-05
401.67125,-5.39754340975521e-05
401.6725,-5.27627621786625e-05
401.67375,-5.15285197440557e-05
401.675,-5.0276611732628695e-05
401.67625,-4.90109853459952e-05
401.6775,-4.77355380017111e-05
401.67875,-4.64540622005615e-05
401.68,-4.5170163150841405e-05
401.68125,-4.388722764689e-05
401.6825,-4.26083948378887e-05
401.68375,-4.13365463880539e-05
401.685,-4.00743144322968e-05
401.68625,-3.8824123605429196e-05
401.6875,-3.75882111958273e-05
401.68875,-3.63686861956167e-05
401.69,-3.51675635122092e-05
401.69125,-3.39868088801465e-05
401.6925,-3.28283590050803e-05
401.69375,-3.16941317897713e-05
401.695,-3.05860225140226e-05
401.69625,-2.95058754294162e-05
401.6975,-2.84554482018415e-05
401.69875,-2.7436359524780003e-05
401.7,-2.6450039340379003e-05
401.70125,-2.54976684513419e-05
401.7025,-2.4580140177716702e-05
401.70375,-2.36980037975583e-05
401.705,-2.28514565996218e-05
401.70625,-2.20403199289642e-05
401.7075,-2.12640431885223e-05
401.70875,-2.05217187656015e-05
401.71,-1.98121063621999e-05
401.71125,-1.91336726231392e-05
401.7125,-1.84846328368944e-05
401.71375,-1.78630065320982e-05
401.715,-1.72666669056709e-05
401.71625,-1.66934181046268e-05
401.7175,-1.6141039987481598e-05
401.71875,-1.5607379221462e-05
401.72,-1.50904078875168e-05
401.72125,-1.45883076292568e-05
401.7225,-1.4099540503994501e-05
401.72375,-1.36229271409522e-05
401.725,-1.31577174197797e-05
401.72625,-1.27036568844709e-05
401.7275,-1.22610457127188e-05
401.72875,-1.18307796707336e-05
401.73,-1.1414385820518701e-05
401.73125,-1.10140353475142e-05
401.7325,-1.06325386335658e-05
401.73375,-1.02733221100662e-05
401.735,-9.940385166482e-06
401.73625,-9.6382405561367e-06
401.7375,-9.371836765336098e-06
401.73875,-9.1464659694466e-06
401.74,-8.9676580072479e-06
401.74125,-8.841074656762999e-06
401.7425,-8.7723954464155e-06
401.74375,-8.7671980755675e-06
401.745,-8.8308532088007e-06
401.74625,-8.9684136454959e-06
401.7475,-9.1845177411026e-06
401.74875,-9.4832973903008e-06
401.75,-9.8682993686072e-06
401.75125,-1.0342419070029699e-05
401.7525,-1.09078357777585e-05
401.75375,-1.15659827297215e-05
401.755,-1.2317510794408199e-05
401.75625,-1.31622813988312e-05
401.7575,-1.40993713425762e-05
401.75875,-1.51270953730127e-05
401.76,-1.62430409886419e-05
401.76125,-1.74441234325313e-05
401.7625,-1.87266397168172e-05
401.76375,-2.00863457612171e-05
401.765,-2.15185283115648e-05
401.76625,-2.30180931103068e-05
401.7675,-2.45796433429671e-05
401.76875,-2.61975725645603e-05
401.77,-2.78661517449469e-05
401.77125,-2.95796194301447e-05
401.7725,-3.13322659945734e-05
401.77375,-3.3118519177284094e-05
401.775,-3.49330173381525e-05
401.77625,-3.6770674440057996e-05
401.7775,-3.86267361971021e-05
401.77875,-4.0496818258818606e-05
401.78,-4.2376926751409096e-05
401.78125,-4.426346298101e-05
401.7825,-4.6153214015967e-05
401.78375,-4.80433142860633e-05
401.785,-4.9931208575759e-05
401.78625,-5.18145946693543e-05
401.7875,-5.36913497120551e-05
401.78875,-5.5559472373988505e-05
401.79,-5.74170042410856e-05
401.79125,-5.9261966199883e-05
401.7925,-6.109229648121381e-05
401.79375,-6.29057988208269e-05
401.795,-6.47000963929203e-05
401.79625,-6.64726090756479e-05
401.7975,-6.822052368656161e-05
401.79875,-6.994079695606319e-05
401.8,-7.16301566108625e-05
401.80125,-7.32851253474684e-05
401.8025,-7.49020467577206e-05
401.80375,-7.64771338414097e-05
401.805,-7.80065174679765e-05
401.80625,-7.94863097703173e-05
401.8075,-8.09126728477109e-05
401.80875,-8.22818869488515e-05
401.81,-8.359042769601869e-05
401.81125,-8.48350359673555e-05
401.8125,-8.60127884642535e-05
401.81375,-8.71211616028285e-05
401.815,-8.8158085685462e-05
401.81625,-8.91219935613939e-05
401.8175,-9.00118515263213e-05
401.81875,-9.082718540101259e-05
401.82,-9.15680802558586e-05
401.82125,-9.22351773383958e-05
401.8225,-9.282964925576039e-05
401.82375,-9.33531542880225e-05
401.825,-9.38077910564918e-05
401.82625,-9.41960350309162e-05
401.8275,-9.452066079361749e-05
401.82875,-9.4784669165573e-05
401.83,-9.49912060384743e-05
401.83125,-9.51434828097657e-05
401.8325,-9.52447013466882e-05
401.83375,-9.529798166034949e-05
401.835,-9.53063028168155e-05
401.83625,-9.5272446774253e-05
401.8375,-9.51989554101004e-05
401.83875,-9.50880973102809e-05
401.84,-9.494184625144911e-05
401.84125,-9.47618708582597e-05
401.8425,-9.454952823264239e-05
401.84375,-9.430587954208639e-05
401.845,-9.40316995568936e-05
401.84625,-9.37275068814181e-05
401.8475,-9.3393586733245e-05
401.84875,-9.30300299343105e-05
401.85,-9.26367682019654e-05
401.85125,-9.22136125819248e-05
401.8525,-9.17602925491421e-05
401.85375,-9.12764936705909e-05
401.855,-9.07618930309427e-05
401.85625,-9.02161916921763e-05
401.8575,-8.96391415691072e-05
401.85875,-8.90305686388791e-05
401.86,-8.83903876654217e-05
401.86125,-8.77186132489057e-05
401.8625,-8.70153653582182e-05
401.86375,-8.62808658084676e-05
401.865,-8.551543232354279e-05
401.86625,-8.47194713067404e-05
401.8675,-8.38934582904463e-05
401.86875,-8.303792906690499e-05
401.87,-8.21534559460433e-05
401.87125,-8.12406389733871e-05
401.8725,-8.030008409802931e-05
401.87375,-7.9332392051656e-05
401.875,-7.833814803964811e-05
401.87625,-7.73179112282096e-05
401.8775,-7.62722091925455e-05
401.87875,-7.52015363680715e-05
401.88,-7.410635280364739e-05
401.88125,-7.29870871218347e-05
401.8825,-7.18441394681481e-05
401.88375,-7.06778910183511e-05
401.885,-6.948871037873699e-05
401.88625,-6.82769657024306e-05
401.8875,-6.704303469569791e-05
401.88875,-6.57873166192535e-05
401.89,-6.45102475605938e-05
401.89125,-6.321230718530022e-05
401.8925,-6.189403570137217e-05
401.89375,-6.055603974951843e-05
401.895,-5.919900376344719e-05
401.89625,-5.782369805612776e-05
401.8975,-5.6430981466014675e-05
401.89875,-5.50218127662334e-05
401.9,-5.359724852572881e-05
401.90125,-5.2158450342360074e-05
401.9025,-5.070668651694538e-05
401.90375,-4.92433331492585e-05
401.905,-4.776987193298259e-05
401.90625,-4.6287889095606836e-05
401.9075,-4.479906988629324e-05
401.90875,-4.330519070270387e-05
401.91,-4.180810550479187e-05
401.91125,-4.030973292657229e-05
401.9125,-3.88120361738648e-05
401.91375,-3.7317003239017604e-05
401.915,-3.5826621529612105e-05
401.91625,-3.434284961912693e-05
401.9175,-3.286759227762014e-05
401.91875,-3.14026706393448e-05
401.92,-2.9949792980363588e-05
401.92125,-2.8510529506139334e-05
401.9225,-2.7086286967094386e-05
401.92375,-2.5678288118154928e-05
401.925,-2.4287555738278025e-05
401.92625,-2.291490099695917e-05
401.9275,-2.1560917627735282e-05
401.92875,-2.022598282067848e-05
401.93,-1.891026270989348e-05
401.93125,-1.761371988201176e-05
401.9325,-1.63361304997088e-05
401.93375,-1.5077095051238439e-05
401.935,-1.3836059929992639e-05
401.93625,-1.261233073911155e-05
401.9375,-1.140508925013684e-05
401.93875,-1.021340883172796e-05
401.94,-9.036263342944901e-06
401.94125,-7.872538171600849e-06
401.9425,-6.72103632639474e-06
401.94375,-5.5804810480042e-06
401.945,-4.44952256376656e-06
401.94625,-3.3267352583047e-06
401.9475,-2.21062387592604e-06
401.94875,-1.09962646956347e-06
401.95,7.87812119621e-09
401.95125,1.1135597315087e-06
401.9525,2.2191244087994997e-06
401.95375,3.32629365422726e-06
401.955,4.43678687010214e-06
401.95625,5.55229857644977e-06
401.9575,6.67447647633811e-06
401.95875,7.80490229821358e-06
401.96,8.94507364103201e-06
401.96125,1.009639130231024e-05
401.9625,1.1260149117172551e-05
401.96375,1.243752904689625e-05
401.965,1.36295979660534e-05
401.96625,1.483730624393881e-05
401.9675,1.6061492397188948e-05
401.96875,1.7302878648384222e-05
401.97,1.856207727264225e-05
401.97125,1.983958539620281e-05
401.9725,2.113578687701634e-05
401.97375,2.245094801033615e-05
401.975,2.378521329733514e-05
401.97625,2.513860029774516e-05
401.9775,2.651099667954589e-05
401.97875,2.790215305168832e-05
401.98,2.931167822487773e-05
401.98125,3.073903255141749e-05
401.9825,3.218352725411673e-05
401.98375,3.364431358725156e-05
401.985,3.512038735861286e-05
401.98625,3.661057481857855e-05
401.9875,3.8113545211287405e-05
401.98875,3.962779658282564e-05
401.99,4.115166645847942e-05
401.99125,4.268333343003498e-05
401.9925,4.4220822173092235e-05
401.99375,4.5762015792426936e-05
401.995,4.730466077334083e-05
401.99625,4.884639401407507e-05
401.9975,5.038474789416105e-05
401.99875,5.1917174847804405e-05
402.0,5.3441072915242995e-05
402.00125,5.495380593106932e-05
402.0025,5.645272969952361e-05
402.00375,5.793521688774212e-05
402.005,5.9398680891954685e-05
402.00625,6.084059869364114e-05
402.0075,6.225852747062364e-05
402.00875,6.365011516912234e-05
402.01,6.50131170617797e-05
402.01125,6.634539122464563e-05
402.0125,6.76449008291586e-05
402.01375,6.890971244414175e-05
402.015,7.013798413879664e-05
402.01625,7.132796570576064e-05
402.0175,7.247798853918807e-05
402.01875,7.358646650089387e-05
402.02,7.465189526653358e-05
402.02125,7.567285937882463e-05
402.0225,7.664804306478519e-05
402.02375,7.757624350394699e-05
402.025,7.845638867153985e-05
402.02625,7.928755766359567e-05
402.0275,8.006900178293644e-05
402.02875,8.080016274004523e-05
402.03,8.148069470177049e-05
402.03125,8.211048130188272e-05
402.0325,8.268964561647305e-05
402.03375,8.321856470222452e-05
402.035,8.369787175257771e-05
402.03625,8.412845730983669e-05
402.0375,8.451146382426768e-05
402.03875,8.484827618223839e-05
402.04,8.514050620344907e-05
402.04125,8.538997272629402e-05
402.0425,8.559868269541444e-05
402.04375,8.57687993514154e-05
402.045,8.590262220080809e-05
402.04625,8.600255480412457e-05
402.0475,8.607108052820616e-05
402.04875,8.61107371376227e-05
402.05,8.612409441917211e-05
402.05125,8.611373364142251e-05
402.0525,8.608223272223799e-05
402.05375,8.60321508112394e-05
402.055,8.596601529716905e-05
402.05625,8.5886315128131e-05
402.0575,8.57954860146786e-05
402.05875,8.569590154674985e-05
402.06,8.558985555248381e-05
402.06125,8.547954570788537e-05
402.0625,8.536705710943981e-05
402.06375,8.52543258516483e-05
402.065,8.51431194485638e-05
402.06625,8.503499965036551e-05
402.0675,8.49312860189862e-05
402.06875,8.48330212868526e-05
402.07,8.47409380277467e-05
402.07125,8.46554185578015e-05
402.0725,8.45764734236455e-05
402.07375,8.45037114536694e-05
402.075,8.44363270654109e-05
402.07625,8.43730936690269e-05
402.0775,8.43123680588123e-05
402.07875,8.42521089257448e-05
402.08,8.41899047010205e-05
402.08125,8.41230195125598e-05
402.0825,8.40484475644674e-05
402.08375,8.396297939145251e-05
402.085,8.386327373221911e-05
402.08625,8.37459383578286e-05
402.0875,8.360760323208e-05
402.08875,8.34449983559172e-05
402.09,8.325501490088669e-05
402.09125,8.30347544866437e-05
402.0925,8.278157403055099e-05
402.09375,8.24930948122741e-05
402.095,8.21672128514381e-05
402.09625,8.18020842172563e-05
402.0975,8.13960994050965e-05
402.09875,8.09478539839376e-05
402.1,8.045610667368241e-05
402.10125,7.99197421202515e-05
402.1025,7.93377439134669e-05
402.10375,7.87091632236494e-05
402.105,7.80331045849788e-05
402.10625,7.73087273925877e-05
402.1075,7.65352492644655e-05
402.10875,7.57119661092066e-05
402.11,7.483828155271019e-05
402.11125,7.391373981192249e-05
402.1125,7.29380627027341e-05
402.11375,7.191118729214601e-05
402.115,7.08333026178108e-05
402.11625,6.97048756389876e-05
402.1175,6.85266743929909e-05
402.11875,6.7299780028092e-05
402.12,6.60255880598269e-05
402.12125,6.47058004586331e-05
402.1225,6.334240406863591e-05
402.12375,6.19376452814877e-05
402.125,6.04939906270378e-05
402.12625,5.9014079317718e-05
402.1275,5.7500682146520004e-05
402.12875,5.59566316254407e-05
402.13,5.43847699664145e-05
402.13125,5.27878811657112e-05
402.1325,5.11686208228797e-05
402.13375,4.9529450459343796e-05
402.135,4.78725631147507e-05
402.13625,4.6199818077240596e-05
402.1375,4.45126769807128e-05
402.13875,4.2812154130253e-05
402.14,4.10987728657129e-05
402.14125,3.93725428005555e-05
402.1425,3.76329631989422e-05
402.14375,3.5879036425028094e-05
402.145,3.41093179634622e-05
402.14625,3.23219892910659e-05
402.1475,3.0514942374612e-05
402.14875,2.86858983617398e-05
402.15,2.6832529878980703e-05
402.15125,2.49525874498938e-05
402.1525,2.3044032133380902e-05
402.15375,2.1105150845144e-05
402.155,1.91346616113667e-05
402.15625,1.71317927535815e-05
402.1575,1.50963385107249e-05
402.15875,1.30286850643318e-05
402.16,1.09298110408216e-05
402.16125,8.8012601127725e-06
402.1625,6.6450934569269e-06
402.16375,4.4638219439228e-06
402.165,2.2603281832210998e-06
402.16625,3.77755862333e-08
402.1675,-2.2004816888032e-06
402.16875,-4.4509945614537e-06
402.17,-6.7103088648891e-06
402.17125,-8.975050390581301e-06
402.1725,-1.1242006581272401e-05
402.17375,-1.35081978503675e-05
402.175,-1.57709379465671e-05
402.17625,-1.80278887300547e-05
402.1775,-2.02771094969641e-05
402.17875,-2.25170696724332e-05
402.18,-2.47466901286546e-05
402.18125,-2.6965333632850398e-05
402.1825,-2.9172801441293502e-05
402.18375,-3.1369313238398e-05
402.185,-3.35554655479042e-05
402.18625,-3.57321871522084e-05
402.1875,-3.7900672294824655e-05
402.18875,-4.006231294496593e-05
402.19,-4.221861659820508e-05
402.19125,-4.437112270016845e-05
402.1925,-4.6521325901195e-05
402.19375,-4.867059400886548e-05
402.195,-5.082010687537066e-05
402.19625,-5.297080061559043e-05
402.1975,-5.5123327565926085e-05
402.19875,-5.727804136379652e-05
402.2,-5.943498039584335e-05
402.20125,-6.159388029890696e-05
402.2025,-6.375418333879881e-05
402.20375,-6.591505963302261e-05
402.205,-6.8075430909547e-05
402.20625,-7.023399220372737e-05
402.2075,-7.23892346935098e-05
402.20875,-7.453945047595363e-05
402.21,-7.668275862121363e-05
402.21125,-7.881710502989571e-05
402.2125,-8.094026122681074e-05
402.21375,-8.304983398909104e-05
402.215,-8.514325989454803e-05
402.21625,-8.721780897520342e-05
402.2175,-8.927058727889875e-05
402.21875,-9.129855126889295e-05
402.22,-9.329851575435734e-05
402.22125,-9.52671792307444e-05
402.2225,-9.720114880896844e-05
402.22375,-9.909697254141847e-05
402.225,-0.00010095117163476207
402.22625,-0.0001027602779056011
402.2275,-0.00010452086842296903
402.22875,-0.0001062295934947167
402.23,-0.00010788320663779792
402.23125,-0.00010947858266848036
402.2325,-0.00011101272895249614
402.23375,-0.00011248279675515119
402.235,-0.00011388607537138402
402.23625,-0.00011522000030580747
402.2375,-0.00011648215138272877
402.23875,-0.00011767024754611652
402.24,-0.00011878215685957858
402.24125,-0.00011981590582630434
402.2425,-0.00012076969489900406
402.24375,-0.00012164192044981585
402.245,-0.0001224311953701828
402.24625,-0.00012313638614073365
402.2475,-0.00012375663176108232
402.24875,-0.0001242913828796152
402.25,-0.00012474041229318432
402.25125,-0.00012510384417676855
402.2525,-0.0001253821661530515
402.25375,-0.00012557623371192933
402.255,-0.0001256872746299628
402.25625,-0.000125716883079767
402.2575,-0.00012566701244934322
402.25875,-0.00012553996656137627
402.26,-0.00012533838558248636
402.26125,-0.00012506523514243398
402.2625,-0.00012472379118329453
402.26375,-0.00012431763087858238
402.265,-0.00012385061677234256
402.26625,-0.00012332688317818452
402.2675,-0.0001227508208482977
402.26875,-0.0001221270558824304
402.27,-0.0001214604287168625
402.27125,-0.000120755970553423
402.2725,-0.000120018856408492
402.27375,-0.0001192543866121491
402.275,-0.00011846793147737191
402.27625,-0.00011766488773937573
402.2775,-0.00011685062348507842
402.27875,-0.00011603042899273771
402.28,-0.00011520944791167673
402.28125,-0.0001143926228221914
402.2825,-0.00011358463405555195
402.28375,-0.00011278983832410751
402.285,-0.00011201220933142627
402.28625,-0.00011125528647253274
402.2875,-0.00011052212473410175
402.28875,-0.00010981525513468873
402.29,-0.00010913665183488664
402.29125,-0.00010848771220746723
402.2925,-0.00010786924313743742
402.29375,-0.00010728146697207218
402.295,-0.00010672403100088199
402.29625,-0.00010619602851554897
402.2975,-0.00010569603854991662
402.29875,-0.00010522216517997517
402.3,-0.00010477208090390758
402.30125,-0.00010434308733226542
402.3025,-0.00010393216396820598
402.30375,-0.00010353602909786193
402.305,-0.00010315118974076145
402.30625,-0.0001027739980403282
402.3075,-0.00010240069974439374
402.30875,-0.00010202748349566349
402.31,-0.00010165052597212297
402.31125,-0.0001012660370873049
402.3125,-0.00010087030420042028
402.31375,-0.0001004597371963071
402.315,-0.00010003091809524199
402.31625,-9.958064661059866e-05
402.3175,-9.910599823347024e-05
402.31875,-9.860436814725353e-05
402.32,-9.807352771636527e-05
402.32125,-9.751166337111712e-05
402.3225,-9.691741731588663e-05
402.32375,-9.628990371361081e-05
402.325,-9.562872101170398e-05
402.32625,-9.493393971234668e-05
402.3275,-9.420607358717368e-05
402.32875,-9.344603358323962e-05
402.33,-9.265506679519667e-05
402.33125,-9.18346805265243e-05
402.3325,-9.098655997368568e-05
402.33375,-9.0112486293065e-05
402.335,-8.92142521835607e-05
402.33625,-8.829359134973981e-05
402.3375,-8.73521178165012e-05
402.33875,-8.63912809502263e-05
402.34,-8.541234100045021e-05
402.34125,-8.44163576231197e-05
402.3425,-8.34042004305114e-05
402.34375,-8.23765636919533e-05
402.345,-8.13340000634152e-05
402.34625,-8.02769473071427e-05
402.3475,-7.920575812133631e-05
402.34875,-7.81207239600159e-05
402.35,-7.7022087235084e-05
402.35125,-7.59100425465773e-05
402.3525,-7.47847252681301e-05
402.35375,-7.3646189010598e-05
402.355,-7.24943809198145e-05
402.35625,-7.13291005464346e-05
402.3575,-7.014997538985529e-05
402.35875,-6.89564292331292e-05
402.36,-6.77476611389314e-05
402.36125,-6.65226391695494e-05
402.3625,-6.528009574084659e-05
402.36375,-6.401853794631069e-05
402.365,-6.27362637101285e-05
402.36625,-6.14313749122888e-05
402.3675,-6.0101796028747895e-05
402.36875,-5.87452883756249e-05
402.37,-5.7359452214392496e-05
402.37125,-5.59417347150812e-05
402.3725,-5.44894146033955e-05
402.37375,-5.29996009178085e-05
402.375,-5.1469209896511804e-05
402.37625,-4.98949594842944e-05
402.3775,-4.8273351816286204e-05
402.37875,-4.6600674866596804e-05
402.38,-4.4873003951888196e-05
402.38125,-4.3086227821892794e-05
402.3825,-4.1236078943915894e-05
402.38375,-3.93181924344094e-05
402.385,-3.73281680355874e-05
402.38625,-3.52616582622302e-05
402.3875,-3.3114464540625403e-05
402.38875,-3.0882633930710104e-05
402.39,-2.85625599784128e-05
402.39125,-2.61510757482103e-05
402.3925,-2.3645522860791503e-05
402.39375,-2.10438124888939e-05
402.395,-1.83444548001658e-05
402.39625,-1.5546569991021802e-05
402.3975,-1.26498736024001e-05
402.39875,-9.6546566775052e-06
402.4,-6.5617454828535e-06
402.40125,-3.3724742087245e-06
402.4025,-8.865368528810001e-08
402.40375,3.2874453059709e-06
402.405,6.7530903885445e-06
402.40625,1.03050776647686e-05
402.4075,1.39397013403557e-05
402.40875,1.7652719391431303e-05
402.41,2.14393119465781e-05
402.41125,2.5294043522457e-05
402.4125,2.92108295346717e-05
402.41375,3.31829212315452e-05
402.415,3.7202903620629894e-05
402.41625,4.12627183519175e-05
402.4175,4.53537009246081e-05
402.41875,4.94666395923859e-05
402.42,5.35918505081469e-05
402.42125,5.77192669151404e-05
402.4225,6.18385245165018e-05
402.42375,6.59390698752592e-05
402.425,7.001024952083359e-05
402.42625,7.40414106111528e-05
402.4275,7.802199003350569e-05
402.42875,8.19416059482828e-05
402.43,8.57901378807468e-05
402.43125,8.95578080780199e-05
402.4325,9.3235259781403e-05
402.43375,9.68136338911742e-05
402.435,0.0001002846369969388
402.43625,0.0001036406188746234
402.4375,0.0001068746312430901
402.43875,0.00010998049088740031
402.44,0.00011295282431563989
402.44125,0.0001157871195103041
402.4425,0.00011847973901006289
402.44375,0.00012102794239191291
402.445,0.0001234298821935638
402.44625,0.00012568459062599552
402.4475,0.00012779194806611401
402.44875,0.000129752646109417
402.45,0.00013156813438262358
402.45125,0.0001332405654962344
402.4525,0.0001347727278369236
402.45375,0.0001361679796997989
402.455,0.0001374301779204518
402.45625,0.0001385636108168028
402.4575,0.0001395729239307317
402.45875,0.0001404630549094734
402.46,0.00014123916662679549
402.46125,0.0001419065839939371
402.4625,0.00014247073498029931
402.46375,0.0001429370945038813
402.465,0.0001433111297314143
402.46625,0.00014359825224820221
402.4675,0.0001438037733976027
402.46875,0.00014393285569018008
402.47,0.0001439904771525375
402.47125,0.000143981380135792
402.4725,0.0001439100452938877
402.47375,0.0001437806372816299
402.475,0.0001435969783927101
402.47625,0.0001433625023576348
402.4775,0.00014308022887173669
402.47875,0.0001427527341932452
402.48,0.0001423821383314712
402.48125,0.0001419701013650923
402.4825,0.0001415178331304965
402.48375,0.0001410261221901909
402.485,0.0001404953811112013
402.48625,0.0001399257028834644
402.4875,0.0001393169329581674
402.48875,0.000138668752446047
402.49,0.00013798075835566768
402.49125,0.0001372525492416783
402.4925,0.000136483798053104
402.49375,0.0001356743137717153
402.495,0.0001348240879304913
402.49625,0.0001339333122122698
402.4975,0.0001330023766485838
402.49875,0.0001320318455287868
402.5,0.00013102240478947088
402.50125,0.00012997479808427611
402.5025,0.0001288897404940945
402.50375,0.0001277678340977438
402.505,0.0001266094730331047
402.50625,0.0001254147564187374
402.5075,0.00012418342482598742
402.50875,0.0001229147960414962
402.51,0.00012160773706009589
402.51125,0.0001202606644080078
402.5125,0.0001188715702162371
402.51375,0.0001174380825240673
402.515,0.0001159575555025438
402.51625,0.00011442719451784422
402.5175,0.00011284419212439898
402.51875,0.00011120589182770266
402.52,0.00010950995193670893
402.52125,0.00010775450629575433
402.5225,0.00010593831182596367
402.52375,0.00010406086661611993
402.525,0.00010212249533298395
402.52625,0.00010012438748108658
402.5275,9.80685937980213e-05
402.52875,9.595796750729305e-05
402.53,9.37960737687718e-05
402.53125,9.158704774982711e-05
402.5325,8.933543760122161e-05
402.53375,8.704602686883227e-05
402.535,8.472366199930502e-05
402.53625,8.237308736368528e-05
402.5375,7.999881795114539e-05
402.53875,7.760503219382788e-05
402.54,7.519552865794036e-05
402.54125,7.277370426108259e-05
402.5425,7.034258526491253e-05
402.54375,6.790488541716376e-05
402.545,6.546308094900655e-05
402.54625,6.301950337984162e-05
402.5475,6.057642594940175e-05
402.54875,5.813615401126848e-05
402.55,5.5701097310653615e-05
402.55125,5.3273847784544006e-05
402.5525,5.085722795203052e-05
402.55375,4.84543400438385e-05
402.555,4.606858633500771e-05
402.55625,4.370367150858039e-05
402.5575,4.136357476529223e-05
402.55875,3.9052489702149956e-05
402.56,3.67747340518286e-05
402.56125,3.45346387268265e-05
402.5625,3.23364111243385e-05
402.56375,3.0184000077811e-05
402.565,2.80809653331595e-05
402.56625,2.60303625726715e-05
402.5675,2.4034654699592798e-05
402.56875,2.2095654587464e-05
402.57,2.02144982612113e-05
402.57125,1.83916495860752e-05
402.5725,1.66269244813881e-05
402.57375,1.4919544741318401e-05
402.575,1.3268189071532e-05
402.57625,1.16710650329078e-05
402.5775,1.0125966390298799e-05
402.57875,8.630335855785401e-06
402.58,7.1813125347467e-06
402.58125,5.775774866904e-06
402.5825,4.4103671627927e-06
402.58375,3.0815225617583e-06
402.585,1.7854699446986e-06
402.58625,5.182460122869e-07
402.5875,-7.243090979755e-07
402.58875,-1.9465371764238e-06
402.59,-3.15295871064e-06
402.59125,-4.3482471308286996e-06
402.5925,-5.5372085627778e-06
402.59375,-6.7247387323848e-06
402.595,-7.9157839273272e-06
402.59625,-9.115285413523299e-06
402.5975,-1.0328126519162099e-05
402.59875,-1.15590776549979e-05
402.6,-1.28127451855509e-05
402.60125,-1.40935203961615e-05
402.6025,-1.54055402449077e-05
402.60375,-1.67526484897273e-05
402.605,-1.81383693656744e-05
402.60625,-1.95658808553194e-05
402.6075,-2.10379938873086e-05
402.60875,-2.2557136004117098e-05
402.61,-2.4125334694954098e-05
402.61125,-2.57442061008624e-05
402.6125,-2.74149407279548e-05
402.61375,-2.91382999208236e-05
402.615,-3.09146085350447e-05
402.61625,-3.2743751956787596e-05
402.6175,-3.4625179004480206e-05
402.61875,-3.65578996684946e-05
402.62,-3.8540489112836604e-05
402.62125,-4.0571089542790996e-05
402.6225,-4.2647422136536495e-05
402.62375,-4.4766784868679405e-05
402.625,-4.69260682997419e-05
402.62625,-4.91217675965899e-05
402.6275,-5.13499997018169e-05
402.62875,-5.36065247541006e-05
402.63,-5.58867694485456e-05
402.63125,-5.8185861108028395e-05
402.6325,-6.04986515985281e-05
402.63375,-6.28197630234945e-05
402.635,-6.5143615319202e-05
402.63625,-6.74644746741075e-05
402.6375,-6.97764899832043e-05
402.63875,-7.20737382923449e-05
402.64,-7.43502668775479e-05
402.64125,-7.660013888525801e-05
402.6425,-7.88174753275608e-05
402.64375,-8.09964960573685e-05
402.645,-8.313156292654701e-05
402.64625,-8.52172133710083e-05
402.6475,-8.72481921967818e-05
402.64875,-8.92194805840538e-05
402.65,-9.112631355216769e-05
402.65125,-9.296420286365419e-05
402.6525,-9.47289382252097e-05
402.65375,-9.641659891868978e-05
402.655,-9.80235518790923e-05
402.65625,-9.954645056151325e-05
402.6575,-0.00010098223557511226
402.65875,-0.00010232812805702341
402.66,-0.00010358163304925631
402.66125,-0.0001047405395945383
402.6625,-0.00010580292088910018
402.66375,-0.00010676714623241634
402.665,-0.00010763187758684426
402.66625,-0.00010839608512723746
402.6675,-0.00010905904699045577
402.66875,-0.00010962035884483232
402.67,-0.00011007993534960529
402.67125,-0.00011043801519430233
402.6725,-0.00011069516348812236
402.67375,-0.0001108522714693142
402.675,-0.0001109105583745754
402.67625,-0.00011087156263847001
402.6775,-0.00011073713904288964
402.67875,-0.00011050944333655846
402.68,-0.00011019091064456751
402.68125,-0.00010978423469798168
402.6825,-0.00010929232840350027
402.68375,-0.00010871828859315867
402.685,-0.00010806534940413504
402.68625,-0.00010733683425860204
402.6875,-0.00010653611574370624
402.68875,-0.0001056665627615991
402.69,-0.00010473151293961408
402.69125,-0.00010373423788052286
402.6925,-0.00010267792747291479
402.69375,-0.00010156567652167393
402.695,-0.00010040048504855568
402.69625,-9.9185261807844e-05
402.6975,-9.79228327230746e-05
402.69875,-9.661595487181295e-05
402.7,-9.526731919943206e-05
402.70125,-9.387956514790776e-05
402.7025,-9.245527823756489e-05
402.70375,-9.099699020877683e-05
402.705,-8.950716968357694e-05
402.70625,-8.798821208216831e-05
402.7075,-8.644242693734398e-05
402.70875,-8.487201786177613e-05
402.71,-8.327907617421894e-05
402.71125,-8.166556475460187e-05
402.7125,-8.003331663806081e-05
402.71375,-7.838403656190329e-05
402.715,-7.671930851452761e-05
402.71625,-7.504061335633923e-05
402.7175,-7.334935551263434e-05
402.71875,-7.164688851551218e-05
402.72,-6.993455166977827e-05
402.72125,-6.821371105889268e-05
402.7225,-6.648578732590808e-05
402.72375,-6.475229689747814e-05
402.725,-6.30148782378403e-05
402.72625,-6.127531389383935e-05
402.7275,-5.953554690495276e-05
402.72875,-5.779768879228155e-05
402.73,-5.606401374650898e-05
402.73125,-5.433695524079192e-05
402.7325,-5.261908724852992e-05
402.73375,-5.091310850105034e-05
402.735,-4.922181598312224e-05
402.73625,-4.754808076936925e-05
402.7375,-4.5894822606555604e-05
402.73875,-4.426497630278823e-05
402.74,-4.266146789771599e-05
402.74125,-4.1087180345749505e-05
402.7425,-3.954492075736778e-05
402.74375,-3.803739434059465e-05
402.745,-3.6567172023664225e-05
402.74625,-3.513666821289601e-05
402.7475,-3.374811702179519e-05
402.74875,-3.240355552132985e-05
402.75,-3.110481853939285e-05
402.75125,-2.9853534775335543e-05
402.7525,-2.865113284456737e-05
402.75375,-2.749885383013914e-05
402.755,-2.639777001227698e-05
402.75625,-2.5348806043822632e-05
402.7575,-2.435275820957473e-05
402.75875,-2.341031829149761e-05
402.76,-2.2522080446796142e-05
402.76125,-2.168855236288754e-05
402.7625,-2.091014603822049e-05
402.76375,-2.018716547199995e-05
402.765,-1.9519773458767557e-05
402.76625,-1.8907958092887748e-05
402.7675,-1.8351491259943062e-05
402.76875,-1.7849878375035848e-05
402.77,-1.7402317338061333e-05
402.77125,-1.7007658719975632e-05
402.7725,-1.666438378912208e-05
402.77375,-1.6370596844682168e-05
402.775,-1.612403905230794e-05
402.77625,-1.59221286209746e-05
402.7775,-1.5762026437131017e-05
402.77875,-1.564072075710786e-05
402.78,-1.55551433028258e-05
402.78125,-1.5502293734695717e-05
402.7825,-1.54793759266678e-05
402.78375,-1.5483937610329418e-05
402.785,-1.551399551389843e-05
402.78625,-1.556814542104609e-05
402.7875,-1.564564372241315e-05
402.78875,-1.574644464476189e-05
402.79,-1.5871200756731468e-05
402.79125,-1.602121341319597e-05
402.7925,-1.6198339824288812e-05
402.79375,-1.640485940117551e-05
402.795,-1.664330750269375e-05
402.79625,-1.6916288510964548e-05
402.7975,-1.72262842281581e-05
402.79875,-1.757545585144415e-05
402.8,-1.7965473396275507e-05
402.80125,-1.8397360366033553e-05
402.8025,-1.887138187803194e-05
402.80375,-1.9386954510879974e-05
402.805,-1.9942619863145076e-05
402.80625,-2.0536034954241668e-05
402.8075,-2.116401402745102e-05
402.80875,-2.182260650202369e-05
402.81,-2.250719500824629e-05
402.81125,-2.321262104943157e-05
402.8125,-2.39333311017978e-05
402.81375,-2.4663523483197143e-05
402.815,-2.53972996226585e-05
402.81625,-2.612881555982287e-05
402.8175,-2.685241574419332e-05
402.81875,-2.7562755581284888e-05
402.82,-2.825490437465444e-05
402.82125,-2.892442430486172e-05
402.8225,-2.956742831634915e-05
402.82375,-3.018060511625196e-05
402.825,-3.076123540822202e-05
402.82625,-3.1307170751156504e-05
402.8275,-3.181680227793773e-05
402.82875,-3.228901339014792e-05
402.83,-3.272312113375472e-05
402.83125,-3.31188151628106e-05
402.8325,-3.347609275312233e-05
402.83375,-3.379519900493831e-05
402.835,-3.407657955664951e-05
402.83625,-3.4320823904491076e-05
402.8375,-3.452863884629518e-05
402.83875,-3.470081091926837e-05
402.84,-3.4838199815852396e-05
402.84125,-3.4941706549607595e-05
402.8425,-3.5012276334211104e-05
402.84375,-3.5050884055501505e-05
402.845,-3.50585379826586e-05
402.84625,-3.50362701844271e-05
402.8475,-3.49851313554398e-05
402.84875,-3.49061984516405e-05
402.85,-3.48005579337394e-05
402.85125,-3.46693153137437e-05
402.8525,-3.4513589047514595e-05
402.85375,-3.43345046172913e-05
402.855,-3.41332006182552e-05
402.85625,-3.39108270600111e-05
402.8575,-3.36685448650145e-05
402.85875,-3.34075239459282e-05
402.86,-3.31289552338938e-05
402.86125,-3.28340360267004e-05
402.8625,-3.25239741468374e-05
402.86375,-3.21999848035086e-05
402.865,-3.18632782115148e-05
402.86625,-3.15150622131006e-05
402.8675,-3.115651754772e-05
402.86875,-3.0788797660772006e-05
402.87,-3.04130099522751e-05
402.87125,-3.00302047865437e-05
402.8725,-2.96413585188024e-05
402.87375,-2.92473617637991e-05
402.875,-2.88489981563842e-05
402.87625,-2.84469275880808e-05
402.8775,-2.8041677802677403e-05
402.87875,-2.76336111907874e-05
402.88,-2.72229310695058e-05
402.88125,-2.6809654905089303e-05
402.8825,-2.63936181037301e-05
402.88375,-2.59744649734329e-05
402.885,-2.55516688460422e-05
402.88625,-2.5124531354349997e-05
402.8875,-2.46922013373354e-05
402.88875,-2.42536963215173e-05
402.89,-2.3807926575385203e-05
402.89125,-2.33537100828673e-05
402.8925,-2.28897960728342e-05
402.89375,-2.24148817445969e-05
402.895,-2.19276199923589e-05
402.89625,-2.14266177566139e-05
402.8975,-2.09104485715136e-05
402.89875,-2.03776352601452e-05
402.9,-1.9826655466783203e-05
402.90125,-1.9255926344078797e-05
402.9025,-1.86638162252724e-05
402.90375,-1.80486408053364e-05
402.905,-1.7408674920135103e-05
402.90625,-1.6742169377577698e-05
402.9075,-1.604737428874213e-05
402.90875,-1.532256223795016e-05
402.91,-1.4566072429863611e-05
402.91125,-1.377632701544634e-05
402.9125,-1.295188579591969e-05
402.91375,-1.209146822363226e-05
402.915,-1.119398267880098e-05
402.91625,-1.025853829419538e-05
402.9175,-9.28444885359859e-06
402.91875,-8.27122103958206e-06
402.92,-7.2185176593024604e-06
402.92125,-6.12613646697343e-06
402.9225,-4.99396321396656e-06
402.92375,-3.82193939284328e-06
402.925,-2.61004668358223e-06
402.92625,-1.35829404551242e-06
402.9275,-6.672828689712e-08
402.92875,1.264544133634297e-06
402.93,2.635328710930471e-06
402.93125,4.045299231442728e-06
402.9325,5.4939583871401e-06
402.93375,6.98060420427241e-06
402.935,8.504308296551821e-06
402.93625,1.006392074327974e-05
402.9375,1.1658096675305401e-05
402.93875,1.328535683658076e-05
402.94,1.494416008180961e-05
402.94125,1.663299296995214e-05
402.9425,1.83504439038669e-05
402.94375,2.009527342209113e-05
402.945,2.186644495461876e-05
402.94625,2.3663151358740422e-05
402.9475,2.5484799484819458e-05
402.94875,2.73309818449987e-05
402.95,2.92014208348257e-05
402.95125,3.1095898855707e-05
402.9525,3.30141634561915e-05
402.95375,3.49558349300763e-05
402.955,3.69203021262896e-05
402.95625,3.89066641867425e-05
402.9575,4.09137073691623e-05
402.95875,4.29399588181017e-05
402.96,4.49837977861379e-05
402.96125,4.70436030362033e-05
402.9625,4.91178880228572e-05
402.96375,5.1205393544328495e-05
402.965,5.33051305592521e-05
402.96625,5.5416363608019595e-05
402.9675,5.7538554408824896e-05
402.96875,5.9671269215463404e-05
402.97,6.18140346458324e-05
402.97125,6.39661515872032e-05
402.9725,6.61264638382538e-05
402.97375,6.829313309208491e-05
402.975,7.046350458363989e-05
402.97625,7.26341330579849e-05
402.9775,7.4801022576864e-05
402.97875,7.69600395135779e-05
402.98,7.91073789147698e-05
402.98125,8.123990761326551e-05
402.9825,8.33552740761881e-05
402.98375,8.545178380296359e-05
402.985,8.75281264863116e-05
402.98625,8.95830477505623e-05
402.9875,9.161503326765299e-05
402.98875,9.36220596771782e-05
402.99,9.56014271697244e-05
402.99125,9.75496589565507e-05
402.9925,9.94624943337916e-05
402.99375,0.0001013350897627481
402.995,0.00010316246609461421
402.99625,0.0001049401005203764
402.9975,0.00010666435085547421
402.99875,0.00010833251825889281
403.0,0.00010994261535338749
403.00125,0.00011149303808440741
403.0025,0.0001129823029585147
403.00375,0.00011440890581179781
403.005,0.0001157712833584629
403.00625,0.0001170678352595678
403.0075,0.000118296959371759
403.00875,0.0001194570823159468
403.01,0.0001205466581858204
403.01125,0.0001215641157461144
403.0125,0.00012250773243052711
403.01375,0.0001233754489892993
403.015,0.0001241647008267616
403.01625,0.0001248724089795222
403.0175,0.00012549525549608302
403.01875,0.0001260302395082256
403.02,0.00012647531977361568
403.02125,0.0001268298485983101
403.0225,0.000127094609387901
403.02375,0.0001272715011868968
403.025,0.0001273630771868707
403.02625,0.0001273721421143375
403.0275,0.00012730149547907592
403.02875,0.0001271538142732377
403.03,0.00012693161900126132
403.03125,0.0001266372764104528
403.0325,0.0001262730123320357
403.03375,0.0001258409110325144
403.035,0.0001253429097151422
403.03625,0.0001247807859114051
403.0375,0.0001241561255022614
403.03875,0.0001234703083291814
403.04,0.0001227245023848008
403.04125,0.00012191970491339379
403.0425,0.0001210568435312223
403.04375,0.0001201369310868063
403.045,0.0001191612308811606
403.04625,0.00011813139665778081
403.0475,0.0001170495327423411
403.04875,0.0001159181773320433
403.05,0.0001147402248547988
403.05125,0.0001135188151283569
403.0525,0.00011225722186965071
403.05375,0.0001109587482343738
403.055,0.0001096266361168396
403.05625,0.00010826399079007831
403.0575,0.0001068737107560504
403.05875,0.0001054584483459533
403.06,0.0001040205831005346
403.06125,0.00010256224619048079
403.0625,0.0001010853588667551
403.06375,9.95917037309824e-05
403.065,9.80829820817153e-05
403.06625,9.65608762637086e-05
403.0675,9.502707802404809e-05
403.06875,9.34833096362938e-05
403.07,9.19313226536313e-05
403.07125,9.03728988130887e-05
403.0725,8.880985079187309e-05
403.07375,8.72440149117801e-05
403.075,8.56772607926855e-05
403.07625,8.41114799129994e-05
403.0775,8.25485845890757e-05
403.07875,8.099049270947441e-05
403.08,7.943910700702821e-05
403.08125,7.78962937757359e-05
403.0825,7.6363868998465e-05
403.08375,7.48435825695242e-05
403.085,7.333712245511981e-05
403.08625,7.184612476576349e-05
403.0875,7.03721882646589e-05
403.08875,6.891689237208489e-05
403.09,6.74818177668183e-05
403.09125,6.6068556391607e-05
403.0925,6.467871625871531e-05
403.09375,6.33139191095552e-05
403.095,6.197578879942926e-05
403.09625,6.06659292693702e-05
403.0975,5.938590064909888e-05
403.09875,5.813718910608204e-05
403.1,5.6921180889725154e-05
403.10125,5.573913857664535e-05
403.1025,5.459218608705492e-05
403.10375,5.348129989620252e-05
403.105,5.240731162790612e-05
403.10625,5.137091182408855e-05
403.1075,5.0372667580339165e-05
403.10875,4.9413030003460134e-05
403.11,4.849235218395204e-05
403.11125,4.7610898067466774e-05
403.1125,4.6768844538120627e-05
403.11375,4.596628488573032e-05
403.115,4.520322331094463e-05
403.11625,4.447956543319647e-05
403.1175,4.379511210359321e-05
403.11875,4.314955036863668e-05
403.12,4.25424502998674e-05
403.12125,4.1973264931393026e-05
403.1225,4.1441337771358536e-05
403.12375,4.094591096132658e-05
403.125,4.048614458764647e-05
403.12625,4.006113416378085e-05
403.1275,3.966993243662441e-05
403.12875,3.9311570823842814e-05
403.13,3.898508126022271e-05
403.13125,3.868951433105956e-05
403.1325,3.842395291056756e-05
403.13375,3.818753066738427e-05
403.135,3.7979436477064104e-05
403.13625,3.77989262216725e-05
403.1375,3.76453294894225e-05
403.13875,3.75180552573628e-05
403.14,3.7416600622133e-05
403.14125,3.7340553029757004e-05
403.1425,3.7289602030511206e-05
403.14375,3.72635433448245e-05
403.145,3.72622809612251e-05
403.14625,3.72858366973465e-05
403.1475,3.73343466889647e-05
403.14875,3.7408068547099297e-05
403.15,3.75073721841387e-05
403.15125,3.76327396390228e-05
403.1525,3.77847548344714e-05
403.15375,3.7964099422252004e-05
403.155,3.81715365184938e-05
403.15625,3.84079028820332e-05
403.1575,3.86740944718033e-05
403.15875,3.8971057072251795e-05
403.16,3.9299769188778004e-05
403.16125,3.96612339581987e-05
403.1625,4.00564638032249e-05
403.16375,4.04864686949373e-05
403.165,4.09522404212659e-05
403.16625,4.1454732840464e-05
403.1675,4.1994845879549e-05
403.16875,4.25733926997188e-05
403.17,4.31910790387497e-05
403.17125,4.3848466340327795e-05
403.1725,4.4545936979347695e-05
403.17375,4.52836641311695e-05
403.175,4.60615766698224e-05
403.17625,4.68793298311596e-05
403.1775,4.7736285751992196e-05
403.17875,4.86314937941592e-05
403.18,4.9563686223583396e-05
403.18125,5.05312734352894e-05
403.1825,5.1532362453425e-05
403.18375,5.2564754782201895e-05
403.185,5.36259891329052e-05
403.18625,5.47133536128429e-05
403.1875,5.58239222533092e-05
403.18875,5.69545853565408e-05
403.19,5.81020900697067e-05
403.19125,5.92630652848557e-05
403.1925,6.04340638609129e-05
403.19375,6.16115898046547e-05
403.195,6.27921340967026e-05
403.19625,6.39722000345134e-05
403.1975,6.51483365733772e-05
403.19875,6.63171638694266e-05
403.2,6.74754008616421e-05
403.20125,6.86198934178936e-05
403.2025,6.97476348099648e-05
403.20375,7.08557926806243e-05
403.205,7.19417251076967e-05
403.20625,7.300300052515969e-05
403.2075,7.4037403875251e-05
403.20875,7.50429524675938e-05
403.21,7.60178925303219e-05
403.21125,7.69606983881975e-05
403.2125,7.78700741407299e-05
403.21375,7.87449417532728e-05
403.215,7.958443818910619e-05
403.21625,8.03879064274741e-05
403.2175,8.11548921516207e-05
403.21875,8.188513308576201e-05
403.22,8.257855684203431e-05
403.22125,8.323527379840291e-05
403.2225,8.38555726465154e-05
403.22375,8.443991197151401e-05
403.225,8.49889172947955e-05
403.22625,8.55033702307118e-05
403.2275,8.598420444522371e-05
403.22875,8.64325017005126e-05
403.23,8.68494774824983e-05
403.23125,8.72364870353711e-05
403.2325,8.75950139700398e-05
403.23375,8.79266745695954e-05
403.235,8.82332124417286e-05
403.23625,8.851650358315e-05
403.2375,8.87785557520575e-05
403.23875,8.902151333258e-05
403.24,8.92476531032896e-05
403.24125,8.94593875047273e-05
403.2425,8.965925650099762e-05
403.24375,8.984992046239108e-05
403.245,9.003414937507566e-05
403.24625,9.021480520483307e-05
403.2475,9.039482452784219e-05
403.24875,9.05771959515279e-05
403.25,9.076493890846812e-05
403.25125,9.09610806133464e-05
403.2525,9.116862993197333e-05
403.25375,9.13905551663545e-05
403.255,9.162976105782299e-05
403.25625,9.188906675123166e-05
403.2575,9.217117992217524e-05
403.25875,9.247868255529443e-05
403.26,9.281400593159412e-05
403.26125,9.317941378181492e-05
403.2625,9.35769900608392e-05
403.26375,9.400862302211723e-05
403.265,9.447599699711661e-05
403.26625,9.498058714878394e-05
403.2675,9.552365653601152e-05
403.26875,9.610625750710142e-05
403.27,9.672923456422177e-05
403.27125,9.739322998384837e-05
403.2725,9.80986835981769e-05
403.27375,9.884583669352109e-05
403.275,9.96347259206716e-05
403.27625,0.00010046517882824062
403.2775,0.00010133679812197506
403.27875,0.00010224895165107011
403.28,0.00010320075390347478
403.28125,0.00010419105403921385
403.2825,0.00010521842415073189
403.28375,0.0001062811653332685
403.285,0.0001073773092052624
403.28625,0.0001085046436887635
403.2875,0.0001096607562998626
403.28875,0.0001108430788790459
403.29,0.0001120489614914915
403.29125,0.0001132757457171977
403.2925,0.000114520847650928
403.29375,0.0001157818422018793
403.295,0.00011705653103308659
403.29625,0.0001183429979704845
403.2975,0.000119639637981685
403.29875,0.0001209451520044521
403.3,0.0001222585269750296
403.30125,0.00012357895775627858
403.3025,0.00012490576983587338
403.30375,0.00012623832288458678
403.305,0.0001275758993848217
403.30625,0.00012891761343947628
403.3075,0.0001302623306912348
403.30875,0.0001316086154823156
403.31,0.0001329547027746882
403.31125,0.0001342985017607431
403.3125,0.0001356376150343212
403.31375,0.0001369693817920693
403.315,0.0001382909173849713
403.31625,0.000139599161140005
403.3175,0.0001408909091017965
403.31875,0.0001421628314242073
403.32,0.0001434114836117901
403.32125,0.0001446332905310611
403.3225,0.0001458245257615493
403.32375,0.0001469812922566739
403.325,0.0001480994878143525
403.32625,0.0001491747970074746
403.3275,0.00015020268040418
403.32875,0.00015117838799802422
403.33,0.0001520969899780378
403.33125,0.00015295341556870702
403.3325,0.0001537425137599023
403.33375,0.0001544591176467622
403.335,0.00015509811520954058
403.33625,0.0001556545233834512
403.3375,0.00015612355462848342
403.33875,0.0001565006881792541
403.34,0.00015678173212488048
403.34125,0.0001569628863889149
403.3425,0.0001570408015293352
403.34375,0.00015701264145863338
403.345,0.0001568761491939616
403.34625,0.0001566297074573539
403.3475,0.0001562724075059755
403.34875,0.0001558041076723942
403.35,0.0001552254861648228
403.35125,0.0001545380745273125
403.3525,0.00015374427426987738
403.35375,0.0001528473398785081
403.355,0.0001518513365650832
403.35625,0.00015076106605716632
403.3575,0.0001495819665276773
403.35875,0.0001483199894444539
403.36,0.00014698146835972142
403.36125,0.0001455729834294556
403.3625,0.0001441012304227041
403.36375,0.0001425729056708545
403.365,0.0001409946114769078
403.36625,0.0001393727857147669
403.3675,0.0001377136499186111
403.36875,0.00013602317248233582
403.37,0.0001343070524291313
403.37125,0.0001325706990312024
403.3725,0.000130819214759642
403.37375,0.00012905736725443408
403.375,0.00012728955207459372


==> Data/SingleTruck/processed-Force_tire_4.dat <==
T,value
400.001,0.0002071902251703173
400.003,0.0002063760158893583
400.004,0.0002050353993834219
400.005,0.00020363673356358752
400.006,0.0002023167794883731
400.008,0.0002011014648104541
400.009,0.0001999848409027039
400.01,0.00019895919957277732
400.011,0.00019801750721879698
400.0125,0.0001848342999451216
400.01375,0.00018336788987400611
400.015,0.0001843474764970622
400.01625,0.000185687371900463
400.0175,0.0001865198689955402
400.01875,0.00018683202106713431
400.02,0.0001867606626747483
400.02125,0.00018642646254002728
400.0225,0.0001859152543208977
400.02375,0.0001852872464021876
400.025,0.0001845841937639614
400.02625,0.00018383114970229082
400.0275,0.0001830378015281121
400.02875,0.000182203822554198
400.03,0.00018132623163882872
400.03125,0.0001804052381537987
400.0325,0.0001794462878850061
400.03375,0.0001784585308324663
400.035,0.0001774520895324013
400.03625,0.00017643601077084968
400.0375,0.000175417432257234
400.03875,0.00017440171996669618
400.04,0.0001733930855908061
400.04125,0.0001723951848969618
400.0425,0.00017141140252717392
400.04375,0.0001704448339768877
400.045,0.00016949813880421
400.04625,0.0001685732936197464
400.0475,0.0001676712344971604
400.04875,0.00016679167549423022
400.05,0.0001659335214437076
400.05125,0.00016509591486324498
400.0525,0.00016427943661423687
400.05375,0.0001634869040201457
400.055,0.00016272355040513578
400.05625,0.0001619966674036661
400.0575,0.0001613146327515945
400.05875,0.0001606850100395059
400.06,0.00016011218700831862
400.06125,0.00015959613650602038
400.0625,0.0001591336393820615
400.06375,0.0001587215356390172
400.065,0.0001583594654008559
400.06625,0.00015805048503080048
400.0675,0.0001577999810703917
400.06875,0.0001576142049298982
400.07,0.0001574992552892495
400.07125,0.000157460634108573
400.0725,0.0001575031275878224
400.07375,0.0001576307739154118
400.075,0.0001578468624859596
400.07625,0.0001581539404273562
400.0775,0.0001585538198774259
400.07875,0.0001590475824304969
400.08,0.00015963555863419152
400.08125,0.0001603172796467134
400.0825,0.0001610913286948716
400.08375,0.0001619549171731087
400.085,0.0001629031930537205
400.08625,0.0001639287165980407
400.0875,0.0001650217089377986
400.08875,0.0001661712530256487
400.09,0.000167366941044298
400.09125,0.0001686000472945058
400.0925,0.0001698635669229367
400.09375,0.00017115120356090622
400.095,0.0001724559867245325
400.09625,0.0001737693654060505
400.0975,0.00017508130079553212
400.09875,0.0001763811488023562
400.1,0.00017765863346637321
400.10125,0.00017890440976919578
400.1025,0.00018011016121606462
400.10375,0.00018126844983843451
400.105,0.0001823725400271028
400.10625,0.00018341629368552758
400.1075,0.0001843941042830362
400.10875,0.00018530079272770458
400.11,0.0001861314078388517
400.11125,0.0001868809727391124
400.1125,0.0001875443465960086
400.11375,0.0001881164158227928
400.115,0.0001885926698783336
400.11625,0.00018896988979603152
400.1175,0.00018924652707213332
400.11875,0.00018942257283400678
400.12,0.00018949907446881592
400.12125,0.0001894776116527145
400.1225,0.0001893599356604401
400.12375,0.0001891478007751264
400.125,0.0001888429260082005
400.12625,0.0001884470176992979
400.1275,0.0001879618114161853
400.12875,0.0001873891343646585
400.13,0.0001867309896683906
400.13125,0.0001859896680386887
400.1325,0.00018516786549411398
400.13375,0.0001842687829599614
400.135,0.0001832961764876209
400.13625,0.0001822543515837508
400.1375,0.0001811480880194884
400.13875,0.0001799825200794531
400.14,0.0001787629680408085
400.14125,0.0001774947496421547
400.1425,0.00017618296724247921
400.14375,0.000174832281280088
400.145,0.0001734466664916023
400.14625,0.0001720291857310841
400.1475,0.00017058185643930841
400.14875,0.0001691056933031414
400.15,0.00016760093283497
400.15125,0.0001660673531221843
400.1525,0.000164504558696812
400.15375,0.0001629121469354503
400.155,0.0001612897544996195
400.15625,0.0001596370339665607
400.1575,0.0001579536075404153
400.15875,0.000156239025723657
400.16,0.0001544927571785934
400.16125,0.00015271427765869682
400.1625,0.0001509032860594878
400.16375,0.00014906000397877162
400.165,0.0001471854406261023
400.16625,0.00014528150003181902
400.1675,0.000143350933705502
400.16875,0.0001413971782944916
400.17,0.0001394241487224751
400.17125,0.00013743603819843642
400.1725,0.000135437170156133
400.17375,0.0001334319213342144
400.175,0.0001314247263970327
400.17625,0.0001294201508260919
400.1775,0.00012742307052199768
400.17875,0.0001254388161066717
400.18,0.0001234733746855245
400.18125,0.0001215335462793688
400.1825,0.00011962699130573919
400.18375,0.0001177622734895276
400.185,0.00011594873150280819
400.18625,0.0001141963534739266
400.1875,0.00011251549855586111
400.18875,0.0001109166876741458
400.19,0.0001094103083744869
400.19125,0.0001080064310004312
400.1925,0.000106714565411175
400.19375,0.0001055434689797305
400.195,0.0001045009359815836
400.19625,0.00010359355177394111
400.1975,0.0001028263990456266
400.19875,0.0001022027682075821
400.2,0.0001017239677438
400.20125,0.00010138933600237011
400.2025,0.0001011964801162918
400.20375,0.000101141659433819
400.205,0.00010122015291833171
400.20625,0.00010142647824795059
400.2075,0.0001017544394851589
400.20875,0.0001021970787666166
400.21,0.0001027466266032231
400.21125,0.0001033944771604226
400.2125,0.00010413111776880431
400.21375,0.0001049459551051119
400.215,0.0001058272389035201
400.21625,0.0001067624015566641
400.2175,0.0001077387949658819
400.21875,0.000108744594340418
400.22,0.0001097696926856031
400.22125,0.0001108062665703496
400.2225,0.000111848763034612
400.22375,0.0001128933297974758
400.225,0.0001139367283665163
400.22625,0.0001149749369489742
400.2275,0.0001160019929746155
400.22875,0.00011700976815918039
400.23,0.0001179900264455209
400.23125,0.00011893821937013
400.2325,0.00011985559158721339
400.23375,0.0001207479062249093
400.235,0.0001216224034061334
400.23625,0.0001224852989331328
400.2375,0.0001233407765033615
400.23875,0.0001241912158247395
400.24,0.00012503798725946048
400.24125,0.000125882420466085
400.2425,0.0001267268286799344
400.24375,0.0001275752675921035
400.245,0.0001284335457580632
400.24625,0.0001293084481469123
400.2475,0.00013020641425199
400.24875,0.0001311320319729811
400.25,0.0001320870181889701
400.25125,0.0001330702827113494
400.2525,0.000134079158635513
400.25375,0.0001351111264809446
400.255,0.0001361652094101505
400.25625,0.0001372424970673865
400.2575,0.0001383457877780472
400.25875,0.0001394786827191427
400.26,0.00014064465238069077
400.26125,0.0001418464364074221
400.2625,0.0001430858215901469
400.26375,0.0001443636403063424
400.265,0.00014567982373978362
400.26625,0.00014703345013921881
400.2675,0.00014842276195618022
400.26875,0.000149845175142066
400.27,0.0001512972970746473
400.27125,0.0001527749815541598
400.2725,0.000154273444759151
400.27375,0.0001557874508022464
400.275,0.0001573115365360266
400.27625,0.0001588402152992284
400.2775,0.0001603680939535078
400.27875,0.0001618898764909734
400.28,0.0001634002689326408
400.28125,0.0001648938340378455
400.2825,0.0001663648531845985
400.28375,0.00016780727281076791
400.285,0.0001692148003159485
400.28625,0.0001705811732738485
400.2875,0.00017190050471509722
400.28875,0.0001731675609004854
400.29,0.00017437788073468972
400.29125,0.00017552777447045958
400.2925,0.0001766143192130781
400.29375,0.00017763542554478348
400.295,0.00017858997012881508
400.29625,0.00017947792100282532
400.2975,0.00018030038497148968
400.29875,0.0001810595301382656
400.3,0.0001817583539863136
400.30125,0.0001824003023186779
400.3025,0.00018298882980779602
400.30375,0.0001835271065642819
400.305,0.000184018020214835
400.30625,0.00018446438344920648
400.3075,0.0001848690744164603
400.30875,0.00018523493427095668
400.31,0.0001855644675185045
400.31125,0.0001858594826229863
400.3125,0.0001861207972736191
400.31375,0.0001863480386229546
400.315,0.00018653953376570608
400.31625,0.0001866922684184817
400.3175,0.0001868019199004645
400.31875,0.0001868629856249624
400.32,0.00018686902168172598
400.32125,0.00018681298567978688
400.3225,0.0001866876214706192
400.32375,0.000186485809871422
400.325,0.0001862008278283714
400.32625,0.0001858265082497006
400.3275,0.0001853573386284633
400.32875,0.0001847885477148331
400.33,0.0001841162111776302
400.33125,0.0001833373964958521
400.3325,0.0001824502933181462
400.33375,0.00018145435621250532
400.335,0.0001803504007948643
400.33625,0.0001791406419269884
400.3375,0.0001778286854737509
400.33875,0.0001764194432098914
400.34,0.0001749190020164568
400.34125,0.0001733344648569843
400.3425,0.0001716737622936449
400.34375,0.0001699454722834577
400.345,0.0001681586240247639
400.34625,0.0001663225203540398
400.3475,0.0001644465501131954
400.34875,0.00016254003566744428
400.35,0.0001606121137736847
400.35125,0.00015867165344951912
400.3525,0.0001567272221327977
400.35375,0.00015478706874181382
400.355,0.0001528591028456104
400.35625,0.0001509508901155059
400.3575,0.0001490695979964998
400.35875,0.0001472219194492531
400.36,0.0001454139508223759
400.36125,0.00014365103789489969
400.3625,0.0001419376380387809
400.36375,0.00014027728758120528
400.365,0.0001386727637464177
400.36625,0.0001371264272268469
400.3675,0.0001356406462634315
400.36875,0.000134218120945256
400.37,0.00013286200172875842
400.37125,0.000131575808026814
400.3725,0.00013036323367795571
400.37375,0.0001292279362458801
400.375,0.0001281733672093163
400.37625,0.00012720264481230558
400.3775,0.0001263184507148636
400.37875,0.0001255229301540086
400.38,0.0001248176309450481
400.38125,0.0001242034895429647
400.3825,0.000123680839863758
400.38375,0.000123249389135643
400.385,0.0001229081809800247
400.38625,0.0001226557147620616
400.3875,0.0001224903331505327
400.38875,0.0001224107838668521
400.39,0.0001224166866634042
400.39125,0.0001225086502016461
400.3925,0.0001226879878605346
400.39375,0.0001229562090456039
400.395,0.0001233144792287815
400.39625,0.0001237631406388871
400.3975,0.0001243013173327034
400.39875,0.0001249266575464522
400.4,0.0001256353848773372
400.40125,0.00012642267682477822
400.4025,0.00012728321690109212
400.40375,0.0001282117308815772
400.405,0.00012920339911403318
400.40625,0.0001302540439578561
400.4075,0.0001313600267429095
400.40875,0.0001325177338985336
400.41,0.00013372229640346519
400.41125,0.0001349654363577306
400.4125,0.00013623366344641812
400.41375,0.0001375093647225157
400.415,0.00013877581938457188
400.41625,0.0001400219364692354
400.4175,0.0001412427093835077
400.41875,0.0001424364131708299
400.42,0.0001436016333314138
400.42125,0.0001447357342749709
400.4225,0.0001458346886939741
400.42375,0.000146893592646472
400.425,0.0001479073178882156
400.42625,0.00014887102084425782
400.4275,0.0001497804438502364
400.42875,0.00015063203438353
400.43,0.00015142295801434438
400.43125,0.000152151051866765
400.4325,0.0001528147653497261
400.43375,0.0001534131015278612
400.435,0.000153945567232192
400.43625,0.00015441213676062332
400.4375,0.00015481323268820641
400.43875,0.000155149721037176
400.44,0.00015542292963671868
400.44125,0.0001556346629425271
400.4425,0.0001557872088861278
400.44375,0.00015588331693409482
400.445,0.0001559261166272148
400.44625,0.0001559190186696465
400.4475,0.0001558655779182219
400.44875,0.0001557693525118677
400.45,0.00015563377869119528
400.45125,0.0001554620574482886
400.4525,0.00015525708783663218
400.45375,0.0001550214295711753
400.455,0.00015475730616849049
400.45625,0.0001544666327169931
400.4575,0.0001541510828071427
400.45875,0.0001538121573516586
400.46,0.0001534512679956477
400.46125,0.0001530698242466466
400.4625,0.0001526692938246207
400.46375,0.0001522512681318259
400.465,0.00015181749436262291
400.46625,0.00015136989583322988
400.4675,0.0001509105745314402
400.46875,0.00015044180564631642
400.47,0.0001499660185379142
400.47125,0.0001494857750870368
400.4725,0.0001490037457950528
400.47375,0.0001485226958337969
400.475,0.0001480454587055483
400.47625,0.0001475749256730778
400.4775,0.0001471140337298111
400.47875,0.00014666575292997928
400.48,0.0001462330757088696
400.48125,0.00014581900701302
400.4825,0.00014542654554041502
400.48375,0.00014505867273058691
400.485,0.0001447183275646726
400.48625,0.00014440838241534492
400.4875,0.00014413162069664648
400.48875,0.00014389070112373612
400.49,0.0001436881296925548
400.49125,0.0001435262251694426
400.4925,0.0001434070838107189
400.49375,0.0001433325493522876
400.495,0.00014330417692925138
400.49625,0.0001433232094355815
400.4975,0.0001433905474238634
400.49875,0.00014350673554508928
400.5,0.000143671946218531
400.50125,0.0001438859749516637
400.5025,0.0001441482430801437
400.50375,0.0001444578071078288
400.505,0.0001448133804368343
400.50625,0.0001452133550276119
400.5075,0.00014565583892908182
400.50875,0.0001461386918587729
400.51,0.00014665957288302291
400.51125,0.0001472159841372004
400.5125,0.0001478053198059606
400.51375,0.0001484249116935268
400.515,0.0001490720739439744
400.51625,0.0001497441392415022
400.5175,0.0001504384878706556
400.51875,0.0001511525696165033
400.52,0.00015188391083470118
400.52125,0.0001526301111714693
400.5225,0.0001533888324834271
400.52375,0.0001541577722673407
400.525,0.0001549346307097201
400.52625,0.0001557170743663377
400.5275,0.0001565026921316807
400.52875,0.0001572889544183314
400.53,0.000158073175636359
400.53125,0.00015885248175272502
400.5325,0.00015962378471071542
400.53375,0.0001603837703394543
400.535,0.00016112889425350742
400.53625,0.0001618553915625466
400.5375,0.0001625592935811326
400.53875,0.0001632364573385575
400.54,0.0001638825996987911
400.54125,0.0001644933427704612
400.5425,0.00016506425415688288
400.54375,0.0001655909016261472
400.545,0.0001660688987811965
400.54625,0.00016649395104994562
400.5475,0.00016686190734538722
400.54875,0.00016716880071571819
400.55,0.00016741088730448498
400.55125,0.000167584683860742
400.5525,0.0001676869985492333
400.55375,0.0001677149556506091
400.555,0.0001676660189816796
400.55625,0.0001675380046657233
400.5575,0.0001673290928428119
400.55875,0.0001670378350302021
400.56,0.00016666315306275138
400.56125,0.000166204336493378
400.5625,0.0001656610378835593
400.56375,0.0001650332660938686
400.565,0.0001643213682245727
400.56625,0.0001635260282062682
400.5675,0.00016264824850060152
400.56875,0.00016168933743103672
400.57,0.0001606508985737059
400.57125,0.000159534815588315
400.5725,0.0001583432404491003
400.57375,0.0001570785807257779
400.575,0.00015574348319450412
400.57625,0.00015434082357873458
400.5775,0.0001528736867200265
400.57875,0.00015134535319865998
400.58,0.0001497592845341156
400.58125,0.0001481191016053382
400.5825,0.0001464285736707974
400.58375,0.0001446915965683457
400.585,0.0001429121829348529
400.58625,0.00014109443624569452
400.5875,0.00013924254633407938
400.58875,0.00013736075885023439
400.59,0.00013545336700054828
400.59125,0.0001335246822266573
400.5925,0.000131579013224522
400.59375,0.00012962063290355202
400.595,0.0001276537501758025
400.59625,0.00012568246966524718
400.5975,0.0001237107500271754
400.59875,0.0001217423626276989
400.6,0.0001197808479733768
400.60125,0.0001178294670909085
400.6025,0.0001158911642068972
400.60375,0.0001139685275876186
400.605,0.0001120637595287784
400.60625,0.00011017865810518301
400.6075,0.000108314599830354
400.60875,0.00010647254143604031
400.61,0.0001046530301916589
400.61125,0.0001028562190836704
400.6125,0.00010108189313498671
400.61375,9.932950132034491e-05
400.615,9.75981936808441e-05
400.61625,9.58868587665222e-05
400.6175,9.41941642070955e-05
400.61875,9.25185981878353e-05
400.62,9.085851005956661e-05
400.62125,8.921215808476601e-05
400.6225,8.75777474567666e-05
400.62375,8.59534835450425e-05
400.625,8.43376158455136e-05
400.62625,8.27284905189382e-05
400.6275,8.11246012693381e-05
400.62875,7.95246366684823e-05
400.63,7.79275367274427e-05
400.63125,7.633252915419999e-05
400.6325,7.473917659832329e-05
400.63375,7.31474053686826e-05
400.635,7.15575291052261e-05
400.63625,6.99702611187544e-05
400.6375,6.83867129486753e-05
400.63875,6.68083797047332e-05
400.64,6.52371089386721e-05
400.64125,6.3675055935802e-05
400.6425,6.21246257495071e-05
400.64375,6.05883990276059e-05
400.645,5.9069048494614296e-05
400.64625,5.7569254697919504e-05
400.6475,5.60916081198171e-05
400.64875,5.4638523131442795e-05
400.65,5.3212150313584894e-05
400.65125,5.18143124943863e-05
400.6525,5.0446439287919095e-05
400.65375,4.91095351336544e-05
400.655,4.78041565467998e-05
400.65625,4.6530418051551496e-05
400.6575,4.52880085802615e-05
400.65875,4.4076226101514e-05
400.66,4.28940284981948e-05
400.66125,4.1740087654493605e-05
400.6625,4.06128428419311e-05
400.66375,3.95105623434041e-05
400.665,3.84313944822532e-05
400.66625,3.73734116063799e-05
400.6675,3.6334648515430005e-05
400.66875,3.5313138632042395e-05
400.67,3.43069290111821e-05
400.67125,3.33141087555824e-05
400.6725,3.23328185792993e-05
400.67375,3.13612624054074e-05
400.675,3.0397727841892798e-05
400.67625,2.94405892287239e-05
400.6775,2.84883266231697e-05
400.67875,2.7539537913363102e-05
400.68,2.65929579951758e-05
400.68125,2.56474740643327e-05
400.6825,2.47021485188251e-05
400.68375,2.37562382685895e-05
400.685,2.28092210053831e-05
400.68625,2.1860812875827902e-05
400.6875,2.0911000403536298e-05
400.68875,1.9960051464237103e-05
400.69,1.9008541846836803e-05
400.69125,1.80573585882621e-05
400.6925,1.7107708906067502e-05
400.69375,1.61611197297138e-05
400.695,1.52194228124535e-05
400.69625,1.4284741809806699e-05
400.6975,1.33594666626327e-05
400.69875,1.24462274397922e-05
400.7,1.15478671144506e-05
400.70125,1.06674046370664e-05
400.7025,9.8080077951614e-06
400.70375,8.9729563390834e-06
400.705,8.1656161574915e-06
400.70625,7.3893977356939e-06
400.7075,6.6477272379542e-06
400.70875,5.944011107151e-06
400.71,5.2815975714227e-06
400.71125,4.6637442300768e-06
400.7125,4.093576335213199e-06
400.71375,3.5740586262797e-06
400.715,3.1079563465451e-06
400.71625,2.6978068603889e-06
400.7175,2.3458994962950996e-06
400.71875,2.0542477186979e-06
400.72,1.8245795808711e-06
400.72125,1.6583256175984001e-06
400.7225,1.5566168139976e-06
400.72375,1.5202858906855998e-06
400.725,1.5498766520881998e-06
400.72625,1.6456583501218e-06
400.7275,1.8076431597909e-06
400.72875,2.035612588971e-06
400.73,2.3291477471797e-06
400.73125,2.6876553357087e-06
400.7325,3.1104116132914e-06
400.73375,3.5965893770529e-06
400.735,4.145306482577e-06
400.73625,4.755650401475e-06
400.7375,5.4267207604124e-06
400.73875,6.1576516879694e-06
400.74,6.9476380636314e-06
400.74125,7.7959491290659e-06
400.7425,8.7019343756089e-06
400.74375,9.6650215640093e-06
400.745,1.06847045721414e-05
400.74625,1.1760522613537799e-05
400.7475,1.28920370239206e-05
400.74875,1.40787932222766e-05
400.75,1.5320292343956998e-05
400.75125,1.66159565364849e-05
400.7525,1.79650913344796e-05
400.75375,1.93668582376433e-05
400.755,2.0820254567837e-05
400.75625,2.23240899601662e-05
400.7575,2.38769811101064e-05
400.75875,2.54773489566172e-05
400.76,2.71234170042447e-05
400.76125,2.88132276492398e-05
400.7625,3.05446496416259e-05
400.76375,3.23153894863304e-05
400.765,3.4123002249315295e-05
400.76625,3.59648994267917e-05
400.7675,3.78383549915236e-05
400.76875,3.97404985352588e-05
400.77,4.1668324245321797e-05
400.77125,4.36186773573512e-05
400.7725,4.55882610362203e-05
400.77375,4.7573634173121006e-05
400.775,4.95712220067802e-05
400.77625,5.15773290407914e-05
400.7775,5.35881672490317e-05
400.77875,5.5599872733112206e-05
400.78,5.76085472178186e-05
400.78125,5.96102888445077e-05
400.7825,6.16012214654314e-05
400.78375,6.35775292989343e-05
400.785,6.553547765652959e-05
400.78625,6.747143604879041e-05
400.7875,6.938188961610591e-05
400.78875,7.126344777624139e-05
400.79,7.31128492477156e-05
400.79125,7.49269575940539e-05
400.7925,7.67027608358236e-05
400.79375,7.84373626755806e-05
400.795,8.012797992665271e-05
400.79625,8.17719418318069e-05
400.7975,8.33666929398155e-05
400.79875,8.49098100649133e-05
400.8,8.63990303571424e-05
400.80125,8.78322805266183e-05
400.8025,8.9207729374684e-05
400.80375,9.052382638199449e-05
400.805,9.17793431855242e-05
400.80625,9.2973401701551e-05
400.8075,9.41054913676069e-05
400.80875,9.51754621364522e-05
400.81,9.618351235308221e-05
400.81125,9.713015730182769e-05
400.8125,9.80161899325029e-05
400.81375,9.884264249768769e-05
400.815,9.961074116712571e-05
400.81625,0.0001003218810592045
400.8175,0.00010097759888658199
400.81875,0.0001015795762878804
400.82,0.0001021296462904617
400.82125,0.00010262979743830141
400.8225,0.0001030821905019161
400.82375,0.00010348915752835459
400.825,0.00010385319096127911
400.82625,0.00010417692427111869
400.8275,0.0001044631067252623
400.82875,0.0001047145655183531
400.83,0.00010493416866261771
400.83125,0.00010512477616826011
400.8325,0.0001052891831138563
400.83375,0.0001054300478168748
400.835,0.0001055498130341274
400.83625,0.0001056506345123212
400.8375,0.0001057343309585459
400.83875,0.000105802400220671
400.84,0.00010585611482758681
400.84125,0.0001058966737892497
400.8425,0.0001059253524564758
400.84375,0.0001059436219906279
400.845,0.00010595315732321559
400.84625,0.0001059557845855512
400.8475,0.00010595336458849
400.84875,0.0001059476818723101
400.85,0.0001059403179566949
400.85125,0.00010593253759082769
400.8525,0.0001059251488136161
400.85375,0.0001059183576240703
400.855,0.00010591163794183961
400.85625,0.0001059036994078325
400.8575,0.00010589260718479479
400.85875,0.0001058760436277086
400.86,0.00010585165877391789
400.86125,0.0001058174536429362
400.8625,0.0001057721165759876
400.86375,0.00010571521418541711
400.865,0.00010564717615417641
400.86625,0.0001055690829955469
400.8675,0.0001054823052431812
400.86875,0.0001053880222414986
400.87,0.0001052866663764062
400.87125,0.00010517741113626929
400.8725,0.0001050579774828578
400.87375,0.00010492504875178919
400.875,0.00010477531079201051
400.87625,0.0001046066462342287
400.8775,0.0001044187194888794
400.87875,0.00010421263503451549
400.88,0.00010399006386716409
400.88125,0.0001037524630905743
400.8825,0.000103500720606895
400.88375,0.000103235193727339
400.885,0.00010295594349261011
400.88625,0.0001026629806530875
400.8875,0.00010235641443888841
400.88875,0.0001020365052799151
400.89,0.0001017036276659811
400.89125,0.00010135816608705141
400.8925,0.0001010003469636517
400.89375,0.0001006300337974705
400.895,0.0001002465133221468
400.89625,9.984831699218791e-05
400.8975,9.94332622027501e-05
400.89875,9.89989179617887e-05
400.9,9.854342679019e-05
400.90125,9.8066213395067e-05
400.9025,9.75681247999799e-05
400.90375,9.705101788676281e-05
400.905,9.65171450781896e-05
400.90625,9.59686626042272e-05
400.9075,9.54073886784927e-05
400.90875,9.48347703146161e-05
400.91,9.42519535373478e-05
400.91125,9.36598858394516e-05
400.9125,9.305939432435289e-05
400.91375,9.24512284227485e-05
400.915,9.18360683171089e-05
400.91625,9.1214517731218e-05
400.9175,9.058707994771589e-05
400.91875,8.99541450996773e-05
400.92,8.931597417728151e-05
400.92125,8.867271526146981e-05
400.9225,8.802443132467011e-05
400.92375,8.737116267355109e-05
400.925,8.67130081837664e-05
400.92625,8.60502359047126e-05
400.9275,8.538336974026921e-05
400.92875,8.471326562156881e-05
400.93,8.4041136327784e-05
400.93125,8.33685284159767e-05
400.9325,8.26972490680136e-05
400.93375,8.20292517305741e-05
400.935,8.13664965812389e-05
400.93625,8.07107923686797e-05
400.9375,8.00636461639176e-05
400.93875,7.942614545964621e-05
400.94,7.87988941345795e-05
400.94125,7.818203045477301e-05
400.9425,7.75752734049334e-05
400.94375,7.69780141976746e-05
400.945,7.63893761808234e-05
400.94625,7.58082615997881e-05
400.9475,7.52333782340239e-05
400.94875,7.46632485866363e-05
400.95,7.40962331171173e-05
400.95125,7.35305513661613e-05
400.9525,7.29643277965619e-05
400.95375,7.23956257491539e-05
400.955,7.18224844667633e-05
400.95625,7.124294375818069e-05
400.9575,7.06550516471259e-05
400.95875,7.005685584918511e-05
400.96,6.94463912647131e-05
400.96125,6.88216864996335e-05
400.9625,6.81808113250891e-05
400.96375,6.75219749998666e-05
400.965,6.68436532725871e-05
400.96625,6.61447229956652e-05
400.9675,6.54245553731076e-05
400.96875,6.46830720242603e-05
400.97,6.39207357515523e-05
400.97125,6.31385077493331e-05
400.9725,6.23377774198311e-05
400.97375,6.15202835602246e-05
400.975,6.0688036115823005e-05
400.97625,5.9843248216317796e-05
400.9775,5.89882863310264e-05
400.97875,5.81256296341321e-05
400.98,5.7257858737783e-05
400.98125,5.63876462100884e-05
400.9825,5.5517773026892305e-05
400.98375,5.46511389243738e-05
400.985,5.37907708234124e-05
400.98625,5.29398230047923e-05
400.9875,5.2101567383225704e-05
400.98875,5.12793698942522e-05
400.99,5.04766623430427e-05
400.99125,4.9696902313137e-05
400.9925,4.89435259262141e-05
400.99375,4.8219910006833404e-05
400.995,4.7529317720310705e-05
400.99625,4.68748614986503e-05
400.9975,4.6259450699683505e-05
400.99875,4.56857589383968e-05
401.0,4.51561991124459e-05
401.00125,4.46729199079171e-05
401.0025,4.42378291293039e-05
401.00375,4.38526533616356e-05
401.005,4.35190129687815e-05
401.00625,4.32385014838192e-05
401.0075,4.3012743562555e-05
401.00875,4.28434239890683e-05
401.01,4.27322711843407e-05
401.01125,4.2681015804924196e-05
401.0125,4.2691327972634695e-05
401.01375,4.2764775543175096e-05
401.015,4.29027719427303e-05
401.01625,4.31065534084271e-05
401.0175,4.33771544086928e-05
401.01875,4.37153969994924e-05
401.02,4.4121875258471094e-05
401.02125,4.45969495069908e-05
401.0225,4.5140749753078596e-05
401.02375,4.57531991322891e-05
401.025,4.64340538514713e-05
401.02625,4.71829467904519e-05
401.0275,4.79994387686437e-05
401.02875,4.8883056177602805e-05
401.03,4.9833321404537806e-05
401.03125,5.0849776311813194e-05
401.0325,5.19319917444333e-05
401.03375,5.30795781305479e-05
401.035,5.42921785309871e-05
401.03625,5.55694634168074e-05
401.0375,5.69111079848965e-05
401.03875,5.83167694566223e-05
401.04,5.97860417005764e-05
401.04125,6.13184180303438e-05
401.0425,6.29132156444067e-05
401.04375,6.45695266551046e-05
401.045,6.62861788986941e-05
401.04625,6.8061727946442e-05
401.0475,6.98945103947378e-05
401.04875,7.178274315613491e-05
401.05,7.37246205083936e-05
401.05125,7.57184055234972e-05
401.0525,7.77624506997095e-05
401.05375,7.985517568772999e-05
401.055,8.19949817179507e-05
401.05625,8.41801748778725e-05
401.0575,8.640889243452769e-05
401.05875,8.86790680129926e-05
401.06,9.09884123438468e-05
401.06125,9.33344279646006e-05
401.0625,9.57144046240904e-05
401.06375,9.81254274138548e-05
401.065,0.0001005643726644974
401.06625,0.00010302789801704331
401.0675,0.0001055124392463302
401.06875,0.0001080142178443668
401.07,0.00011052926147371151
401.07125,0.0001130534435378131
401.0725,0.00011558252946135091
401.07375,0.0001181122395105184
401.075,0.00012063829444331411
401.07625,0.0001231564602298262
401.0775,0.000125662580282493
401.07875,0.000128152586356376
401.08,0.0001306225056994164
401.08125,0.00013306845668265238
401.0825,0.0001354866442603562
401.08375,0.00013787334382014773
401.085,0.00014022490149297138
401.08625,0.0001425377190630314
401.0875,0.00014480826339763
401.08875,0.0001470330795169843
401.09,0.0001492088151939869
401.09125,0.0001513322757039482
401.0925,0.00015340047234435242
401.09375,0.0001554106788146258
401.095,0.00015736046951596712
401.09625,0.000159247751931222
401.0975,0.00016107076236484899
401.09875,0.0001628280514230009
401.1,0.00016451844836366661
401.10125,0.0001661410219069187
401.1025,0.00016769503666522369
401.10375,0.0001691799232237592
401.105,0.000170595245910761
401.10625,0.00017194068908781612
401.1075,0.0001732160382900999
401.10875,0.0001744211804665059
401.11,0.000175556109049668
401.11125,0.00017662093976583964
401.1125,0.00017761594293464093
401.11375,0.00017854157813867763
401.115,0.00017939852947306754
401.11625,0.00018018774303490536
401.1175,0.00018091043657272098
401.11875,0.00018156810633596895
401.12,0.0001821625197445846
401.12125,0.00018269568989861892
401.1225,0.00018316985806798156
401.12375,0.00018358746524225656
401.125,0.00018395113033059748
401.12625,0.00018426361858169966
401.1275,0.0001845278251237979
401.12875,0.00018474674682471701
401.13,0.00018492346217193433
401.13125,0.0001850611197526396
401.1325,0.00018516293101376782
401.13375,0.00018523215815205915
401.135,0.00018527210727405734
401.13625,0.0001852861185461302
401.1375,0.00018527755174448974
401.13875,0.00018524976612522472
401.14,0.00018520609950435884
401.14125,0.0001851498354279654
401.1425,0.00018508417890227862
401.14375,0.000185012218713879
401.145,0.00018493690192982848
401.14625,0.0001848609993078301
401.1475,0.00018478708162633037
401.14875,0.00018471749452455955
401.15,0.00018465433915250098
401.15125,0.00018459945954078804
401.1525,0.0001845544284005696
401.15375,0.00018452054463337876
401.155,0.00018449883776102473
401.15625,0.00018449007415557666
401.1575,0.00018449476621949405
401.15875,0.0001845131903258827
401.16,0.00018454540147888862
401.16125,0.00018459124657418672
401.1625,0.0001846503822594971
401.16375,0.00018472228567506415
401.165,0.00018480627151398285
401.16625,0.0001849014983723231
401.1675,0.00018500698879901615
401.16875,0.00018512163385547367
401.17,0.00018524421202497103
401.17125,0.00018537340295183275
401.1725,0.0001855078002105026
401.17375,0.00018564593000455925
401.175,0.00018578626873575998
401.17625,0.00018592725660314724
401.1775,0.0001860673160822774
401.17875,0.00018620486919461313
401.18,0.00018633835198708027
401.18125,0.00018646623110182874
401.1825,0.00018658702923619947
401.18375,0.00018669933409289766
401.185,0.00018680183389036385
401.18625,0.00018689334206329933
401.1875,0.00018697282343332184
401.18875,0.00018703942980966625
401.19,0.00018709251530991662
401.19125,0.00018713166744068307
401.1925,0.0001871567115582093
401.19375,0.00018716771580891417
401.195,0.00018716497192983712
401.19625,0.00018714898064901806
401.1975,0.0001871204137058871
401.19875,0.00018708007105155036
401.2,0.00018702884162909245
401.20125,0.0001869676473638032
401.2025,0.0001868974052233291
401.20375,0.0001868189791776886
401.205,0.0001867331483991699
401.20625,0.00018664057302203508
401.2075,0.00018654177925207877
401.20875,0.00018643714419606177
401.21,0.00018632691747107378
401.21125,0.00018621125384386635
401.2125,0.0001860902825002532
401.21375,0.00018596421746460725
401.215,0.00018583349108950944
401.21625,0.00018569890815554744
401.2175,0.00018556178627128286
401.21875,0.00018542404974329003
401.22,0.00018528825675626483
401.22125,0.00018515753955311147
401.2225,0.00018503546790499354
401.22375,0.00018492586502124483
401.225,0.00018483259951923383
401.22625,0.00018475939700406964
401.2275,0.0001847096735882773
401.22875,0.0001846864209414421
401.23,0.00018469211996985645
401.23125,0.00018472870452627702
401.2325,0.0001847975389097436
401.23375,0.00018489943328559813
401.235,0.00018503467043559128
401.23625,0.0001852030474381802
401.2375,0.00018540393723890815
401.23875,0.00018563635623090242
401.24,0.0001858990454054428
401.24125,0.00018619056415253283
401.2425,0.0001865093891915085
401.24375,0.00018685401598162027
401.245,0.00018722306158258116
401.24625,0.00018761535130508422
401.2475,0.00018802999487129172
401.24875,0.00018846643748527455
401.25,0.00018892447900341967
401.25125,0.0001894042731148397
401.2525,0.00018990629365175
401.25375,0.00019043127901983934
401.255,0.00019098015691863953
401.25625,0.00019155396024185891
401.2575,0.00019215373449769338
401.25875,0.0001927804493890532
401.26,0.00019343490985371126
401.26125,0.00019411768066430606
401.2625,0.00019482901468820415
401.26375,0.00019556880263715313
401.265,0.00019633652519678642
401.26625,0.00019713122822590234
401.2675,0.00019795151288561874
401.26875,0.00019879554572834992
401.27,0.00019966108140669775
401.27125,0.00020054551421232517
401.2725,0.0002014459390548085
401.27375,0.0002023592256805928
401.275,0.00020328210596209914
401.27625,0.00020421125961704709
401.2775,0.00020514340025806624
401.27875,0.00020607534645262774
401.28,0.00020700409122331235
401.28125,0.00020792685034844063
401.2825,0.00020884109755297598
401.28375,0.00020974458689972174
401.285,0.0002106353598006153
401.28625,0.0002115117351581145
401.2875,0.00021237229053649043
401.28875,0.00021321582527295105
401.29,0.00021404131493846376
401.29125,0.0002148478645382638
401.2925,0.00021563465102190457
401.29375,0.00021640087044293412
401.295,0.00021714569276819288
401.29625,0.00021786821923680183
401.2975,0.00021856744813893983
401.29875,0.00021924225085454433
401.3,0.00021989135434205277
401.30125,0.00022051332741729486
401.3025,0.00022110657517263423
401.30375,0.00022166933650643887
401.305,0.00022219969051285367
401.30625,0.00022269555900189091
401.3075,0.00022315472457975932
401.30875,0.00022357484711936525
401.31,0.000223953488600863
401.31125,0.00022428814030221402
401.3125,0.00022457625957965797
401.31375,0.00022481530966809012
401.315,0.00022500279267129928
401.31625,0.0002251363015021785
401.3175,0.00022521355360284636
401.31875,0.00022523243090481166
401.32,0.00022519101787921657
401.32125,0.00022508762295713884
401.3225,0.00022492080847000352
401.32375,0.00022468940313005785
401.325,0.00022439251836086835
401.32625,0.00022402955540779874
401.3275,0.00022360020613839673
401.32875,0.00022310446605268268
401.33,0.00022254262603330573
401.33125,0.00022191527505559234
401.3325,0.0002212232965975035
401.33375,0.00022046786616957036
401.335,0.0002196504358648139
401.33625,0.0002187727279287502
401.3375,0.00021783671606945236
401.33875,0.00021684460410769193
401.34,0.00021579880457713819
401.34125,0.00021470191498460862
401.3425,0.000213556693700256
401.34375,0.00021236603613771562
401.345,0.00021113295631410684
401.34625,0.00020986056899988613
401.3475,0.00020855207937855774
401.34875,0.0002072107721761906
401.35,0.0002058400111208287
401.35125,0.00020444323572179056
401.3525,0.00020302396408893812
401.35375,0.0002015857943619245
401.355,0.0002001324106395013
401.35625,0.00019866758028890588
401.3575,0.0001971951536253349
401.35875,0.00019571905540154488
401.36,0.00019424326858754384
401.36125,0.00019277181077039692
401.3625,0.00019130870318408413
401.36375,0.00018985792618942914
401.365,0.00018842336951403694
401.36625,0.00018700877856225986
401.3675,0.0001856176946951559
401.36875,0.0001842533966404495
401.37,0.0001829188477125024
401.37125,0.000181616646542297
401.3725,0.00018034898956746157
401.37375,0.0001791176413223241
401.375,0.00017792392261801662
401.37625,0.00017676870028259558
401.3775,0.0001756524014212091
401.37875,0.00017457502560621062
401.38,0.00017353617152728
401.38125,0.00017253506760146086
401.3825,0.00017157060632315088
401.38375,0.00017064138429402468
401.385,0.00016974573731291285
401.38625,0.00016888178140566328
401.3875,0.00016804745072503068
401.38875,0.00016724053714065292
401.39,0.00016645872462909568
401.39125,0.00016569962479410708
401.3925,0.00016496080157697273
401.39375,0.0001642398000571296
401.395,0.00016353416084293295
401.39625,0.00016284143438259803
401.3975,0.00016215918898532708
401.39875,0.00016148501580255008
401.4,0.00016081654162928985
401.40125,0.00016015143196556982
401.4025,0.0001594874125578575
401.40375,0.00015882228022048286
401.405,0.00015815393054700218
401.40625,0.00015748037360145095
401.4075,0.00015679975369944338
401.40875,0.00015611036047908923
401.41,0.0001554106390516605
401.41125,0.00015469919008203359
401.4125,0.00015397477238879789
401.41375,0.0001532362977640757
401.415,0.0001524828388030252
401.41625,0.0001517136260329993
401.4175,0.0001509280636124149
401.41875,0.0001501257356293188
401.42,0.0001493064266697307
401.42125,0.0001484701297857678
401.4225,0.00014761706401368588
401.42375,0.0001467476819018519
401.425,0.000145862677848758
401.42625,0.0001449629907411822
401.4275,0.0001440498059824961
401.42875,0.0001431245566912583
401.43,0.0001421889280300899
401.43125,0.0001412448572348546
401.4325,0.00014029454577421598
401.43375,0.00013934045847946292
401.435,0.0001383853361846769
401.43625,0.00013743219176715852
401.4375,0.00013648430760808189
401.43875,0.0001355452226033435
401.44,0.00013461870776453638
401.44125,0.00013370873814003828
401.4425,0.0001328194501261064
401.44375,0.0001319550946779716
401.445,0.00013111998737083601
401.44625,0.00013031844936072372
401.4475,0.0001295547528951049
401.44875,0.00012883305968324851
401.45,0.0001281573692562786
401.45125,0.0001275314577268681
401.4525,0.0001269588347286445
401.45375,0.0001264426966353192
401.455,0.0001259859044796196
401.45625,0.0001255909615221456
401.4575,0.0001252600210202294
401.45875,0.00012499490867693298
401.46,0.0001247971659402884
401.46125,0.0001246681116727767
401.4625,0.0001246089201011299
401.46375,0.00012462069878641798
401.465,0.0001247045770143425
401.46625,0.0001248617797356995
401.4675,0.0001250936847368882
401.46875,0.0001254018632403687
401.47,0.0001257880905150344
401.47125,0.0001262543265263812
401.4725,0.0001268026693765198
401.47375,0.00012743528243399428
401.475,0.0001281543098034716
401.47625,0.0001289617631153745
401.4775,0.00012985942560554608
401.47875,0.00013084873964502028
401.48,0.00013193072202000899
401.48125,0.00013310589065215802
401.4825,0.0001343742209390857
401.48375,0.0001357351233152396
401.485,0.0001371874632429699
401.48625,0.0001387296000037834
401.4875,0.0001403594586196369
401.48875,0.0001420746251941454
401.49,0.00014387245459358038
401.49125,0.00014575019342754969
401.4925,0.00014770510270926528
401.49375,0.0001497345790553639
401.495,0.0001518362627952838
401.49625,0.0001540081306902391
401.4975,0.00015624856534185831
401.49875,0.000158556393280628
401.5,0.00016093089625424952
401.50125,0.0001633717855060224
401.5025,0.00016587914926338742
401.50375,0.0001684533669267678
401.505,0.00017109500031872862
401.50625,0.0001738046770435391
401.5075,0.0001765829536671757
401.50875,0.0001794301962277489
401.51,0.0001823464694163014
401.51125,0.00018533145198795732
401.5125,0.0001883843824833155
401.51375,0.000191504048150001
401.515,0.0001946888033342771
401.51625,0.0001979366339525837
401.5175,0.000201245227212946
401.51875,0.0002046120605361352
401.52,0.00020803447255656778
401.52125,0.0002115097167428768
401.5225,0.0002150349754282293
401.52375,0.0002186073591603365
401.525,0.0002222238716612606
401.52625,0.0002258813679270785
401.5275,0.00022957649687741462
401.52875,0.0002333056487749347
401.53,0.0002370648947748759
401.53125,0.0002408499473245853
401.5325,0.000244656128483139
401.53375,0.0002484783581310173
401.535,0.00025231114844983144
401.53625,0.00025614859595215247
401.5375,0.00025998437401140447
401.53875,0.00026381170933187544
401.54,0.0002676233544289098
401.54125,0.0002714115792392909
401.5425,0.0002751681804918295
401.54375,0.00027888453614826974
401.545,0.0002825516948742877
401.54625,0.00028616050261085727
401.5475,0.0002897017405557224
401.54875,0.00029316624468498764
401.55,0.0002965449878647345
401.55125,0.00029982916859249353
401.5525,0.000303010406398277
401.55375,0.0003060811407147763
401.555,0.00030903522897633094
401.55625,0.00031186858220646856
401.5575,0.00031457957588412516
401.55875,0.000317169046158969
401.56,0.0003196398570263993
401.56125,0.0003219961948128023
401.5625,0.0003242427960715207
401.56375,0.00032638424506994495
401.565,0.0003284243923680425
401.56625,0.0003303658776985996
401.5675,0.0003322097123393581
401.56875,0.0003339548905770433
401.57,0.0003355981212830032
401.57125,0.0003371339860496441
401.5725,0.0003385557307965025
401.57375,0.0003398565277148585
401.575,0.0003410306795304549
401.57625,0.0003420743880845077
401.5775,0.0003429860015534239
401.57875,0.00034376584501758027
401.58,0.00034441583964932705
401.58125,0.00034493908027024883
401.5825,0.0003453394145977123
401.58375,0.00034562096357085097
401.585,0.0003457875846762411
401.58625,0.00034584244354345025
401.5875,0.0003457880264204576
401.58875,0.00034562684166873165
401.59,0.00034536258563794064
401.59125,0.000345001138110793
401.5925,0.0003445507527090311
401.59375,0.0003440212943716725
401.595,0.00034342296250606174
401.59625,0.0003427651408415289
401.5975,0.0003420557348048722
401.59875,0.00034130096704686994
401.6,0.00034050544931912504
401.60125,0.0003396723480808508
401.6025,0.00033880353394536073
401.60375,0.00033789972394607676
401.605,0.00033696054667202945
401.60625,0.00033598460837272
401.6075,0.0003349695347024036
401.60875,0.0003339120233736799
401.61,0.0003328079099104076
401.61125,0.0003316522530799159
401.6125,0.0003304394510844905
401.61375,0.00032916335215203664
401.615,0.0003278174226259343
401.61625,0.00032639496862397723
401.6175,0.00032488949315622996
401.61875,0.00032329519515167534
401.62,0.00032160754749363676
401.62125,0.0003198237854141882
401.6225,0.00031794317664799533
401.62375,0.0003159670493660277
401.625,0.00031389864658944367
401.62625,0.0003117429185540712
401.6275,0.00030950629835535987
401.62875,0.0003071964859840293
401.63,0.0003048222331924765
401.63125,0.00030239309426200356
401.6325,0.00029991915632090755
401.63375,0.0002974107305634785
401.635,0.00029487803621984607
401.63625,0.0002923308863966133
401.6375,0.0002897783927581703
401.63875,0.0002872287276985633
401.64,0.0002846889348437634
401.64125,0.00028216481532423467
401.6425,0.0002796608842876682
401.64375,0.0002771803890017838
401.645,0.0002747253869671425
401.64625,0.0002722968569499267
401.6475,0.0002698948515345782
401.64875,0.0002675186455463374
401.65,0.00026516691955356237
401.65125,0.0002628379275898201
401.6525,0.0002605296776056604
401.65375,0.0002582400939900366
401.655,0.0002559671756913165
401.65625,0.0002537091247778477
401.6575,0.0002514644615080635
401.65875,0.0002492320968901671
401.66,0.00024701139971136844
401.66125,0.0002448022162167798
401.6625,0.0002426048721480141
401.66375,0.0002404201597015608
401.665,0.00023824928963703888
401.66625,0.0002360938402553971
401.6675,0.00023395568286715049
401.66875,0.0002318369066906963
401.67,0.0002297397271607808
401.67125,0.0002276663935371505
401.6725,0.00022561909551340188
401.67375,0.0002235998719260371
401.675,0.0002216105122837472
401.67625,0.00021965247803688368
401.6775,0.0002177268296271131
401.67875,0.0002158341538972491
401.68,0.0002139745242712453
401.68125,0.00021214746414433252
401.6825,0.0002103519402932954
401.68375,0.000208586373756889
401.685,0.0002068486790764365
401.68625,0.0002051363137265388
401.6875,0.00020344636319599948
401.68875,0.0002017756253088635
401.69,0.0002001207216756505
401.69125,0.0001984782024146783
401.6925,0.0001968446579634951
401.69375,0.0001952168285803389
401.695,0.0001935916971355731
401.69625,0.0001919665771530337
401.6975,0.00019033918090122727
401.69875,0.0001887076713443302
401.7,0.0001870706993529541
401.70125,0.0001854274191746456
401.7025,0.0001837774902141231
401.70375,0.0001821210742332851
401.705,0.000180458803040973
401.70625,0.0001787917599125787
401.7075,0.0001771214416294976
401.70875,0.0001754497254985129
401.71,0.0001737788345911155
401.71125,0.0001721113016428239
401.7125,0.00017044993581250502
401.71375,0.0001687977943317328
401.715,0.0001671581503041835
401.71625,0.00016553445778505488
401.7175,0.000163930328680547
401.71875,0.0001623494933373353
401.72,0.0001607957637321271
401.72125,0.0001592730018111985
401.7225,0.000157785068120008
401.72375,0.000156335783542847
401.725,0.0001549288836125566
401.72625,0.0001535679718203199
401.7275,0.00015225647978553219
401.72875,0.0001509976346957873
401.73,0.0001497944266969231
401.73125,0.00014864959842316632
401.7325,0.0001475656341973532
401.73375,0.0001465447711611984
401.735,0.00014558901687560278
401.73625,0.0001447001770809745
401.7375,0.0001438798896375393
401.73875,0.000143129664245647
401.74,0.0001424509240960521
401.74125,0.0001418450312701339
401.7425,0.00014131332065010072
401.74375,0.0001408571087091228
401.745,0.0001404776986114303
401.74625,0.0001401763653923401
401.7475,0.0001399543346882244
401.74875,0.0001398127428964266
401.75,0.0001397525938650964
401.75125,0.000139774701602964
401.7525,0.00013987964348908462
401.75375,0.00014006769321251442
401.755,0.00014033877294198258
401.75625,0.0001406924020955555
401.7575,0.00014112765333032008
401.75875,0.00014164311915210092
401.76,0.00014223688231524112
401.76125,0.00014290650094242813
401.7625,0.0001436489994346474
401.76375,0.0001444608739711608
401.765,0.0001453381009296181
401.76625,0.0001462761671462415
401.7675,0.0001472700986661016
401.76875,0.0001483145083134719
401.77,0.0001494036502522626
401.77125,0.0001505314774365011
401.7725,0.000151691717980885
401.77375,0.00015287793915131712
401.775,0.0001540836304554823
401.77625,0.0001553022788633527
401.7775,0.0001565274419576719
401.77875,0.0001577528203343091
401.78,0.00015897232990253428
401.78125,0.0001601801570551354
401.7825,0.0001613708124883929
401.78375,0.0001625391825519011
401.785,0.0001636805599782391
401.78625,0.0001647906747725167
401.7875,0.00016586571826182042
401.78875,0.0001669023510445727
401.79,0.0001678977140598843
401.79125,0.0001688494238668966
401.7925,0.00016975557023418008
401.79375,0.00017061469819919941
401.795,0.0001714257886678822
401.79625,0.0001721882285243007
401.7975,0.0001729017749104675
401.79875,0.0001735665111862202
401.8,0.0001741827958492224
401.80125,0.0001747512065150116
401.8025,0.0001752724843871167
401.80375,0.0001757474737771909
401.805,0.0001761770669851768
401.80625,0.0001765621540294669
401.8075,0.0001769035774270693
401.80875,0.0001772021013037869
401.81,0.0001774583849043938
401.81125,0.0001776729711928434
401.8125,0.0001778462844824898
401.81375,0.00017797863835633908
401.815,0.0001780702528473314
401.81625,0.0001781212771786357
401.8175,0.00017813182094395671
401.81875,0.0001781019822178306
401.82,0.000178031886225906
401.82125,0.0001779217134251609
401.8225,0.00017777172998408662
401.82375,0.00017758231736276028
401.825,0.00017735398802286892
401.82625,0.000177087398197601
401.8275,0.0001767833532114868
401.82875,0.0001764428047301143
401.83,0.00017606683634978118
401.83125,0.0001756566444570751
401.8325,0.00017521351278839548
401.83375,0.00017473877855944748
401.835,0.000174233804134712
401.83625,0.00017369993745691592
401.8375,0.0001731384853865397
401.83875,0.00017255068635136538
401.84,0.000171937690026092
401.84125,0.0001713005445120307
401.8425,0.00017064019586693298
401.84375,0.0001699574883548818
401.845,0.00016925318127634172
401.84625,0.0001685279634082913
401.8475,0.0001677824797944991
401.84875,0.00016701735725585832
401.85,0.00016623322765082832
401.85125,0.00016543075918591272
401.8525,0.0001646106777661686
401.85375,0.0001637737852957248
401.855,0.00016292097620826
401.85625,0.0001620532426274318
401.8575,0.0001611716773272211
401.85875,0.0001602774649321747
401.86,0.0001593718685175394
401.86125,0.0001584562071292639
401.8625,0.0001575318258638767
401.86375,0.0001566000610182551
401.865,0.0001556621988792883
401.86625,0.00015471943026346051
401.8675,0.0001537728070064018
401.86875,0.0001528231938023958
401.87,0.000151871228093929
401.87125,0.00015091728106127978
401.8725,0.0001499614255321942
401.87375,0.00014900341853166582
401.875,0.00014804268336183902
401.87625,0.0001470783130520507
401.8775,0.000146109079089006
401.87875,0.0001451334523970715
401.88,0.0001441496349386881
401.88125,0.0001431556002048765
401.8825,0.0001421491474058037
401.88375,0.00014112795107139718
401.885,0.00014008962478197519
401.88625,0.000139031785028879
401.8875,0.0001379521122250717
401.88875,0.0001368484166256957
401.89,0.0001357186917785603
401.89125,0.0001345611758845699
401.8925,0.00013337439234804
401.89375,0.00013215719749692999
401.895,0.0001309088129529538
401.89625,0.0001296288531915797
401.8975,0.0001283173489519366
401.89875,0.000126974761686571
401.9,0.0001256019923311577
401.90125,0.0001242003849840996
401.9025,0.0001227717248660703
401.90375,0.0001213182293895221
401.905,0.00011984253217820051
401.90625,0.000118347663206652
401.9075,0.0001168370174897795
401.90875,0.0001153143185724555
401.91,0.0001137835759292184
401.91125,0.000112249031704042
401.9125,0.0001107151033602049
401.91375,0.00010918631755023491
401.915,0.0001076672408259554
401.91625,0.00010616240929858761
401.9175,0.0001046762453189443
401.91875,0.00010321298668765061
401.92,0.00010177660900543511
401.92125,0.0001003707514634519
401.9225,9.89986513676423e-05
401.92375,9.76630832241304e-05
401.925,9.63663072066527e-05
401.92625,9.51100301820215e-05
401.9275,9.389537649362689e-05
401.92875,9.27228728629663e-05
401.93,9.15924452502072e-05
401.93125,9.05034326157847e-05
401.9325,8.94546087649957e-05
401.93375,8.844422053163161e-05
401.935,8.74700370435596e-05
401.93625,8.652940766030369e-05
401.9375,8.56193308915538e-05
401.93875,8.473652938458491e-05
401.94,8.38775305755757e-05
401.94125,8.30387504627676e-05
401.9425,8.22165762834549e-05
401.94375,8.14074517477781e-05
401.945,8.06079509252852e-05
401.94625,7.98148545512919e-05
401.9475,7.90252117680063e-05
401.94875,7.82363966964568e-05
401.95,7.74461537602415e-05
401.95125,7.66526326501383e-05
401.9525,7.58544135486261e-05
401.95375,7.50505171783379e-05
401.955,7.42404087435179e-05
401.95625,7.34239862875077e-05
401.9575,7.26015603363e-05
401.95875,7.17738245391921e-05
401.96,7.09418144575702e-05
401.96125,7.01068648838346e-05
401.9625,6.92705591074865e-05
401.96375,6.84346768153945e-05
401.965,6.76011424762364e-05
401.96625,6.67719740611211e-05
401.9675,6.59492379124148e-05
401.96875,6.51350046027049e-05
401.97,6.43313134939678e-05
401.97125,6.35401404698558e-05
401.9725,6.276337345013809e-05
401.97375,6.20027908062556e-05
401.975,6.12600492319824e-05
401.97625,6.05366733561812e-05
401.9775,5.98340531916391e-05
401.97875,5.91534459989913e-05
401.98,5.8495981320696796e-05
401.98125,5.78626723870586e-05
401.9825,5.72544311742989e-05
401.98375,5.66720831986175e-05
401.985,5.6116390782267e-05
401.98625,5.55880654955562e-05
401.9875,5.50877949918501e-05
401.98875,5.46162519024312e-05
401.99,5.41741075323226e-05
401.99125,5.37620433899992e-05
401.9925,5.3380747970006e-05
401.99375,5.30309176374978e-05
401.995,5.2713242443688404e-05
401.99625,5.2428400614228e-05
401.9975,5.2177031943496797e-05
401.99875,5.1959721449811094e-05
402.0,5.17769772615583e-05
402.00125,5.1629206891224005e-05
402.0025,5.15166968993261e-05
402.00375,5.14395950892582e-05
402.005,5.1397895953055103e-05
402.00625,5.13914340350946e-05
402.0075,5.14198781007623e-05
402.00875,5.14827354540887e-05
402.01,5.15793624214287e-05
402.01125,5.17089759541314e-05
402.0125,5.18706725882618e-05
402.01375,5.20634528063501e-05
402.015,5.22862396431455e-05
402.01625,5.25379073553861e-05
402.0175,5.28173007335296e-05
402.01875,5.3123256266456195e-05
402.02,5.3454616075121094e-05
402.02125,5.38102387401652e-05
402.0225,5.41890054004998e-05
402.02375,5.45898139398916e-05
402.025,5.50115728665693e-05
402.02625,5.54531868018983e-05
402.0275,5.59135357521641e-05
402.02875,5.63914548394432e-05
402.03,5.68857091166447e-05
402.03125,5.73949706466758e-05
402.0325,5.79177980867273e-05
402.03375,5.8452620941691296e-05
402.035,5.8997730081654e-05
402.03625,5.95512756244561e-05
402.0375,6.01112737612763e-05
402.03875,6.0675620772221e-05
402.04,6.12421148068964e-05
402.04125,6.18084799219442e-05
402.0425,6.237239975653899e-05
402.04375,6.29315435378256e-05
402.045,6.348359856032891e-05
402.04625,6.40262939933025e-05
402.0475,6.45574238790508e-05
402.04875,6.50748648072047e-05
402.05,6.55765883059614e-05
402.05125,6.60606703742608e-05
402.0525,6.65253011659144e-05
402.05375,6.69687858426376e-05
402.055,6.738955220098611e-05
402.05625,6.77861567741949e-05
402.0575,6.81572899288742e-05
402.05875,6.85017844186178e-05
402.06,6.88186285194369e-05
402.06125,6.91069767951534e-05
402.0625,6.93661741627008e-05
402.06375,6.95957726003269e-05
402.065,6.97955612028569e-05
402.06625,6.99655957839116e-05
402.0675,7.01062291861938e-05
402.06875,7.02181446208419e-05
402.07,7.030238624889149e-05
402.07125,7.036038343380219e-05
402.0725,7.039397089612989e-05
402.07375,7.0405395714263e-05
402.075,7.03973158302611e-05
402.07625,7.03727859077525e-05
402.0775,7.033522930888199e-05
402.07875,7.02884002022914e-05
402.08,7.02363339090908e-05
402.08125,7.01832911568482e-05
402.0825,7.013369487355541e-05
402.08375,7.0092064834571e-05
402.085,7.00629540085215e-05
402.08625,7.00508816861956e-05
402.0875,7.00602735953626e-05
402.08875,7.00954055095814e-05
402.09,7.016035040193409e-05
402.09125,7.02589281617155e-05
402.0925,7.03946656080713e-05
402.09375,7.057075256960441e-05
402.095,7.07900072229381e-05
402.09625,7.105484624727309e-05
402.0975,7.13672565839523e-05
402.09875,7.17287755391046e-05
402.1,7.21404777633183e-05
402.10125,7.26029683164543e-05
402.1025,7.3116388662597e-05
402.10375,7.36804273091642e-05
402.105,7.42943433561616e-05
402.10625,7.49569968336656e-05
402.1075,7.566688853741661e-05
402.10875,7.64222022825714e-05
402.11,7.72208540075713e-05
402.11125,7.80605389830643e-05
402.1125,7.8938776084846e-05
402.11375,7.98529492017822e-05
402.115,8.08003417746442e-05
402.11625,8.177815737583239e-05
402.1175,8.278353813394371e-05
402.11875,8.38135698021721e-05
402.12,8.48652796665302e-05
402.12125,8.59356341748813e-05
402.1225,8.702152707682131e-05
402.12375,8.81197805154261e-05
402.125,8.922714329590641e-05
402.12625,9.03403049401987e-05
402.1275,9.14559239485828e-05
402.12875,9.25706643582849e-05
402.13,9.36812539781832e-05
402.13125,9.478455189659451e-05
402.1325,9.58776243071432e-05
402.13375,9.69578300127568e-05
402.135,9.80228958347253e-05
402.13625,9.90709937908332e-05
402.1375,0.0001001007932005401
402.13875,0.00010111150991118599
402.14,0.0001021029129111954
402.14125,0.0001030753233212775
402.1425,0.0001040295851726443
402.14375,0.0001049670078272032
402.145,0.00010588929583779899
402.14625,0.000106798469678488
402.1475,0.0001076967686748461
402.14875,0.0001085865571243498
402.15,0.00010947023699682049
402.15125,0.0001103501551548687
402.1525,0.00011122853709436429
402.15375,0.0001121074165448561
402.155,0.000112988588889899
402.15625,0.0001138735703672349
402.1575,0.0001147635719487993
402.15875,0.0001156594802605031
402.16,0.0001165618517017856
402.16125,0.0001174709081349445
402.1625,0.00011838654497427391
402.16375,0.0001193083403850562
402.165,0.00012023557753247089
402.16625,0.0001211672659404973
402.1675,0.0001221021798908981
402.16875,0.000123038896752333
402.17,0.0001239758483496815
402.17125,0.0001249113786536466
402.1725,0.000125843807160612
402.17375,0.00012677150022280688
402.175,0.0001276929446687244
402.17625,0.000128606815133822
402.1775,0.0001295120451413648
402.17875,0.0001304078906934541
402.18,0.0001312939768420882
402.18125,0.00013217034005026578
402.1825,0.00013303745042302938
402.18375,0.0001338962177783986
402.185,0.0001347479844481777
402.18625,0.00013559449707856088
402.1875,0.0001364378662005687
402.18875,0.000137280512060244
402.19,0.0001381251018186573
402.19125,0.0001389744792217251
402.1925,0.0001398315909498399
402.19375,0.0001406994170373747
402.195,0.0001415808992120747
402.19625,0.0001424788859143454
402.1975,0.0001433960749465585
402.19875,0.00014433497341227958
402.2,0.0001452978675055739
402.20125,0.0001462867988103328
402.2025,0.0001473035595596692
402.20375,0.0001483496909053995
402.205,0.0001494264890676317
402.20625,0.0001505350211444478
402.2075,0.0001516761421116934
402.20875,0.00015285052195288998
402.21,0.00015405865880921128
402.21125,0.0001553009038195434
402.2125,0.0001565774809506149
402.21375,0.0001578884958071189
402.215,0.0001592339481418593
402.21625,0.00016061373483584648
402.2175,0.0001620276488783583
402.21875,0.000163475372866901
402.22,0.0001649564738271144
402.22125,0.0001664703928525812
402.2225,0.00016801643574454572
402.22375,0.00016959376148158428
402.225,0.0001712013802592188
402.22625,0.000172838146249497
402.2275,0.00017450275784055346
402.22875,0.00017619375682619798
402.23,0.00017790952853548973
402.23125,0.0001796483017723493
402.2325,0.0001814081457052014
402.23375,0.00018318696432663518
402.235,0.00018498248487310855
402.23625,0.00018679224595467497
402.2375,0.00018861357599475807
402.23875,0.0001904435818300057
402.24,0.00019227912709021797
402.24125,0.0001941168206483905
402.2425,0.00019595300480091342
402.24375,0.0001977837554779323
402.245,0.0001996048912339197
402.24625,0.00020141198169842942
402.2475,0.00020320037702707306
402.24875,0.00020496523545264847
402.25,0.00020670156633646102
402.25125,0.00020840426863972638
402.2525,0.0002100681770950459
402.25375,0.00021168811048793417
402.255,0.000213258916538335
402.25625,0.00021477551712213182
402.2575,0.00021623295643263682
402.25875,0.00021762644284204952
402.26,0.00021895139288290774
402.26125,0.0002202034796395112
402.2625,0.00022137867890933914
402.26375,0.0002224733188143829
402.265,0.00022348412929241115
402.26625,0.00022440829610805588
402.2675,0.00022524350861367328
402.26875,0.0002259880085798894
402.27,0.00022664063236574336
402.27125,0.00022720084046839369
402.2725,0.00022766874386233072
402.27375,0.00022804510781808518
402.275,0.0002283313441804721
402.27625,0.0002285294856064219
402.2775,0.00022864214476248792
402.27875,0.00022867244918212124
402.28,0.00022862397688285218
402.28125,0.0002285006644334801
402.2825,0.00022830671463137882
402.28375,0.00022804649617003586
402.285,0.00022772445169686665
402.28625,0.00022734499269141744
402.2875,0.00022691241971392663
402.28875,0.00022643083987432643
402.29,0.0002259041086116084
402.29125,0.00022533577820357657
402.2925,0.00022472907024691363
402.29375,0.000224086854777506
402.295,0.00022341164954096238
402.29625,0.00022270562967324184
402.2975,0.0002219706326613373
402.29875,0.0002212081780139238
402.3,0.0002204194838719401
402.30125,0.00021960547021905252
402.3025,0.0002187667665119938
402.30375,0.000217903703930777
402.305,0.000217016309898804
402.30625,0.00021610429136291419
402.3075,0.0002151670173534372
402.30875,0.0002142035082242728
402.31,0.00021321242526309858
402.31125,0.00021219207613170531
402.3125,0.0002111404303665304
402.31375,0.0002100551572393684
402.315,0.00020893367600826772
402.31625,0.0002077732351785913
402.3175,0.0002065709966741819
402.31875,0.0002053241472986136
402.32,0.0002040300077564673
402.32125,0.0002026861530946114
402.3225,0.00020129052362344679
402.32375,0.0001998415330081343
402.325,0.0001983381528698057
402.32625,0.0001967799843667573
402.3275,0.0001951673029656976
402.32875,0.0001935010817629932
402.33,0.0001917829912359578
402.33125,0.0001900153784941162
402.3325,0.0001882012306704068
402.33375,0.0001863441233422084
402.335,0.00018444816109213332
402.33625,0.0001825179112984528
402.3375,0.0001805583331251036
402.33875,0.0001785747031012142
402.34,0.0001765725374401339
402.34125,0.0001745575080280146
402.3425,0.0001725353570319576
402.34375,0.0001705118009278927
402.345,0.0001684924382281956
402.34625,0.0001664826455692649
402.3475,0.0001644874880590468
402.34875,0.0001625116273246427
402.35,0.00016055924474006492
402.35125,0.0001586339802441253
402.3525,0.0001567388888285345
402.35375,0.000154876417866205
402.355,0.00015304840176975402
402.35625,0.0001512560772803111
402.3575,0.0001495001074165856
402.35875,0.0001477806244042513
402.36,0.00014609727146573168
402.36125,0.0001444492473603636
402.3625,0.0001428353598249213
402.36375,0.00014125406524453831
402.365,0.0001397035051739057
402.36625,0.0001381815431386988
402.3675,0.0001366857893171129
402.36875,0.0001352136193013868
402.37,0.00013376219336922392
402.37125,0.0001323284638249735
402.3725,0.0001309091906905173
402.37375,0.0001295009411757841
402.375,0.0001281001027188993
402.37625,0.000126702876885913
402.3775,0.0001253052827002167
402.37875,0.0001239031518115901
402.38,0.0001224921256350564
402.38125,0.0001210676558294862
402.3825,0.00011962502210610511
402.38375,0.0001181593567069026
402.385,0.00011666570440302821
402.38625,0.0001151390906932285
402.3875,0.0001135746173623381
402.38875,0.00011196757004994069
402.39,0.0001103135284392322
402.39125,0.00010860846645620171
402.3925,0.0001068488499091994
402.39375,0.0001050316961490145
402.395,0.0001031546172895591
402.39625,0.0001012158327692435
402.3975,9.92141606181407e-05
402.39875,9.71489800459927e-05
402.4,9.502020096103309e-05
402.40125,9.28282101436352e-05
402.4025,9.05738406826329e-05
402.40375,8.82583468121537e-05
402.405,8.588339565568209e-05
402.40625,8.345107673607131e-05
402.4075,8.09639261660992e-05
402.40875,7.84249580952393e-05
402.41,7.58376993822896e-05
402.41125,7.3206220609578e-05
402.4125,7.05351491885934e-05
402.41375,6.782967600495051e-05
402.415,6.50955317687858e-05
402.41625,6.23389532877736e-05
402.4175,5.95666225910444e-05
402.41875,5.67855933343924e-05
402.42,5.40032093041818e-05
402.42125,5.12270141933452e-05
402.4225,4.8464656073804e-05
402.42375,4.57238083616648e-05
402.425,4.30120867522604e-05
402.42625,4.03369833612187e-05
402.4275,3.7705809935469e-05
402.42875,3.51256536811376e-05
402.43,3.2603338487147205e-05
402.43125,3.01453975693457e-05
402.4325,2.7758047265001697e-05
402.43375,2.54471646024757e-05
402.435,2.32182593918984e-05
402.43625,2.10764532337993e-05
402.4375,1.9026444318527e-05
402.43875,1.7072476466465e-05
402.44,1.52182983369957e-05
402.44125,1.34671298872589e-05
402.4425,1.18216137277024e-05
402.44375,1.0283779744553701e-05
402.445,8.8550070551912e-06
402.44625,7.5359949343626995e-06
402.4475,6.3267471634616e-06
402.44875,5.2265688966446995e-06
402.45,4.234085866478e-06
402.45125,3.347289184299e-06
402.4525,2.5635966209554e-06
402.45375,1.8799456076544e-06
402.455,1.2928995067467e-06
402.45625,7.987720439385e-07
402.4575,3.9375525688170004e-07
402.45875,7.40469071614e-08
402.46,-1.640323866483e-07
402.46125,-3.239401543694e-07
402.4625,-4.088386812764e-07
402.46375,-4.2154812256410004e-07
402.465,-3.645301457273e-07
402.46625,-2.3989710484550003e-07
402.4675,-4.94458936549e-08
402.46875,2.052967337888e-07
402.47,5.230239874509e-07
402.47125,9.025932150245e-07
402.4725,1.3429965036138998e-06
402.47375,1.8433237695771e-06
402.475,2.4027699372502997e-06
402.47625,3.0206356648758e-06
402.4775,3.6963593673292e-06
402.47875,4.429546097777e-06
402.48,5.2200041051158e-06
402.48125,6.067768881013e-06
402.4825,6.9731099684154e-06
402.48375,7.936522245806101e-06
402.485,8.958690204034e-06
402.48625,1.0040433380360599e-05
402.4875,1.118263127838e-05
402.48875,1.23861396697363e-05
402.49,1.365170525655e-05
402.49125,1.49798809565808e-05
402.4925,1.6370956210585302e-05
402.49375,1.7824905132588598e-05
402.495,1.9341350426125898e-05
402.49625,2.09195525554096e-05
402.4975,2.25584092085053e-05
402.49875,2.4256476766512598e-05
402.5,2.60119913857529e-05
402.50125,2.78229008839813e-05
402.5025,2.9686888063597598e-05
402.50375,3.16013955388839e-05
402.505,3.35636395262195e-05
402.50625,3.5570617307288904e-05
402.5075,3.76191188803193e-05
402.50875,3.97057258272756e-05
402.51,4.18268180520913e-05
402.51125,4.3978584798940696e-05
402.5125,4.61570387675677e-05
402.51375,4.83580365067121e-05
402.515,5.05773037186568e-05
402.51625,5.28104682669558e-05
402.5175,5.50530876443124e-05
402.51875,5.73006834036599e-05
402.52,5.95487705953905e-05
402.52125,6.17928858836792e-05
402.5225,6.40286148678191e-05
402.52375,6.62516212284089e-05
402.525,6.84576799462602e-05
402.52625,7.06427188758116e-05
402.5275,7.28028745109227e-05
402.52875,7.49345619718514e-05
402.53,7.70345606274204e-05
402.53125,7.910010692827861e-05
402.5325,8.11289894794206e-05
402.53375,8.31196276381128e-05
402.535,8.50711207684813e-05
402.53625,8.69832541221046e-05
402.5375,8.8856435337879e-05
402.53875,9.06915697614929e-05
402.54,9.248987592477301e-05
402.54125,9.42526426320433e-05
402.5425,9.598096616864449e-05
402.54375,9.76754900686444e-05
402.545,9.93361696187296e-05
402.54625,0.0001009621118832268
402.5475,0.0001025514700041796
402.54875,0.0001041014400523535
402.55,0.00010560831388700571
402.55125,0.00010706761944918621
402.5525,0.0001084742880482535
402.55375,0.00010982285959826241
402.555,0.000111107708463731
402.55625,0.00011232325896441171
402.5575,0.00011346420937867001
402.55875,0.0001145257414052189
402.56,0.0001155037132931292
402.56125,0.00011639483573024729
402.5625,0.0001171968166101854
402.56375,0.00011790847402828701
402.565,0.00011852980460691471
402.56625,0.00011906200950037231
402.5675,0.0001195074701197462
402.56875,0.0001198696880378501
402.57,0.0001201531799644318
402.57125,0.0001203633512217722
402.5725,0.00012050634012080991
402.57375,0.00012058886700797589
402.575,0.0001206180588428714
402.57625,0.000120601293886965
402.5775,0.0001205460453732948
402.57875,0.0001204597386871853
402.58,0.0001203496211777453
402.58125,0.00012022265693986659
402.5825,0.0001200854288263595
402.58375,0.00011994407866985939
402.585,0.0001198042527942133
402.58625,0.0001196710877252557
402.5875,0.0001195492032510003
402.58875,0.00011944271969151751
402.59,0.00011935528959885569
402.59125,0.000119290141547428
402.5925,0.0001192501228651883
402.59375,0.00011923775637581841
402.595,0.0001192552860619049
402.59625,0.0001193047263089189
402.5975,0.0001193879058396826
402.59875,0.0001195065059188506
402.6,0.00011966209681699689
402.60125,0.00011985616808398561
402.6025,0.0001200901587813353
402.60375,0.0001203654852535132
402.605,0.00012068356347813139
402.60625,0.0001210458332852007
402.6075,0.0001214537775455889
402.60875,0.0001219089313689078
402.61,0.0001224128959510377
402.61125,0.0001229673382214714
402.6125,0.0001235739940606361
402.61375,0.0001242346587872968
402.615,0.0001249511813761125
402.61625,0.0001257254499654061
402.6175,0.0001265593717751387
402.61875,0.00012745484909515298
402.62,0.0001284137411536729
402.62125,0.000129437815466068
402.6225,0.0001305286906839399
402.62375,0.0001316877609845159
402.625,0.0001329161203903887
402.62625,0.00013421448032957309
402.6275,0.00013558309780587052
402.62875,0.00013702171122944852
402.63,0.0001385295018675769
402.63125,0.0001401050753953435
402.6325,0.0001417464761762809
402.63375,0.000143451215822717
402.635,0.0001452163249958415
402.63625,0.0001470384118853522
402.6375,0.0001489137139487543
402.63875,0.0001508381480303321
402.64,0.0001528073295698617
402.64125,0.0001548165812011797
402.6425,0.0001568609182106977
402.64375,0.0001589350158959817
402.645,0.0001610331791644548
402.64625,0.0001631493081122989
402.6475,0.0001652768833836546
402.64875,0.0001674089754101106
402.65,0.00016953828749051092
402.65125,0.00017165722441110398
402.6525,0.00017375800216601068
402.65375,0.0001758327809479545
402.655,0.00017787381110921017
402.65625,0.0001798735940226911
402.6575,0.0001818250246830861
402.65875,0.0001837215320880102
402.66,0.00018555717748903599
402.66125,0.0001873267307726166
402.6625,0.0001890257115208763
402.66375,0.0001906503892222301
402.665,0.0001921977670919368
402.66625,0.0001936655288625702
402.6675,0.0001950519869345276
402.66875,0.0001963560123765741
402.67,0.0001975769665765442
402.67125,0.0001987146414421794
402.6725,0.00019976920202213917
402.67375,0.000200741138007165
402.675,0.00020163122404135821
402.67625,0.00020244048361351378
402.6775,0.000203170155888396
402.67875,0.000203821663247893
402.68,0.0002043965831719161
402.68125,0.0002048966088389169
402.6825,0.0002053235122459943
402.68375,0.0002056791101284378
402.685,0.0002059652151287455
402.68625,0.00020618360123510128
402.6875,0.00020633595485937252
402.68875,0.0002064238453347913
402.69,0.0002064486848234322
402.69125,0.0002064117045137283
402.6925,0.00020631393332821199
402.69375,0.0002061561886617141
402.695,0.00020593907455017
402.69625,0.0002056629905301789
402.6975,0.0002053281488293735
402.69875,0.0002049345958175828
402.7,0.00020448224374873482
402.70125,0.0002039708979833166
402.7025,0.00020340028877124372
402.70375,0.00020277009625490228
402.705,0.0002020799729421566
402.70625,0.0002013295587490943
402.7075,0.00020051848321236471
402.70875,0.00019964636837099768
402.71,0.0001987128131775689
402.71125,0.0001977173809887712
402.7125,0.0001966595750253735
402.71375,0.0001955388152216576
402.715,0.00019435441594444028
402.71625,0.000193105563681828
402.7175,0.0001917913035317736
402.71875,0.00019041053171068458
402.72,0.0001889619964420823
402.72125,0.0001874443100455128
402.7225,0.0001858559711457397
402.72375,0.00018419538566227008
402.725,0.0001824609098992071
402.72625,0.0001806508857253992
402.7275,0.0001787636806747972
402.72875,0.0001767977319768847
402.73,0.0001747515907171132
402.73125,0.000172623956597103
402.7325,0.00017041372943457238
402.73375,0.000168120038282834
402.735,0.0001657422928798545
402.73625,0.0001632802199568634
402.7375,0.0001607339094965697
402.73875,0.0001581038642711455
402.74,0.0001553910377700713
402.74125,0.00015259687904807572
402.7425,0.0001497233725032963
402.74375,0.0001467730593057691
402.745,0.0001437490539263877
402.74625,0.0001406550469563146
402.7475,0.00013749528611684878
402.74875,0.00013427454902968492
402.75,0.0001309980912974748
402.75125,0.0001276715893045718
402.7525,0.0001243010659878728
402.75375,0.0001208928122276539
402.755,0.00011745330269833241
402.75625,0.0001139891134091113
402.7575,0.0001105068420245251
402.75875,0.0001070130368448225
402.76,0.0001035141385362717
402.76125,0.00010001642696136589
402.7625,9.65259879279586e-05
402.76375,9.30486845583505e-05
402.765,8.959014431633421e-05
402.76625,8.61557535482145e-05
402.7675,8.275065576180791e-05
402.76875,7.937976427547471e-05
402.77,7.604777631019301e-05
402.77125,7.27591976977507e-05
402.7725,6.95183731580677e-05
402.77375,6.63295231917283e-05
402.775,6.31967871697456e-05
402.77625,6.01242722885285e-05
402.7775,5.7116101237098796e-05
402.77875,5.41764617514652e-05
402.78,5.13096426290919e-05
402.78125,4.85200688893805e-05
402.7825,4.5812320254061905e-05
402.78375,4.3191124289388704e-05
402.785,4.06613453730649e-05
402.78625,3.82279378308264e-05
402.7875,3.58958894106428e-05
402.78875,3.36701415475551e-05
402.79,3.1555494876149796e-05
402.79125,2.9556506364736203e-05
402.7925,2.76773786482919e-05
402.79375,2.59218491732538e-05
402.795,2.42930873772611e-05
402.79625,2.2793602972866702e-05
402.7975,2.14251629463488e-05
402.79875,2.01887331526174e-05
402.8,1.90844337252488e-05
402.80125,1.81115122826964e-05
402.8025,1.72683365915807e-05
402.80375,1.65524017061585e-05
402.805,1.59603585048347e-05
402.80625,1.5488044624749698e-05
402.8075,1.5130546713410699e-05
402.80875,1.48822615423129e-05
402.81,1.4736980646569e-05
402.81125,1.46879886045358e-05
402.8125,1.4728169783414699e-05
402.81375,1.48501303398918e-05
402.815,1.5046341357803e-05
402.81625,1.53092658988488e-05
402.8175,1.56315124294095e-05
402.81875,1.6005971853459003e-05
402.82,1.64259509755684e-05
402.82125,1.68852886660418e-05
402.8225,1.7378451698100898e-05
402.82375,1.7900607257128698e-05
402.825,1.8447650726934598e-05
402.82625,1.9016218082981902e-05
402.8275,1.9603651365570502e-05
402.82875,2.0207938963970302e-05
402.83,2.082763158949e-05
402.83125,2.14617339205459e-05
402.8325,2.2109591662750102e-05
402.83375,2.27707669590793e-05
402.835,2.3444925108196e-05
402.83625,2.41317241669569e-05
402.8375,2.48307245801363e-05
402.83875,2.55413137213863e-05
402.84,2.6262654004391103e-05
402.84125,2.6993653024205298e-05
402.8425,2.77329530076688e-05
402.84375,2.84789443438285e-05
402.845,2.92297900792968e-05
402.84625,2.99834703284106e-05
402.8475,3.07378377001683e-05
402.84875,3.14906700608098e-05
402.85,3.2239733578086e-05
402.85125,3.29828380751204e-05
402.8525,3.37178801139251e-05
402.85375,3.44428910155948e-05
402.855,3.51560509752512e-05
402.85625,3.58557025467896e-05
402.8575,3.6540348297564996e-05
402.85875,3.72086296831004e-05
402.86,3.7859300650885296e-05
402.86125,3.8491191492445207e-05
402.8625,3.9103177998652305e-05
402.86375,3.9694140517450306e-05
402.865,4.0262938783944505e-05
402.86625,4.08083993659158e-05
402.8675,4.1329309786733196e-05
402.86875,4.18244343165779e-05
402.87,4.22925498429269e-05
402.87125,4.27324883061841e-05
402.8725,4.3143206810305904e-05
402.87375,4.35238611362845e-05
402.875,4.38738923513572e-05
402.87625,4.4193116019799e-05
402.8775,4.4481801365151805e-05
402.87875,4.4740753759880604e-05
402.88,4.49713651323126e-05
402.88125,4.51756535279955e-05
402.8825,4.5356270712414796e-05
402.88375,4.55164813592841e-05
402.885,4.56601075065061e-05
402.88625,4.57914493490248e-05
402.8875,4.59151857618e-05
402.88875,4.60362478250868e-05
402.89,4.6159687519236295e-05
402.89125,4.6290547197201e-05
402.8925,4.64337315488228e-05
402.89375,4.65938933319673e-05
402.895,4.67753457295022e-05
402.89625,4.69819889380055e-05
402.8975,4.72172661550761e-05
402.89875,4.74841394270725e-05
402.9,4.77850834020336e-05
402.90125,4.81221006896467e-05
402.9025,4.84967282259778e-05
402.90375,4.8910069868866305e-05
402.905,4.9362814628835504e-05
402.90625,4.98552535244686e-05
402.9075,5.03872953022021e-05
402.90875,5.09584785215675e-05
402.91,5.15679681869628e-05
402.91125,5.22145620590217e-05
402.9125,5.28966919856668e-05
402.91375,5.36124222230198e-05
402.915,5.4359471962189496e-05
402.91625,5.51352291551005e-05
402.9175,5.5936797314426404e-05
402.91875,5.67610411866226e-05
402.92,5.76046552972154e-05
402.92125,5.84642347792051e-05
402.9225,5.93363448827395e-05
402.92375,6.0217595480916695e-05
402.925,6.110468465977521e-05
402.92625,6.19944490114138e-05
402.9275,6.288388563320131e-05
402.92875,6.37701653960528e-05
402.93,6.46506376717491e-05
402.93125,6.552281514228271e-05
402.9325,6.63843724521721e-05
402.93375,6.72331280337918e-05
402.935,6.806704264366491e-05
402.93625,6.88842349317006e-05
402.9375,6.96829954474159e-05
402.93875,7.04618316870746e-05
402.94,7.12195061347954e-05
402.94125,7.195507835559381e-05
402.9425,7.266793270839469e-05
402.94375,7.33577922080099e-05
402.945,7.40247014481033e-05
402.94625,7.466900527615999e-05
402.9475,7.52913015024435e-05
402.94875,7.5892381773001e-05
402.95,7.647316713265521e-05
402.95125,7.70346300130818e-05
402.9525,7.75777140328945e-05
402.95375,7.81032613707968e-05
402.955,7.86119395207619e-05
402.95625,7.91042161532212e-05
402.9575,7.9580364424209e-05
402.95875,8.004053394441899e-05
402.96,8.04848622071027e-05
402.96125,8.091360563180911e-05
402.9625,8.13272469409791e-05
402.96375,8.172655485644159e-05
402.965,8.21125969878543e-05
402.96625,8.24866979281527e-05
402.9675,8.285037175902391e-05
402.96875,8.320522275144491e-05
402.97,8.35528301612506e-05
402.97125,8.389459354482751e-05
402.9725,8.423156163490419e-05
402.97375,8.45642770564353e-05
402.975,8.48927009295208e-05
402.97625,8.521626563326631e-05
402.9775,8.553408210749161e-05
402.97875,8.58452611082305e-05
402.98,8.6149244513051e-05
402.98125,8.64460101933389e-05
402.9825,8.673607827772209e-05
402.98375,8.702033605678901e-05
402.985,8.72997675221768e-05
402.98625,8.75751739539974e-05
402.9875,8.78469388145424e-05
402.98875,8.81148776381676e-05
402.99,8.837817678825069e-05
402.99125,8.86353995581373e-05
402.9925,8.88845745979695e-05
402.99375,8.91234506972063e-05
402.995,8.93499219566618e-05
402.99625,8.95625204850209e-05
402.9975,8.97607008781004e-05
402.99875,8.99447793112688e-05
403.0,9.01156286222948e-05
403.00125,9.02743326166273e-05
403.0025,9.04219488419165e-05
403.00375,9.05594103615781e-05
403.005,9.06875307202595e-05
403.00625,9.08070542131575e-05
403.0075,9.09187002242122e-05
403.00875,9.102318535721901e-05
403.01,9.11212057929009e-05
403.01125,9.12133712469944e-05
403.0125,9.13000832423801e-05
403.01375,9.13813738372919e-05
403.015,9.14567706305699e-05
403.01625,9.15252958638594e-05
403.0175,9.158569236857789e-05
403.01875,9.16368584444974e-05
403.02,9.167832888392041e-05
403.02125,9.17105700056134e-05
403.0225,9.1734949389794e-05
403.02375,9.175343608141401e-05
403.025,9.17682113588336e-05
403.02625,9.17813647897914e-05
403.0275,9.17947345665355e-05
403.02875,9.18098872379946e-05
403.03,9.182814769190859e-05
403.03125,9.185067006193119e-05
403.0325,9.187848174772971e-05
403.03375,9.19125130180947e-05
403.035,9.19535905981255e-05
403.03625,9.2002427577471e-05
403.0375,9.2059581365658e-05
403.03875,9.212542512946271e-05
403.04,9.22001254843751e-05
403.04125,9.22836601850125e-05
403.0425,9.23758857954714e-05
403.04375,9.247664724059981e-05
403.045,9.25858923580761e-05
403.04625,9.27037555994794e-05
403.0475,9.28305834003e-05
403.04875,9.29668943450396e-05
403.05,9.31133102683532e-05
403.05125,9.32704699082969e-05
403.0525,9.34389695365558e-05
403.05375,9.36193103996698e-05
403.055,9.38118669902098e-05
403.05625,9.401686495786681e-05
403.0575,9.4234358053449e-05
403.05875,9.44642187808191e-05
403.06,9.470613387272531e-05
403.06125,9.49596325355506e-05
403.0625,9.52241154130058e-05
403.06375,9.54989075107449e-05
403.065,9.57832927019982e-05
403.06625,9.60765529661863e-05
403.0675,9.63779710536458e-05
403.06875,9.66868335094529e-05
403.07,9.700241843134269e-05
403.07125,9.73239827397962e-05
403.0725,9.765075088022459e-05
403.07375,9.79819109322789e-05
403.075,9.831661065325241e-05
403.07625,9.865395679856271e-05
403.0775,9.89930192002879e-05
403.07875,9.93328312217197e-05
403.08,9.96723893099314e-05
403.08125,0.000100010658684289
403.0825,0.0001003465767619102
403.08375,0.0001006790701949922
403.085,0.0001010070617500047
403.08625,0.0001013294870177283
403.0875,0.0001016453072231068
403.08875,0.0001019535118049229
403.09,0.0001022531180253384
403.09125,0.0001025431610892859
403.0925,0.0001028226775137625
403.09375,0.0001030906868570944
403.095,0.0001033461703581652
403.09625,0.0001035880499056884
403.0975,0.00010381517044755709
403.09875,0.00010402628448030541
403.1,0.0001042200473886768
403.10125,0.0001043950157253623
403.1025,0.0001045496560008708
403.10375,0.00010468235614355879
403.105,0.000104791454019773
403.10625,0.0001048752586540977
403.1075,0.0001049320872397372
403.10875,0.0001049602987688995
403.11,0.0001049583300332948
403.11125,0.0001049247353846013
403.1125,0.0001048582144849861
403.11375,0.00010475764216761551
403.115,0.0001046220954971166
403.11625,0.000104450859170054
403.1175,0.00010424344093531071
403.11875,0.0001039995633244283
403.12,0.0001037191602218363
403.12125,0.00010340235956496939
403.1225,0.0001030494680042285
403.12375,0.00010266094804279879
403.125,0.00010223740066627341
403.12625,0.000101779546832114
403.1275,0.00010128821040895249
403.12875,0.0001007643074057431
403.13,0.0001002088365808423
403.13125,9.96228729170354e-05
403.1325,9.900755940559259e-05
403.13375,9.83641103753786e-05
403.135,9.769379870611409e-05
403.13625,9.69979553047883e-05
403.1375,9.62779647162722e-05
403.13875,9.55352564281296e-05
403.14,9.47713021406278e-05
403.14125,9.39876083999135e-05
403.1425,9.31857140543287e-05
403.14375,9.23671854788346e-05
403.145,9.153361040748529e-05
403.14625,9.06865970339586e-05
403.1475,8.98277655590645e-05
403.14875,8.89587469622734e-05
403.15,8.808117287219681e-05
403.15125,8.71966701980592e-05
403.1525,8.630685591411959e-05
403.15375,8.54133340831091e-05
403.155,8.45176957196097e-05
403.15625,8.36215211684684e-05
403.1575,8.27263914732252e-05
403.15875,8.18338996825983e-05
403.16,8.09456633550326e-05
403.16125,8.00633404973716e-05
403.1625,7.91886402436302e-05
403.16375,7.832332677490121e-05
403.165,7.746921772235e-05
403.16625,7.66281743052341e-05
403.1675,7.58020798929422e-05
403.16875,7.49928109448663e-05
403.17,7.42022090401009e-05
403.17125,7.34320411438215e-05
403.1725,7.26839643122658e-05
403.17375,7.195949749430071e-05
403.175,7.12599943235114e-05
403.17625,7.05866247238543e-05
403.1775,6.994037133491861e-05
403.17875,6.93220274268891e-05
403.18,6.873221143032471e-05
403.18125,6.817138593784549e-05
403.1825,6.763989122390431e-05
403.18375,6.71379699347083e-05
403.185,6.666581555943299e-05
403.18625,6.62236066187147e-05
403.1875,6.58115453035139e-05
403.18875,6.542988950030269e-05
403.19,6.50789845125472e-05
403.19125,6.47592706434141e-05
403.1925,6.447129468568979e-05
403.19375,6.421569719382331e-05
403.195,6.3993196080131e-05
403.19625,6.3804554732121e-05
403.1975,6.36505472270358e-05
403.19875,6.35319197986076e-05
403.2,6.344935089212499e-05
403.20125,6.34034211888081e-05
403.2025,6.33945800815177e-05
403.20375,6.342312996176801e-05
403.205,6.348920872594491e-05
403.20625,6.359278245865829e-05
403.2075,6.37336365700373e-05
403.20875,6.39113745339151e-05
403.21,6.41254103916764e-05
403.21125,6.437496013270841e-05
403.2125,6.46590383734112e-05
403.21375,6.497644811064371e-05
403.215,6.53257786176909e-05
403.21625,6.57053997837628e-05
403.2175,6.61134743050991e-05
403.21875,6.65479632357572e-05
403.22,6.70066481382167e-05
403.22125,6.74871584408698e-05
403.2225,6.79869996605012e-05
403.22375,6.85035868868094e-05
403.225,6.90342785270514e-05
403.22625,6.957640366779651e-05
403.2275,7.012728917284131e-05
403.22875,7.068428211725469e-05
403.23,7.12447554755595e-05
403.23125,7.180612613304419e-05
403.2325,7.236585524819311e-05
403.23375,7.29214563602211e-05
403.235,7.34704970147517e-05
403.23625,7.40106008236475e-05
403.2375,7.45394615219513e-05
403.23875,7.505484677206131e-05
403.24,7.5554611996028e-05
403.24125,7.60367132691139e-05
403.2425,7.64992238975048e-05
403.24375,7.6940347913249e-05
403.245,7.735843923937649e-05
403.24625,7.775201650116931e-05
403.2475,7.811977766658e-05
403.24875,7.84606166107182e-05
403.25,7.87736406823804e-05
403.25125,7.90581815315641e-05
403.2525,7.93138098368877e-05
403.25375,7.95403432508995e-05
403.255,7.97378528642083e-05
403.25625,7.99066663184065e-05
403.2575,8.00473572587646e-05
403.25875,8.01607404887117e-05
403.26,8.02478487310741e-05
403.26125,8.03099090510984e-05
403.2625,8.03483138202917e-05
403.26375,8.03645835200525e-05
403.265,8.03603268441239e-05
403.26625,8.03371978398741e-05
403.2675,8.029684936439e-05
403.26875,8.02408855553999e-05
403.27,8.01708145370317e-05
403.27125,8.008800216443181e-05
403.2725,7.99936261842638e-05
403.27375,7.988863978616e-05
403.275,7.977373653616051e-05
403.27625,7.96493291552313e-05
403.2775,7.95155318858853e-05
403.27875,7.93721615300247e-05
403.28,7.92187416119781e-05
403.28125,7.905452102281249e-05
403.2825,7.887849785388031e-05
403.28375,7.86894527396658e-05
403.285,7.84859819897911e-05
403.28625,7.82665338342559e-05
403.2875,7.80294517278397e-05
403.28875,7.777300770160956e-05
403.29,7.749544880155018e-05
403.29125,7.719503517026223e-05
403.2925,7.68700869577108e-05
403.29375,7.651902689806397e-05
403.295,7.614043276051586e-05
403.29625,7.573307993816477e-05
403.2975,7.529599079388136e-05
403.29875,7.482847279518203e-05
403.3,7.43301638540718e-05
403.30125,7.380105370483915e-05
403.3025,7.324151162977466e-05
403.30375,7.265230204587538e-05
403.305,7.203459089739239e-05
403.30625,7.138994769133433e-05
403.3075,7.072034228284993e-05
403.30875,7.002813653351541e-05
403.31,6.931606954749409e-05
403.31125,6.858724320358261e-05
403.3125,6.784509350811343e-05
403.31375,6.709336521172064e-05
403.315,6.633607187696178e-05
403.31625,6.55774523347883e-05
403.3175,6.482192047690354e-05
403.31875,6.407400807598467e-05
403.32,6.333830937387135e-05
403.32125,6.261942195267074e-05
403.3225,6.19218896078994e-05
403.32375,6.125016332866038e-05
403.325,6.06085503999004e-05
403.32625,6.00011940008043e-05
403.3275,5.94320478623047e-05
403.32875,5.8904867785744004e-05
403.33,5.84232080566958e-05
403.33125,5.79904206958848e-05
403.3325,5.76096601712399e-05
403.33375,5.7283885162022496e-05
403.335,5.7015857589020104e-05
403.33625,5.6808142375779707e-05
403.3375,5.6663094681851304e-05
403.33875,5.65828528390585e-05
403.34,5.65693226327609e-05
403.34125,5.6624164716123796e-05
403.3425,5.67487776653877e-05
403.34375,5.69442916251368e-05
403.345,5.7211558734593204e-05
403.34625,5.75511553788857e-05
403.3475,5.79633824473416e-05
403.34875,5.84482784937588e-05
403.35,5.9005633529677396e-05
403.35125,5.96350093486211e-05
403.3525,6.03357654583248e-05
403.35375,6.11070849789313e-05
403.355,6.194800561016801e-05
403.35625,6.28574533944977e-05
403.3575,6.383427388325769e-05
403.35875,6.48772676327938e-05
403.36,6.598522182356959e-05
403.36125,6.715693994632491e-05
403.3625,6.83912710392022e-05
403.36375,6.968713079490041e-05
403.365,7.10435221198352e-05
403.36625,7.24595463333336e-05
403.3675,7.39344142357943e-05
403.36875,7.54674414208468e-05
403.37,7.705804451351289e-05
403.37125,7.87057283333056e-05
403.3725,8.041006975028871e-05
403.37375,8.217069126607621e-05
403.375,8.39872379917534e-05


==> Data/SingleTruck/processed-Force_tire_5.dat <==
T,value
400.001,0.0003763308482508649
400.003,0.00038440226734841847
400.004,0.0003899260885617412
400.005,0.0003946031634190815
400.006,0.0003988775145094526
400.008,0.00040288532412579306
400.009,0.0004066745790606924
400.01,0.0004102625850622121
400.011,0.0004136585769605483
400.0125,0.000497046362748292
400.01375,0.0004669557714564247
400.015,0.00045782117960409046
400.01625,0.0004535904622683672
400.0175,0.0004509773795572217
400.01875,0.0004492588814676307
400.02,0.0004482037068706652
400.02125,0.0004476918020554946
400.0225,0.0004476349460163906
400.02375,0.0004479584203318722
400.025,0.0004485976874033988
400.02625,0.00044949940149432207
400.0275,0.0004506218997763
400.02875,0.0004519325648406776
400.03,0.0004534036695572097
400.03125,0.00045500894007004136
400.0325,0.0004567222173709789
400.03375,0.0004585181475845184
400.035,0.0004603733240905637
400.03625,0.000462266970109647
400.0375,0.00046418106281785983
400.03875,0.000466100086560771
400.04,0.00046801065223683457
400.04125,0.0004699011935713811
400.0425,0.0004717618380821291
400.04375,0.00047358440645646
400.045,0.0004753624326500781
400.04625,0.0004770912093968491
400.0475,0.00047876784914956957
400.04875,0.0004803911617505466
400.05,0.0004819611018402532
400.05125,0.00048347782032326874
400.0525,0.000484940663812475
400.05375,0.00048634748343341416
400.055,0.0004876943648002049
400.05625,0.0004889757341536312
400.0575,0.0004901849138422477
400.05875,0.0004913152981778812
400.06,0.000492361732024527
400.06125,0.0004933210830957792
400.0625,0.000494191591766544
400.06375,0.0004949713833083519
400.065,0.0004956576139442918
400.06625,0.000496246705448443
400.0675,0.0004967351551400186
400.06875,0.0004971202198294171
400.07,0.0004974002456037856
400.07125,0.0004975747216710124
400.0725,0.0004976442220321114
400.07375,0.000497610328712252
400.075,0.0004974755229004841
400.07625,0.0004972430488582648
400.0775,0.000496916758076951
400.07875,0.0004965009492545017
400.08,0.000496000224021694
400.08125,0.0004954193678281518
400.0825,0.0004947632943686197
400.08375,0.0004940371418402066
400.085,0.0004932465078409567
400.08625,0.0004923976128689738
400.0875,0.0004914971301905098
400.08875,0.0004905516414060336
400.09,0.0004895669647548974
400.09125,0.00048854774151066
400.0925,0.00048749751940919153
400.09375,0.00048641925311023284
400.095,0.0004853159304914272
400.09625,0.0004841909822927239
400.0975,0.000483048278139158
400.09875,0.0004818918272214957
400.1,0.0004807254890058178
400.10125,0.0004795528742233125
400.1025,0.00047837741109079914
400.10375,0.0004772024719918093
400.105,0.0004760314751077966
400.10625,0.0004748679295391432
400.1075,0.00047371546722598537
400.10875,0.0004725778710689242
400.11,0.0004714591472098668
400.11125,0.0004703635969829283
400.1125,0.0004692958281750714
400.11375,0.0004682606023958425
400.115,0.00046726252377589307
400.11625,0.0004663057001047352
400.1175,0.0004653935592487982
400.11875,0.00046452888130060473
400.12,0.0004637139635791174
400.12125,0.0004629507906707341
400.1225,0.0004622411497304275
400.12375,0.0004615866965228052
400.125,0.0004609889892930611
400.12625,0.0004604495109878946
400.1275,0.0004599696823564549
400.12875,0.0004595508556412738
400.13,0.000459194280349124
400.13125,0.0004589010500017481
400.1325,0.0004586720200463605
400.13375,0.000458507736365965
400.135,0.00045840837085949057
400.13625,0.0004583736795415369
400.1375,0.0004584029818221761
400.13875,0.00045849517536624936
400.14,0.0004586487754827056
400.14125,0.0004588619797634296
400.1425,0.0004591327351321366
400.14375,0.00045945884241319003
400.145,0.00045983806118047693
400.14625,0.0004602682178864455
400.1475,0.0004607472740812325
400.14875,0.0004612733195117605
400.15,0.0004618444920208241
400.15125,0.00046245885566639127
400.1525,0.0004631142918215419
400.15375,0.0004638084205953757
400.155,0.000464538556765079
400.15625,0.0004653016735590672
400.1575,0.0004660943750310229
400.15875,0.0004669128821245064
400.16,0.00046775303381763387
400.16125,0.0004686102911270703
400.1625,0.00046947973808048705
400.16375,0.0004703561066468815
400.165,0.0004712339073537729
400.16625,0.0004721075798627763
400.1675,0.00047297182784105366
400.16875,0.0004738218745611497
400.17,0.0004746536684385287
400.17125,0.0004754639770781453
400.1725,0.0004762503081511362
400.17375,0.0004770106585929669
400.175,0.0004777431228143309
400.17625,0.000478445403365922
400.1775,0.0004791143372973689
400.17875,0.0004797453985113506
400.18,0.00048033245365193447
400.18125,0.0004808676649767258
400.1825,0.00048134160443230817
400.18375,0.00048174364687080163
400.185,0.00048206244461731064
400.18625,0.0004822865601660633
400.1875,0.0004824050277654392
400.18875,0.00048240792708975573
400.19,0.00048228676708862776
400.19125,0.0004820347785223115
400.1925,0.0004816469941947165
400.19375,0.0004811202657537054
400.195,0.0004804531815092797
400.19625,0.00047964596547028755
400.1975,0.0004787003930401495
400.19875,0.0004776197164018571
400.2,0.0004764085637422486
400.20125,0.00047507275726540153
400.2025,0.0004736190350150901
400.20375,0.000472054726686611
400.205,0.00047038747087860847
400.20625,0.00046862506012567947
400.2075,0.0004667754063622138
400.20875,0.0004648465839276071
400.21,0.0004628468914427146
400.21125,0.0004607849159074046
400.2125,0.00045866963674921903
400.21375,0.00045651058886308414
400.215,0.0004543179258612057
400.21625,0.0004521021940218423
400.2175,0.0004498738747965078
400.21875,0.00044764284599592847
400.22,0.0004454178466852418
400.22125,0.00044320611440947254
400.2225,0.000441013326970434
400.22375,0.0004388438350056439
400.225,0.0004367012283798337
400.22625,0.0004345892249992857
400.2275,0.0004325125376977102
400.22875,0.0004304772118210958
400.23,0.00042848932699588653
400.23125,0.0004265525584200324
400.2325,0.000424667098596478
400.23375,0.0004228307288158276
400.235,0.00042104066952564626
400.23625,0.00041929484683026033
400.2375,0.0004175922947574202
400.23875,0.0004159330233514002
400.24,0.0004143177402837606
400.24125,0.0004127474519124641
400.2425,0.00041122294575979257
400.24375,0.0004097443001399875
400.245,0.0004083107862984811
400.24625,0.0004069211821535214
400.2475,0.00040557436612002646
400.24875,0.0004042699667047195
400.25,0.0004030087362907248
400.25125,0.0004017924102398037
400.2525,0.0004006231039216049
400.25375,0.0003995025925311094
400.255,0.000398431803226182
400.25625,0.0003974106942868708
400.2575,0.0003964384777370431
400.25875,0.0003955140457480526
400.26,0.0003946363999733954
400.26125,0.00039380495170324777
400.2625,0.0003930196950782828
400.26375,0.0003922812997825629
400.265,0.0003915911656054992
400.26625,0.00039095143681281726
400.2675,0.0003903649747865219
400.26875,0.00038983527748386927
400.27,0.000389366343955447
400.27125,0.0003889624773724932
400.2725,0.000388628038583669
400.27375,0.0003883671600515113
400.275,0.000388183461738902
400.27625,0.00038807980923590013
400.2775,0.0003880581578072755
400.27875,0.0003881194944609272
400.28,0.0003882638743472145
400.28125,0.0003884905077489974
400.2825,0.0003887978866821733
400.28375,0.000389183888396281
400.285,0.00038964584921484844
400.28625,0.000390180581175128
400.2875,0.0003907843828171941
400.28875,0.0003914530995325542
400.29,0.0003921822542324095
400.29125,0.000392967221605548
400.2925,0.0003938033797456921
400.29375,0.00039468620783825225
400.295,0.00039561132714664216
400.29625,0.00039657451898856086
400.2975,0.0003975717287826511
400.29875,0.0003985990917060143
400.3,0.000399652979352905
400.30125,0.0004007300886248749
400.3025,0.00040182753523230417
400.30375,0.00040294285160680227
400.305,0.0004040738495839507
400.30625,0.0004052183899861769
400.3075,0.0004063742230361265
400.30875,0.00040753895018068667
400.31,0.0004087100989154871
400.31125,0.0004098852491093828
400.3125,0.0004110621625083739
400.31375,0.0004122389066185959
400.315,0.0004134139681081627
400.31625,0.0004145863540977921
400.3175,0.000415755672740238
400.31875,0.000416922153128545
400.32,0.0004180866293734142
400.32125,0.0004192504462498664
400.3225,0.0004204153498337693
400.32375,0.00042158337739874713
400.325,0.0004227567769140114
400.32625,0.0004239379524934587
400.3275,0.0004251294191861644
400.32875,0.00042633374871820493
400.33,0.00042755348924558497
400.33125,0.0004287910552277783
400.3325,0.00043004860212179566
400.33375,0.0004313279122560029
400.335,0.0004326302768734547
400.33625,0.0004339564137643911
400.3375,0.0004353064155576727
400.33875,0.0004366797353511132
400.34,0.0004380752402109328
400.34125,0.0004394912518503237
400.3425,0.000440925646997659
400.34375,0.0004423759493845072
400.345,0.0004438394548838943
400.34625,0.0004453133156687958
400.3475,0.00044679463618108175
400.34875,0.0004482805692508092
400.35,0.0004497682974652749
400.35125,0.0004512550865080112
400.3525,0.0004527382392969376
400.35375,0.000454215077531652
400.355,0.0004556829367098688
400.35625,0.0004571391385824764
400.3575,0.00045858103217813484
400.35875,0.0004600060358972889
400.36,0.0004614117193362877
400.36125,0.0004627959016021117
400.3625,0.00046415674858819487
400.36375,0.00046549281602159987
400.365,0.00046680299500163555
400.36625,0.0004680863719900508
400.3675,0.0004693420465529576
400.36875,0.0004705689895047211
400.37,0.00047176597912380663
400.37125,0.0004729316100002245
400.3725,0.00047406434851394086
400.37375,0.00047516258969342414
400.375,0.0004762247041335892
400.37625,0.0004772490984926406
400.3775,0.00047823426289733337
400.37875,0.00047917884759654625
400.38,0.0004800817277929735
400.38125,0.00048094205118296676
400.3825,0.0004817592882448102
400.38375,0.0004825333090958983
400.385,0.0004832644639891888
400.38625,0.00048395355195885787
400.3875,0.0004846016024350325
400.38875,0.00048520953604798373
400.39,0.0004857778845927982
400.39125,0.000486306698265601
400.3925,0.00048679568710203867
400.39375,0.0004872444570477751
400.395,0.0004876527553104762
400.39625,0.0004880206940827722
400.3975,0.0004883489450357451
400.39875,0.0004886388698223822
400.4,0.0004888924688600449
400.40125,0.0004891121527913964
400.4025,0.0004893004336238318
400.40375,0.0004894596368578223
400.405,0.0004895916500944914
400.40625,0.0004896977716929851
400.4075,0.0004897786890681798
400.40875,0.000489834697759652
400.41,0.0004898664644538247
400.41125,0.0004898764970910135
400.4125,0.0004898704449645255
400.41375,0.0004898563894927057
400.415,0.0004898414425366812
400.41625,0.0004898288858838437
400.4175,0.000489818289821318
400.41875,0.0004898073477907847
400.42,0.0004897934216376419
400.42125,0.0004897741804689858
400.4225,0.0004897476399087407
400.42375,0.0004897120154804281
400.425,0.0004896655823484005
400.42625,0.0004896066323983165
400.4275,0.0004895334996472033
400.42875,0.000489444646513351
400.43,0.0004893387518360035
400.43125,0.0004892148122149473
400.4325,0.0004890722081898964
400.43375,0.0004889107502497324
400.435,0.0004887306925015998
400.43625,0.0004885327208598993
400.4375,0.0004883179039851672
400.43875,0.0004880876379129552
400.44,0.0004878435467926176
400.44125,0.00048758740736623313
400.4425,0.0004873210421275735
400.44375,0.000487046276971282
400.445,0.000486764896402536
400.44625,0.000486478625636768
400.4475,0.000486189179399924
400.44875,0.00048589827023880823
400.45,0.0004856076456616002
400.45125,0.0004853191406684923
400.4525,0.00048503467696213567
400.45375,0.0004847562763979935
400.455,0.0004844860458944457
400.45625,0.00048422614777264306
400.4575,0.0004839787305659943
400.45875,0.00048374590605958706
400.46,0.0004835296530192532
400.46125,0.0004833317503205675
400.4625,0.0004831537545379967
400.46375,0.0004829969065338937
400.465,0.0004828621231278262
400.46625,0.0004827499744160552
400.4675,0.000482660680831233
400.46875,0.00048259411005223597
400.47,0.0004825498170842182
400.47125,0.0004825270631386463
400.4725,0.0004825248605333459
400.47375,0.0004825420147924268
400.475,0.0004825771756760637
400.47625,0.0004826288510599643
400.4775,0.00048269548924483827
400.47875,0.0004827754489254067
400.48,0.0004828670695695914
400.48125,0.000482968653177487
400.4825,0.0004830784664404865
400.48375,0.00048319473512056815
400.485,0.0004833156460399217
400.48625,0.00048343931935081804
400.4875,0.0004835638094258964
400.48875,0.0004836871045888078
400.49,0.0004838071360051616
400.49125,0.0004839218001137174
400.4925,0.0004840289773276698
400.49375,0.0004841265912060478
400.495,0.0004842126305249312
400.49625,0.0004842852077885723
400.4975,0.0004843426077202997
400.49875,0.0004843833179631135
400.5,0.0004844060703400871
400.50125,0.0004844098566045077
400.5025,0.00048439394336987626
400.50375,0.0004843578721198054
400.505,0.0004843014519079014
400.50625,0.0004842247332476657
400.5075,0.00048412799984257185
400.50875,0.0004840117230962032
400.51,0.000483876551422654
400.51125,0.00048372326942703074
400.5125,0.0004835527716361167
400.51375,0.0004833660414791573
400.515,0.0004831641224386591
400.51625,0.00048294810272120125
400.5175,0.0004827190879981232
400.51875,0.0004824782035761498
400.52,0.0004822265611677306
400.52125,0.0004819652643212552
400.5225,0.00048169538514095665
400.52375,0.0004814179812367077
400.525,0.00048113406161347087
400.52625,0.0004808446014606931
400.5275,0.0004805505404415607
400.52875,0.0004802527561220832
400.53,0.0004799520887302817
400.53125,0.0004796493229452913
400.5325,0.0004793451738264816
400.53375,0.0004790402914126925
400.535,0.0004787352621515538
400.53625,0.0004784305769487759
400.5375,0.0004781266490676565
400.53875,0.0004778237958885752
400.54,0.00047752224898864413
400.54125,0.000477222148891379
400.5425,0.0004769235348564211
400.54375,0.0004766263907794784
400.545,0.000476330611392127
400.54625,0.0004760360469918633
400.5475,0.00047574249345208337
400.54875,0.0004754497143621958
400.55,0.0004751574560377908
400.55125,0.0004748654543108407
400.5525,0.0004745734428699564
400.55375,0.0004742811607107005
400.555,0.0004739883595059499
400.55625,0.00047369481646633826
400.5575,0.0004734003199306576
400.55875,0.00047310468642638477
400.56,0.00047280775713019854
400.56125,0.00047250939895853106
400.5625,0.000472209506238141
400.56375,0.0004719080041066981
400.565,0.000471604855643393
400.56625,0.0004713000625295005
400.5675,0.0004709936836989877
400.56875,0.0004706858285490128
400.57,0.00047037668269046514
400.57125,0.0004700665160084208
400.5725,0.00046975570266257307
400.57375,0.0004694447174175242
400.575,0.00046913416908312013
400.57625,0.0004688247764645485
400.5775,0.00046851740514253416
400.57875,0.00046821303638328103
400.58,0.00046791278127845346
400.58125,0.000467617860645012
400.5825,0.0004673295929749918
400.58375,0.00046704938300523753
400.585,0.0004667786836869953
400.58625,0.00046651900294559666
400.5875,0.0004662718659999902
400.58875,0.0004660387843822434
400.59,0.00046582125730712184
400.59125,0.0004656207401815901
400.5925,0.00046543862031430907
400.59375,0.0004652762040151853
400.595,0.00046513470961496214
400.59625,0.0004650152319747632
400.5975,0.0004649187366857424
400.59875,0.0004648460442887618
400.6,0.0004647978214241474
400.60125,0.0004647745512814436
400.6025,0.000464776538399322
400.60375,0.00046480389032551455
400.605,0.0004648565203668798
400.60625,0.0004649341357894988
400.6075,0.0004650362529089341
400.60875,0.0004651621981005162
400.61,0.00046531113237974767
400.61125,0.00046548205625268694
400.6125,0.0004656738634764821
400.61375,0.0004658853173296421
400.615,0.00046611513976255187
400.61625,0.000466361988057579
400.6175,0.0004666245016991813
400.61875,0.0004669013266237861
400.62,0.00046719112937942
400.62125,0.0004674926008550605
400.6225,0.0004678044808598302
400.62375,0.0004681255581919308
400.625,0.0004684546511573385
400.62625,0.0004687906189184819
400.6275,0.00046913234431281896
400.62875,0.00046947871532145155
400.63,0.000469828629837931
400.63125,0.0004701809620971863
400.6325,0.0004705345652548057
400.63375,0.00047088825242660233
400.635,0.00047124080225860877
400.63625,0.0004715909521974034
400.6375,0.00047193739217076946
400.63875,0.000472278779418713
400.64,0.0004726137423146909
400.64125,0.00047294087771695997
400.6425,0.00047325879496013857
400.64375,0.00047356608949656524
400.645,0.0004738613629776616
400.64625,0.0004741432578252159
400.6475,0.0004744104381223347
400.64875,0.0004746616063342475
400.65,0.000474895505818867
400.65125,0.00047511092075712457
400.6525,0.0004753066751531079
400.65375,0.0004754816345040316
400.655,0.0004756346847799863
400.65625,0.0004757647381036108
400.6575,0.00047587073392964637
400.65875,0.0004759516151042885
400.66,0.0004760063616545918
400.66125,0.000476033972837648
400.6625,0.00047603349509981157
400.66375,0.00047600405221591
400.665,0.00047594486401843683
400.66625,0.0004758552798168425
400.6675,0.0004757348172869694
400.66875,0.0004755831954006469
400.67,0.0004754003532654792
400.67125,0.0004751864862749298
400.6725,0.0004749420453186104
400.67375,0.00047466773631285147
400.675,0.0004743645317016208
400.67625,0.0004740336331876188
400.6775,0.0004736764574336976
400.67875,0.00047329459480446715
400.68,0.0004728898025982068
400.68125,0.000472463927108708
400.6825,0.0004720188911172955
400.68375,0.0004715566447646914
400.685,0.00047107912311263105
400.68625,0.00047058819915509446
400.6875,0.00047008565583906683
400.68875,0.0004695731368846546
400.69,0.0004690521269246261
400.69125,0.0004685239012032383
400.6925,0.00046798950938460343
400.69375,0.0004674497750807145
400.695,0.0004669052545391539
400.69625,0.0004663562623909421
400.6975,0.00046580286455852435
400.69875,0.0004652448905841234
400.7,0.000464681962258584
400.70125,0.00046411349628062043
400.7025,0.0004635387612466292
400.70375,0.00046295686940066083
400.705,0.0004623668268547063
400.70625,0.0004617675306288967
400.7075,0.0004611578159617252
400.70875,0.0004605364329598832
400.71,0.00045990208294800815
400.71125,0.0004592534113280992
400.7125,0.0004585890035787625
400.71375,0.0004579074041744407
400.715,0.0004572071030746022
400.71625,0.000456486544103098
400.7175,0.0004557441517877885
400.71875,0.0004549783226303309
400.72,0.00045418746158632363
400.72125,0.0004533699929756254
400.7225,0.0004525243838128743
400.72375,0.0004516491878481989
400.725,0.00045074304740786667
400.72625,0.0004498047371850434
400.7275,0.0004488331875004836
400.72875,0.00044782750462314376
400.73,0.00044678700238076294
400.73125,0.0004457112294503725
400.7325,0.0004445999832886862
400.73375,0.000443453353742524
400.735,0.00044227172176903613
400.73625,0.0004410558071560096
400.7375,0.00043980667096199885
400.73875,0.0004385257468964939
400.74,0.0004372148504600076
400.74125,0.0004358761961541856
400.7425,0.0004345123998819071
400.74375,0.00043312649054746315
400.745,0.00043172189316673316
400.74625,0.0004303024424275246
400.7475,0.0004288723390198449
400.74875,0.0004274361536763614
400.75,0.0004259987956828329
400.75125,0.00042456548053854793
400.7525,0.0004231417028167742
400.75375,0.0004217331964151226
400.755,0.00042034590192586285
400.75625,0.00041898590921606157
400.7575,0.00041765943281767994
400.75875,0.0004163727348374039
400.76,0.0004151320709863746
400.76125,0.0004139436512798494
400.7625,0.0004128135233065437
400.76375,0.00041174754932813865
400.765,0.0004107512922385329
400.76625,0.0004098299501631874
400.7675,0.0004089882954585266
400.76875,0.0004082306080513866
400.77,0.00040756060681850317
400.77125,0.00040698144229621804
400.7725,0.00040649565359016543
400.77375,0.0004061051745151059
400.775,0.00040581134006478266
400.77625,0.00040561490573180997
400.7775,0.0004055160889876116
400.77875,0.00040551459771232364
400.78,0.00040560966705469173
400.78125,0.0004058000993719871
400.7825,0.0004060842991499389
400.78375,0.00040646029690266124
400.785,0.00040692578599267696
400.78625,0.0004074781289209137
400.7875,0.0004081143971368588
400.78875,0.0004088313858887194
400.79,0.000409625622633603
400.79125,0.0004104934252478891
400.7925,0.0004114308929174323
400.79375,0.0004124339616279342
400.795,0.0004134984203251809
400.79625,0.0004146199395052356
400.7975,0.0004157941013045395
400.79875,0.0004170164172398371
400.8,0.0004182823319178767
400.80125,0.0004195872443549675
400.8025,0.00042092649480622254
400.80375,0.000422295370594646
400.805,0.0004236891012200136
400.80625,0.0004251028711476773
400.8075,0.00042653182008726943
400.80875,0.0004279710716715034
400.81,0.000429415748325041
400.81125,0.0004308610325636897
400.8125,0.00043230217600373364
400.81375,0.0004337345674217546
400.815,0.0004351537847948377
400.81625,0.0004365556204310943
400.8175,0.0004379361483807254
400.81875,0.0004392917296872908
400.82,0.0004406190457393523
400.82125,0.00044191512750238503
400.8225,0.0004431773510207441
400.82375,0.0004444034469897151
400.825,0.0004455915221175724
400.82625,0.000446740068607474
400.8275,0.0004478479536490379
400.82875,0.00044891446141975003
400.83,0.0004499392908158756
400.83125,0.00045092258788303043
400.8325,0.0004518649309261688
400.83375,0.00045276742751947633
400.835,0.0004536316554854496
400.83625,0.0004544597553040158
400.8375,0.0004552543894509124
400.83875,0.00045601870253638154
400.84,0.0004567562518924355
400.84125,0.0004574708686407922
400.8425,0.0004581665131505072
400.84375,0.0004588471725253072
400.845,0.0004595167371924109
400.84625,0.00046017896558089914
400.8475,0.0004608374239116356
400.84875,0.0004614954791666572
400.85,0.00046215625935003133
400.85125,0.0004628226632588726
400.8525,0.00046349737607486477
400.85375,0.0004641829135862257
400.855,0.0004648816780399703
400.85625,0.0004655959820841554
400.8575,0.00046632801351978003
400.85875,0.0004670797380321222
400.86,0.00046785274881140865
400.86125,0.0004686480810128081
400.8625,0.0004694660401859371
400.86375,0.0004703061012742194
400.865,0.000471166924124481
400.86625,0.0004720464730469675
400.8675,0.000472942209565818
400.86875,0.0004738513515300564
400.87,0.0004747711539950035
400.87125,0.00047569917774392174
400.8725,0.0004766334052991501
400.87375,0.00047757209271180227
400.875,0.000478513371209578
400.87625,0.00047945481202342233
400.8775,0.0004803932828049301
400.87875,0.00048132517433581526
400.88,0.00048224678950918977
400.88125,0.0004831546486714192
400.8825,0.0004840456135334917
400.88375,0.0004849168788015242
400.885,0.000485765907946508
400.88625,0.00048659037742360774
400.8875,0.0004873881596813192
400.88875,0.00048815732759058787
400.89,0.0004888961942040332
400.89125,0.0004896033627352809
400.8925,0.0004902778217485736
400.89375,0.0004909190669886798
400.895,0.0004915272393910948
400.89625,0.0004921032493524184
400.8975,0.0004926487403202145
400.89875,0.0004931657478013901
400.9,0.0004936561225088928
400.90125,0.0004941210495580299
400.9025,0.0004945609541342314
400.90375,0.0004949757058927926
400.905,0.000495364920530054
400.90625,0.0004957281579449543
400.9075,0.0004960649940603336
400.90875,0.0004963750011737727
400.91,0.0004966576605280085
400.91125,0.0004969123152110614
400.9125,0.0004971380383664827
400.91375,0.000497333621473584
400.915,0.0004974974932078491
400.91625,0.0004976277184517302
400.9175,0.000497721965685605
400.91875,0.0004977775322590587
400.92,0.0004977913992724369
400.92125,0.0004977602534482952
400.9225,0.0004976805789229262
400.92375,0.0004975487429976219
400.925,0.0004973610657094645
400.92625,0.0004971139155916362
400.9275,0.0004968037895130978
400.92875,0.0004964274082677075
400.93,0.000495981793542761
400.93125,0.0004954643566471411
400.9325,0.0004948729685791567
400.93375,0.0004942060368143113
400.935,0.0004934625531630829
400.93625,0.000492642159649008
400.9375,0.0004917451766170581
400.93875,0.0004907726311824721
400.94,0.0004897262659700322
400.94125,0.0004886085068436866
400.9425,0.0004874224478666637
400.94375,0.00048617180630190776
400.945,0.0004848609068129858
400.94625,0.0004834946726053592
400.9475,0.00048207860612790285
400.94875,0.000480618781894667
400.95,0.0004791218288467524
400.95125,0.0004775948631741124
400.9525,0.0004760454284273405
400.95375,0.00047448140031950515
400.955,0.0004729108693575706
400.95625,0.0004713420351140774
400.9575,0.0004697830877085775
400.95875,0.0004682420899889726
400.96,0.0004667268752127414
400.96125,0.0004652449257478946
400.9625,0.0004638032484936182
400.96375,0.0004624082290604981
400.965,0.00046106550011041963
400.96625,0.0004597798172761815
400.9675,0.0004585549878508999
400.96875,0.0004573938368575868
400.97,0.0004562982216685322
400.97125,0.0004552690914148346
400.9725,0.0004543065691158886
400.97375,0.0004534100478387759
400.975,0.0004525782975675208
400.97625,0.00045180957514216985
400.9775,0.00045110169772756494
400.97875,0.0004504521499920447
400.98,0.00044985810740578156
400.98125,0.0004493165110591991
400.9825,0.0004488240648212038
400.98375,0.00044837726348760686
400.985,0.0004479723900596531
400.98625,0.0004476055425428949
400.9875,0.0004472726426463133
400.98875,0.0004469694716518034
400.99,0.000446691707153936
400.99125,0.0004464349729399658
400.9925,0.0004461949291501352
400.99375,0.00044596730112787846
400.995,0.00044574799813030993
400.99625,0.0004455331315184189
400.9975,0.000445319120257451
400.99875,0.00044510272320707524
401.0,0.00044488105917143354
401.00125,0.0004446516267491743
401.0025,0.00044441228926340087
401.00375,0.0004441612143514979
401.005,0.0004438968357650804
401.00625,0.0004436177477098502
401.0075,0.00044332268758584265
401.00875,0.0004430104514276795
401.01,0.0004426798887152079
401.01125,0.0004423298846042964
401.0125,0.00044195939233789374
401.01375,0.0004415674226470143
401.015,0.00044115310154191004
401.01625,0.0004407156725730278
401.0175,0.0004402545372619557
401.01875,0.0004397692763422017
401.02,0.0004392596860398903
401.02125,0.0004387257801542425
401.0225,0.0004381677966479333
401.02375,0.0004375861856572925
401.025,0.0004369815759923471
401.02625,0.00043635473789678547
401.0275,0.0004357065313778492
401.02875,0.00043503786116624713
401.03,0.0004343496190860614
401.03125,0.00043364264770475624
401.0325,0.0004329176856531857
401.03375,0.0004321753429857169
401.035,0.0004314160817004169
401.03625,0.000430640181829196
401.0375,0.000429847750438059
401.03875,0.00042903871559729276
401.04,0.0004282128672717512
401.04125,0.00042736984635092243
401.0425,0.00042650921395915627
401.04375,0.00042563045942564084
401.045,0.0004247330507043718
401.04625,0.0004238164348238547
401.0475,0.00042288004163662177
401.04875,0.0004219232274283757
401.05,0.0004209452731571271
401.05125,0.0004199453462921526
401.0525,0.000418922508743064
401.05375,0.00041787574398900393
401.055,0.000416803989797968
401.05625,0.000415706239716443
401.0575,0.0004145815297888296
401.05875,0.0004134290498172525
401.06,0.0004122481457911858
401.06125,0.0004110383679172234
401.0625,0.00040979950583893104
401.06375,0.00040853163061681095
401.065,0.0004072351258383496
401.06625,0.000405910722198172
401.0675,0.0004045595333983065
401.06875,0.0004031830523283896
401.07,0.0004017831702059723
401.07125,0.000400362152236721
401.0725,0.0003989226245046432
401.07375,0.0003974675184821599
401.075,0.0003960000471402441
401.07625,0.0003945236678985181
401.0775,0.00039304202946527833
401.07875,0.00039155895332761246
401.08,0.00039007840397149994
401.08125,0.00038860446158192423
401.0825,0.0003871412780629363
401.08375,0.0003856930896079195
401.085,0.0003842641437996419
401.08625,0.0003828587067805549
401.0875,0.0003814810001529461
401.08875,0.00038013519728927604
401.09,0.0003788253605723857
401.09125,0.0003775554174357718
401.0925,0.0003763291114538022
401.09375,0.0003751499831919573
401.095,0.00037402135202706433
401.09625,0.0003729463005874815
401.0975,0.00037192768266331876
401.09875,0.00037096815968672674
401.1,0.0003700701946620459
401.10125,0.000369236094496061
401.1025,0.0003684680228581889
401.10375,0.0003677679918805753
401.105,0.000367137887498294
401.10625,0.0003665794369193911
401.1075,0.0003660942139150135
401.10875,0.0003656835966893858
401.11,0.00036534875528979375
401.11125,0.0003650906114363971
401.1125,0.0003649098049818973
401.11375,0.0003648066586710065
401.115,0.0003647811485897112
401.11625,0.0003648328846543218
401.1175,0.0003649611008303357
401.11875,0.0003651646739711745
401.12,0.0003654421192867078
401.12125,0.0003657916437318144
401.1225,0.00036621117451486737
401.12375,0.0003666983976462683
401.125,0.0003672508019971139
401.12625,0.0003678657373181247
401.1275,0.0003685404428887628
401.12875,0.00036927211561680863
401.13,0.00037005794170823957
401.13125,0.0003708951406375248
401.1325,0.0003717809890782484
401.13375,0.00037271287399418874
401.135,0.0003736882903105351
401.13625,0.000374704874525427
401.1375,0.0003757604216816238
401.13875,0.0003768528822182057
401.14,0.00037798036980231863
401.14125,0.0003791411676109256
401.1425,0.0003803336919823714
401.14375,0.0003815565171380749
401.145,0.000382808301643889
401.14625,0.000384087807181643
401.1475,0.000385393839770451
401.14875,0.0003867252360280498
401.15,0.0003880808209319851
401.15125,0.0003894593897607105
401.1525,0.0003908596827244916
401.15375,0.00039228038889613053
401.155,0.0003937201203512871
401.15625,0.0003951774186985025
401.1575,0.0003966507764788931
401.15875,0.0003981386362553985
401.16,0.0003996394109117432
401.16125,0.00040115151162118214
401.1625,0.00040267335247504073
401.16375,0.0004042033916013371
401.165,0.0004057401429134311
401.16625,0.0004072821869788641
401.1675,0.000408828216818557
401.16875,0.00041037703367618507
401.17,0.0004119275894179188
401.17125,0.0004134789827322621
401.1725,0.0004150304856600666
401.17375,0.0004165815404244698
401.175,0.0004181317730507626
401.17625,0.0004196809697159563
401.1775,0.0004212290591280818
401.17875,0.00042277609258520836
401.18,0.0004243221927641202
401.18125,0.0004258675035487947
401.1825,0.0004274121512588243
401.18375,0.0004289561540577478
401.185,0.0004304993879316537
401.18625,0.0004320415087379591
401.1875,0.0004335819164746358
401.18875,0.0004351196977997631
401.19,0.0004366536160816078
401.19125,0.0004381820989690425
401.1925,0.00043970324216228995
401.19375,0.00044121485300396195
401.195,0.0004427144700801194
401.19625,0.0004441994187413811
401.1975,0.0004456669146641156
401.19875,0.0004471140701711975
401.2,0.0004485380047128352
401.20125,0.00044993589476709906
401.2025,0.0004513050211602558
401.20375,0.0004526428040969386
401.205,0.0004539468523902866
401.20625,0.00045521493907184417
401.2075,0.0004564450240715495
401.20875,0.00045763521627760706
401.21,0.0004587837740464619
401.21125,0.0004598890773227494
401.2125,0.00046094961742932137
401.21375,0.0004619640015473382
401.215,0.0004629309775664706
401.21625,0.00046384945525514306
401.2175,0.0004647185706209774
401.21875,0.0004655376888811633
401.22,0.000466306439312992
401.22125,0.0004670246946343378
401.2225,0.0004676925558442126
401.22375,0.00046831026331311577
401.225,0.0004688781837435707
401.22625,0.0004693967095803576
401.2275,0.0004698662464008839
401.22875,0.0004702871936654704
401.23,0.0004706599227075334
401.23125,0.000470984834063917
401.2325,0.00047126233902498106
401.23375,0.0004714929482149375
401.235,0.00047167725627190657
401.23625,0.0004718160000881535
401.2375,0.000471910039550121
401.23875,0.0004719603706585419
401.24,0.0004719681054084789
401.24125,0.0004719344145992214
401.2425,0.000471860506004245
401.24375,0.0004717475568710047
401.245,0.0004715966608006579
401.24625,0.0004714087750476876
401.2475,0.000471184690489454
401.24875,0.00047092499248557317
401.25,0.00047063004252718776
401.25125,0.00047030000690623556
401.2525,0.00046993486954458106
401.25375,0.00046953448134317964
401.255,0.000469098622711308
401.25625,0.0004686270644058761
401.2575,0.0004681196473909687
401.25875,0.00046757633948755757
401.26,0.0004669973020935329
401.26125,0.00046638292743395314
401.2625,0.00046573387933160224
401.26375,0.0004650510900976546
401.265,0.0004643357989426384
401.26625,0.0004635895107472608
401.2675,0.00046281402604340233
401.26875,0.0004620113963848198
401.27,0.0004611839121377441
401.27125,0.0004603341108913527
401.2725,0.00045946472643787
401.27375,0.0004585786792925766
401.275,0.0004576790570036642
401.27625,0.00045676908067197256
401.2775,0.00045585208498073005
401.27875,0.00045493148120527246
401.28,0.0004540107205927823
401.28125,0.0004530932717221223
401.2825,0.0004521825532735597
401.28375,0.00045128193841868883
401.285,0.00045039466273005563
401.28625,0.0004495238132109125
401.2875,0.0004486722732547767
401.28875,0.0004478426800249078
401.29,0.0004470373672336188
401.29125,0.0004462583655916536
401.2925,0.0004455073216972512
401.29375,0.00044478550178534375
401.295,0.0004440937806566996
401.29625,0.000443432637287062
401.2975,0.0004428021690263394
401.29875,0.000442202128347897
401.3,0.00044163196775794014
401.30125,0.0004410908831049739
401.3025,0.000440577868299389
401.30375,0.0004400917856432284
401.305,0.0004396314007499933
401.30625,0.0004391954274946301
401.3075,0.00043878256833367583
401.30875,0.000438391538195565
401.31,0.0004380210594510395
401.31125,0.000437669880133832
401.3125,0.00043733676075147524
401.31375,0.0004370204727663388
401.315,0.0004367197594167254
401.31625,0.00043643337732832696
401.3175,0.00043616004211553003
401.31875,0.0004358984530529293
401.32,0.0004356473227768738
401.32125,0.0004354053594367943
401.3225,0.00043517131408654663
401.32375,0.0004349439990355354
401.325,0.00043472230897963047
401.32625,0.0004345052509219136
401.3275,0.0004342919394231405
401.32875,0.00043408161122207583
401.33,0.0004338736193456633
401.33125,0.00043366741319906166
401.3325,0.0004334625178456115
401.33375,0.0004332585263368196
401.335,0.0004330550470422062
401.33625,0.0004328517175193122
401.3375,0.0004326481696235853
401.33875,0.0004324440162082742
401.34,0.0004322388385142774
401.34125,0.00043203221234005857
401.3425,0.000431823664371296
401.34375,0.0004316127129706653
401.345,0.00043139884902739797
401.34625,0.00043118154815681594
401.3475,0.0004309602991598489
401.34875,0.00043073458741234197
401.35,0.0004305039334844235
401.35125,0.0004302678952797256
401.3525,0.0004300260981646185
401.35375,0.00042977823206731525
401.355,0.00042952407842702966
401.35625,0.000429263517073098
401.3575,0.0004289965219740692
401.35875,0.0004287231750968782
401.36,0.0004284436538159761
401.36125,0.0004281582463425588
401.3625,0.0004278673441837388
401.36375,0.0004275714599917772
401.365,0.00042727122912324073
401.36625,0.0004269674413382091
401.3675,0.000426661052339419
401.36875,0.00042635320508143407
401.37,0.0004260452461298646
401.37125,0.00042573872817066124
401.3725,0.00042543541390958943
401.37375,0.00042513725155185256
401.375,0.0004248463625120046
401.37625,0.0004245649954140491
401.3775,0.00042429552316191455
401.37875,0.0004240403821199933
401.38,0.00042380208348402783
401.38125,0.00042358318414198915
401.3825,0.0004233863086851018
401.38375,0.0004232141512787791
401.385,0.0004230695083535403
401.38625,0.0004229552872157471
401.3875,0.0004228745268982422
401.38875,0.0004228304208009087
401.39,0.0004228262676609559
401.39125,0.0004228654948933905
401.3925,0.0004229515509611695
401.39375,0.00042308790157569685
401.395,0.0004232779227371875
401.39625,0.00042352481627516307
401.3975,0.0004238315465191322
401.39875,0.00042420074948927014
401.4,0.0004246346855372323
401.40125,0.0004251351800369032
401.4025,0.00042570360428513814
401.40375,0.0004263408595923676
401.405,0.00042704739640309037
401.40625,0.000427823240486187
401.4075,0.0004286680146850084
401.40875,0.0004295810005074015
401.41,0.0004305611523154892
401.41125,0.0004316071767255772
401.4125,0.0004327175259878391
401.41375,0.0004338904490562003
401.415,0.0004351240115982618
401.41625,0.00043641609540527
401.4175,0.0004377644276122681
401.41875,0.000439166566338215
401.42,0.0004406199344562537
401.42125,0.0004421217857837799
401.4225,0.0004436692428826045
401.42375,0.0004452592787688561
401.425,0.00044688871562273674
401.42625,0.00044855424976818876
401.4275,0.0004502524170722085
401.42875,0.0004519796221841647
401.43,0.0004537321315649217
401.43125,0.00045550605560584073
401.4325,0.0004572973959179601
401.43375,0.0004591019910409543
401.435,0.00046091556073242414
401.43625,0.0004627336960972318
401.4375,0.0004645518692570485
401.43875,0.00046636545413015427
401.44,0.0004681697329014241
401.44125,0.0004699599447226593
401.4425,0.0004717312903230236
401.44375,0.0004734789858597895
401.445,0.0004751982979992013
401.44625,0.0004768845879574656
401.4475,0.0004785333535717756
401.44875,0.00048014027425133285
401.45,0.0004817012780883642
401.45125,0.0004832125518488592
401.4525,0.00048467061220328387
401.45375,0.0004860723295670077
401.455,0.0004874149522004997
401.45625,0.0004886961298893505
401.4575,0.0004899138950539987
401.45875,0.0004910666498793314
401.46,0.0004921531397741811
401.46125,0.000493172368420594
401.4625,0.0004941235336331228
401.46375,0.000495005947618107
401.465,0.0004958189330128871
401.46625,0.0004965617469451163
401.4675,0.0004972335025020765
401.46875,0.0004978331088400168
401.47,0.0004983592528835947
401.47125,0.0004988103752252439
401.4725,0.0004991847236447115
401.47375,0.0004994803938585348
401.475,0.0004996954180096092
401.47625,0.0004998278630468197
401.4775,0.0004998759555847847
401.47875,0.0004998381910736703
401.48,0.0004997134465491387
401.48125,0.0004995011010525017
401.4825,0.0004992010928609003
401.48375,0.0004988139967077494
401.485,0.0004983410337732142
401.48625,0.0004977840732748777
401.4875,0.0004971455918884958
401.48875,0.0004964286039588477
401.49,0.0004956365726406978
401.49125,0.0004947733140198744
401.4925,0.0004938428789543874
401.49375,0.0004928494503256265
401.495,0.0004917972482495687
401.49625,0.0004906904563879431
401.4975,0.0004895331532692017
401.49875,0.0004883292965893385
401.5,0.0004870827203723714
401.50125,0.0004857971417303915
401.5025,0.000484476197803213
401.50375,0.0004831235209577297
401.505,0.0004817427753068355
401.50625,0.0004803377167682008
401.5075,0.0004789122549830808
401.50875,0.0004774704932652639
401.51,0.0004760167351202804
401.51125,0.00047455549279510706
401.5125,0.0004730914593083216
401.51375,0.00047162945514070143
401.515,0.000470174357936205
401.51625,0.00046873100405311994
401.5175,0.0004673040912052987
401.51875,0.0004658980658932053
401.52,0.0004645170365447241
401.52125,0.0004631646784454752
401.5225,0.00046184420833878957
401.52375,0.0004605583299250122
401.525,0.00045930924593041853
401.52625,0.0004580987065457841
401.5275,0.0004569280315545353
401.52875,0.00045579817994080866
401.53,0.0004547098383775693
401.53125,0.00045366345669467864
401.5325,0.0004526593057872286
401.53375,0.0004516974885940347
401.535,0.0004507779230363435
401.53625,0.0004499003273468665
401.5375,0.00044906415756895403
401.53875,0.0004482685553660106
401.54,0.0004475123195811704
401.54125,0.00044679387310707147
401.5425,0.0004461112466656231
401.54375,0.0004454621078383464
401.545,0.00044484379899595896
401.54625,0.0004442534225087052
401.5475,0.00044368796125660584
401.54875,0.0004431444452699542
401.55,0.000442620159820111
401.55125,0.0004421128539204736
401.5525,0.0004416208778572643
401.55375,0.0004411431871396886
401.555,0.0004406792045292037
401.55625,0.00044022860422806485
401.5575,0.0004397911228077191
401.55875,0.00043936647071768446
401.56,0.0004389543377852257
401.56125,0.00043855444881578376
401.5625,0.0004381665962938016
401.56375,0.00043779065534374116
401.565,0.0004374265757911246
401.56625,0.000437074404733697
401.5675,0.0004367343798229039
401.56875,0.000436407106705839
401.57,0.00043609377075752456
401.57125,0.0004357961704825325
401.5725,0.0004355164473049694
401.57375,0.0004352565795266968
401.575,0.0004350179375150833
401.57625,0.0004348010834117455
401.5775,0.00043460581694310856
401.57875,0.0004344313791029498
401.58,0.0004342766854565311
401.58125,0.0004341405241058272
401.5825,0.0004340217103654811
401.58375,0.00043391924117935297
401.585,0.0004338324574374211
401.58625,0.0004337611338223171
401.5875,0.0004337053801743254
401.58875,0.0004336652618435833
401.59,0.0004336402760093181
401.59125,0.0004336289647572438
401.5925,0.0004336288960867849
401.59375,0.00043363702971914816
401.595,0.0004336502529659244
401.59625,0.0004336658430570973
401.5975,0.0004336817094374262
401.59875,0.00043369650118118197
401.6,0.00043370957773539875
401.60125,0.0004337209509324829
401.6025,0.000433731214671959
401.60375,0.00043374140630346165
401.605,0.00043375295059952176
401.60625,0.0004337675191894905
401.6075,0.0004337869880348692
401.60875,0.0004338133498158769
401.61,0.0004338486869596142
401.61125,0.0004338951846397077
401.6125,0.000433955147228062
401.61375,0.00043403109306693847
401.615,0.0004341258297532513
401.61625,0.0004342425293532446
401.6175,0.0004343847182974157
401.61875,0.0004345561681851591
401.62,0.00043476071853889713
401.62125,0.0004350021229678924
401.6225,0.0004352840075921329
401.62375,0.0004356098967463924
401.625,0.00043598330775379833
401.62625,0.000436407817840106
401.6275,0.000436887095246412
401.62875,0.00043742489197157343
401.63,0.0004380250035637815
401.63125,0.0004386912199413814
401.6325,0.0004394272477628687
401.63375,0.00044023665862623557
401.635,0.00044112280934754494
401.63625,0.0004420887706988526
401.6375,0.00044313724627551736
401.63875,0.0004442704977430226
401.64,0.00044549024366336243
401.64125,0.00044679758350127277
401.6425,0.0004481929063903801
401.64375,0.0004496758082894702
401.645,0.0004512450372590842
401.64625,0.0004528984684985792
401.6475,0.0004546330603535388
401.64875,0.0004564449010838927
401.65,0.00045832922140237554
401.65125,0.00046028047434355074
401.6525,0.00046229239268310614
401.65375,0.0004643580869975241
401.655,0.0004664701321839595
401.65625,0.00046862066703036
401.6575,0.0004708014808557567
401.65875,0.0004730041293308831
401.66,0.0004752199991188966
401.66125,0.0004774404131964981
401.6625,0.0004796567090953009
401.66375,0.000481860315783494
401.665,0.0004840428355178309
401.66625,0.0004861961164258522
401.6675,0.00048831232800833
401.66875,0.0004903840268418076
401.67,0.0004924042247712019
401.67125,0.0004943664526123577
401.6725,0.0004962648140844533
401.67375,0.0004980940308821835
401.675,0.0004998494898377084
401.67625,0.0005015272679722377
401.6775,0.0005031241514172664
401.67875,0.0005046376489554704
401.68,0.0005060659989812427
401.68125,0.0005074081563708633
401.6825,0.0005086637805523593
401.68375,0.0005098332005350393
401.685,0.0005109174120288946
401.68625,0.0005119179957736069
401.6875,0.0005128371091976057
401.68875,0.0005136773844968067
401.69,0.0005144419030234986
401.69125,0.0005151340889550524
401.6925,0.0005157576452027693
401.69375,0.0005163164701307765
401.695,0.0005168145720450258
401.69625,0.0005172559883724208
401.6975,0.0005176447110000908
401.69875,0.0005179846141147972
401.7,0.0005182794046425149
401.70125,0.0005185325555880704
401.7025,0.0005187472671449114
401.70375,0.000518926454275011
401.705,0.0005190726874486636
401.70625,0.0005191882061744275
401.7075,0.000519274886038908
401.70875,0.0005193342534565569
401.71,0.0005193674712392707
401.71125,0.0005193753590259204
401.7125,0.0005193583915616625
401.71375,0.0005193167391871969
401.715,0.0005192502837378537
401.71625,0.0005191586492226232
401.7175,0.0005190412577832599
401.71875,0.0005188973502833713
401.72,0.0005187260621878408
401.72125,0.0005185264458323693
401.7225,0.0005182975267034677
401.72375,0.000518038345938825
401.725,0.000517747994948117
401.72625,0.0005174256424742455
401.7275,0.0005170705470549562
401.72875,0.0005166820920248945
401.73,0.0005162597531077559
401.73125,0.0005158031053886841
401.7325,0.0005153118077666923
401.73375,0.0005147855712069595
401.735,0.0005142241336429654
401.73625,0.0005136272243283208
401.7375,0.0005129945221082084
401.73875,0.0005123256384504672
401.74,0.0005116200994662323
401.74125,0.0005108773009100179
401.7425,0.0005100965405295461
401.74375,0.0005092769905350311
401.745,0.000508417740548284
401.74625,0.0005075178050614839
401.7475,0.0005065761690958646
401.74875,0.0005055918361003677
401.75,0.0005045638640002772
401.75125,0.00050349140934598
401.7525,0.000502373800481978
401.75375,0.0005012105540859678
401.755,0.0005000014309282139
401.75625,0.0004987464713410938
401.7575,0.0004974460232887975
401.75875,0.00049610076910716
401.76,0.0004947117444935823
401.76125,0.000493280340906955
401.7625,0.0004918083456277502
401.76375,0.0004902979013179056
401.765,0.0004887515323609069
401.76625,0.0004871721340018162
401.7675,0.0004855629508173182
401.76875,0.0004839275624358264
401.77,0.0004822698639276511
401.77125,0.0004805940158751422
401.7725,0.00047890444357301203
401.77375,0.0004772057451284513
401.775,0.0004755026928214668
401.77625,0.0004738001420249532
401.7775,0.00047210301027486064
401.77875,0.0004704161908600721
401.78,0.0004687445287522966
401.78125,0.00046709275419570367
401.7825,0.00046546543432641433
401.78375,0.00046386693590184805
401.785,0.0004623013750798826
401.78625,0.0004607725871179109
401.7875,0.0004592840930717791
401.78875,0.0004578390518845799
401.79,0.0004564402531054892
401.79125,0.0004550900674384639
401.7925,0.0004537904386110292
401.79375,0.0004525428469130329
401.795,0.00045134829508550916
401.79625,0.00045020730121967853
401.7975,0.0004491198867160817
401.79875,0.00044808556760389463
401.8,0.0004471033806705731
401.80125,0.00044617188211168066
401.8025,0.0004452891896711019
401.80375,0.0004444530065515014
401.805,0.0004436606778451466
401.80625,0.00044290923727496927
401.8075,0.0004421954667958842
401.80875,0.00044151597271634434
401.81,0.0004408672420399809
401.81125,0.00044024572431738984
401.8125,0.0004396478914678876
401.81375,0.0004390703041612453
401.815,0.0004385096721993211
401.81625,0.0004379628985775055
401.8175,0.0004374271218359664
401.81875,0.0004368997416306239
401.82,0.0004363784451538664
401.82125,0.00043586119858489566
401.8225,0.00043534626748987067
401.82375,0.0004348321782916182
401.825,0.0004343177318792424
401.82625,0.0004338019470673396
401.8275,0.0004332840646852104
401.82875,0.00043276349526582566
401.83,0.0004322397966048159
401.83125,0.0004317126423894582
401.8325,0.0004311817892077233
401.83375,0.00043064704824745035
401.835,0.0004301082612556745
401.83625,0.0004295652614980816
401.8375,0.00042901786560870604
401.83875,0.0004284658479797558
401.84,0.00042790892411159265
401.84125,0.0004273467356028235
401.8425,0.0004267788754705982
401.84375,0.0004262048486407723
401.845,0.00042562412247831307
401.84625,0.0004250361141275462
401.8475,0.0004244402465625438
401.84875,0.00042383595115733156
401.85,0.00042322272072617
401.85125,0.0004226001391737189
401.8525,0.00042196792047517057
401.85375,0.00042132594997634657
401.855,0.0004206743116937098
401.85625,0.0004200133184043522
401.8575,0.0004193435327759356
401.85875,0.000418665776756587
401.86,0.0004179811440647988
401.86125,0.0004172909892092719
401.8625,0.00041659691413875317
401.86375,0.0004159007539218928
401.865,0.0004152045472370843
401.86625,0.0004145105004323107
401.8675,0.0004138209694950816
401.86875,0.00041313839755229123
401.87,0.0004124653009002488
401.87125,0.00041180422205469683
401.8725,0.000411157697240922
401.87375,0.00041052823024395244
401.875,0.0004099182577888084
401.87625,0.0004093301365808684
401.8775,0.0004087661238062885
401.87875,0.0004082283571024543
401.88,0.0004077188507485032
401.88125,0.0004072394935758676
401.8825,0.0004067920382287701
401.88375,0.0004063781093447354
401.885,0.0004059991974950018
401.88625,0.0004056566788949223
401.8875,0.00040535180568419983
401.88875,0.00040508572586708
401.89,0.00040485947936237833
401.89125,0.00040467402913348
401.8925,0.0004045302474981201
401.89375,0.00040442894606815353
401.895,0.0004043708742891626
401.89625,0.0004043567286099962
401.8975,0.0004043871796223017
401.89875,0.0004044628440898473
401.9,0.0004045843305080076
401.90125,0.000404752216343068
401.9025,0.0004049670536115805
401.90375,0.0004052293670597256
401.905,0.0004055396616027419
401.90625,0.0004058984008343155
401.9075,0.00040630600342606135
401.90875,0.0004067628309070445
401.91,0.00040726918506339043
401.91125,0.0004078252840078947
401.9125,0.0004084312613797423
401.91375,0.0004090871420842096
401.915,0.000409792846322473
401.91625,0.0004105481772913977
401.9175,0.0004113528194933768
401.91875,0.0004122063275861227
401.92,0.0004131081419925339
401.92125,0.00041405758219049623
401.9225,0.0004150538595227098
401.92375,0.0004160960859765027
401.925,0.0004171832850336441
401.92625,0.0004183144074301727
401.9275,0.00041948834837625404
401.92875,0.0004207039585260469
401.93,0.00042196006057762953
401.93125,0.00042325547387301113
401.9325,0.0004245890093181344
401.93375,0.0004259595074930782
401.935,0.0004273658158921888
401.93625,0.00042880681680443334
401.9375,0.0004302814128937535
401.93875,0.00043178851631950495
401.94,0.0004333270464870197
401.94125,0.00043489589860817054
401.9425,0.0004364939234620265
401.94375,0.0004381199006455493
401.945,0.0004397724905142613
401.94625,0.0004414502202130179
401.9475,0.0004431514350066953
401.94875,0.0004448742731509032
401.95,0.00044661663727265006
401.95125,0.0004483761746509722
401.9525,0.0004501502730575337
401.95375,0.00045193604137709837
401.955,0.0004537303268279936
401.95625,0.0004555297227624609
401.9575,0.0004573305855669141
401.95875,0.0004591290630121192
401.96,0.00046092112324327446
401.96125,0.0004627025897099962
401.9625,0.0004644691732762
401.96375,0.0004662165142899196
401.965,0.00046794021573302153
401.96625,0.00046963587421084243
401.9675,0.0004712991359918525
401.96875,0.0004729256981371308
401.97,0.0004745113746499941
401.97125,0.0004760520997254739
401.9725,0.0004775439764499221
401.97375,0.0004789832913905823
401.975,0.00048036654855525697
401.97625,0.0004816904875820143
401.9775,0.000482952104648975
401.97875,0.0004841486838042274
401.98,0.0004852778035757714
401.98125,0.0004863373498415519
401.9825,0.0004873255443296338
401.98375,0.0004882409332883379
401.985,0.0004890824129865267
401.98625,0.0004898492063737996
401.9875,0.0004905409062408918
401.98875,0.0004911574196898134
401.99,0.0004916989997641801
401.99125,0.0004921662234693949
401.9925,0.0004925599730027763
401.99375,0.0004928814299436579
401.995,0.0004931320441333672
401.99625,0.0004933135232051768
401.9975,0.0004934277936141299
401.99875,0.0004934769716868091
402.0,0.0004934633407510832
402.00125,0.0004933893059257512
402.0025,0.0004932573586201724
402.00375,0.0004930700440638952
402.005,0.0004928299275162903
402.00625,0.000492539566236219
402.0075,0.0004922014837417497
402.00875,0.0004918181429299186
402.01,0.0004913919596966851
402.01125,0.000490925273576858
402.0125,0.0004904203674042328
402.01375,0.0004898794776618194
402.015,0.0004893048031021572
402.01625,0.0004886985414377984
402.0175,0.000488062903501824
402.01875,0.0004874001456284684
402.02,0.0004867125946837824
402.02125,0.00048600267558632964
402.0225,0.0004852729333478797
402.02375,0.00048452605667409374
402.025,0.0004837648842951212
402.02625,0.0004829924171761497
402.0275,0.0004822118292478843
402.02875,0.00048142643811680533
402.03,0.0004806397204554378
402.03125,0.0004798552799523888
402.0325,0.0004790768201122465
402.03375,0.000478308127955396
402.035,0.0004775530355876558
402.03625,0.00047681539465983737
402.0375,0.000476099040937186
402.03875,0.0004754077657287621
402.04,0.0004747452923067879
402.04125,0.00047411524810595277
402.0425,0.0004735211496227385
402.04375,0.00047296637694472637
402.045,0.0004724541689499817
402.04625,0.00047198759617641167
402.0475,0.0004715695562612183
402.04875,0.0004712027530903575
402.05,0.0004708896864880731
402.05125,0.0004706326188864128
402.0525,0.0004704335878349197
402.05375,0.00047029435230021836
402.055,0.0004702163932857665
402.05625,0.00047020090481167637
402.0575,0.00047024876639453533
402.05875,0.00047036056210742334
402.06,0.000470536534309798
402.06125,0.0004707766273176817
402.0625,0.0004710804818737914
402.06375,0.0004714473958475687
402.065,0.0004718763873755253
402.06625,0.0004723661459713145
402.0675,0.00047291504460592884
402.06875,0.00047352112906784037
402.07,0.0004741821250631746
402.07125,0.0004748954024857294
402.0725,0.000475658009647157
402.07375,0.0004764666505569797
402.075,0.00047731771675271246
402.07625,0.00047820730641995167
402.0775,0.0004791312647425098
402.07875,0.00048008523517258957
402.08,0.0004810646985509273
402.08125,0.0004820650516470605
402.0825,0.0004830816617895655
402.08375,0.0004841099250163113
402.085,0.0004851453160046914
402.08625,0.00048618345498191825
402.0875,0.0004872201210951456
402.08875,0.0004882513146916924
402.09,0.00048927326142908
402.09125,0.00049028243575506
402.0925,0.0004912755694575624
402.09375,0.0004922496789546763
402.095,0.0004932020486745077
402.09625,0.000494130247925124
402.0975,0.0004950321257144995
402.09875,0.0004959058402506305
402.1,0.0004967498211815391
402.10125,0.0004975627965555108
402.1025,0.0004983437873313322
402.10375,0.0004990921062285636
402.105,0.000499807329807708
402.10625,0.0005004893316705067
402.1075,0.0005011382320999121
402.10875,0.0005017543968200233
402.11,0.0005023384275758626
402.11125,0.000502891132672927
402.1125,0.000503413501806584
402.11375,0.0005039066933213823
402.115,0.0005043719972802163
402.11625,0.00050481081196349
402.1175,0.0005052246138282882
402.11875,0.0005056149338076432
402.12,0.0005059833337599373
402.12125,0.000506331374068428
402.1225,0.000506660598311016
402.12375,0.0005069725129301947
402.125,0.0005072685699632136
402.12625,0.0005075501468324066
402.1275,0.0005078185541157813
402.12875,0.0005080749981376053
402.13,0.0005083205989592345
402.13125,0.0005085563825799432
402.1325,0.0005087832631877124
402.13375,0.0005090020742401093
402.135,0.0005092135472949552
402.13625,0.0005094183305009472
402.1375,0.0005096169896881018
402.13875,0.0005098100320880823
402.14,0.0005099978925242786
402.14125,0.0005101809545118065
402.1425,0.0005103595549373775
402.14375,0.0005105339746690405
402.145,0.0005107044455959476
402.14625,0.0005108711497781197
402.1475,0.0005110341978162102
402.14875,0.0005111936256713929
402.15,0.0005113494042253897
402.15125,0.0005115013968404381
402.1525,0.000511649383609477
402.15375,0.0005117930462162888
402.155,0.0005119319714256587
402.15625,0.0005120656513934839
402.1575,0.0005121935008368557
402.15875,0.0005123148596040171
402.16,0.0005124290052142459
402.16125,0.0005125351666876676
402.1625,0.000512632538175015
402.16375,0.0005127202908773629
402.165,0.0005127975868758741
402.16625,0.0005128635881015781
402.1675,0.000512917481965255
402.16875,0.0005129584759573146
402.17,0.0005129858106677743
402.17125,0.0005129987890363717
402.1725,0.0005129967585425898
402.17375,0.0005129791317758014
402.175,0.0005129453690853268
402.17625,0.0005128950060506215
402.1775,0.0005128276094612487
402.17875,0.0005127427932669872
402.18,0.0005126401857377933
402.18125,0.0005125194285138188
402.1825,0.0005123801555753592
402.18375,0.0005122219738627643
402.185,0.0005120444674263853
402.18625,0.000511847175736417
402.1875,0.0005116296168628219
402.18875,0.0005113912697351056
402.19,0.0005111315959421482
402.19125,0.0005108500575220156
402.1925,0.0005105461217917107
402.19375,0.0005102192874069884
402.195,0.0005098690945321616
402.19625,0.0005094951190998835
402.1975,0.0005090970124611511
402.19875,0.000508674463625166
402.2,0.0005082272276694698
402.20125,0.0005077551077500719
402.2025,0.0005072579470816876
402.20375,0.000506735625088085
402.205,0.0005061880568025297
402.20625,0.0005056151827882591
402.2075,0.0005050169677090191
402.20875,0.000504393421109687
402.21,0.0005037445763967844
402.21125,0.0005030705054090359
402.2125,0.0005023713363279193
402.21375,0.0005016472337280406
402.215,0.0005008984224475415
402.21625,0.0005001251757483317
402.2175,0.0004993278321262974
402.21875,0.000498506776261309
402.22,0.0004976624603072323
402.22125,0.0004967954081718223
402.2225,0.0004959062042764864
402.22375,0.0004949955174460919
402.225,0.0004940641072787082
402.22625,0.0004931128298453516
402.2275,0.000492142642199743
402.22875,0.000491154630318201
402.23,0.0004901499914594775
402.23125,0.0004891300522147547
402.2325,0.00048809627211769994
402.23375,0.00048705023843455367
402.235,0.0004859936646542785
402.23625,0.0004849283829087021
402.2375,0.0004838563278126263
402.23875,0.0004827795407839401
402.24,0.0004817001439135762
402.24125,0.0004806203271053685
402.2425,0.0004795423369657861
402.24375,0.00047846845466347496
402.245,0.0004774009963987085
402.24625,0.0004763422795426067
402.2475,0.00047529463083634396
402.24875,0.00047426035048017147
402.25,0.0004732417367725837
402.25125,0.00047224104932937775
402.2525,0.0004712604996428577
402.25375,0.00047030225546125433
402.255,0.0004693684146682753
402.25625,0.0004684609958629335
402.2575,0.0004675819274696347
402.25875,0.0004667330192084729
402.26,0.00046591594512578277
402.26125,0.00046513221578484766
402.2625,0.0004643831694468059
402.26375,0.0004636699196414958
402.265,0.0004629933515684252
402.26625,0.00046235408228758094
402.2675,0.00046175244229015595
402.26875,0.00046118845407909287
402.27,0.0004606618079393979
402.27125,0.000460171866468313
402.2725,0.0004597176480052126
402.27375,0.00045929784603138487
402.275,0.0004589108378196323
402.27625,0.0004585547167338053
402.2775,0.0004582273333482945
402.27875,0.0004579263309974838
402.28,0.0004576492119952932
402.28125,0.0004573933895047551
402.2825,0.0004571562413476522
402.28375,0.0004569351736242712
402.285,0.0004567276553131454
402.28625,0.0004565312795309512
402.2875,0.0004563437688422882
402.28875,0.0004561630211795998
402.29,0.0004559870922529268
402.29125,0.0004558142092097261
402.2925,0.000455642754584601
402.29375,0.00045547124843900883
402.295,0.0004552983327409742
402.29625,0.0004551227487248101
402.2975,0.00045494333103095815
402.29875,0.0004547589870958876
402.3,0.00045456870674221843
402.30125,0.0004543715649890278
402.3025,0.0004541667437824157
402.30375,0.00045395355880632754
402.305,0.0004537314935136259
402.30625,0.0004535002430574103
402.3075,0.00045325976512254753
402.30875,0.00045301031523727693
402.31,0.0004527525074749553
402.31125,0.0004524873395256926
402.3125,0.0004522162403279591
402.31375,0.0004519410812899366
402.315,0.0004516641862306329
402.31625,0.0004513883373007136
402.3175,0.00045111673099289333
402.31875,0.0004508529553620402
402.32,0.00045060092036484873
402.32125,0.0004503647875991907
402.3225,0.0004501488717731136
402.32375,0.0004499575393435851
402.325,0.0004497950961950211
402.32625,0.0004496656561075938
402.3275,0.00044957304536554686
402.32875,0.00044952066671533574
402.33,0.0004495114213638985
402.33125,0.00044954761783693126
402.3325,0.0004496309235473376
402.33375,0.0004497623215137983
402.335,0.0004499421152496176
402.33625,0.0004501699307917395
402.3375,0.0004504447583600663
402.33875,0.00045076499955701933
402.34,0.0004511285240673384
402.34125,0.0004515327450781479
402.3425,0.00045197465645907596
402.34375,0.0004524509237726517
402.345,0.000452957897844541
402.34625,0.00045349169865397163
402.3475,0.00045404822377387576
402.34875,0.0004546231906409686
402.35,0.0004552121850056918
402.35125,0.0004558106737118577
402.3525,0.0004564140629462335
402.35375,0.0004570177401779539
402.355,0.0004576171026477915
402.35625,0.0004582076512976102
402.3575,0.0004587850216697378
402.35875,0.0004593450315064884
402.36,0.0004598837643300247
402.36125,0.0004603976083023855
402.3625,0.0004608832816557303
402.36375,0.0004613378946330018
402.365,0.0004617589561987318
402.36625,0.0004621443947901148
402.3675,0.0004624925684682611
402.36875,0.0004628022514795195
402.37,0.00046307264122692456
402.37125,0.00046330332869155643
402.3725,0.0004634942842938662
402.37375,0.0004636458254348411
402.375,0.00046375861039707527
402.37625,0.0004638335752954887
402.3775,0.0004638719474180315
402.37875,0.00046387516852593674
402.38,0.0004638449204240541
402.38125,0.0004637830468607632
402.3825,0.0004636915572179756
402.38375,0.00046357257538097956
402.385,0.0004634283152783642
402.38625,0.00046326105809207956
402.3875,0.00046307308811752986
402.38875,0.0004628666776340001
402.39,0.000462644032245221
402.39125,0.0004624072652502319
402.3925,0.0004621583545643766
402.39375,0.00046189912082048067
402.395,0.0004616312080600594
402.39625,0.0004613560657844337
402.3975,0.00046107495966571247
402.39875,0.0004607889896174956
402.4,0.0004604990926650865
402.40125,0.0004602060937753606
402.4025,0.0004599107253660246
402.40375,0.0004596136700044134
402.405,0.0004593155750357334
402.40625,0.000459017092220983
402.4075,0.00045871886945446344
402.40875,0.0004584215587811824
402.41,0.0004581258002142105
402.41125,0.0004578321777221077
402.4125,0.00045754119161669853
402.41375,0.0004572531885111432
402.415,0.0004569683091085588
402.41625,0.0004566864347011932
402.4175,0.0004564071243101356
402.41875,0.0004561295804956265
402.42,0.0004558526436479217
402.42125,0.0004555748013685875
402.4225,0.000455294213632092
402.42375,0.0004550088361078435
402.425,0.00045471647478209924
402.42625,0.0004544149576701147
402.4275,0.0004541022610580497
402.42875,0.0004537766843247657
402.43,0.0004534369865032302
402.43125,0.00045308251397150413
402.4325,0.0004527133199632977
402.43375,0.0004523302279179144
402.435,0.000451934836969525
402.43625,0.0004515295401859932
402.4375,0.00045111742479694926
402.43875,0.00045070218675150704
402.44,0.0004502879866056067
402.44125,0.0004498793031592861
402.4425,0.0004494807407839587
402.44375,0.0004490968713201185
402.445,0.0004487320658655793
402.44625,0.0004483903625245328
402.4475,0.0004480753364674512
402.44875,0.00044779003837209163
402.45,0.00044753693881542693
402.45125,0.0004473179070464634
402.4525,0.000447134236739855
402.45375,0.0004469866630299143
402.455,0.00044687540844485
402.45625,0.00044680025259095636
402.4575,0.00044676054232621013
402.45875,0.0004467552617333544
402.46,0.00044678303933197287
402.46125,0.0004468421668396013
402.4625,0.00044693060668181167
402.46375,0.0004470459771112605
402.465,0.00044718556703596344
402.46625,0.000447346314226768
402.4675,0.0004475248607145336
402.46875,0.00044771755489686515
402.47,0.00044792051590488406
402.47125,0.0004481297230801961
402.4725,0.00044834107561204727
402.47375,0.0004485504874650328
402.475,0.0004487539711373978
402.47625,0.000448947678559987
402.4775,0.0004491279573860897
402.47875,0.0004492913389020309
402.48,0.00044943454474871453
402.48125,0.0004495544305338221
402.4825,0.0004496479533347043
402.48375,0.0004497121181215943
402.485,0.00044974395923097233
402.48625,0.0004497404882585026
402.4875,0.0004496986957414035
402.48875,0.0004496155602898317
402.49,0.0004494880262668866
402.49125,0.00044931302133731414
402.4925,0.0004490874343147171
402.49375,0.00044880808454748563
402.495,0.0004484717117538427
402.49625,0.00044807489674610263
402.4975,0.0004476140366248858
402.49875,0.0004470853174335881
402.5,0.0004464847028535046
402.50125,0.000445807975370006
402.5025,0.0004450507974998994
402.50375,0.00044420884991025727
402.505,0.00044327796964857243
402.50625,0.000442254336204355
402.5075,0.0004411347075921959
402.50875,0.0004399165849458887
402.51,0.0004385984177637864
402.51125,0.0004371797646550679
402.5125,0.00043566139876663907
402.51375,0.0004340453695304063
402.515,0.00043233500143052177
402.51625,0.0004305348643503076
402.5175,0.000428650653638282
402.51875,0.00042668907546315244
402.52,0.0004246576808873311
402.52125,0.00042256468980882047
402.5225,0.0004204188258914069
402.52375,0.00041822913400305897
402.525,0.00041600484438281604
402.52625,0.0004137552186762366
402.5275,0.0004114894585599863
402.52875,0.000409216578565765
402.53,0.0004069453717944468
402.53125,0.0004046843041205061
402.5325,0.0004024414812575077
402.53375,0.0004002245915547336
402.535,0.0003980408648751187
402.53625,0.000395897035764407
402.5375,0.00039379931664127886
402.53875,0.0003917533579680511
402.54,0.000389764262441744
402.54125,0.0003878365571649328
402.5425,0.0003859742169063407
402.54375,0.00038418069103095156
402.545,0.0003824589420296416
402.54625,0.00038081149705840924
402.5475,0.00037924052078742987
402.54875,0.0003777478843800441
402.55,0.00037633523352190157
402.55125,0.0003750040564104027
402.5525,0.00037375573264452646
402.55375,0.0003725915842151535
402.555,0.0003715128731857126
402.55625,0.00037052079963326536
402.5575,0.0003696164673298595
402.55875,0.0003688008192940687
402.56,0.00036807455005264577
402.56125,0.0003674380504723839
402.5625,0.00036689127205179797
402.56375,0.000366433668712949
402.565,0.00036606413651318193
402.56625,0.00036578097192668856
402.5675,0.0003655818756158612
402.56875,0.0003654639872022658
402.57,0.0003654239533271257
402.57125,0.00036545802435118826
402.5725,0.00036556215348384206
402.57375,0.0003657321270515416
402.575,0.0003659636619554359
402.57625,0.0003662525291384382
402.5775,0.0003665946032616215
402.57875,0.00036698594817040613
402.58,0.0003674228451705354
402.58125,0.0003679018304842251
402.5825,0.0003684197217167285
402.58375,0.0003689736551536137
402.585,0.000369561103108927
402.58625,0.0003701799393846105
402.5875,0.0003708284673611028
402.58875,0.00037150546405926546
402.59,0.0003722102093535026
402.59125,0.00037294250944592893
402.5925,0.0003737026742712111
402.59375,0.0003744915089719031
402.595,0.00037531025415376667
402.59625,0.0003761605191307955
402.5975,0.0003770442307597205
402.59875,0.0003779635298335374
402.6,0.00037892067924401903
402.60125,0.00037991799510320894
402.6025,0.0003809577390537243
402.60375,0.00038204205066817
402.605,0.000383172845777631
402.60625,0.0003843517625696474
402.6075,0.0003855800878757231
402.60875,0.0003868587042086596
402.61,0.00038818805991990723
402.61125,0.0003895681425970407
402.6125,0.00039099848144151874
402.61375,0.00039247815172674215
402.615,0.0003940057941464503
402.61625,0.00039557965336348784
402.6175,0.0003971975890687665
402.61875,0.0003988571291405625
402.62,0.00040055549853394105
402.62125,0.00040228962730022116
402.6225,0.00040405620797664493
402.62375,0.0004058516940559553
402.625,0.0004076723406161037
402.62625,0.000409514205549915
402.6275,0.00041137317754488914
402.62875,0.0004132449552029835
402.63,0.0004151250662906291
402.63125,0.00041700882028872406
402.6325,0.0004188913195129198
402.63375,0.00042076740676386945
402.635,0.00042263169724776823
402.63625,0.00042447855950677245
402.6375,0.00042630217915955626
402.63875,0.00042809665838184475
402.64,0.00042985612277678055
402.64125,0.0004315749024352471
402.6425,0.0004332477187460016
402.64375,0.00043486989708569344
402.645,0.00043643755454867735
402.64625,0.0004379477503466588
402.6475,0.0004393986275283454
402.64875,0.0004407894450589072
402.65,0.00044212055344939585
402.65125,0.0004433933105961824
402.6525,0.00044460993063038026
402.65375,0.0004457732897272833
402.655,0.0004468866985558055
402.65625,0.00044795368822798004
402.6575,0.0004489777882384273
402.65875,0.0004499623949640113
402.66,0.00045091060465334606
402.66125,0.0004518251633165147
402.6625,0.00045270845234488796
402.66375,0.000453562478140952
402.665,0.0004543889559884557
402.66625,0.00045518935439261415
402.6675,0.0004559650094106854
402.66875,0.0004567171714326346
402.67,0.000457447107002224
402.67125,0.0004581561405582603
402.6725,0.00045884569695612637
402.67375,0.000459517315789502
402.675,0.0004601726629322812
402.67625,0.00046081351468056316
402.6775,0.00046144172541462864
402.67875,0.00046205920994091395
402.68,0.00046266791465381644
402.68125,0.0004632697590071687
402.6825,0.00046386663973555864
402.68375,0.0004644603768951008
402.685,0.0004650527025538678
402.68625,0.00046564524340182934
402.6875,0.00046623949103027175
402.68875,0.00046683680948085256
402.69,0.00046743841372417567
402.69125,0.00046804536642807023
402.6925,0.0004686585722756289
402.69375,0.00046927878842318487
402.695,0.0004699066180282613
402.69625,0.0004705425221577157
402.6975,0.00047118682942615575
402.69875,0.00047183973820470027
402.7,0.00047250134358024385
402.70125,0.00047317162833508767
402.7025,0.0004738504885470998
402.70375,0.0004745377383302256
402.705,0.0004752331259053334
402.70625,0.0004759363305312053
402.7075,0.00047664697731566135
402.70875,0.0004773646652667181
402.71,0.00047808894346348664
402.71125,0.0004788193531770612
402.7125,0.000479555425011101
402.71375,0.0004802966923822242
402.715,0.0004810427069702194
402.71625,0.00048179306585816506
402.7175,0.0004825473849122932
402.71875,0.00048330536606209314
402.72,0.00048406674923014874
402.72125,0.0004848313626022819
402.7225,0.00048559910828765935
402.72375,0.0004863699682890369
402.725,0.00048714400712307205
402.72625,0.00048792137449069664
402.7275,0.0004887023018774667
402.72875,0.0004894870824537848
402.73,0.0004902761036151582
402.73125,0.0004910698008820728
402.7325,0.0004918686776498059
402.73375,0.0004926732692078782
402.735,0.0004934841587093937
402.73625,0.0004943019468700845
402.7375,0.0004951272365872055
402.73875,0.000495960641978422
402.74,0.0004968027366705112
402.74125,0.0004976540718982807
402.7425,0.0004985151543135237
402.74375,0.0004993864208441129
402.745,0.0005002682476433978
402.74625,0.0005011609467898095
402.7475,0.000502064767206712
402.74875,0.0005029799254925531
402.75,0.0005039066363512366
402.75125,0.0005048451472826576
402.7525,0.0005057957986534332
402.75375,0.0005067590725076819
402.755,0.0005077356413778213
402.75625,0.0005087264076253101
402.7575,0.0005097325593613912
402.75875,0.0005107555544475438
402.76,0.0005117971411559069
402.76125,0.0005128593291094727
402.7625,0.0005139443443221024
402.76375,0.0005150545761384171
402.765,0.0005161924983335363
402.76625,0.0005173605963027699
402.7675,0.0005185612606011965
402.76875,0.0005197967120833271
402.77,0.0005210689010527518
402.77125,0.0005223794391319508
402.7725,0.000523729508152149
402.77375,0.0005251198107333974
402.775,0.0005265505208348001
402.77625,0.0005280212222147985
402.7775,0.0005295309125817288
402.77875,0.0005310779811743709
402.78,0.0005326602129125526
402.78125,0.0005342748212577731
402.7825,0.0005359184937337615
402.78375,0.0005375874314068558
402.785,0.0005392774483963439
402.78625,0.0005409840274045051
402.7875,0.0005427024139765265
402.78875,0.0005444277066302599
402.79,0.0005461549272457923
402.79125,0.0005478790952349387
402.7925,0.0005495952805306562
402.79375,0.0005512986355563985
402.795,0.0005529844391555349
402.79625,0.0005546480704605878
402.7975,0.0005562850371025918
402.79875,0.0005578909419302306
402.8,0.0005594614680988648
402.80125,0.0005609923854494492
402.8025,0.0005624794918970246
402.80375,0.0005639186536392442
402.805,0.0005653057870245841
402.80625,0.0005666368600805152
402.8075,0.0005679079446218949
402.80875,0.0005691152281695594
402.81,0.0005702550644895146
402.81125,0.0005713240324228982
402.8125,0.0005723189677867923
402.81375,0.0005732370364061927
402.815,0.0005740757875570256
402.81625,0.0005748331759701008
402.8175,0.0005755076222959864
402.81875,0.000576098032530358
402.82,0.0005766037984994588
402.82125,0.0005770248274554158
402.8225,0.0005773615076607266
402.82375,0.0005776146984017311
402.825,0.0005777857089906992
402.82625,0.0005778762498262338
402.8275,0.0005778883940620311
402.82875,0.0005778245333940301
402.83,0.000577687312226101
402.83125,0.0005774795836247331
402.8325,0.0005772043406930216
402.83375,0.0005768646446644717
402.835,0.0005764635813571956
402.83625,0.0005760041744287675
402.8375,0.0005754893340122597
402.83875,0.0005749217849036032
402.84,0.0005743040264104878
402.84125,0.0005736382740826818
402.8425,0.0005729264249636824
402.84375,0.0005721700141733703
402.845,0.0005713702234114961
402.84625,0.00057052783488134
402.8475,0.0005696432715835372
402.84875,0.0005687165772993826
402.85,0.0005677474738537073
402.85125,0.0005667353872668974
402.8525,0.0005656794939461095
402.85375,0.0005645787946657301
402.855,0.0005634321937071672
402.85625,0.0005622385618180268
402.8575,0.0005609968477310646
402.85875,0.0005597061671629395
402.86,0.000558365875772913
402.86125,0.0005569756844618338
402.8625,0.0005555356917111264
402.86375,0.0005540464811622388
402.865,0.0005525091154360886
402.86625,0.0005509251857928524
402.8675,0.0005492967858617507
402.86875,0.0005476264758408371
402.87,0.0005459172393667778
402.87125,0.0005441724160845247
402.8725,0.0005423956177368422
402.87375,0.0005405906323737052
402.875,0.0005387613467716766
402.87625,0.00053691165907325
402.8775,0.0005350453767461669
402.87875,0.0005331661811830169
402.88,0.0005312775278908228
402.88125,0.000529382652701106
402.8825,0.0005274845040399922
402.88375,0.0005255857614987647
402.885,0.0005236888325345969
402.88625,0.0005217958500914581
402.8875,0.0005199087262413095
402.88875,0.000518029152515274
402.89,0.0005161586253348876
402.89125,0.0005142984805433982
402.8925,0.0005124498885069361
402.89375,0.0005106138599156469
402.895,0.0005087912598548007
402.89625,0.0005069827672856938
402.8975,0.0005051888866065848
402.89875,0.0005034099187034733
402.9,0.0005016459503507939
402.90125,0.0004998968616720638
402.9025,0.000498162328480364
402.90375,0.0004964418472387033
402.905,0.0004947347629401914
402.90625,0.0004930403324980838
402.9075,0.0004913577684255387
402.90875,0.0004896863018051563
402.91,0.0004880252645683496
402.91125,0.0004863741441144165
402.9125,0.000484732642309403
402.91375,0.0004831007481448702
402.915,0.0004814787562563733
402.91625,0.0004798672937718848
402.9175,0.0004782673590802202
402.91875,0.00047668025498918764
402.92,0.00047510762688406013
402.92125,0.000473551366175795
402.9225,0.0004720136005196119
402.92375,0.0004704966199835782
402.925,0.00046900283027748033
402.92625,0.0004675347135319463
402.9275,0.0004660947767977893
402.92875,0.0004646855176256325
402.93,0.0004633094015358065
402.93125,0.0004619688433384898
402.9325,0.00046066617406397047
402.93375,0.0004594036379431492
402.935,0.0004581833654480848
402.93625,0.0004570073351125435
402.9375,0.0004558773594826486
402.93875,0.0004547950243873749
402.94,0.0004537616692291188
402.94125,0.0004527783381441527
402.9425,0.00045184576930313864
402.94375,0.00045096437805160276
402.945,0.0004501342678604621
402.94625,0.0004493552538265652
402.9475,0.0004486268859732056
402.94875,0.0004479485146007298
402.95,0.00044731931045698386
402.95125,0.0004467383593079354
402.9525,0.0004462046884380994
402.95375,0.00044571733592104233
402.955,0.0004452753854398071
402.95625,0.0004448779861272757
402.9575,0.0004445243312864143
402.95875,0.000444213616110439
402.96,0.0004439449375628189
402.96125,0.0004437172006073128
402.9625,0.0004435290276781192
402.96375,0.00044337869378025446
402.965,0.0004432640897301914
402.96625,0.0004431827320768179
402.9675,0.0004431317963826004
402.96875,0.0004431081810349105
402.97,0.0004431085857073352
402.97125,0.0004431296410410919
402.9725,0.00044316804093626915
402.97375,0.00044322066965279543
402.975,0.0004432846833708877
402.97625,0.0004433575219807866
402.9775,0.00044343684219166527
402.97875,0.0004435203923197937
402.98,0.00044360587653625094
402.98125,0.00044369087991468967
402.9825,0.0004437728712795248
402.98375,0.0004438492774847576
402.985,0.0004439176097534844
402.98625,0.0004439755913679317
402.9875,0.00044402129768998503
402.98875,0.00044405327548203294
402.99,0.00044407063873801313
402.99125,0.00044407313710455694
402.9925,0.00044406116165199874
402.99375,0.0004440356098947725
402.995,0.0004439976136609459
402.99625,0.00044394821236104997
402.9975,0.0004438881712570558
402.99875,0.0004438180181221598
403.0,0.0004437382121613559
403.00125,0.0004436493180223265
403.0025,0.0004435521012861383
403.00375,0.00044344755565755916
403.005,0.0004433368748549629
403.00625,0.0004432214026699498
403.0075,0.00044310258795686545
403.00875,0.0004429819487423314
403.01,0.0004428610481048758
403.01125,0.0004427414992547737
403.0125,0.0004426249893641101
403.01375,0.0004425133307070818
403.015,0.0004424084937203311
403.01625,0.0004423125860730167
403.0175,0.0004422277288662435
403.01875,0.00044215584915172936
403.02,0.0004420984630199647
403.02125,0.00044205654260840653
403.0225,0.00044203052212022465
403.02375,0.0004420204077337248
403.025,0.0004420259238022528
403.02625,0.00044204661781419697
403.0275,0.0004420819317729748
403.02875,0.0004421312167767411
403.03,0.0004421937668983489
403.03125,0.00044226880231505034
403.0325,0.000442355490898461
403.03375,0.0004424529536345991
403.035,0.0004425602930741205
403.03625,0.000442676610032621
403.0375,0.0004428010287910271
403.03875,0.00044293273024616003
403.04,0.0004430709523310375
403.04125,0.00044321498022525924
403.0425,0.0004433640907651269
403.04375,0.0004435174781134966
403.045,0.00044367415796966087
403.04625,0.00044383292029920047
403.0475,0.0004439922834139874
403.04875,0.00044415053645259516
403.05,0.00044430575033080225
403.05125,0.0004444558674024559
403.0525,0.000444598720520225
403.05375,0.00044473209878647676
403.055,0.0004448538035141092
403.05625,0.0004449616860272531
403.0575,0.0004450536876418626
403.05875,0.0004451279040062562
403.06,0.0004451825956713777
403.06125,0.00044521621341090924
403.0625,0.0004452274179712499
403.06375,0.0004452150568312338
403.065,0.0004451781931819217
403.06625,0.0004451160673161731
403.0675,0.00044502813265844254
403.06875,0.0004449140581545665
403.07,0.000444773712921547
403.07125,0.0004446072039875577
403.0725,0.00044441484112182336
403.07375,0.0004441971589346681
403.075,0.0004439548854574673
403.07625,0.00044368894289267146
403.0775,0.0004434004247437713
403.07875,0.0004430905730552302
403.08,0.0004427607722624493
403.08125,0.00044241251539162434
403.0825,0.0004420473958396469
403.08375,0.0004416670831539324
403.085,0.00044127329569222705
403.08625,0.0004408677926424558
403.0875,0.000440452354752555
403.08875,0.0004400287672503301
403.09,0.0004395988304034396
403.09125,0.0004391643463093746
403.0925,0.0004387271161355139
403.09375,0.0004382889676393427
403.095,0.0004378517354986081
403.09625,0.0004374172784816099
403.0975,0.000436987479437501
403.09875,0.00043656424850662003
403.1,0.0004361494941807185
403.10125,0.00043574513388327504
403.1025,0.0004353530587596533
403.10375,0.0004349751250172668
403.105,0.00043461311964560173
403.10625,0.0004342687238961505
403.1075,0.0004339435345924489
403.10875,0.00043363898245976705
403.11,0.0004333563782850804
403.11125,0.0004330968519667343
403.1125,0.0004328613859143229
403.11375,0.00043265081081849055
403.115,0.0004324657921106748
403.11625,0.0004323068792830527
403.1175,0.0004321744844383007
403.11875,0.0004320689210995193
403.12,0.00043199040961008054
403.12125,0.0004319390903734933
403.1225,0.0004319150244032167
403.12375,0.0004319182134325279
403.125,0.0004319485812342726
403.12625,0.0004320059828906759
403.1275,0.00043209019652312497
403.12875,0.0004322009023319144
403.13,0.0004323376911761011
403.13125,0.00043250004499333344
403.1325,0.0004326873399997902
403.13375,0.00043289882844011
403.135,0.00043313365689749803
403.13625,0.0004333908533738084
403.1375,0.0004336693426797503
403.13875,0.0004339679457451007
403.14,0.0004342853953889791
403.14125,0.00043462033812009457
403.1425,0.0004349713450869901
403.14375,0.0004353369241382622
403.145,0.0004357155132726679
403.14625,0.0004361055094992626
403.1475,0.00043650525132734263
403.14875,0.0004369130543564503
403.15,0.0004373272012662013
403.15125,0.0004377459671361372
403.1525,0.0004381676167354586
403.15375,0.0004385904490528698
403.155,0.0004390127745662268
403.15625,0.0004394329506923333
403.1575,0.0004398493867766905
403.15875,0.0004402605517932801
403.16,0.0004406649624243206
403.16125,0.0004410611968201318
403.1625,0.0004414478730289516
403.16375,0.000441823649516846
403.165,0.0004421872106976238
403.16625,0.0004425372385427278
403.1675,0.0004428724406213333
403.16875,0.0004431914986802597
403.17,0.0004434931067341365
403.17125,0.000443775961835509
403.1725,0.00044403876555497375
403.17375,0.0004442802664614669
403.175,0.0004444992632724883
403.17625,0.0004446946332244007
403.1775,0.0004448653553027415
403.17875,0.0004450105282025412
403.18,0.000445129390488665
403.18125,0.00044522130322605504
403.1825,0.0004452857653000695
403.18375,0.00044532237789671593
403.185,0.0004453308372429647
403.18625,0.0004453108699869202
403.1875,0.0004452622118581032
403.18875,0.000445184560527677
403.19,0.00044507754357867886
403.19125,0.00044494067141616453
403.1925,0.00044477334320741516
403.19375,0.00044457482006197106
403.195,0.00044434425979170513
403.19625,0.00044408071809068475
403.1975,0.0004437832118550731
403.19875,0.0004434507467628282
403.2,0.0004430823804934033
403.20125,0.000442677265927332
403.2025,0.00044223469066577697
403.20375,0.00044175412664011055
403.205,0.0004412352420314384
403.20625,0.0004406779388902557
403.2075,0.0004400823309460233
403.20875,0.00043944879326704027
403.21,0.0004387779223401967
403.21125,0.0004380705356109
403.2125,0.0004373276993332205
403.21375,0.00043655067658991654
403.215,0.0004357409442127168
403.21625,0.00043490016989262
403.2175,0.00043403020269029653
403.21875,0.000433133029796475
403.22,0.0004322107645324574
403.22125,0.0004312656048505936
403.2225,0.0004302997986047639
403.22375,0.0004293155959307675
403.225,0.00042831523120670295
403.22625,0.0004273008745531271
403.2275,0.0004262746224931365
403.22875,0.0004252384753422235
403.23,0.0004241943324379854
403.23125,0.00042314399265967544
403.2325,0.00042208915820764805
403.23375,0.0004210314261827028
403.235,0.00041997229832550103
403.23625,0.00041891319491611795
403.2375,0.000417855403413551
403.23875,0.0004168001303157333
403.24,0.0004157484262494382
403.24125,0.000414701232220714
403.2425,0.0004136593296152591
403.24375,0.0004126233582090809
403.245,0.0004115938173691799
403.24625,0.0004105710620041865
403.2475,0.0004095553298849934
403.24875,0.00040854674566517
403.25,0.0004075453450412164
403.25125,0.000406551096152576
403.2525,0.00040556390195130683
403.25375,0.0004045836273715281
403.255,0.0004036101048385216
403.25625,0.0004026431445575538
403.2575,0.000401682532832419
403.25875,0.00040072805795386457
403.26,0.00039977950093781923
403.26125,0.00039883664567363767
403.2625,0.000397899303852499
403.26375,0.0003969673102259311
403.265,0.0003960405371246853
403.26625,0.00039511890927800984
403.2675,0.0003942024036333218
403.26875,0.000393291058856354
403.27,0.0003923849791917214
403.27125,0.00039148434182388267
403.2725,0.0003905893902783686
403.27375,0.00038970045410330974
403.275,0.0003888179467310682
403.27625,0.0003879423951900407
403.2775,0.0003870744359164143
403.27875,0.0003862148728861039
403.28,0.00038536467530653115
403.28125,0.0003845250254384887
403.2825,0.0003836973228278287
403.28375,0.0003828832420971876
403.285,0.0003820846844372175
403.28625,0.0003813037958276787
403.2875,0.000380542943898067
403.28875,0.0003798046442376269
403.29,0.0003790915207249526
403.29125,0.00037840621932702884
403.2925,0.00037775132111790766
403.29375,0.0003771292967173805
403.295,0.0003765423998095722
403.29625,0.0003759926385121036
403.2975,0.00037548172411580914
403.29875,0.0003750110645953429
403.3,0.0003745817607206133
403.30125,0.000374194618558995
403.3025,0.0003738501552580071
403.30375,0.0003735486777583855
403.305,0.0003732902479565959
403.30625,0.00037307474243690133
403.3075,0.0003729018482922401
403.30875,0.000372771074433816
403.31,0.0003726817352991666
403.31125,0.000372632948338856
403.3125,0.00037262360927190505
403.31375,0.0003726523828903834
403.315,0.00037271769507359347
403.31625,0.00037281772045230687
403.3175,0.0003729504075036767
403.31875,0.0003731134723070758
403.32,0.0003733044683815036
403.32125,0.0003735207897143819
403.3225,0.0003737597538021707
403.32375,0.000374018642972404
403.325,0.00037429477631706543
403.32625,0.00037458558187688563
403.3275,0.00037488864396604296
403.32875,0.0003752017616168934
403.33,0.0003755230043842857
403.33125,0.0003758507127389184
403.3325,0.0003761835291597039
403.33375,0.0003765203811748107
403.335,0.0003768604612114683
403.33625,0.0003772031958346409
403.3375,0.0003775481870547338
403.33875,0.00037789518295477237
403.34,0.0003782440181172413
403.34125,0.0003785945793810409
403.3425,0.0003789467617287894
403.34375,0.0003793004443547746
403.345,0.0003796554851737541
403.34625,0.0003800116914405318
403.3475,0.0003803688315904819
403.34875,0.0003807266278107633
403.35,0.0003810847666121575
403.35125,0.00038144289651123977
403.3525,0.0003818006340127205
403.35375,0.0003821575665317204
403.355,0.0003825132515157959
403.35625,0.0003828672162265792
403.3575,0.0003832189574809481
403.35875,0.0003835679466116957
403.36,0.0003839136145376208
403.36125,0.000384255385813295
403.3625,0.0003845926543182734
403.36375,0.00038492480062609974
403.365,0.0003852511956730928
403.36625,0.0003855712287771387
403.3675,0.00038588429015638164
403.36875,0.0003861897827281051
403.37,0.0003864871439978635
403.37125,0.0003867758299287566
403.3725,0.0003870553258210371
403.37375,0.00038732514040195774
403.375,0.0003875848017558561


==> Data/SingleTruck/processed-Force_tire_6.dat <==
T,value
400.001,0.00020440790710222828
400.003,0.00020255645521275711
400.004,0.00020646043224408788
400.005,0.0002126504851086864
400.006,0.00021949205144910705
400.008,0.0002263875338535592
400.009,0.00023337517253511694
400.01,0.00024060846090512902
400.011,0.0002476530423089595
400.0125,0.0003023211201057971
400.01375,0.00033461687765023426
400.015,0.00033085403273872986
400.01625,0.00032030921042531857
400.0175,0.0003107846417531759
400.01875,0.0003038489511964089
400.02,0.0002989174517253087
400.02125,0.00029526085968593885
400.0225,0.00029295745623723933
400.02375,0.00029278568426374636
400.025,0.00029546747442551336
400.02625,0.0003004788240724041
400.0275,0.0003056850041423171
400.02875,0.00030863265127578334
400.03,0.00030800498061767345
400.03125,0.00030413146361319245
400.0325,0.00029842291364310655
400.03375,0.0002923912911664497
400.035,0.0002870263957796802
400.03625,0.00028269105078479006
400.0375,0.0002793025128181555
400.03875,0.00027658888287491497
400.04,0.00027429806632492946
400.04125,0.0002722962971629295
400.0425,0.0002705590371926109
400.04375,0.00026910520617112597
400.045,0.0002679162289404205
400.04625,0.0002668440070297036
400.0475,0.00026553494811825697
400.04875,0.00026346134950972356
400.05,0.000260111985703579
400.05125,0.0002552453977343695
400.0525,0.0002490360843750655
400.05375,0.00024203560029827182
400.055,0.0002350091594230955
400.05625,0.00022873510929704698
400.0575,0.00022376005907162936
400.05875,0.00022010163832073833
400.06,0.00021711535885675804
400.06125,0.00021378001940659512
400.0625,0.00020927924627676606
400.06375,0.00020342076622138143
400.065,0.00019657621024723345
400.06625,0.0001893124342933989
400.0675,0.00018208779710748686
400.06875,0.00017515846460657188
400.07,0.00016862583003727526
400.07125,0.00016251559182107992
400.0725,0.0001568266894981288
400.07375,0.00015154558176674418
400.075,0.0001466473693700095
400.07625,0.0001420985503338612
400.0775,0.000137862180436623
400.07875,0.0001339015599113926
400.08,0.0001301810728430841
400.08125,0.00012666565291979262
400.0825,0.00012331659647872708
400.08375,0.0001200748232811504
400.085,0.00011683679059484129
400.08625,0.0001134550141540372
400.0875,0.00010978522696703991
400.08875,0.00010576040561770479
400.09,0.00010144494628058099
400.09125,9.702986930116429e-05
400.0925,9.27649467262376e-05
400.09375,8.88586536862427e-05
400.095,8.53922526092487e-05
400.09625,8.22955686793184e-05
400.0975,7.94048289337237e-05
400.09875,7.656154640727819e-05
400.1,7.36819731572067e-05
400.10125,7.0765258222818e-05
400.1025,6.7859285136026e-05
400.10375,6.501984224250101e-05
400.105,6.228579695258271e-05
400.10625,5.96726460087839e-05
400.1075,5.7174667142719397e-05
400.10875,5.47657682037918e-05
400.11,5.2396205736191603e-05
400.11125,4.99904691730178e-05
400.1125,4.7456334257928e-05
400.11375,4.47113477876167e-05
400.115,4.1718288247767997e-05
400.11625,3.85068258338107e-05
400.1175,3.51641276660413e-05
400.11875,3.18011392835671e-05
400.12,2.85175208831158e-05
400.12125,2.5382525197492597e-05
400.1225,2.24332039084263e-05
400.12375,1.9681613544855197e-05
400.125,1.71229431105572e-05
400.12625,1.4740892149302101e-05
400.1275,1.25108021272112e-05
400.12875,1.04024054938649e-05
400.13,8.3843569738683e-06
400.13125,6.4304253611227e-06
400.1325,4.5261188706287e-06
400.13375,2.673173144678e-06
400.135,8.904003080883e-07
400.13625,-7.894970189557e-07
400.1375,-2.3263310325467e-06
400.13875,-3.6803550761396e-06
400.14,-4.8203667273918e-06
400.14125,-5.7302698588358e-06
400.1425,-6.413002824652699e-06
400.14375,-6.891157029199701e-06
400.145,-7.2048852974806e-06
400.14625,-7.4067704272538e-06
400.1475,-7.5523854425929004e-06
400.14875,-7.6866708114042e-06
400.15,-7.8305808672237e-06
400.15125,-7.9742294419783e-06
400.1525,-8.079950403821001e-06
400.15375,-8.0933041406104e-06
400.155,-7.9567744663417e-06
400.15625,-7.6218582486224e-06
400.1575,-7.0593679273137e-06
400.15875,-6.2692885681714e-06
400.16,-5.2873377858975995e-06
400.16125,-4.1800445384980005e-06
400.1625,-3.0239964190816997e-06
400.16375,-1.8774639903517e-06
400.165,-7.605603574898e-07
400.16625,3.476267301398e-07
400.1675,1.496721475482e-06
400.16875,2.7475212210355e-06
400.17,4.1558491029836e-06
400.17125,5.7613062493359006e-06
400.1725,7.5815970226421e-06
400.17375,9.6119035994682e-06
400.175,1.18287851002922e-05
400.17625,1.4197400143151701e-05
400.1775,1.66801719842275e-05
400.17875,1.92453766425601e-05
400.18,2.18732570000495e-05
400.18125,2.4559106523019202e-05
400.1825,2.73133293887801e-05
400.18375,3.01584496359585e-05
400.185,3.31249314414309e-05
400.18625,3.62459584082568e-05
400.1875,3.95534534221682e-05
400.18875,4.30747357491401e-05
400.19,4.6831069502302404e-05
400.19125,5.0836763514240295e-05
400.1925,5.50994254961851e-05
400.19375,5.96191138535652e-05
400.195,6.438357349874231e-05
400.19625,6.93564809730387e-05
400.1975,7.44595581174017e-05
400.19875,7.95578492008432e-05
400.2,8.446400118712059e-05
400.20125,8.8973909554246e-05
400.2025,9.29279549592892e-05
400.20375,9.62700234860187e-05
400.205,9.907220748771329e-05
400.20625,0.00010151321552611291
400.2075,0.00010382676970872199
400.20875,0.0001062490463495474
400.21,0.000108983202764048
400.21125,0.00011217539119574609
400.2125,0.0001158818982891227
400.21375,0.0001200264777828011
400.215,0.0001244030617090534
400.21625,0.0001287709976067126
400.2175,0.0001329762281005969
400.21875,0.00013702530084131032
400.22,0.0001411143872832223
400.22125,0.000145602290348433
400.2225,0.000150929248218777
400.22375,0.000157480261174816
400.225,0.0001653509657936383
400.22625,0.000174094159334039
400.2275,0.00018264096568405678
400.22875,0.0001895585845255165
400.23,0.0001937956462067813
400.23125,0.0001954219804375892
400.2325,0.0001954831888351589
400.23375,0.0001951974440879546
400.235,0.0001953208264996402
400.23625,0.0001960324847448895
400.2375,0.0001971448948917186
400.23875,0.0001983432685418735
400.24,0.0001993251855148452
400.24125,0.0001998830635921758
400.2425,0.0002000095893428995
400.24375,0.0001999583520527992
400.245,0.0002001458044557797
400.24625,0.0002009500497621777
400.2475,0.0002025296311245367
400.24875,0.0002047432140601461
400.25,0.000207216515301854
400.25125,0.000209522280878141
400.2525,0.00021135976351817972
400.25375,0.0002126431602947268
400.255,0.00021348573070658939
400.25625,0.0002141245517236598
400.2575,0.0002148324876095188
400.25875,0.0002158461348724777
400.26,0.0002173272969420733
400.26125,0.0002193585872343377
400.2625,0.0002219588334573442
400.26375,0.0002251025968934173
400.265,0.00022873557441454388
400.26625,0.0002327834672488601
400.2675,0.0002371547165464766
400.26875,0.0002417409482077998
400.27,0.0002464207651805403
400.27125,0.0002510698571712766
400.2725,0.00025557653482748913
400.27375,0.0002598593933148607
400.275,0.00026388152972129557
400.27625,0.0002676543933770097
400.2775,0.0002712274020718538
400.27875,0.0002746668512330807
400.28,0.00027803294845317467
400.28125,0.0002813631326794196
400.2825,0.0002846655478628719
400.28375,0.0002879230135348187
400.285,0.0002911055976986511
400.28625,0.0002941867151095148
400.2875,0.0002971548705856134
400.28875,0.0003000148618988262
400.29,0.0003027796989900902
400.29125,0.0003054611557129184
400.2925,0.0003080664200315106
400.29375,0.0003106022698300532
400.295,0.00031308270551066737
400.29625,0.0003155348342853708
400.2975,0.00031799966076581084
400.29875,0.0003205260471770027
400.3,0.0003231562538811437
400.30125,0.0003259032974132096
400.3025,0.00032872993401268993
400.30375,0.0003315498065263162
400.305,0.00033426146675294443
400.30625,0.00033679429947628325
400.3075,0.0003391320524178543
400.30875,0.00034130263998733833
400.31,0.00034335077664428553
400.31125,0.0003453142561341112
400.3125,0.0003472126252934259
400.31375,0.00034904594386019375
400.315,0.00035079823536485584
400.31625,0.0003524419307541369
400.3175,0.0003539424112834926
400.31875,0.0003552634623997962
400.32,0.00035637419339673056
400.32125,0.00035725643009109584
400.3225,0.0003579096553496134
400.32375,0.0003583510957831495
400.325,0.0003586107814898635
400.32625,0.0003587241535594816
400.3275,0.00035872540464806625
400.32875,0.0003586435736836873
400.33,0.0003585014347092445
400.33125,0.00035831623395232807
400.3325,0.0003581008577027507
400.33375,0.0003578646560508209
400.335,0.00035761342628553287
400.33625,0.0003573486172601224
400.3375,0.00035706602809433736
400.33875,0.0003567544875941718
400.34,0.00035639514883125284
400.34125,0.0003559619025147762
400.3425,0.00035542306415839073
400.34375,0.0003547438778925037
400.345,0.00035388910421063684
400.34625,0.00035282545285899994
400.3475,0.0003515246449414462
400.34875,0.0003499681903143805
400.35,0.00034815380879361614
400.35125,0.000346101549108398
400.3525,0.0003438567608915875
400.35375,0.0003414879355334431
400.355,0.0003390794348238443
400.35625,0.00033672023521583
400.3575,0.0003344910550502204
400.35875,0.0003324509817219421
400.36,0.0003306245612633304
400.36125,0.0003289912482628358
400.3625,0.000327482306910338
400.36375,0.0003259915645213972
400.365,0.0003244016169047045
400.36625,0.00032261715414334
400.3675,0.00032059203892838853
400.36875,0.0003183402944055351
400.37,0.0003159298707239677
400.37125,0.000313465542445993
400.3725,0.0003110691664455427
400.37375,0.0003088628176074922
400.375,0.0003069563484123676
400.37625,0.0003054366650866713
400.3775,0.00030435411144663323
400.37875,0.0003037075087057988
400.38,0.0003034372922558315
400.38125,0.0003034292499919272
400.3825,0.0003035222719653307
400.38375,0.0003035128672207986
400.385,0.00030315825786743876
400.38625,0.0003022140204675271
400.3875,0.00030051643155978554
400.38875,0.0002980611289047033
400.39,0.0002950230968621263
400.39125,0.0002916979030237826
400.3925,0.0002884012924163519
400.39375,0.000285385937068712
400.395,0.0002828013988370444
400.39625,0.000280684314102114
400.3975,0.0002789605009768821
400.39875,0.0002774660404921589
400.4,0.0002760081332866614
400.40125,0.00027445009587989975
400.4025,0.0002727721748678417
400.40375,0.00027108933242451757
400.405,0.0002696388896645259
400.40625,0.0002687494579899862
400.4075,0.0002687960817136343
400.40875,0.0002700996369262412
400.41,0.0002726573669009
400.41125,0.0002757323947035362
400.4125,0.0002777195261787283
400.41375,0.0002768479195574593
400.415,0.0002725050705520331
400.41625,0.0002656630348759868
400.4175,0.0002579972053681232
400.41875,0.00025086830263610147
400.42,0.000244938674741087
400.42125,0.0002402963387645668
400.4225,0.00023672520113560402
400.42375,0.00023392131527824028
400.425,0.0002316113257531436
400.42625,0.0002295942510402567
400.4275,0.00022774057252134
400.42875,0.0002259751442644559
400.43,0.0002242582192423734
400.43125,0.0002225701379840365
400.4325,0.0002209006999960112
400.43375,0.0002192423883519811
400.435,0.0002175863074734926
400.43625,0.0002159202392240014
400.4375,0.0002142288435992087
400.43875,0.0002124960099667227
400.44,0.0002107086940357856
400.44125,0.000208860662043247
400.4425,0.0002069546031793166
400.44375,0.00020500155702661408
400.445,0.0002030180354582674
400.44625,0.0002010216902064532
400.4475,0.0001990268765238621
400.44875,0.0001970411380128588
400.45,0.0001950632441866779
400.45125,0.0001930829702358585
400.4525,0.000191082466981807
400.45375,0.0001890388228879717
400.455,0.00018692738394802418
400.45625,0.0001847253362797365
400.4575,0.00018241507057253765
400.45875,0.00017998682925601543
400.46,0.00017744022836664602
400.46125,0.00017478436150992468
400.4625,0.00017203650066599199
400.46375,0.0001692197076883734
400.465,0.00016635985012648875
400.46625,0.00016348260195387355
400.4675,0.00016061090511441142
400.46875,0.00015776317853875596
400.47,0.00015495239949272197
400.47125,0.000152186003378781
400.4725,0.00014946646940118855
400.47375,0.00014679239425477935
400.475,0.00014415979148677666
400.47625,0.0001415634381509803
400.4775,0.00013899803255316414
400.47875,0.00013645910481691935
400.48,0.0001339436050591389
400.48125,0.0001314502005947199
400.4825,0.00012897933006022398
400.48375,0.00012653305322643532
400.485,0.00012411478174989684
400.48625,0.00012172893207359228
400.4875,0.00011938056209698111
400.48875,0.00011707502800552701
400.49,0.0001148176989198949
400.49125,0.00011261373920483237
400.4925,0.0001104679867678136
400.49375,0.00010838489010734708
400.495,0.00010636856000112691
400.49625,0.00010442286473402096
400.4975,0.0001025516006461814
400.49875,0.0001007586931515466
400.5,9.904839053300981e-05
400.50125,9.7425412689524e-05
400.5025,9.58950005302527e-05
400.50375,9.446283195471899e-05
400.505,9.3134787938747e-05
400.50625,9.19165895628289e-05
400.5075,9.08133298624767e-05
400.50875,8.98290063681728e-05
400.51,8.89660844145271e-05
400.51125,8.82251883334054e-05
400.5125,8.76049526009768e-05
400.51375,8.710203985769491e-05
400.515,8.67113258444667e-05
400.51625,8.6426192850245e-05
400.5175,8.623889068640669e-05
400.51875,8.61409029812446e-05
400.52,8.61232748078291e-05
400.52125,8.61768639204239e-05
400.5225,8.629250675851931e-05
400.52375,8.64610949564373e-05
400.525,8.667358757838879e-05
400.52625,8.69209739338029e-05
400.5275,8.71942251417688e-05
400.52875,8.74842608594511e-05
400.53,8.77819459723773e-05
400.53125,8.80781517756197e-05
400.5325,8.83638725228719e-05
400.53375,8.86304077075147e-05
400.535,8.88695903667247e-05
400.53625,8.90740560847217e-05
400.5375,8.923751051914551e-05
400.53875,8.935496826652269e-05
400.54,8.94229630878747e-05
400.54125,8.943965514424381e-05
400.5425,8.940489211524371e-05
400.54375,8.93201420723853e-05
400.545,8.91884003063747e-05
400.54625,8.901400488716859e-05
400.5475,8.88024472049951e-05
400.54875,8.85601688682604e-05
400.55,8.82943844554304e-05
400.55125,8.80129387899046e-05
400.5525,8.77242083808704e-05
400.55375,8.74370477421312e-05
400.555,8.716076180584139e-05
400.55625,8.69051041051356e-05
400.5575,8.66802691585647e-05
400.55875,8.64968648753326e-05
400.56,8.6365853378302e-05
400.56125,8.62984386907623e-05
400.5625,8.63059145110813e-05
400.56375,8.63994571872712e-05
400.565,8.65898910016444e-05
400.56625,8.68874286927385e-05
400.5675,8.73014262617255e-05
400.56875,8.78401647064855e-05
400.57,8.85106789444693e-05
400.57125,8.93186583684124e-05
400.5725,9.02684258668166e-05
400.57375,9.13629939340003e-05
400.575,9.26041889423672e-05
400.57625,9.399282661054621e-05
400.5775,9.552891257595801e-05
400.57875,9.721184301553459e-05
400.58,9.90405678353581e-05
400.58125,0.00010101371557615911
400.5825,0.00010312963887782381
400.58375,0.0001053863936740864
400.585,0.00010778165264880511
400.58625,0.000110312561427067
400.5875,0.0001129755667825838
400.58875,0.0001157662569455763
400.59,0.000118679213621405
400.59125,0.0001217079343400346
400.5925,0.00012484482235637718
400.59375,0.0001280812509013987
400.595,0.00013140770177387162
400.59625,0.00013481395298251531
400.5975,0.0001382892841582391
400.59875,0.0001418226900962918
400.6,0.00014540304670794258
400.60125,0.00014901924738160358
400.6025,0.0001526602765832075
400.60375,0.00015631523491579788
400.605,0.0001599733278783904
400.60625,0.0001636238233841629
400.6075,0.000167256010928189
400.60875,0.0001708591635148463
400.61,0.0001744225243651849
400.61125,0.00017793532629441138
400.6125,0.00018138683472968648
400.61375,0.0001847664335384607
400.615,0.0001880637135373325
400.61625,0.0001912685819415758
400.6175,0.0001943713570552373
400.61875,0.0001973628439617382
400.62,0.0002002343852648663
400.62125,0.0002029778743099915
400.6225,0.0002055857373753649
400.62375,0.0002080508940233921
400.625,0.0002103667015718167
400.62625,0.00021252690581479328
400.6275,0.00021452560563387172
400.62875,0.0002163572556290037
400.63,0.00021801669351958588
400.63125,0.000219499216465698
400.6325,0.0002208006708294861
400.63375,0.0002219175540467363
400.635,0.0002228471079185802
400.63625,0.0002235873694731801
400.6375,0.00022413717957730389
400.63875,0.00022449612671757879
400.64,0.0002246644345212652
400.64125,0.0002246428045763926
400.6425,0.0002244322276410832
400.64375,0.00022403379800199708
400.645,0.00022344854599183118
400.64625,0.00022267730676589102
400.6475,0.00022172064891792432
400.64875,0.0002205788588254746
400.65,0.0002192519774151595
400.65125,0.0002177398853384176
400.6525,0.0002160424026982353
400.65375,0.0002141593978073944
400.655,0.0002120908763785749
400.65625,0.00020983704299639861
400.6575,0.00020739832380114808
400.65875,0.0002047753790835869
400.66,0.00020196910458990112
400.66125,0.0001989806664857346
400.6625,0.0001958115763781611
400.66375,0.00019246383871487642
400.665,0.00018894016452034498
400.66625,0.000185244251059324
400.6675,0.0001813811006788963
400.66875,0.0001773573475506455
400.67,0.0001731815803648485
400.67125,0.000168864618338354
400.6725,0.0001644197564373266
400.67375,0.0001598629550651399
400.675,0.000155212975224806
400.67625,0.0001504914345844644
400.6775,0.0001457227545338791
400.67875,0.00014093396273972351
400.68,0.0001361543186776235
400.68125,0.00013141477265955212
400.6825,0.0001267472508558112
400.68375,0.0001221838296917553
400.685,0.0001177558371500692
400.68625,0.000113492952530033
400.6875,0.0001094223606055067
400.68875,0.00010556801485343771
400.69,0.0001019500442844071
400.69125,9.858433509933091e-05
400.6925,9.54822937297461e-05
400.69375,9.26507909064951e-05
400.695,9.00923034422178e-05
400.69625,8.78052006144185e-05
400.6975,8.57841911160401e-05
400.69875,8.4020862440273e-05
400.7,8.25042782156729e-05
400.70125,8.122159519203581e-05
400.7025,8.01586344737309e-05
400.70375,7.93003919047385e-05
400.705,7.86314563327854e-05
400.70625,7.81363220872654e-05
400.7075,7.77996106756419e-05
400.70875,7.760621651611651e-05
400.71,7.75413891381134e-05
400.71125,7.759079077312239e-05
400.7125,7.77405481672026e-05
400.71375,7.797731197827271e-05
400.715,7.82883441232168e-05
400.71625,7.86616181386126e-05
400.7175,7.90859168047894e-05
400.71875,7.95509175728954e-05
400.72,8.004722287951301e-05
400.72125,8.0566319342399e-05
400.7225,8.11004572310138e-05
400.72375,8.16424375254652e-05
400.725,8.218532989772741e-05
400.72625,8.27221441889989e-05
400.7275,8.32454924782255e-05
400.72875,8.37472901779091e-05
400.73,8.42185332483638e-05
400.73125,8.46492037776427e-05
400.7325,8.50283278854137e-05
400.73375,8.53442034639725e-05
400.735,8.55848056626627e-05
400.73625,8.57383311467516e-05
400.7375,8.57938476538737e-05
400.73875,8.57419693839175e-05
400.74,8.557549017320429e-05
400.74125,8.528988735568301e-05
400.7425,8.48836409608543e-05
400.74375,8.43583193821139e-05
400.745,8.371842968131199e-05
400.74625,8.297104121229591e-05
400.7475,8.212524136752611e-05
400.74875,8.11914663376849e-05
400.75,8.01808003075775e-05
400.75125,7.910430424258549e-05
400.7525,7.79724539700449e-05
400.75375,7.67947379229755e-05
400.755,7.55794632315923e-05
400.75625,7.43337807249469e-05
400.7575,7.3063904127909e-05
400.75875,7.17755022436048e-05
400.76,7.04741586200675e-05
400.76125,6.916581058571931e-05
400.7625,6.78570747261995e-05
400.76375,6.65553378156772e-05
400.765,6.52685986182297e-05
400.76625,6.40050364076979e-05
400.7675,6.27723685337509e-05
400.76875,6.15770956193167e-05
400.77,6.04237614796382e-05
400.77125,5.93143291283942e-05
400.7725,5.82478271066889e-05
400.77375,5.72203283135135e-05
400.775,5.6225325543398e-05
400.77625,5.52545063767953e-05
400.7775,5.4298858061439204e-05
400.77875,5.33499964387158e-05
400.78,5.2401547198702205e-05
400.78125,5.14503920062013e-05
400.7825,5.0497606484036e-05
400.78375,4.9548955837752e-05
400.785,4.86148714579831e-05
400.78625,4.77099090019899e-05
400.7875,4.68517422370248e-05
400.78875,4.6059786267531e-05
400.79,4.53535834023129e-05
400.79125,4.47511178600856e-05
400.7925,4.42672173330794e-05
400.79375,4.39122471014998e-05
400.795,4.36912748059229e-05
400.79625,4.36038794887938e-05
400.7975,4.3644714983163296e-05
400.79875,4.3804839751555906e-05
400.8,4.40736653442818e-05
400.80125,4.44411961254704e-05
400.8025,4.49000917093973e-05
400.80375,4.54470912206814e-05
400.805,4.6083462895045495e-05
400.80625,4.68143854236954e-05
400.8075,4.76474040882605e-05
400.80875,4.85902419700583e-05
400.81,4.9648295201280104e-05
400.81125,5.08221199910712e-05
400.8125,5.21051910109346e-05
400.81375,5.34822425864313e-05
400.815,5.49285248494929e-05
400.81625,5.64103566392545e-05
400.8175,5.78872344271059e-05
400.81875,5.9315455140831996e-05
400.82,6.06528451860213e-05
400.82125,6.18637893827489e-05
400.8225,6.29235919479428e-05
400.82375,6.38213286508937e-05
400.825,6.45607249318801e-05
400.82625,6.51590705672441e-05
400.8275,6.56445234318455e-05
400.82875,6.605228708802109e-05
400.83,6.64201155678811e-05
400.83125,6.67835129380373e-05
400.8325,6.71708717308173e-05
400.83375,6.759882480634291e-05
400.835,6.80683165627698e-05
400.83625,6.85625962470494e-05
400.8375,6.904899673612989e-05
400.83875,6.94858085581833e-05
400.84,6.983400414623019e-05
400.84125,7.007011115105369e-05
400.8425,7.0195623943864e-05
400.84375,7.023961532729601e-05
400.845,7.02543630642682e-05
400.84625,7.03066968421379e-05
400.8475,7.04686140244752e-05
400.84875,7.08091018771429e-05
400.85,7.13873908981365e-05
400.85125,7.22454762734724e-05
400.8525,7.33979927242829e-05
400.85375,7.48194826866856e-05
400.855,7.64335033112691e-05
400.85625,7.811128491961881e-05
400.8575,7.96860482213626e-05
400.85875,8.09835755259156e-05
400.86,8.186434899489421e-05
400.86125,8.22661773401234e-05
400.8625,8.222875377069949e-05
400.86375,8.188453653396841e-05
400.865,8.14176858863186e-05
400.86625,8.10096161417118e-05
400.8675,8.07916311694453e-05
400.86875,8.081609918011591e-05
400.87,8.10493984444632e-05
400.87125,8.138706465166939e-05
400.8725,8.16909274850256e-05
400.87375,8.18427582798423e-05
400.875,8.17969421562371e-05
400.87625,8.160389476715979e-05
400.8775,8.13837710696395e-05
400.87875,8.126618997777619e-05
400.88,8.133894980624789e-05
400.88125,8.16330236851412e-05
400.8825,8.2139616283649e-05
400.88375,8.2839812716223e-05
400.885,8.37286590449138e-05
400.88625,8.482420620708571e-05
400.8875,8.6162873730386e-05
400.88875,8.77877615473929e-05
400.89,8.97327003937537e-05
400.89125,9.19999819127887e-05
400.8925,9.45325725272192e-05
400.89375,9.7188946528698e-05
400.895,9.972608518483549e-05
400.89625,0.00010180464762000381
400.8975,0.0001030516582532005
400.89875,0.000103196976409875
400.9,0.00010221786202611149
400.90125,0.00010036544280557531
400.9025,9.804156590128669e-05
400.90375,9.56309463757498e-05
400.905,9.33959895821692e-05
400.90625,9.14580845838166e-05
400.9075,8.98318378664518e-05
400.90875,8.84721486547243e-05
400.91,8.731148867143461e-05
400.91125,8.62816213633677e-05
400.9125,8.53230025491199e-05
400.91375,8.438630145199909e-05
400.915,8.343034337735801e-05
400.91625,8.241897607970539e-05
400.9175,8.13184110168297e-05
400.91875,8.00956889654739e-05
400.92,7.87185456100796e-05
400.92125,7.71564956914785e-05
400.9225,7.53829636278356e-05
400.92375,7.33781088061913e-05
400.925,7.11318323078367e-05
400.92625,6.86461802280153e-05
400.9275,6.593637904436549e-05
400.92875,6.30299933323015e-05
400.93,5.9964244101789004e-05
400.93125,5.67819748587391e-05
400.9325,5.3526899824598603e-05
400.93375,5.0238612190139e-05
400.935,4.6947567093234e-05
400.93625,4.36703674319737e-05
400.9375,4.04063696062498e-05
400.93875,3.71374451041133e-05
400.94,3.38325511790151e-05
400.94125,3.04568825476727e-05
400.9425,2.69829882868756e-05
400.94375,2.3400212640940198e-05
400.945,1.9719832808564202e-05
400.94625,1.5975255033808798e-05
400.9475,1.22184220604294e-05
400.94875,8.5144305847133e-06
400.95,4.9361086652166e-06
400.95125,1.5593656265629e-06
400.9525,-1.5408030712221e-06
400.95375,-4.2940759862322e-06
400.955,-6.6391233378579e-06
400.95625,-8.5287460802798e-06
400.9575,-9.9361166870592e-06
400.95875,-1.0861217269447701e-05
400.96,-1.13346837374689e-05
400.96125,-1.14147868587631e-05
400.9625,-1.1175929266189899e-05
400.96375,-1.06917607982285e-05
400.965,-1.00195545518045e-05
400.96625,-9.1913853697718e-06
400.9675,-8.2136086791723e-06
400.96875,-7.0731767039566e-06
400.97,-5.747100382941e-06
400.97125,-4.2118350654060995e-06
400.9725,-2.4503813376930998e-06
400.97375,-4.564434200098e-07
400.975,1.7640907525833e-06
400.97625,4.1936903435002996e-06
400.9775,6.8051977819667e-06
400.97875,9.564811217215401e-06
400.98,1.2435659415369699e-05
400.98125,1.53815371958077e-05
400.9825,1.83703790053048e-05
400.98375,2.13771036201812e-05
400.985,2.43855753716873e-05
400.98625,2.73895114317404e-05
400.9875,3.03922185949041e-05
400.98875,3.34051622120951e-05
400.99,3.6445596045435e-05
400.99125,3.95336886357256e-05
400.9925,4.26896248338925e-05
400.99375,4.59310313599788e-05
400.995,4.9270874586883994e-05
400.99625,5.2715895038946e-05
400.9975,5.6265622491270896e-05
400.99875,5.99121415161669e-05
401.0,6.36408108943864e-05
401.00125,6.74321432129644e-05
401.0025,7.12648154599302e-05
401.00375,7.5119381070544e-05
401.005,7.89818193484621e-05
401.00625,8.28459145904151e-05
401.0075,8.67137244695987e-05
401.00875,9.05940876306059e-05
401.01,9.4499752324339e-05
401.01125,9.844415458908811e-05
401.0125,0.0001024387350722712
401.01375,0.0001064912776941211
401.015,0.000110605221800103
401.01625,0.0001147795004822388
401.0175,0.0001190084305863931
401.01875,0.00012328137916256011
401.02,0.0001275823307151804
401.02125,0.0001318898233549668
401.0225,0.0001361778172347217
401.02375,0.0001404177440813775
401.025,0.00014458141603459102
401.02625,0.0001486440060899961
401.0275,0.0001525863708042142
401.02875,0.0001563964474591355
401.03,0.0001600697927942448
401.03125,0.0001636093678360703
401.0325,0.0001670245624638228
401.03375,0.0001703294680403761
401.035,0.0001735406477385325
401.03625,0.0001766747083532363
401.0375,0.0001797459588907211
401.03875,0.00018276420052524032
401.04,0.0001857326159037424
401.04125,0.00018864574059884338
401.0425,0.00019148789630167188
401.04375,0.0001942327474078829
401.045,0.000196844962031845
401.04625,0.0001992845706740246
401.0475,0.0002015135630334634
401.04875,0.0002035030268517859
401.05,0.000205238470300007
401.05125,0.00020672151124797472
401.0525,0.0002079675624490832
401.05375,0.0002090006718687239
401.055,0.0002098475917804649
401.05625,0.0002105329390269476
401.0575,0.0002110764344316534
401.05875,0.0002114920790849462
401.06,0.00021178847495438352
401.06125,0.0002119693469474211
401.0625,0.00021203368999418379
401.06375,0.0002119754278991095
401.065,0.0002117829520918656
401.06625,0.0002114391329494248
401.0675,0.00021092234763206132
401.06875,0.0002102088491557277
401.07,0.0002092763965523619
401.07125,0.0002081087896882228
401.0725,0.00020670054546830581
401.07375,0.0002050606313627121
401.075,0.000203214087969013
401.07625,0.0002012008767051351
401.0775,0.0001990721907898948
401.07875,0.0001968852144717869
401.08,0.0001946975312792556
401.08125,0.0001925621879066741
401.0825,0.0001905239061697758
401.08375,0.0001886165682831378
401.085,0.00018686189885145388
401.08625,0.0001852694163161873
401.0875,0.0001838378815397536
401.08875,0.00018255843779925142
401.09,0.000181419120350221
401.09125,0.0001804096983179167
401.0925,0.0001795256266112368
401.09375,0.0001787702165941995
401.095,0.00017815484981124
401.09625,0.0001776974673845102
401.0975,0.00017741982489286788
401.09875,0.0001773441654838728
401.1,0.0001774900321013197
401.10125,0.00017787175506123778
401.1025,0.0001784968039886267
401.10375,0.0001793648755761171
401.105,0.0001804675162149407
401.10625,0.0001817882422686519
401.1075,0.00018330330988050678
401.10875,0.0001849834485961112
401.11,0.0001867967330328059
401.11125,0.00018871247989659821
401.1125,0.0001907056022455314
401.11375,0.0001927603876660053
401.115,0.0001948724850465943
401.11625,0.0001970483190338033
401.1175,0.00019930200651630182
401.11875,0.000201650669967469
401.12,0.0002041095087989163
401.12125,0.00020668774239877242
401.1225,0.000209386129968136
401.12375,0.0002121961209978501
401.125,0.0002151003930968107
401.12625,0.0002180743876127806
401.1275,0.0002210885293471825
401.12875,0.0002241108803757996
401.13,0.0002271098895770428
401.13125,0.0002300567716079953
401.1325,0.0002329270270766581
401.13375,0.0002357008782974129
401.135,0.0002383627605965067
401.13625,0.00024090031846475029
401.1375,0.0002433033570155872
401.13875,0.0002455630480977074
401.14,0.0002476714751326808
401.14125,0.0002496214462092614
401.1425,0.0002514064331969733
401.14375,0.0002530204330517057
401.145,0.0002544576517655509
401.14625,0.0002557119861319298
401.1475,0.0002567764368658457
401.14875,0.0002576426839876736
401.15,0.0002583010530183819
401.15125,0.00025874105703377174
401.1525,0.0002589525027658794
401.15375,0.000258927030660578
401.155,0.000258659819911616
401.15625,0.0002581511382520204
401.1575,0.00025740743724424447
401.15875,0.0002564417930202377
401.16,0.0002552735983418909
401.16125,0.0002539275515014598
401.1625,0.0002524321317909116
401.16375,0.0002508177652286442
401.165,0.00024911495349225194
401.16625,0.0002473525807566628
401.1675,0.000245556539877944
401.16875,0.0002437488000744681
401.17,0.0002419468993178365
401.17125,0.0002401638597265662
401.1725,0.0002384084161349745
401.17375,0.0002366854876388276
401.175,0.0002349967679877701
401.17625,0.0002333413764333498
401.1775,0.0002317164874703749
401.17875,0.0002301179079890995
401.18,0.00022854058323606391
401.18125,0.00022697901850214408
401.1825,0.00022542760614723301
401.18375,0.0002238808688518891
401.185,0.0002223335976965205
401.18625,0.0002207809153091188
401.1875,0.00021921825809216098
401.18875,0.00021764132601930178
401.19,0.0002160460060220052
401.19125,0.0002144283314662804
401.1925,0.0002127844951294981
401.19375,0.0002111109401772818
401.195,0.0002094045364405489
401.19625,0.0002076628201327775
401.1975,0.0002058842512475753
401.19875,0.0002040684731368017
401.2,0.0002022164906292288
401.20125,0.0002003307628800041
401.2025,0.0001984151771509282
401.20375,0.00019647490331173209
401.205,0.0001945161335223056
401.20625,0.0001925457498759616
401.2075,0.0001905709365435784
401.20875,0.0001885987882484336
401.21,0.0001866359543714549
401.21125,0.0001846883589965384
401.2125,0.00018276102404554199
401.21375,0.00018085802561268582
401.215,0.00017898257543806688
401.21625,0.0001771372340502018
401.2175,0.00017532421058749813
401.21875,0.00017354572855874173
401.22,0.00017180439105261467
401.22125,0.00017010350687638224
401.2225,0.0001684473171837962
401.22375,0.00016684110431240424
401.225,0.00016529113935029308
401.22625,0.00016380449992254025
401.2275,0.00016238874533742263
401.22875,0.00016105150864264246
401.23,0.00015980004497172308
401.23125,0.000158640787140715
401.2325,0.0001575789674353785
401.23375,0.00015661833497886777
401.235,0.0001557610177100652
401.23625,0.0001550075120224709
401.2375,0.00015435682384376255
401.23875,0.00015380670703586604
401.24,0.00015335398720556947
401.24125,0.00015299491921556921
401.2425,0.00015272552997584718
401.24375,0.00015254191419530766
401.245,0.0001524404532736136
401.24625,0.0001524179307131499
401.2475,0.00015247154122104788
401.24875,0.000152598811481366
401.25,0.0001527974314572892
401.25125,0.0001530650389334471
401.2525,0.0001533989798982778
401.25375,0.0001537960805264442
401.255,0.0001542524469412122
401.25625,0.00015476333070677472
401.2575,0.0001553230513403975
401.25875,0.00015592499813434722
401.26,0.0001565616842474841
401.26125,0.0001572248610164799
401.2625,0.0001579056585065788
401.26375,0.000158594748291884
401.265,0.0001592824958051146
401.26625,0.0001599591109668992
401.2675,0.00016061476718459532
401.26875,0.0001612397067507251
401.27,0.0001618243196811166
401.27125,0.00016235920948279179
401.2725,0.0001628352499117404
401.27375,0.0001632436409606133
401.275,0.0001635759680363938
401.27625,0.00016382427826812078
401.2775,0.00016398116223465052
401.27875,0.0001640398575925248
401.28,0.0001639943646439709
401.28125,0.00016383956684504948
401.2825,0.0001635713485740165
401.28375,0.00016318669781990538
401.285,0.00016268378483143102
401.28625,0.00016206199224618769
401.2875,0.0001613219081502345
401.28875,0.0001604652668881077
401.29,0.0001594948472132666
401.29125,0.0001584143402290047
401.2925,0.000157228213339877
401.29375,0.0001559415726535444
401.295,0.0001545600624930502
401.29625,0.0001530898023193971
401.2975,0.0001515373791543363
401.29875,0.0001499098888932042
401.3,0.0001482150210776706
401.30125,0.0001464611691982352
401.3025,0.0001446575460463392
401.30375,0.0001428142801259817
401.305,0.0001409424705447562
401.30625,0.0001390541866442656
401.3075,0.0001371623924199324
401.30875,0.0001352808004002078
401.31,0.00013342365850529071
401.31125,0.0001316054684953834
401.3125,0.00012984066596864751
401.31375,0.0001281432723589158
401.315,0.0001265265320832547
401.31625,0.00012500256338949378
401.3175,0.000123582031893762
401.31875,0.0001222738678781343
401.32,0.00012108502263841
401.32125,0.0001200203116321722
401.3225,0.0001190823095971253
401.32375,0.0001182713324598267
401.325,0.0001175854981948729
401.32625,0.0001170208624745943
401.3275,0.0001165716223092684
401.32875,0.0001162303771278926
401.33,0.0001159884227294022
401.33125,0.00011583607072434421
401.3325,0.0001157629679268597
401.33375,0.00011575840282687109
401.335,0.00011581159257239161
401.33625,0.0001159119353418045
401.3375,0.0001160492332060506
401.33875,0.0001162138802006229
401.34,0.0001163970220073194
401.34125,0.00011659067819566829
401.3425,0.0001167878542940669
401.34375,0.0001169826154205488
401.345,0.0001171701511832456
401.34625,0.0001173468147705354
401.3475,0.00011751013892091079
401.34875,0.0001176588353826325
401.35,0.0001177927569631629
401.35125,0.0001179128317284443
401.3525,0.0001180209575720302
401.35375,0.0001181198559440829
401.355,0.0001182128847602699
401.35625,0.0001183038132905408
401.3575,0.0001183965687378259
401.35875,0.0001184949644866567
401.36,0.0001186024304417497
401.36125,0.0001187217634965766
401.3625,0.000118854918181971
401.36375,0.00011900287048480729
401.365,0.00011916555461678021
401.36625,0.0001193418978032939
401.3675,0.00011952994743244809
401.36875,0.0001197270774240434
401.37,0.000119930256578528
401.37125,0.0001201363434357405
401.3725,0.0001203423777033256
401.37375,0.00012054583528468459
401.375,0.0001207448263264031
401.37625,0.0001209382152051013
401.3775,0.0001211256694738162
401.37875,0.0001213076388680153
401.38,0.0001214852732814703
401.38125,0.00012166030915227219
401.3825,0.0001218349275392748
401.38375,0.0001220116200793454
401.385,0.0001221930566156892
401.38625,0.00012238199282761262
401.3875,0.00012258120541190761
401.38875,0.0001227934615260046
401.39,0.0001230215387629524
401.39125,0.00012326825062804742
401.3925,0.00012353650586692711
401.39375,0.00012382934371466312
401.395,0.0001241499599354272
401.39625,0.00012450169390216048
401.3975,0.0001248879618956724
401.39875,0.0001253121450826797
401.4,0.0001257774319823779
401.40125,0.0001262866317812776
401.4025,0.0001268419877362325
401.40375,0.00012744501210572708
401.405,0.0001280963807996923
401.40625,0.0001287959022381607
401.4075,0.00012954259158927262
401.40875,0.0001303348252969303
401.41,0.0001311705888485771
401.41125,0.00013204775182323322
401.4125,0.0001329643646
401.41375,0.0001339188926669035
401.415,0.000134910376670016
401.41625,0.0001359384702225793
401.4175,0.0001370033495639241
401.41875,0.0001381055018679653
401.42,0.00013924540812108838
401.42125,0.000140423172049431
401.4225,0.0001416381202254971
401.42375,0.0001428884348042839
401.425,0.0001441708621290915
401.42625,0.0001454805166972182
401.4275,0.00014681083461585802
401.42875,0.0001481536557383778
401.43,0.0001494994527712245
401.43125,0.000150837677791596
401.4325,0.0001521571762358693
401.43375,0.00015344664562883732
401.435,0.0001546950462234984
401.43625,0.00015589192693122518
401.4375,0.0001570276076820169
401.43875,0.00015809318587454201
401.44,0.0001590803702857627
401.44125,0.00015998115809997271
401.4425,0.0001607874257473057
401.44375,0.000161490493801792
401.445,0.0001620807549392458
401.44625,0.00016254743860530312
401.4475,0.0001628785734639739
401.44875,0.000163061176977037
401.45,0.0001630816677445125
401.45125,0.0001629264856364218
401.4525,0.0001625828292257372
401.45375,0.00016203944336241912
401.455,0.0001612873340481581
401.45625,0.0001603203261314261
401.4575,0.0001591353628122904
401.45875,0.0001577325027765273
401.46,0.0001561145992185982
401.46125,0.0001542867151432987
401.4625,0.000152255331955961
401.46375,0.00015002747014131342
401.465,0.00014760984564132432
401.46625,0.000145008179252378
401.4675,0.00014222676012227162
401.46875,0.0001392683415374843
401.47,0.0001361343998811304
401.47125,0.0001328257474218906
401.4725,0.0001293434284039908
401.47375,0.0001256898033781796
401.475,0.00012186966069336121
401.47625,0.0001178911799582676
401.4775,0.0001137665681025014
401.47875,0.0001095122417061999
401.48,0.0001051484769277488
401.48125,0.0001006985734792686
401.4825,9.61876439711282e-05
401.48375,9.16412033629561e-05
401.485,8.70837710461217e-05
401.48625,8.25376481306847e-05
401.4875,7.80220427579355e-05
401.48875,7.355263447748779e-05
401.49,6.91416445657484e-05
401.49125,6.47984227282992e-05
401.4925,6.0530508213447804e-05
401.49375,5.63450282825997e-05
401.495,5.22502403397424e-05
401.49625,4.82569132825824e-05
401.4975,4.43792853627083e-05
401.49875,4.06353388578699e-05
401.5,3.70462981178591e-05
401.50125,3.3635376194922604e-05
401.5025,3.04259455583614e-05
401.50375,2.74393970426047e-05
401.505,2.4692985959564603e-05
401.50625,2.21979771185586e-05
401.5075,1.9958309676090602e-05
401.50875,1.79700178900214e-05
401.51,1.62215148804958e-05
401.51125,1.46948587080295e-05
401.5125,1.33679809757799e-05
401.51375,1.22177682657711e-05
401.515,1.12235866525435e-05
401.51625,1.0370660668651899e-05
401.5175,9.6525601806091e-06
401.51875,9.0722180440654e-06
401.52,8.6412182897282e-06
401.52125,8.3775344005594e-06
401.5225,8.3022043646122e-06
401.52375,8.4355212918462e-06
401.525,8.7932213081788e-06
401.52625,9.3829530827546e-06
401.5275,1.02012033308217e-05
401.52875,1.12308886686559e-05
401.53,1.2440104080105199e-05
401.53125,1.37827899401532e-05
401.5325,1.52020904987949e-05
401.53375,1.66366579536046e-05
401.535,1.8029203997533902e-05
401.53625,1.9335615744001902e-05
401.5375,2.0532399216067e-05
401.53875,2.16205506068311e-05
401.54,2.26251066311217e-05
401.54125,2.3590938450835602e-05
401.5425,2.4576114972833198e-05
401.54375,2.56443686594525e-05
401.545,2.68570414471234e-05
401.54625,2.82649434053605e-05
401.5475,2.98988397120336e-05
401.54875,3.17577117144666e-05
401.55,3.37971002795207e-05
401.55125,3.5925030850325894e-05
401.5525,3.80150855649439e-05
401.55375,3.99389885078031e-05
401.555,4.16083307513129e-05
401.55625,4.3006916740415894e-05
401.5575,4.41985224207467e-05
401.55875,4.5307946233185304e-05
401.56,4.6487139477310104e-05
401.56125,4.7882865715964796e-05
401.5625,4.9615432566002405e-05
401.56375,5.17673775856626e-05
401.565,5.43753765238611e-05
401.56625,5.74198031635427e-05
401.5675,6.08077464957457e-05
401.56875,6.43480893850361e-05
401.57,6.773994571289501e-05
401.57125,7.06209810521978e-05
401.5725,7.26904641492668e-05
401.57375,7.3843316274688e-05
401.575,7.421960732983909e-05
401.57625,7.414248198217761e-05
401.5775,7.39993657654257e-05
401.57875,7.413382076272e-05
401.58,7.478148302393151e-05
401.58125,7.60489527516227e-05
401.5825,7.79168473698598e-05
401.58375,8.025349873324069e-05
401.585,8.284281337206099e-05
401.58625,8.54310783930257e-05
401.5875,8.778797263343049e-05
401.58875,8.97715585759448e-05
401.59,9.13703759664121e-05
401.59125,9.2698350042213e-05
401.5925,9.39459137978685e-05
401.59375,9.53095633881853e-05
401.595,9.69325544477592e-05
401.59625,9.8880923324565e-05
401.5975,0.00010115335943207599
401.59875,0.0001037071973835852
401.6,0.00010648423506845269
401.60125,0.0001094289295779511
401.6025,0.000112498210837848
401.60375,0.0001156648155003534
401.605,0.0001189162473267982
401.60625,0.00012225138437486248
401.6075,0.0001256760658256923
401.60875,0.00012919824147303072
401.61,0.00013282221861352658
401.61125,0.000136540859125347
401.6125,0.00014032490038310438
401.61375,0.0001441108796371072
401.615,0.0001477939162370575
401.61625,0.0001512352890531252
401.6175,0.0001542937925412909
401.61875,0.0001568762638385462
401.62,0.0001589818462438995
401.62125,0.0001607097776059614
401.6225,0.0001622247505789048
401.62375,0.0001637029127664601
401.625,0.0001652874607346842
401.62625,0.0001670684584349125
401.6275,0.00016908393263833832
401.62875,0.0001713326192953716
401.63,0.0001737890137818311
401.63125,0.00017641569639083058
401.6325,0.0001791714537265484
401.63375,0.0001820157162229657
401.635,0.000184910478815563
401.63625,0.0001878208060862369
401.6375,0.0001907147706828579
401.63875,0.0001935633466451482
401.64,0.0001963405222082803
401.64125,0.0001990236448751722
401.6425,0.0002015938248177098
401.64375,0.0002040361220364987
401.645,0.0002063392911985362
401.64625,0.0002084949943223177
401.6475,0.0002104966335006734
401.64875,0.0002123380537620903
401.65,0.0002140124245119455
401.65125,0.0002155114856546967
401.6525,0.00021682524038805888
401.65375,0.0002179420069193395
401.655,0.00021884875921393952
401.65625,0.0002195316000655972
401.6575,0.0002199763284280722
401.65875,0.0002201690394678405
401.66,0.000220096742547651
401.66125,0.0002197479735606214
401.6625,0.00021911336911465678
401.66375,0.0002181861494968985
401.665,0.0002169624677378141
401.66625,0.00021544158520462881
401.6675,0.00021362585440378882
401.66875,0.0002115205300223139
401.67,0.0002091334297479833
401.67125,0.0002064744973384552
401.6725,0.0002035553226695478
401.67375,0.00020038866313296281
401.675,0.0001969880033437187
401.67625,0.0001933671800076917
401.6775,0.00018954008167943552
401.67875,0.0001855204097805328
401.68,0.0001813215064285324
401.68125,0.0001769562056565772
401.6825,0.0001724367116235567
401.68375,0.0001677744717947504
401.685,0.00016298002288268928
401.68625,0.0001580628500581824
401.6875,0.00015303121510126
401.68875,0.0001478920355920559
401.69,0.0001426508040315359
401.69125,0.0001373116187622417
401.6925,0.0001318773315291098
401.69375,0.00012634983701050468
401.695,0.0001207304756995331
401.69625,0.00011502050687558689
401.6975,0.0001092215720959547
401.69875,0.0001033360765472736
401.7,9.736742436154309e-05
401.70125,9.13200921415736e-05
401.7025,8.51995465637819e-05
401.70375,7.90120594483586e-05
401.705,7.27644917491763e-05
401.70625,6.64640897044507e-05
401.7075,6.01183566935512e-05
401.70875,5.37349865529741e-05
401.71,4.73218806516156e-05
401.71125,4.0887184798229796e-05
401.7125,3.4439349328027e-05
401.71375,2.79871504532581e-05
401.715,2.15396813477317e-05
401.71625,1.51062871311943e-05
401.7175,8.6964624958512e-06
401.71875,2.3197217460472e-06
401.72,-4.014544793432401e-06
401.72125,-1.02971977211349e-05
401.7225,-1.6519448705105402e-05
401.72375,-2.26729317006289e-05
401.725,-2.87497280744371e-05
401.72625,-3.47423586898704e-05
401.7275,-4.06437436936093e-05
401.72875,-4.64471498642242e-05
401.73,-5.21461191835356e-05
401.73125,-5.77343991898683e-05
401.7325,-6.32058933512081e-05
401.73375,-6.85546099762895e-05
401.735,-7.37746392316502e-05
401.73625,-7.88601460296794e-05
401.7375,-8.38053838366827e-05
401.73875,-8.860472618101581e-05
401.74,-9.32527115133017e-05
401.74125,-9.774409818377299e-05
401.7425,-0.0001020739215418048
401.74375,-0.0001062375532735836
401.745,-0.00011023075418904731
401.74625,-0.0001140497170130038
401.7475,-0.0001176910921234955
401.74875,-0.0001211520064323878
401.75,-0.0001244300489161517
401.75125,-0.000127523245166842
401.7525,-0.0001304300095432763
401.75375,-0.00013314908122234498
401.755,-0.0001356794448905068
401.75625,-0.0001380202476154169
401.7575,-0.0001401707108276876
401.75875,-0.0001421300478627642
401.76,-0.0001438973851528646
401.76125,-0.00014547169098894758
401.7625,-0.0001468517191226526
401.76375,-0.0001480359412381046
401.765,-0.0001490225019335361
401.76625,-0.0001498091676726454
401.7675,-0.000150393282935601
401.76875,-0.000150771740969655
401.77,-0.0001509409755893206
401.77125,-0.00015089698226607309
401.7725,-0.0001506353913575982
401.77375,-0.000150151583876507
401.775,-0.0001494408822285792
401.77625,-0.00014849879037045482
401.7775,-0.0001473213060767896
401.77875,-0.00014590526588681638
401.78,-0.00014424873364037212
401.78125,-0.0001423513915933782
401.7825,-0.000140214926952925
401.78375,-0.00013784338245215408
401.785,-0.00013524346053518869
401.78625,-0.0001324247582825327
401.7875,-0.00012939991430730208
401.78875,-0.0001261846582827168
401.79,-0.0001227977470512387
401.79125,-0.0001192607726955655
401.7925,-0.0001155978420416021
401.79375,-0.0001118351218332724
401.795,-0.0001080002636188872
401.79625,-0.0001041217329886023
401.7975,-0.0001002280610923109
401.79875,-9.63470715443244e-05
401.8,-9.25051260521677e-05
401.80125,-8.87264263008721e-05
401.8025,-8.50324255163601e-05
401.80375,-8.1441373583671e-05
401.805,-7.79680189550662e-05
401.80625,-7.46234662302714e-05
401.8075,-7.14151779573474e-05
401.80875,-6.83470974558278e-05
401.81,-6.541985451384249e-05
401.81125,-6.2631032234897e-05
401.8125,-5.99754550778332e-05
401.81375,-5.74454924242897e-05
401.815,-5.5031365919716195e-05
401.81625,-5.27214561247179e-05
401.8175,-5.05026184293114e-05
401.81875,-4.83605126255895e-05
401.82,-4.6279944017183796e-05
401.82125,-4.4245215055096704e-05
401.8225,-4.22404938235534e-05
401.82375,-4.025015762273e-05
401.825,-3.8259148504375295e-05
401.82625,-3.62532732635152e-05
401.8275,-3.4219477375489296e-05
401.82875,-3.21460456445956e-05
401.83,-3.00227384986561e-05
401.83125,-2.78408436937407e-05
401.8325,-2.55931415942543e-05
401.83375,-2.32737891995528e-05
401.835,-2.0878135394211802e-05
401.83625,-1.8402480554036e-05
401.8375,-1.5843821193909402e-05
401.83875,-1.31995981075442e-05
401.84,-1.04674831061921e-05
401.84125,-7.645227372763001e-06
401.8425,-4.7305937558944e-06
401.84375,-1.7213557364225e-06
401.845,1.3846196188705e-06
401.84625,4.589246622105e-06
401.8475,7.8940652808998e-06
401.84875,1.13000969624169e-05
401.85,1.48077152066418e-05
401.85125,1.84165678914931e-05
401.8525,2.2125534491211797e-05
401.85375,2.59327169477261e-05
401.855,2.9835449279744303e-05
401.85625,3.38302998360579e-05
401.8575,3.79130553770209e-05
401.85875,4.20786794497494e-05
401.86,4.6321250868197505e-05
401.86125,5.06339065919579e-05
401.8625,5.5008814829458e-05
401.86375,5.94372082762442e-05
401.865,6.39095125012803e-05
401.86625,6.84155744995488e-05
401.8675,7.29449980997457e-05
401.86875,7.7487567058384e-05
401.87,8.20337169790133e-05
401.87125,8.65750097666162e-05
401.8725,9.11045721793824e-05
401.87375,9.561743516997109e-05
401.875,0.0001001107491242194
401.87625,0.0001045838488869281
401.8775,0.0001090381619499944
401.87875,0.0001134769797498567
401.88,0.0001179051101389023
401.88125,0.0001223284534483449
401.8825,0.0001267535453320125
401.88375,0.0001311870995804758
401.885,0.00013563559334509728
401.88625,0.00014010491017163638
401.8875,0.0001446000710332981
401.88875,0.0001491250454031096
401.89,0.00015368264761567518
401.89125,0.0001582745047583848
401.8925,0.0001629010893921624
401.89375,0.000167561793211836
401.895,0.0001722550328761828
401.89625,0.0001769783674176749
401.8975,0.0001817286139419339
401.89875,0.0001865019582769124
401.9,0.000191294035081773
401.90125,0.0001960999892655157
401.9025,0.000200914507215389
401.90375,0.00020573181783513852
401.905,0.0002105456654231661
401.90625,0.0002153492685007155
401.9075,0.0002201352599301387
401.90875,0.00022489562129332228
401.91,0.0002296216194703241
401.91125,0.0002343037534182406
401.9125,0.0002389317151802887
401.91375,0.0002434943787450911
401.915,0.0002479798145960987
401.91625,0.00025237534508112144
401.9175,0.0002566676278218601
401.91875,0.0002608427943334653
401.92,0.000264886619974029
401.92125,0.0002687847386740226
401.9225,0.00027252289753570405
401.92375,0.0002760872430225211
401.925,0.0002794646319185764
401.92625,0.00028264295782824504
401.9275,0.0002856114728860129
401.92875,0.00028836109546664576
401.93,0.0002908846787457489
401.93125,0.0002931772275307882
401.9325,0.00029523604678258664
401.93375,0.0002970608036072784
401.935,0.00029865351500869987
401.93625,0.00030001843644108183
401.9375,0.0003011618811619517
401.93875,0.0003020919688650716
401.94,0.00030281832661326356
401.94125,0.0003033517609909442
401.9425,0.0003037039177062156
401.94375,0.00030388695289240773
401.945,0.0003039132234289491
401.94625,0.0003037950111715567
401.9475,0.0003035442852917019
401.94875,0.00030317250614541344
401.95,0.00030269046963147264
401.95125,0.000302108190329099
401.9525,0.0003014348208252504
401.95375,0.00030067860187165746
401.955,0.00029984684363176784
401.95625,0.0002989459278377203
401.9575,0.00029798133162752135
401.95875,0.0002969576670525504
401.96,0.0002958787283555073
401.96125,0.00029474755110889326
401.9625,0.000293566471564056
401.96375,0.0002923371896308055
401.965,0.0002910608335175657
401.96625,0.0002897380261119902
401.9675,0.0002883689509519529
401.96875,0.0002869534285368192
401.97,0.0002854909895888827
401.97125,0.00028398095582486335
401.9725,0.0002824225215873853
401.97375,0.0002808148353363449
401.975,0.0002791570692800957
401.97625,0.00027744848347643984
401.9775,0.00027568847064337926
401.97875,0.00027387657922964617
401.98,0.00027201252130500353
401.98125,0.0002700961618303417
401.9825,0.00026812749340755586
401.98375,0.0002661066074891819
401.985,0.0002640336668378115
401.98625,0.0002619088804351987
401.9875,0.00025973248964117335
401.98875,0.00025750476781230975
401.99,0.00025522602442051005
401.99125,0.000252896623501643
401.9925,0.0002505170034243545
401.99375,0.00024808769752925324
401.995,0.00024560935502859364
401.99625,0.00024308275293655744
401.9975,0.00024050880827016766
401.99875,0.00023788857618079522
402.0,0.00023522324638619905
402.00125,0.00023251412419291633
402.0025,0.00022976260853887958
402.00375,0.00022697015506605795
402.005,0.00022413823301296084
402.00625,0.0002212682742468519
402.0075,0.00021836161771554032
402.00875,0.00021541944813863103
402.01,0.0002124427448982392
402.01125,0.00020943222720902255
402.0125,0.00020638831815763555
402.01375,0.00020331111669158054
402.015,0.00020020039209753563
402.01625,0.0001970555973792843
402.0175,0.00019387590361532274
402.01875,0.0001906602618963622
402.02,0.0001874074823428217
402.02125,0.00018411633414249816
402.0225,0.0001807856610685793
402.02375,0.0001774145009580438
402.025,0.00017400220863060992
402.02625,0.0001705485674982247
402.0275,0.0001670538789751022
402.02875,0.00016351903798829742
402.03,0.00015994556307873052
402.03125,0.00015633560325256155
402.0325,0.00015269191166278025
402.03375,0.00014901778506087442
402.035,0.00014531698843837226
402.03625,0.00014159366143808724
402.0375,0.00013785222447490448
402.03875,0.00013409728839595755
402.04,0.00013033357159010405
402.04125,0.00012656584065672168
402.0425,0.00012279885980388803
402.04375,0.0001190373661861196
402.045,0.00011528606047195208
402.04625,0.00011154961408162058
402.0475,0.00010783269273518248
402.04875,0.0001041399961613474
402.05,0.00010047631249722695
402.05125,9.684658886110905e-05
402.0525,9.32560075462461e-05
402.05375,8.971008664356147e-05
402.055,8.621476768001753e-05
402.05625,8.277651269841211e-05
402.0575,7.940238186323995e-05
402.05875,7.610008320630901e-05
402.06,7.287800471088758e-05
402.06125,6.974517747804408e-05
402.0625,6.671121241717802e-05
402.06375,6.378617837856031e-05
402.065,6.098042131396098e-05
402.06625,5.830436507349323e-05
402.0675,5.576826714376323e-05
402.06875,5.338197392461381e-05
402.07,5.1154679512678607e-05
402.07125,4.909470942098973e-05
402.0725,4.720934494695843e-05
402.07375,4.550469325387643e-05
402.075,4.398561261517e-05
402.07625,4.26556888854684e-05
402.0775,4.15172597254855e-05
402.07875,4.05714765936064e-05
402.08,3.9818396316962e-05
402.08125,3.92570881186959e-05
402.0825,3.88857439260559e-05
402.08375,3.87017913189821e-05
402.085,3.87019939008592e-05
402.08625,3.88825499912413e-05
402.0875,3.92391900494624e-05
402.08875,3.97672830132125e-05
402.09,4.0461960522287e-05
402.09125,4.1318262234831594e-05
402.0925,4.23313077584914e-05
402.09375,4.34964711208073e-05
402.095,4.4809575385288295e-05
402.09625,4.62670696883964e-05
402.0975,4.7866189460614e-05
402.09875,4.96050820076354e-05
402.1,5.14829061006333e-05
402.10125,5.34998840253932e-05
402.1025,5.56573264501204e-05
402.10375,5.79576218375962e-05
402.105,6.04042129454468e-05
402.10625,6.3001549562219e-05
402.1075,6.57550506000643e-05
402.10875,6.86710569748116e-05
402.11,7.175678710730889e-05
402.11125,7.50202904559467e-05
402.1125,7.84703889963548e-05
402.11375,8.21165928883108e-05
402.115,8.59689908600308e-05
402.11625,9.00380935309741e-05
402.1175,9.433463424145521e-05
402.11875,9.88693208052907e-05
402.12,0.0001036525429537309
402.12125,0.0001086940461908894
402.1225,0.0001140025763027306
402.12375,0.0001195855135056419
402.125,0.00012544850269140481
402.12625,0.0001315950924073464
402.1275,0.0001380263861663274
402.12875,0.00014474071228627768
402.13,0.0001517333138790216
402.13125,0.0001589960667282872
402.1325,0.0001665172368869801
402.13375,0.0001742812941739337
402.135,0.0001822688097905302
402.13625,0.000190456468037663
402.1375,0.00019881721850349801
402.13875,0.0002073206016624625
402.14,0.0002159332540257278
402.14125,0.0002246196005932856
402.1425,0.0002333427094775571
402.14375,0.0002420652772082464
402.145,0.00025075068483808397
402.14625,0.0002593640656389772
402.1475,0.0002678733109881147
402.14875,0.00027624994909355565
402.15,0.00028446983164895145
402.15125,0.00029251359184711623
402.1525,0.00030036684747235796
402.15375,0.00030802013672147013
402.155,0.000315468617253513
402.15625,0.0003227115531785053
402.1575,0.0003297516355151794
402.15875,0.0003365942022180032
402.16,0.0003432464078936201
402.16125,0.0003497164006068297
402.1625,0.00035601255555624283
402.16375,0.0003621428042697214
402.165,0.0003681140856497527
402.16625,0.0003739319329489304
402.1675,0.00037960019154573946
402.16875,0.00038512086911093966
402.17,0.0003904940822747332
402.17125,0.00039571808001491606
402.1725,0.0004007893260761434
402.17375,0.000405702604320291
402.175,0.00041045115910785123
402.17625,0.0004150268341600429
402.1775,0.0004194202470915184
402.17875,0.0004236209727432419
402.18,0.00042761775927529453
402.18125,0.0004313987652893643
402.1825,0.0004349518258707363
402.18375,0.0004382647434997335
402.185,0.000441325597402664
402.18625,0.0004441230800324475
402.1875,0.0004466468421691849
402.18875,0.0004488878527810081
402.19,0.0004508387490855187
402.19125,0.0004524941624320426
402.1925,0.0004538510071648487
402.19375,0.0004549086920972769
402.195,0.0004556692538865842
402.19625,0.0004561373869792186
402.1975,0.0004563203634759759
402.19875,0.0004562278575067274
402.2,0.0004558716739140882
402.20125,0.0004552654220757228
402.2025,0.0004544241543449946
402.20375,0.0004533640073397924
402.205,0.0004521018721195743
402.20625,0.0004506551235608679
402.2075,0.0004490414152615434
402.20875,0.000447278532534297
402.21,0.0004453843177498292
402.21125,0.00044337661678017407
402.2125,0.0004412732352125107
402.21375,0.0004390918839837414
402.215,0.0004368500781159404
402.21625,0.000434564986532699
402.2175,0.0004322532215162973
402.21875,0.000429930584595625
402.22,0.0004276117715047317
402.22125,0.0004253100669119349
402.2225,0.0004230370588894877
402.22375,0.00042080238468376673
402.225,0.00041861354603606274
402.22625,0.0004164758059540055
402.2275,0.00041439217897366025
402.22875,0.0004123635145123
402.23,0.0004103886775618299
402.23125,0.0004084648008427574
402.2325,0.0004065875945385772
402.23375,0.0004047516892304016
402.235,0.00040295097827158083
402.23625,0.0004011789415321659
402.2375,0.00039942891956290934
402.23875,0.0003976943215486912
402.24,0.0003959687602911649
402.24125,0.0003942461169405731
402.2425,0.0003925205312066637
402.24375,0.0003907863533687661
402.245,0.0003890380589950817
402.24625,0.0003872701688512928
402.2475,0.0003854771777986454
402.24875,0.0003836535355116582
402.25,0.00038179365947557426
402.25125,0.00037989201298369284
402.2525,0.0003779432255246938
402.25375,0.0003759422417699985
402.255,0.0003738844881212307
402.25625,0.0003717660317678046
402.2575,0.0003695837122546441
402.25875,0.00036733523895008784
402.26,0.0003650192372839841
402.26125,0.00036263525200605533
402.2625,0.0003601836996645671
402.26375,0.00035766579611542636
402.265,0.0003550834504317308
402.26625,0.0003524391576038924
402.2675,0.00034973588586032303
402.26875,0.00034697698168871516
402.27,0.000344166092737848
402.27125,0.0003413071148097989
402.2725,0.0003384041688724109
402.27375,0.0003354615994018027
402.275,0.0003324840012746775
402.27625,0.0003294762580001875
402.2775,0.0003264435838211171
402.27875,0.0003233915637041838
402.28,0.000320326171629396
402.28125,0.0003172537550083469
402.2825,0.00031418099170162485
402.28375,0.0003111148028754645
402.285,0.0003080622370979702
402.28625,0.0003050303344351672
402.2875,0.00030202598649735286
402.28875,0.0002990558035860008
402.29,0.0002961260158316371
402.29125,0.00029324240753283813
402.2925,0.0002904103006965452
402.29375,0.0002876345895496725
402.295,0.0002849198164819148
402.29625,0.0002822702900195487
402.2975,0.0002796902178498545
402.29875,0.0002771838509159138
402.3,0.0002747555993913793
402.30125,0.0002724101118749125
402.3025,0.0002701522898141427
402.30375,0.0002679872325889963
402.305,0.0002659201131744852
402.30625,0.0002639559944230067
402.3075,0.0002620996021363605
402.30875,0.0002603550932476961
402.31,0.0002587258222834816
402.31125,0.00025721415155565536
402.3125,0.0002558213058038924
402.31375,0.00025454729885794207
402.315,0.0002533909341998196
402.31625,0.00025234987825560585
402.3175,0.000251420810476609
402.31875,0.0002505996105196056
402.32,0.00024988158071599756
402.32125,0.000249261649989819
402.3225,0.000248734540634682
402.32375,0.0002482948555398457
402.325,0.0002479370769757506
402.32625,0.0002476554606894166
402.3275,0.00024744383970006417
402.32875,0.0002472953550353498
402.33,0.0002472021432384069
402.33125,0.0002471550249158248
402.3325,0.0002471432228265025
402.33375,0.0002471541666112321
402.335,0.0002471733914626875
402.33625,0.00024718457634553327
402.3375,0.0002471697124662862
402.33875,0.00024710939907265624
402.34,0.0002469832517922195
402.34125,0.0002467703711903216
402.3425,0.0002464498542573866
402.34375,0.0002460012710856964
402.345,0.0002454051072960305
402.34625,0.0002446431139342538
402.3475,0.0002436985760181915
402.34875,0.0002425565031548095
402.35,0.0002412037657577363
402.35125,0.0002396292085950772
402.3525,0.0002378237796273593
402.35375,0.00023578069908550042
402.355,0.000233495688518733
402.35625,0.0002309672322024036
402.3575,0.0002281968774158236
402.35875,0.0002251895073903587
402.36,0.00022195354048796268
402.36125,0.0002185010225405506
402.3625,0.0002148475685205292
402.36375,0.0002110121360926521
402.365,0.0002070166421373906
402.36625,0.00020288544204583768
402.3675,0.0001986447199459544
402.36875,0.0001943218306299187
402.37,0.00018994464630216898
402.37125,0.0001855409580276767
402.3725,0.0001811379608499335
402.37375,0.0001767618516381522
402.375,0.0001724375327631862
402.37625,0.0001681884374818567
402.3775,0.0001640364259693802
402.37875,0.0001600017579999084
402.38,0.0001561030781852061
402.38125,0.0001523574238618338
402.3825,0.0001487802059071851
402.38375,0.0001453851739949049
402.385,0.00014218434993018848
402.38625,0.00013918794545541451
402.3875,0.00013640426903651728
402.38875,0.00013383961795029322
402.39,0.00013149817618277168
402.39125,0.0001293819082985318
402.3925,0.00012749047246084268
402.39375,0.00012582115627218492
402.395,0.0001243688657448252
402.39625,0.0001231261968010313
402.3975,0.000122083608882604
402.39875,0.0001212297305095907
402.4,0.0001205517988883605
402.40125,0.00012003620897922509
402.4025,0.0001196691457842263
402.40375,0.00011943723350554711
402.405,0.0001193281415650484
402.40625,0.0001193310699951854
402.4075,0.0001194370662213726
402.40875,0.0001196391245955435
402.41,0.0001199320594705289
402.41125,0.00012031216966474549
402.4125,0.0001207767259367272
402.41375,0.0001213233621892143
402.415,0.000121949428412618
402.41625,0.0001226513916079724
402.4175,0.0001234243494195644
402.41875,0.0001242616984374835
402.42,0.00012515498085025279
402.42125,0.0001260939180575234
402.4225,0.0001270666084826005
402.42375,0.0001280598528743183
402.425,0.0001290595910577711
402.42625,0.000130051377963304
402.4275,0.0001310208840434613
402.42875,0.00013195436486777298
402.43,0.0001328390779256252
402.43125,0.000133663623277757
402.4325,0.0001344181829170341
402.43375,0.00013509466143929281
402.435,0.0001356867196749044
402.43625,0.0001361896973715363
402.4375,0.00013660045226843092
402.43875,0.0001369171232922735
402.44,0.0001371388577646094
402.44125,0.000137265547260677
402.4425,0.00013729761513953201
402.44375,0.000137235898615274
402.445,0.000137081657079311
402.44625,0.00013683671166358902
402.4475,0.000136503710194791
402.44875,0.00013608647156949198
402.45,0.000135590369700288
402.45125,0.00013502269124275699
402.4525,0.000134392901522984
402.45375,0.000133712779305232
402.455,0.000132996364709078
402.45625,0.00013225970886529
402.4575,0.000131520433169733
402.45875,0.000130797109854655
402.46,0.000130108533187078
402.46125,0.000129472936944308
402.4625,0.000128907241986976
402.46375,0.00012842642114036301
402.465,0.00012804304070491299
402.46625,0.000127767048816967
402.4675,0.00012760580977056103
402.46875,0.000127564401251073
402.47,0.00012764611172118298
402.47125,0.00012785306446933299
402.4725,0.00012818690053083702
402.47375,0.000128649402511305
402.475,0.00012924299860216
402.47625,0.00012997108675765701
402.4775,0.000130838153692815
402.47875,0.00013184970745156902
402.48,0.00013301204669444901
402.48125,0.000134331936915191
402.4825,0.00013581623622579799
402.48375,0.000137471531009781
402.485,0.00013930381490345
402.48625,0.000141318241265347
402.4875,0.000143518944403952
402.48875,0.000145908937853984
402.49,0.00014849007398166
402.49125,0.000151263056309315
402.4925,0.0001542274918499
402.49375,0.000157381973351837
402.495,0.00016072417509471398
402.49625,0.00016425095454620999
402.4975,0.000167958438060516
402.49875,0.000171842076188323
402.5,0.000175896658188319
402.50125,0.00018011627403995698
402.5025,0.00018449422501716901
402.50375,0.000189022884472678
402.505,0.000193693529622596
402.50625,0.000198496154751006
402.5075,0.000203419286424365
402.50875,0.00020844983615557
402.51,0.00021357298977757
402.51125,0.000218772167106457
402.5125,0.000224029045373857
402.51375,0.000229323660438515
402.515,0.000234634573546904
402.51625,0.000239939093122706
402.5175,0.000245213549145097
402.51875,0.000250433591195806
402.52,0.000255574502255059
402.52125,0.000260611512076586
402.5225,0.00026552009424200596
402.52375,0.000270276246584972
402.525,0.000274856741055503
402.52625,0.00027923935673496104
402.5275,0.000283403081352049
402.52875,0.000287328299330159
402.53,0.000290996941306171
402.53125,0.00029439262731077904
402.5325,0.00029750077454012997
402.53375,0.000300308692108502
402.535,0.000302805660361685
402.53625,0.000304982991480598
402.5375,0.000306834066354734
402.53875,0.000308354345545104
402.54,0.00030954133884630603
402.54125,0.000310394528707657
402.5425,0.000310915249853203
402.54375,0.000311106522570745
402.545,0.00031097284927997503
402.54625,0.000310519979249956
402.5475,0.00030975465903616297
402.54875,0.00030868437734737404
402.55,0.000307317118592621
402.55125,0.000305661145378474
402.5525,0.000303724810686747
402.55375,0.00030151641919283197
402.555,0.000299044119634656
402.55625,0.000296315838722285
402.5575,0.000293339235438165
402.55875,0.000290121665397872
402.56,0.000286670145711307
402.56125,0.00028299130000418
402.5625,0.00027909129456972
402.56375,0.0002749757470604503
402.565,0.000270649619309954
402.56625,0.0002661171040545786
402.5675,0.0002613815127650272
402.56875,0.00025644518542785536
402.57,0.0002513094309768859
402.57125,0.00024597451403458593
402.5725,0.0002404396930734329
402.57375,0.0002347033149873357
402.575,0.0002287629512930405
402.57625,0.0002226155694315533
402.5775,0.0002162577281095166
402.57875,0.0002096857616604187
402.58,0.0002028959556955738
402.58125,0.00019588469996476409
402.5825,0.00018864860751639632
402.58375,0.0001811846303071344
402.585,0.0001734901670008639
402.58625,0.0001655632009269507
402.5875,0.0001574024847177206
402.58875,0.000149007800265171
402.59,0.0001403803072569236
402.59125,0.000131522991151556
402.5925,0.0001224412094035385
402.59375,0.0001131433124180974
402.595,0.0001036413004364628
402.59625,9.39514463810015e-05
402.5975,8.40947929498146e-05
402.59875,7.40974132253063e-05
402.6,6.39903200091586e-05
402.60125,5.38089273719136e-05
402.6025,4.3592031033096e-05
402.60375,3.33803377763601e-05
402.605,2.32146761166922e-05
402.60625,1.31340863492277e-05
402.6075,3.1740471927116e-06
402.60875,-6.6349231361242e-06
402.61,-1.62681016582707e-05
402.61125,-2.57067409571219e-05
402.6125,-3.49376215326925e-05
402.61375,-4.3952088650998904e-05
402.615,-5.27447719557188e-05
402.61625,-6.13122093292584e-05
402.6175,-6.96515830525206e-05
402.61875,-7.77597476299542e-05
402.62,-8.563264812185559e-05
402.62125,-9.32651494643467e-05
402.6225,-0.000100651240305746
402.62375,-0.0001077844656786969
402.625,-0.0001146584657636762
402.62625,-0.00012126744294598069
402.6275,-0.0001276064469484374
402.62875,-0.00013367138199482398
402.63,-0.00013945874293280468
402.63125,-0.0001449651066749657
402.6325,-0.0001501864990357704
402.63375,-0.0001551177438816063
402.635,-0.00015975196027114268
402.63625,-0.0001640802915332067
402.6375,-0.0001680919713001394
402.63875,-0.0001717747326251664
402.64,-0.0001751155067230993
402.64125,-0.0001781013336145137
402.6425,-0.0001807203384740485
402.64375,-0.0001829626452139216
402.645,-0.00018482110901391261
402.64625,-0.0001862917951790511
402.6475,-0.000187374187616125
402.64875,-0.00018807115272986502
402.65,-0.0001883887257694263
402.65125,-0.0001883358116456343
402.6525,-0.0001879238716692511
402.65375,-0.00018716665402045151
402.655,-0.0001860800172397083
402.65625,-0.0001846818159201345
402.6575,-0.00018299183912137842
402.65875,-0.0001810317643851365
402.66,-0.00017882505665208962
402.66125,-0.0001763968155602912
402.6625,-0.0001737735187747168
402.66375,-0.0001709826905378321
402.665,-0.0001680524963610015
402.66625,-0.0001650112933165598
402.6675,-0.0001618871803405304
402.66875,-0.0001587075564558867
402.67,-0.0001554987347464291
402.67125,-0.00015228560026119052
402.6725,-0.00014909133201932348
402.67375,-0.0001459371766752743
402.675,-0.0001428422813440084
402.67625,-0.0001398235657158939
402.6775,-0.0001368956474809197
402.67875,-0.0001340708214219384
402.68,-0.0001313590879667222
402.68125,-0.00012876824298882968
402.6825,-0.0001263040326874807
402.68375,-0.0001239703512467125
402.685,-0.00012176949281430101
402.68625,-0.0001197024277408437
402.6875,-0.0001177691006894073
402.68875,-0.0001159687192059034
402.69,-0.0001143000373102851
402.69125,-0.0001127616032983764
402.6925,-0.0001113519682140548
402.69375,-0.0001100698458114404
402.695,-0.00010891420919672119
402.69625,-0.0001078843186393389
402.6975,-0.00010697967547240381
402.69875,-0.00010619989899236199
402.7,-0.000105544531158086
402.70125,-0.0001050127788397137
402.7025,-0.0001046032132575831
402.70375,-0.0001043134507716461
402.705,-0.0001041398400016217
402.70625,-0.0001040771861180488
402.7075,-0.000104118546094254
402.70875,-0.0001042551072690248
402.71,-0.0001044761723296907
402.71125,-0.00010476924980519041
402.7125,-0.0001051202515487108
402.71375,-0.0001055137729994842
402.715,-0.0001059334312434605
402.71625,-0.0001063622447427466
402.7175,-0.0001067829922837407
402.71875,-0.0001071785649242245
402.72,-0.00010753225407954469
402.72125,-0.0001078280079883054
402.7225,-0.0001080506404978136
402.72375,-0.0001081860231996022
402.725,-0.0001082212833752624
402.72625,-0.0001081450281227848
402.7275,-0.0001079476067635337
402.72875,-0.0001076214154499743
402.73,-0.0001071612431342891
402.73125,-0.0001065646041478119
402.7325,-0.00010583206182137911
402.73375,-0.00010496745939632869
402.735,-0.0001039780404459275
402.73625,-0.00010287439617674601
402.7375,-0.0001016702234295345
402.73875,-0.0001003818729391276
402.74,-9.90276944380809e-05
402.74125,-9.76272221610274e-05
402.7425,-9.62002514859807e-05
402.74375,-9.47658756671004e-05
402.745,-9.33415661545972e-05
402.74625,-9.19423724714626e-05
402.7475,-9.05802851596053e-05
402.74875,-8.9263824171811e-05
402.75,-8.799785381564929e-05
402.75125,-8.67836400471963e-05
402.7525,-8.56191332892348e-05
402.75375,-8.44994462633959e-05
402.755,-8.34174887216575e-05
402.75625,-8.236469985158219e-05
402.7575,-8.13318293238206e-05
402.75875,-8.030968076238641e-05
402.76,-7.92897886155281e-05
402.76125,-7.82649732930295e-05
402.7625,-7.72297596999983e-05
402.76375,-7.61806612883062e-05
402.765,-7.51163460629706e-05
402.76625,-7.40377046517897e-05
402.7675,-7.294784657365389e-05
402.76875,-7.18520445258724e-05
402.77,-7.07576309618314e-05
402.77125,-6.96738524902136e-05
402.7725,-6.8611675000902e-05
402.77375,-6.75835429526289e-05
402.775,-6.66030875353286e-05
402.77625,-6.56847874540887e-05
402.7775,-6.48436067396832e-05
402.77875,-6.40946038874918e-05
402.78,-6.34525396697679e-05
402.78125,-6.29314904811408e-05
402.7825,-6.254447461724891e-05
402.78375,-6.23031019384516e-05
402.785,-6.22172521755485e-05
402.78625,-6.229478667744031e-05
402.7875,-6.25413072457391e-05
402.78875,-6.2959974553341e-05
402.79,-6.35513975360132e-05
402.79125,-6.43136123530819e-05
402.7925,-6.52421573592875e-05
402.79375,-6.633025183590239e-05
402.795,-6.756907721415864e-05
402.79625,-6.894813026092168e-05
402.7975,-7.04556451485917e-05
402.79875,-7.207902667400697e-05
402.8,-7.380526820017549e-05
402.80125,-7.56213140235319e-05
402.8025,-7.751432149845259e-05
402.80375,-7.947182907983178e-05
402.805,-8.148180493351962e-05
402.80625,-8.353260647658724e-05
402.8075,-8.561288336750606e-05
402.80875,-8.771145844742691e-05
402.81,-8.981723450980677e-05
402.81125,-9.191915282871844e-05
402.8125,-9.400622906212507e-05
402.81375,-9.606766674540527e-05
402.815,-9.809303871628553e-05
402.81625,-0.00010007250870230447
402.8175,-0.0001019970758368534
402.81875,-0.0001038588043557386
402.82,-0.0001056510164352042
402.82125,-0.0001073684315383535
402.8225,-0.0001090072282637897
402.82375,-0.0001105650192244157
402.825,-0.00011204073980628171
402.82625,-0.00011343442724732119
402.8275,-0.000114746915165967
402.82875,-0.0001159794412595721
402.83,-0.0001171331913426433
402.83125,-0.0001182088167649733
402.8325,-0.0001192059562197868
402.83375,-0.000120122814482088
402.835,-0.0001209558499774713
402.83625,-0.0001216996008915864
402.8375,-0.0001223466988905215
402.83875,-0.0001228880665422391
402.84,-0.00012331331198915218
402.84125,-0.00012361125567174962
402.8425,-0.0001237705726731222
402.84375,-0.0001237804525840627
402.845,-0.0001236312360684392
402.84625,-0.0001233149129683036
402.8475,-0.0001228254715184592
402.84875,-0.0001221590311000484
402.85,-0.0001213137744630752
402.85125,-0.0001202897057777376
402.8525,-0.000119088289554813
402.85375,-0.0001177120553053698
402.855,-0.00011616424262028501
402.85625,-0.00011444854260992509
402.8575,-0.0001125689833744164
402.85875,-0.0001105299569146868
402.86,-0.0001083363704343036
402.86125,-0.0001059938888520085
402.8625,-0.0001035092193145772
402.86375,-0.0001008904139797777
402.865,-9.81471327108285e-05
402.86625,-9.52908645051362e-05
402.8675,-9.233504988880231e-05
402.86875,-8.929509482466139e-05
402.87,-8.61882359576693e-05
402.87125,-8.30332315365022e-05
402.8725,-7.984986148841281e-05
402.87375,-7.66582367495213e-05
402.875,-7.34779498288962e-05
402.87625,-7.03271302399324e-05
402.8775,-6.72214988526961e-05
402.87875,-6.4173562400144e-05
402.88,-6.11920691290581e-05
402.88125,-5.8281862469654e-05
402.8825,-5.54441638104178e-05
402.88375,-5.26773125686077e-05
402.885,-4.99778649452885e-05
402.88625,-4.73419068183665e-05
402.8875,-4.4766446772866896e-05
402.88875,-4.22506453221724e-05
402.89,-3.97967342499667e-05
402.89125,-3.74104726645517e-05
402.8925,-3.51010305912883e-05
402.89375,-3.2880328962363396e-05
402.895,-3.07619158375643e-05
402.89625,-2.87595707022361e-05
402.8975,-2.68859112693962e-05
402.89875,-2.51512093340888e-05
402.9,-2.35626258043903e-05
402.90125,-2.2123916723237202e-05
402.9025,-2.08356056129296e-05
402.90375,-1.9695505916850802e-05
402.905,-1.8699491182652272e-05
402.90625,-1.7842403353952472e-05
402.9075,-1.711902958456387e-05
402.90875,-1.652509602205586e-05
402.91,-1.605822349841574e-05
402.91125,-1.571875454616391e-05
402.9125,-1.551035045897616e-05
402.91375,-1.544019153264463e-05
402.915,-1.5518631088705148e-05
402.91625,-1.5758162330204645e-05
402.9175,-1.6171679365360525e-05
402.91875,-1.677012846334788e-05
402.92,-1.755996747911857e-05
402.92125,-1.8540917046992003e-05
402.9225,-1.970461864315356e-05
402.92375,-2.1034564889126732e-05
402.925,-2.2507390601685002e-05
402.92625,-2.409532702361646e-05
402.9275,-2.57693613192613e-05
402.92875,-2.75026342918981e-05
402.93,-2.92735911232165e-05
402.93125,-3.10684119725171e-05
402.9325,-3.28822984677904e-05
402.93375,-3.47191731343809e-05
402.935,-3.6589591422280397e-05
402.93625,-3.85070210772567e-05
402.9375,-4.0483159176294004e-05
402.93875,-4.2523344333170896e-05
402.94,-4.46231641298554e-05
402.94125,-4.6767007800470096e-05
402.9425,-4.8928699938347004e-05
402.94375,-5.1073773743426904e-05
402.945,-5.31626276222421e-05
402.94625,-5.51539040096144e-05
402.9475,-5.70077266363484e-05
402.94875,-5.86887750278479e-05
402.95,-6.01693264372433e-05
402.95125,-6.143233907076909e-05
402.9525,-6.247444080962341e-05
402.95375,-6.33083121151833e-05
402.955,-6.39633550179296e-05
402.95625,-6.44829802201162e-05
402.9575,-6.49170203370081e-05
402.95875,-6.53095358597857e-05
402.96,-6.56850221127802e-05
402.96125,-6.60377799244548e-05
402.9625,-6.63283891143427e-05
402.96375,-6.64883312875173e-05
402.965,-6.64306565908403e-05
402.96625,-6.60630424862788e-05
402.9675,-6.530025483299089e-05
402.96875,-6.40751264238694e-05
402.97,-6.23487164452983e-05
402.97125,-6.01199305751447e-05
402.9725,-5.7431486232832995e-05
402.97375,-5.43665329806744e-05
402.975,-5.10326391971576e-05
402.97625,-4.7536626247055597e-05
402.9775,-4.39571288719315e-05
402.97875,-4.03223366189062e-05
402.98,-3.66012201398205e-05
402.98125,-3.27132999248249e-05
402.9825,-2.85531500057433e-05
402.98375,-2.4019729337678198e-05
402.985,-1.90433072760412e-05
402.98625,-1.36093772570269e-05
402.9875,-7.7792622066619e-06
402.98875,-1.6997887125945e-06
402.99,4.4040273113735e-06
402.99125,1.0250346686593499e-05
402.9925,1.5542487578781997e-05
402.99375,2.00398703293998e-05
402.995,2.36405764060115e-05
402.99625,2.64280301710839e-05
402.9975,2.86354962630089e-05
402.99875,3.05457584726279e-05
403.0,3.23944951894429e-05
403.00125,3.43247636001019e-05
403.0025,3.6391726988583805e-05
403.00375,3.8592429474720096e-05
403.005,4.0897446326688903e-05
403.00625,4.32729055202963e-05
403.0075,4.5691236191547e-05
403.00875,4.81333885374079e-05
403.01,5.05858056539563e-05
403.01125,5.30344926167261e-05
403.0125,5.54584309784147e-05
403.01375,5.78249781651659e-05
403.015,6.00909882151814e-05
403.01625,6.22128330006224e-05
403.0175,6.4164590062075e-05
403.01875,6.5957310975843e-05
403.02,6.764890265084051e-05
403.02125,6.93375217030919e-05
403.0225,7.11403700431759e-05
403.02375,7.31682560290626e-05
403.025,7.550744698224529e-05
403.02625,7.82133852947322e-05
403.0275,8.131386328339389e-05
403.02875,8.48157772391921e-05
403.03,8.87119724239983e-05
403.03125,9.29852510341769e-05
403.0325,9.76102060198514e-05
403.03375,0.0001025530023560675
403.035,0.00010776963964152989
403.03625,0.00011320320642389109
403.0375,0.0001187811635958933
403.03875,0.0001244147445347229
403.04,0.0001300030351891639
403.04125,0.0001354445660685855
403.0425,0.0001406549454794625
403.04375,0.0001455852286301017
403.045,0.00015023311415741401
403.04625,0.0001546404937838974
403.0475,0.00015887906242741391
403.04875,0.00016303042380750451
403.05,0.0001671685894528006
403.05125,0.0001713493976536813
403.0525,0.0001756071323038305
403.05375,0.0001799559126424999
403.055,0.0001843929652723932
403.05625,0.00018890190735678292
403.0575,0.0001934557584925829
403.05875,0.0001980204376599946
403.06,0.0002025595448611691
403.06125,0.00020704014381818872
403.0625,0.00021143814854641
403.06375,0.0002157416207264004
403.065,0.0002199510793480589
403.06625,0.0002240771370240352
403.0675,0.0002281365598830573
403.06875,0.0002321480525063727
403.07,0.00023612876954109532
403.07125,0.0002400920783237357
403.0725,0.0002440466221357442
403.07375,0.0002479964054016624
403.075,0.00025194140547903494
403.07625,0.0002558783269790837
403.0775,0.0002598011596768987
403.07875,0.0002637014547905565
403.08,0.0002675684120791887
403.08125,0.0002713889822107624
403.0825,0.0002751482174905907
403.08375,0.0002788299991215237
403.085,0.0002824181119861968
403.08625,0.0002858974547708923
403.0875,0.00028925515014009164
403.08875,0.0002924813358905128
403.09,0.0002955695026735126
403.09125,0.0002985163609951318
403.0925,0.0003013212734233906
403.09375,0.00030398534339285495
403.095,0.00030651034152702624
403.09625,0.00030889762557936477
403.0975,0.0003111472796940945
403.09875,0.0003132576184880149
403.1,0.0003152251516143665
403.10125,0.0003170449691992963
403.1025,0.0003187114478311065
403.10375,0.00032021909132182294
403.105,0.00032156334662043106
403.10625,0.0003227412654669354
403.1075,0.0003237519270163568
403.10875,0.0003245966405422324
403.11,0.0003252788938888831
403.11125,0.0003258041291223928
403.1125,0.0003261793764700734
403.11375,0.0003264127993785922
403.115,0.0003265132444211
403.11625,0.0003264897958635784
403.1175,0.00032635142953106654
403.11875,0.0003261067363739983
403.12,0.0003257637610551532
403.12125,0.00032532993671747893
403.1225,0.0003248121157730276
403.12375,0.00032421667308307826
403.125,0.0003235496697495356
403.12625,0.00032281703566746473
403.1275,0.0003220247455586254
403.12875,0.00032117895236578723
403.13,0.0003202860441375079
403.13125,0.00031935260925308615
403.1325,0.0003183853016273584
403.13375,0.00031739061779506497
403.135,0.0003163746050144748
403.13625,0.0003153425393300903
403.1375,0.0003142986070242667
403.13875,0.0003132456284276459
403.14,0.0003121848526284516
403.14125,0.00031111584399071373
403.1425,0.00031003645962159233
403.14375,0.0003089429222180643
403.145,0.0003078299663732274
403.14625,0.00030669103982250656
403.1475,0.0003055185457500291
403.14875,0.0003043040994753623
403.15,0.0003030387949307875
403.15125,0.0003017134629791648
403.1525,0.0003003189249224521
403.15375,0.0002988462209308091
403.155,0.00029728682866227515
403.15625,0.00029563284649288354
403.1575,0.00029387714813713364
403.15875,0.0002920135031187001
403.16,0.00029003665791125735
403.16125,0.00028794237914931856
403.1625,0.00028572746756900516
403.16375,0.0002833897456586706
403.165,0.0002809280347593693
403.16625,0.00027834213025518224
403.1675,0.00027563277520340656
403.16875,0.0002728016552447527
403.17,0.00026985139102358606
403.17125,0.0002667855451784085
403.1725,0.000263608619802662
403.17375,0.00026032604027602477
403.175,0.00025694411334630196
403.17625,0.00025346994854199303
403.1775,0.00024991134456559124
403.17875,0.00024627663070755126
403.18,0.00024257448179084627
403.18125,0.00023881371738592474
403.1825,0.00023500310223579374
403.18375,0.00023115116753088453
403.185,0.00022726608162334665
403.18625,0.00022335558619041455
403.1875,0.00021942699202647336
403.18875,0.0002154872464536356
403.19,0.00021154305212071987
403.19125,0.00020760101549068384
403.1925,0.0002036677999467049
403.19375,0.00019975025923719327
403.195,0.00019585552448007863
403.19625,0.00019199103586672758
403.1975,0.0001881644949858081
403.19875,0.000184383755797465
403.2,0.00018065664405809138
403.20125,0.0001769907473060494
403.2025,0.0001733931815985336
403.20375,0.0001698703834697294
403.205,0.00016642794265014482
403.20625,0.0001630704927767944
403.2075,0.00015980167509375338
403.20875,0.0001566241565224644
403.21,0.0001535397175413444
403.21125,0.0001505493802343248
403.2125,0.0001476535704382603
403.21375,0.0001448523031593864
403.215,0.0001421453509291304
403.21625,0.0001395323662696921
403.2175,0.00013701293772988901
403.21875,0.0001345865400516322
403.22,0.0001322523855074337
403.22125,0.0001300091865692593
403.2225,0.0001278548762789981
403.22375,0.0001257863317207647
403.225,0.00012379916087513828
403.22625,0.0001218876050552896
403.2275,0.0001200445785846981
403.22875,0.0001182618698359789
403.23,0.0001165304668499863
403.23125,0.00011484098451443279
403.2325,0.0001131841270611149
403.23375,0.00011155113721109199
403.235,0.00010993415769745719
403.23625,0.0001083264792856207
403.2375,0.00010672264727157801
403.23875,0.0001051184005886346
403.24,0.0001035104949735481
403.24125,0.00010189640267275029
403.2425,0.00010027396508943569
403.24375,9.86410195538762e-05
403.245,9.69950671841861e-05
403.24625,9.5333000946433e-05
403.2475,9.365092610880829e-05
403.24875,9.194408354049539e-05
403.25,9.02068585977769e-05
403.25125,8.84328633979508e-05
403.2525,8.661507242972351e-05
403.25375,8.47459753467759e-05
403.255,8.281773795037549e-05
403.25625,8.08223555960164e-05
403.2575,7.87517859651834e-05
403.25875,7.65980658125331e-05
403.26,7.43534115878064e-05
403.26125,7.20103119668856e-05
403.2625,6.95616176983102e-05
403.26375,6.70006494044844e-05
403.265,6.432133067163189e-05
403.26625,6.1518352413354e-05
403.2675,5.85873705255298e-05
403.26875,5.55252146311873e-05
403.27,5.23300834069867e-05
403.27125,4.90016945210333e-05
403.2725,4.554136326385e-05
403.27375,4.1951997118504896e-05
403.275,3.82380146020155e-05
403.27625,3.44052097142588e-05
403.2775,3.0460601019664202e-05
403.27875,2.64122858699201e-05
403.28,2.22693514119391e-05
403.28125,1.80418318181316e-05
403.2825,1.37407318140511e-05
403.28375,9.3780810151322e-06
403.285,4.9670201171274e-06
403.28625,5.218552530842001e-07
403.2875,-3.9419279062086e-06
403.28875,-8.407728668378499e-06
403.29,-1.28579856785717e-05
403.29125,-1.72744235023685e-05
403.2925,-2.16383747919632e-05
403.29375,-2.59311634142711e-05
403.295,-3.0134491104742898e-05
403.29625,-3.42308115518099e-05
403.2975,-3.8203639102143305e-05
403.29875,-4.20377718985789e-05
403.3,-4.5719401892255105e-05
403.30125,-4.92361203202261e-05
403.3025,-5.25768138527203e-05
403.30375,-5.57315018032948e-05
403.305,-5.86911075823275e-05
403.30625,-6.14472400868722e-05
403.3075,-6.39919946763233e-05
403.30875,-6.631781573289201e-05
403.31,-6.84174365752328e-05
403.31125,-7.028389950767179e-05
403.3125,-7.19106297342895e-05
403.31375,-7.32915295787196e-05
403.315,-7.44210564029259e-05
403.31625,-7.52942278764949e-05
403.3175,-7.59065729275314e-05
403.31875,-7.62540098487195e-05
403.32,-7.63327159130963e-05
403.32125,-7.61390043600885e-05
403.3225,-7.56692962728587e-05
403.32375,-7.492018005127469e-05
403.325,-7.3888617668487e-05
403.32625,-7.25722718973832e-05
403.3275,-7.09699344825091e-05
403.32875,-6.90820146581978e-05
403.33,-6.69110344586594e-05
403.33125,-6.44620538546391e-05
403.3325,-6.174299179217639e-05
403.33375,-5.8764788143787594e-05
403.335,-5.55413990493421e-05
403.33625,-5.2089629630876003e-05
403.3375,-4.84288270386616e-05
403.33875,-4.4580471455969096e-05
403.34,-4.05676826940078e-05
403.34125,-3.64146709405691e-05
403.3425,-3.2146134457753e-05
403.34375,-2.77866074149151e-05
403.345,-2.3359766224683502e-05
403.34625,-1.88876896814689e-05
403.3475,-1.43901146956919e-05
403.34875,-9.883710567241999e-06
403.35,-5.3814387025988e-06
403.35125,-8.920520471475e-07
403.3525,3.5801972586746e-06
403.35375,8.0355935018404e-06
403.355,1.24787041211325e-05
403.35625,1.69178395315422e-05
403.3575,2.1364254807021e-05
403.35875,2.58311487710822e-05
403.36,3.03325632393404e-05
403.36125,3.48822469026857e-05
403.3625,3.9492614076843304e-05
403.36375,4.41738564224436e-05
403.365,4.8933279725920704e-05
403.36625,5.37748867456709e-05
403.3675,5.86992286661765e-05
403.36875,6.37034803409148e-05
403.37,6.87817002780914e-05
403.37125,7.39252348534278e-05
403.3725,7.91231941232649e-05
403.37375,8.436295579033909e-05
403.375,8.96306573776115e-05


==> Data/SingleTruck/processed-Force_tire_7.dat <==
T,value
400.001,-2.92441239548079e-05
400.003,-3.67374866518998e-05
400.004,-4.07350200820987e-05
400.005,-4.29532630822291e-05
400.006,-4.42267386434995e-05
400.008,-4.48905210551825e-05
400.009,-4.5020585994268496e-05
400.01,-4.45989431720015e-05
400.011,-4.37058026222708e-05
400.0125,-0.0001378889868232506
400.01375,-0.00010941444349808719
400.015,-9.94945509786126e-05
400.01625,-9.62916495652434e-05
400.0175,-9.485548466239911e-05
400.01875,-9.36967890783184e-05
400.02,-9.248265915438079e-05
400.02125,-9.11663466902854e-05
400.0225,-8.962546638521491e-05
400.02375,-8.76014817073173e-05
400.025,-8.48281625809497e-05
400.02625,-8.128902122857749e-05
400.0275,-7.73516856480995e-05
400.02875,-7.35610994440431e-05
400.03,-7.03161092743146e-05
400.03125,-6.76809456863495e-05
400.0325,-6.543114532619631e-05
400.03375,-6.32422487405783e-05
400.035,-6.0850034984162e-05
400.03625,-5.811092833127681e-05
400.0375,-5.4988635700118e-05
400.03875,-5.150932776824886e-05
400.04,-4.7715904138906545e-05
400.04125,-4.363995794581571e-05
400.0425,-3.929595805514265e-05
400.04375,-3.469016455072186e-05
400.045,-2.983597035685712e-05
400.04625,-2.4774301409996368e-05
400.0475,-1.959405506899515e-05
400.04875,-1.4433001732953879e-05
400.05,-9.442481314886239e-06
400.05125,-4.7290611665717635e-06
400.0525,-3.0890318596645197e-07
400.05375,3.90028509840575e-06
400.055,8.05388590140571e-06
400.05625,1.2338301374372521e-05
400.0575,1.691355444354341e-05
400.05875,2.183872756277357e-05
400.06,2.702151524492437e-05
400.06125,3.225209285229549e-05
400.0625,3.731528825310922e-05
400.06375,4.210012427137688e-05
400.065,4.66233455001398e-05
400.06625,5.0974586693794075e-05
400.0675,5.525076660573636e-05
400.06875,5.95221467733447e-05
400.07,6.38295427262289e-05
400.07125,6.8194634352131e-05
400.0725,7.2628785881828e-05
400.07375,7.71364011326009e-05
400.075,8.17154878473016e-05
400.07625,8.63583932706062e-05
400.0775,9.10531845978146e-05
400.07875,9.578496895596389e-05
400.08,0.00010053673489518049
400.08125,0.00010528975541278789
400.0825,0.00011002287619009621
400.08375,0.0001147081654933947
400.085,0.0001193038169264568
400.08625,0.0001237520843433917
400.0875,0.0001279896523377943
400.08875,0.0001319681818192487
400.09,0.00013567379420473792
400.09125,0.00013913310489705228
400.0925,0.00014240110628906008
400.09375,0.0001455365583858068
400.095,0.00014857673179703381
400.09625,0.0001515248648386633
400.0975,0.0001543578489184783
400.09875,0.0001570472331944082
400.1,0.00015957751060839941
400.10125,0.0001619519334406918
400.1025,0.00016418755147130912
400.10375,0.00016630654963409468
400.105,0.000168329616789834
400.10625,0.0001702729252615968
400.1075,0.0001721472584118294
400.10875,0.0001739571113291801
400.11,0.0001756988905239783
400.11125,0.0001773592639936316
400.1125,0.0001789163302316752
400.11375,0.0001803459190645388
400.115,0.00018163181829594722
400.11625,0.0001827742985622706
400.1175,0.0001837912469700152
400.11875,0.0001847116988022778
400.12,0.0001855666902284081
400.12125,0.0001863824721334336
400.1225,0.00018717774179097499
400.12375,0.0001879636726697217
400.125,0.000188744907141964
400.12625,0.00018952036631278708
400.1275,0.0001902837692995544
400.12875,0.00019102418080184402
400.13,0.0001917271480924872
400.13125,0.0001923764734198441
400.1325,0.0001929564131910981
400.13375,0.0001934536308656078
400.135,0.0001938584824677453
400.13625,0.0001941653072166447
400.1375,0.0001943718556763853
400.13875,0.000194478021921749
400.14,0.0001944842692844043
400.14125,0.0001943900185150252
400.1425,0.00019419238566705871
400.14375,0.0001938853769498455
400.145,0.0001934595704924566
400.14625,0.0001929025063391193
400.1475,0.0001922003664875602
400.14875,0.0001913413084313721
400.15,0.0001903194853956014
400.15125,0.0001891380854532459
400.1525,0.00018780992129998069
400.15375,0.0001863554623458739
400.155,0.00018479933998457582
400.15625,0.0001831665169812248
400.1575,0.00018147854213967321
400.15875,0.00017974984300900672
400.16,0.000177984743850235
400.16125,0.00017617715431608762
400.1625,0.0001743143297670155
400.16375,0.00017238335309368368
400.165,0.0001703768326889972
400.16625,0.0001682953003535712
400.1675,0.0001661459927898773
400.16875,0.00016393977789654562
400.17,0.00016168766921887618
400.17125,0.0001593979863379936
400.1725,0.00015707452758952968
400.17375,0.0001547158545424563
400.175,0.0001523156882285908
400.17625,0.0001498643160336375
400.1775,0.0001473506536271245
400.17875,0.0001447645616769348
400.18,0.00014209891292091538
400.18125,0.0001393510663687139
400.1825,0.0001365235779549428
400.18375,0.00013362409053725862
400.185,0.0001306646225369099
400.18625,0.0001276603614647109
400.1875,0.0001246284442602676
400.18875,0.0001215867682068864
400.19,0.00011855311859969211
400.19125,0.0001155445084296196
400.1925,0.0001125767692607752
400.19375,0.00010966398882645539
400.195,0.0001068170516339881
400.19625,0.0001040404955271149
400.1975,0.0001013275917852607
400.19875,9.8655576899708e-05
400.2,9.598485715592661e-05
400.20125,9.3265739674242e-05
400.2025,9.04526037102851e-05
400.20375,8.751991379208349e-05
400.205,8.44722203124621e-05
400.20625,8.1343617740073e-05
400.2075,7.8188504565516e-05
400.20875,7.506955733748601e-05
400.21,7.20478061149446e-05
400.21125,6.91748345585805e-05
400.2125,6.64831910423221e-05
400.21375,6.39740405299032e-05
400.215,6.16130837422603e-05
400.21625,5.93469227631771e-05
400.2175,5.71297319168105e-05
400.21875,5.49446128527246e-05
400.22,5.28170228000621e-05
400.22125,5.08159788756744e-05
400.2225,4.90412759698316e-05
400.22375,4.75958583106943e-05
400.225,4.65339359408018e-05
400.22625,4.5795407923795204e-05
400.2275,4.5164278629232e-05
400.22875,4.4298031528230596e-05
400.23,4.28842862508806e-05
400.23125,4.08362072013039e-05
400.2325,3.8316957004790596e-05
400.23375,3.5590679963598905e-05
400.235,3.28652456233968e-05
400.23625,3.02317570334744e-05
400.2375,2.76863779816565e-05
400.23875,2.51765280271832e-05
400.24,2.26353567423144e-05
400.24125,2.00055984241292e-05
400.2425,1.72697210568855e-05
400.24375,1.44737728823484e-05
400.245,1.1715575558779499e-05
400.24625,9.1017433863893e-06
400.2475,6.6991196852157995e-06
400.24875,4.5027255449652995e-06
400.25,2.4365090267698003e-06
400.25125,3.868649442577e-07
400.2525,-1.7521083294466e-06
400.25375,-4.0454903160872e-06
400.255,-6.5073580744445e-06
400.25625,-9.1092825647873e-06
400.2575,-1.17982470542682e-05
400.25875,-1.45156131322663e-05
400.26,-1.7210471336121103e-05
400.26125,-1.98451020976605e-05
400.2625,-2.23946597150078e-05
400.26375,-2.48446739802751e-05
400.265,-2.71887866875491e-05
400.26625,-2.94276521504872e-05
400.2675,-3.15690137319384e-05
400.26875,-3.3628174527031e-05
400.27,-3.56276033413338e-05
400.27125,-3.7594781973807e-05
400.2725,-3.9558204730116794e-05
400.27375,-4.154214886889982e-05
400.275,-4.3561614685803415e-05
400.27625,-4.5619371655288195e-05
400.2775,-4.770651922005307e-05
400.27875,-4.980638296118511e-05
400.28,-5.189996888575425e-05
400.28125,-5.3970945645409926e-05
400.2825,-5.600876291958047e-05
400.28375,-5.800924628136626e-05
400.285,-5.99726073958882e-05
400.28625,-6.189976025628377e-05
400.2875,-6.378891697549065e-05
400.28875,-6.563449120187513e-05
400.29,-6.742860363312129e-05
400.29125,-6.916356439410928e-05
400.2925,-7.083323875014059e-05
400.29375,-7.243246044978403e-05
400.295,-7.395520160653583e-05
400.29625,-7.53927410515834e-05
400.2975,-7.673294752327896e-05
400.29875,-7.796125384061122e-05
400.3,-7.906394440119758e-05
400.30125,-8.003377349475338e-05
400.3025,-8.087590635320169e-05
400.30375,-8.16093315707411e-05
400.305,-8.226031636689987e-05
400.30625,-8.285157818103592e-05
400.3075,-8.339481958334002e-05
400.30875,-8.389065392297234e-05
400.31,-8.43334992955533e-05
400.31125,-8.471702108389153e-05
400.3125,-8.503756117731572e-05
400.31375,-8.529539729930525e-05
400.315,-8.549474733166268e-05
400.31625,-8.56432711187395e-05
400.3175,-8.57512825498448e-05
400.31875,-8.58304204234693e-05
400.32,-8.589168681916078e-05
400.32125,-8.594298374721398e-05
400.3225,-8.598703865939784e-05
400.32375,-8.602049260909248e-05
400.325,-8.603455825086662e-05
400.32625,-8.601674166933119e-05
400.3275,-8.59528226173906e-05
400.32875,-8.582841578487068e-05
400.33,-8.562985899579251e-05
400.33125,-8.534452651765509e-05
400.3325,-8.49609150705711e-05
400.33375,-8.446867088716641e-05
400.335,-8.38587865463052e-05
400.33625,-8.31239862611087e-05
400.3375,-8.22592529422041e-05
400.33875,-8.126242783112701e-05
400.34,-8.01346545985467e-05
400.34125,-7.88805922861278e-05
400.3425,-7.75082075936809e-05
400.34375,-7.60283133266794e-05
400.345,-7.44539256312124e-05
400.34625,-7.2799578168591e-05
400.3475,-7.10804117974838e-05
400.34875,-6.93107818763307e-05
400.35,-6.750230460888769e-05
400.35125,-6.56617342373015e-05
400.3525,-6.37893703786216e-05
400.35375,-6.18786301154666e-05
400.355,-5.99169721337473e-05
400.35625,-5.78881765877128e-05
400.3575,-5.57753919972785e-05
400.35875,-5.35648045263835e-05
400.36,-5.1249562082416205e-05
400.36125,-4.88334825289074e-05
400.3625,-4.6333232975531104e-05
400.36375,-4.37771875604486e-05
400.365,-4.12000266286834e-05
400.36625,-3.8634469446094705e-05
400.3675,-3.61032991545479e-05
400.36875,-3.3614603507743305e-05
400.37,-3.1161314851686005e-05
400.37125,-2.87240574732156e-05
400.3725,-2.62754676414211e-05
400.37375,-2.37844113873597e-05
400.375,-2.1219525718234e-05
400.37625,-1.8552424771154002e-05
400.3775,-1.5761612688585498e-05
400.37875,-1.28369503452148e-05
400.38,-9.782884018583e-06
400.38125,-6.6195334333767e-06
400.3825,-3.3827302224148e-06
400.38375,-1.245047739021e-07
400.385,3.0865138462538e-06
400.38625,6.1727761934022e-06
400.3875,9.0676193634562e-06
400.38875,1.17380023917783e-05
400.39,1.41962809825074e-05
400.39125,1.64930663260229e-05
400.3925,1.8696626321048002e-05
400.39375,2.08716908866509e-05
400.395,2.30657658446156e-05
400.39625,2.5302348741539098e-05
400.3975,2.7577784480578998e-05
400.39875,2.9862950424463e-05
400.4,3.2114547286707704e-05
400.40125,3.4294184255527496e-05
400.4025,3.6385403285623095e-05
400.40375,3.84029222900372e-05
400.405,4.03949050252893e-05
400.40625,4.2439768836480305e-05
400.4075,4.46382313469938e-05
400.40875,4.70921468225606e-05
400.41,4.98440835693188e-05
400.41125,5.27732321396557e-05
400.4125,5.55296851635224e-05
400.41375,5.76531262889211e-05
400.415,5.8876169156080206e-05
400.41625,5.92918169469857e-05
400.4175,5.922447153519259e-05
400.41875,5.90058861759196e-05
400.42,5.88507663446168e-05
400.42125,5.8847708567854e-05
400.4225,5.90015660553838e-05
400.42375,5.92785574583451e-05
400.425,5.9636364476600705e-05
400.42625,6.0038731497666e-05
400.4275,6.04596702293618e-05
400.42875,6.08825469066267e-05
400.43,6.12974084557731e-05
400.43125,6.16983090383994e-05
400.4325,6.20812687303534e-05
400.43375,6.24428835037305e-05
400.435,6.27793652648142e-05
400.43625,6.30858523970063e-05
400.4375,6.33561061661232e-05
400.43875,6.358280256052069e-05
400.44,6.37584649422154e-05
400.44125,6.38767539157195e-05
400.4425,6.39336018650592e-05
400.44375,6.392771814745769e-05
400.445,6.386036589923939e-05
400.44625,6.37344695786911e-05
400.4475,6.35534448645832e-05
400.44875,6.332003502429721e-05
400.45,6.30354202648918e-05
400.45125,6.26987485103868e-05
400.4525,6.230708581436481e-05
400.45375,6.18557904949867e-05
400.455,6.13391884253968e-05
400.45625,6.07514783495037e-05
400.4575,6.0087700444949406e-05
400.45875,5.93446600741566e-05
400.46,5.85216318621962e-05
400.46125,5.76207276652084e-05
400.4625,5.6646889449262695e-05
400.46375,5.56075067565079e-05
400.465,5.4511776546679804e-05
400.46625,5.33699263560961e-05
400.4675,5.21924429123414e-05
400.46875,5.09894008808462e-05
400.47,4.97699753546001e-05
400.47125,4.8542151795165295e-05
400.4725,4.73126355561273e-05
400.47375,4.608693650106106e-05
400.475,4.486957908002661e-05
400.47625,4.366439241356335e-05
400.4775,4.2474809642065665e-05
400.47875,4.130415956748622e-05
400.48,4.0155897354243095e-05
400.48125,3.9033767754259226e-05
400.4825,3.7941901453095765e-05
400.48375,3.6884833486130816e-05
400.485,3.586746345978533e-05
400.48625,3.4894968839795386e-05
400.4875,3.397268048950935e-05
400.48875,3.310594823921977e-05
400.49,3.23000046955006e-05
400.49125,3.155984066151885e-05
400.4925,3.0890112107307565e-05
400.49375,3.0295070410948448e-05
400.495,2.977853204565778e-05
400.49625,2.934388396074179e-05
400.4975,2.89941185814076e-05
400.49875,2.873190126341827e-05
400.5,2.855965168457127e-05
400.50125,2.847962984398612e-05
400.5025,2.849400570017765e-05
400.50375,2.860489825790723e-05
400.505,2.881436526380295e-05
400.50625,2.912434602279221e-05
400.5075,2.9536538192352788e-05
400.50875,3.00522446646979e-05
400.51,3.067217807293369e-05
400.51125,3.139626760431432e-05
400.5125,3.22234719696575e-05
400.51375,3.3151624652978704e-05
400.515,3.41773250843601e-05
400.51625,3.52958838280265e-05
400.5175,3.65013282705617e-05
400.51875,3.77864612581475e-05
400.52,3.91429806447176e-05
400.52125,4.05616390248907e-05
400.5225,4.20324357365731e-05
400.52375,4.3544839484181804e-05
400.525,4.50880192584673e-05
400.52625,4.66510749829772e-05
400.5275,4.82232619842656e-05
400.52875,4.9794201455989495e-05
400.53,5.13540627550438e-05
400.53125,5.2893730588920995e-05
400.5325,5.44049416694346e-05
400.53375,5.58803956469211e-05
400.535,5.73138487700075e-05
400.53625,5.8700175208945e-05
400.5375,6.00354072284905e-05
400.53875,6.131675654928331e-05
400.54,6.254258749758201e-05
400.54125,6.371237963928789e-05
400.5425,6.482664438812151e-05
400.54375,6.58868129328351e-05
400.545,6.68951037333926e-05
400.54625,6.78543694740312e-05
400.5475,6.87679346521449e-05
400.54875,6.96394418229629e-05
400.55,7.04727161600132e-05
400.55125,7.12716544723574e-05
400.5525,7.204015034861051e-05
400.55375,7.278205776776751e-05
400.555,7.350118074183781e-05
400.55625,7.42013014943332e-05
400.5575,7.48862068255849e-05
400.55875,7.555973653693379e-05
400.56,7.62258001987448e-05
400.56125,7.68883884472774e-05
400.5625,7.75515420953619e-05
400.56375,7.82192938328705e-05
400.565,7.889558141398671e-05
400.56625,7.958412223521581e-05
400.5675,8.02882872561697e-05
400.56875,8.10109707041206e-05
400.57,8.17544674083346e-05
400.57125,8.25203843572368e-05
400.5725,8.33095831754491e-05
400.57375,8.41221682057605e-05
400.575,8.49575175131128e-05
400.57625,8.58143501886595e-05
400.5775,8.66908286749979e-05
400.57875,8.758467778462581e-05
400.58,8.84932984446518e-05
400.58125,8.94138932488547e-05
400.5825,9.03435458850294e-05
400.58375,9.1279290676666e-05
400.585,9.22181380059018e-05
400.58625,9.31570709197271e-05
400.5875,9.40930255474151e-05
400.58875,9.50228425771037e-05
400.59,9.5943221480516e-05
400.59125,9.68506928758077e-05
400.5925,9.77416005515021e-05
400.59375,9.861211536850781e-05
400.595,9.945827534719681e-05
400.59625,0.0001002760538295218
400.5975,0.0001010614411141451
400.59875,0.0001018105373495264
400.6,0.00010251963345692701
400.60125,0.0001031852908993047
400.6025,0.00010380439115203951
400.60375,0.00010437416778348219
400.605,0.0001048922150953135
400.60625,0.0001053564756227152
400.6075,0.0001057652214643922
400.60875,0.0001061170206624542
400.61,0.00010641071708221328
400.61125,0.00010664540750190762
400.6125,0.00010682044169241184
400.61375,0.00010693543228692503
400.615,0.00010699028447066853
400.61625,0.00010698523017057924
400.6175,0.00010692087562500779
400.61875,0.00010679824124340289
400.62,0.00010661879622597881
400.62125,0.00010638447322334921
400.6225,0.00010609766227612418
400.62375,0.00010576118849449138
400.625,0.000105378253247754
400.62625,0.00010495236879386531
400.6275,0.00010448727448896902
400.62875,0.0001039868505869659
400.63,0.00010345502826911653
400.63125,0.00010289572271372224
400.6325,0.00010231276566586423
400.63375,0.00010170987009724325
400.635,0.00010109060123609228
400.63625,0.00010045837003717602
400.6375,9.981643516486089e-05
400.63875,9.916791137524279e-05
400.64,9.851577899232266e-05
400.64125,9.78628889612126e-05
400.6425,9.721195918536368e-05
400.64375,9.65655641948111e-05
400.645,9.592611628843348e-05
400.64625,9.529583059321213e-05
400.6475,9.467670143652135e-05
400.64875,9.40704668354238e-05
400.65,9.34785889589944e-05
400.65125,9.290222867863726e-05
400.6525,9.234225402743246e-05
400.65375,9.179924216545747e-05
400.655,9.127350599508964e-05
400.65625,9.076512127525185e-05
400.6575,9.027396442159419e-05
400.65875,8.979974732558252e-05
400.66,8.934204558348318e-05
400.66125,8.890031889923266e-05
400.6625,8.847392383120078e-05
400.66375,8.806211128585199e-05
400.665,8.766401962531792e-05
400.66625,8.727866352090989e-05
400.6675,8.690492299759404e-05
400.66875,8.654152707343067e-05
400.67,8.618706281804713e-05
400.67125,8.58399717761146e-05
400.6725,8.549857051488462e-05
400.67375,8.516107245478679e-05
400.675,8.482560596108948e-05
400.67625,8.449024361865692e-05
400.6775,8.415301333378695e-05
400.67875,8.381190534014657e-05
400.68,8.346485897879452e-05
400.68125,8.310974562631215e-05
400.6825,8.274433029201819e-05
400.68375,8.236623589428871e-05
400.685,8.197290358796315e-05
400.68625,8.156156766484674e-05
400.6875,8.112923977928596e-05
400.68875,8.067271752681185e-05
400.69,8.018862254784793e-05
400.69125,7.967344554042676e-05
400.6925,7.912362751592599e-05
400.69375,7.853563937677403e-05
400.695,7.790608661413043e-05
400.69625,7.723180748350322e-05
400.6975,7.650996916530128e-05
400.69875,7.573815926031152e-05
400.7,7.491445765409228e-05
400.70125,7.403749099327937e-05
400.7025,7.310645882979482e-05
400.70375,7.21211430199699e-05
400.705,7.10818632705302e-05
400.70625,6.998944868152e-05
400.7075,6.88451509380952e-05
400.70875,6.765056669523881e-05
400.71,6.64075496494055e-05
400.71125,6.51181279121211e-05
400.7125,6.378443962157471e-05
400.71375,6.240868147122559e-05
400.715,6.0993089058471905e-05
400.71625,5.9539934764397106e-05
400.7175,5.8051542130613395e-05
400.71875,5.6530317469224895e-05
400.72,5.49787743498877e-05
400.72125,5.3399554879979903e-05
400.7225,5.17954236068394e-05
400.72375,5.01692503580855e-05
400.725,4.8523943207952195e-05
400.72625,4.6862372212652904e-05
400.7275,4.5187263274740895e-05
400.72875,4.35010791794438e-05
400.73,4.18059049629627e-05
400.73125,4.0103351268733405e-05
400.7325,3.83944880516297e-05
400.73375,3.66798283571113e-05
400.735,3.49593675293034e-05
400.73625,3.32326877400187e-05
400.7375,3.14991145407018e-05
400.73875,2.97579196802927e-05
400.74,2.8008544399986798e-05
400.74125,2.6250821543871497e-05
400.7425,2.4485170502411e-05
400.74375,2.27127434337505e-05
400.745,2.0935505850805e-05
400.74625,1.91562560741469e-05
400.7475,1.7378560768642e-05
400.74875,1.56066528089011e-05
400.75,1.38452699135612e-05
400.75125,1.2099481573475901e-05
400.7525,1.03745201409139e-05
400.75375,8.675637835587899e-06
400.755,7.0079986509052e-06
400.75625,5.3766377154844e-06
400.7575,3.7864789385225e-06
400.75875,2.2423935442429e-06
400.76,7.493088283652999e-07
400.76125,-6.876898197159999e-07
400.7625,-2.0632675414708e-06
400.76375,-3.3718052508364e-06
400.765,-4.6074341079603e-06
400.76625,-5.7641618592772996e-06
400.7675,-6.8360669811139e-06
400.76875,-7.817550230540499e-06
400.77,-8.7036526100358e-06
400.77125,-9.490308548207201e-06
400.7725,-1.0174620883996098e-05
400.77375,-1.07550273869539e-05
400.775,-1.12313761939686e-05
400.77625,-1.1604877089200801e-05
400.7775,-1.1877943775318401e-05
400.77875,-1.20539093854798e-05
400.78,-1.2136673549301501e-05
400.78125,-1.2130333397865599e-05
400.7825,-1.20388102057745e-05
400.78375,-1.1865556945367201e-05
400.785,-1.16133576811434e-05
400.78625,-1.12842458664739e-05
400.7875,-1.0879563602661701e-05
400.78875,-1.04001181503602e-05
400.79,-9.846462626908399e-06
400.79125,-9.219240576741399e-06
400.7925,-8.519564627363701e-06
400.79375,-7.749371266199899e-06
400.795,-6.9117052128359005e-06
400.79625,-6.0108662299256e-06
400.7975,-5.0523706641265e-06
400.79875,-4.0427041116501e-06
400.8,-2.9888809476837e-06
400.80125,-1.8978537915251e-06
400.8025,-7.759267058505e-07
400.80375,3.717478945162e-07
400.805,1.5414399488382001e-06
400.80625,2.7308331500321004e-06
400.8075,3.9387287342448e-06
400.80875,5.1645245024036e-06
400.81,6.4075219338373e-06
400.81125,7.666171138121599e-06
400.8125,8.9373258871373e-06
400.81375,1.02156148300741e-05
400.815,1.14930265453081e-05
400.81625,1.27588381011016e-05
400.8175,1.39999777346243e-05
400.81875,1.5201803946486202e-05
400.82,1.6349301911743702e-05
400.82125,1.74284552898267e-05
400.8225,1.8427569164854297e-05
400.82375,1.9338339553798402e-05
400.825,2.0156479474945e-05
400.82625,2.08818440852413e-05
400.8275,2.15180786482803e-05
400.82875,2.2071865211834702e-05
400.83,2.25518502359367e-05
400.83125,2.29673417905803e-05
400.8325,2.33268404181582e-05
400.83375,2.36364978438088e-05
400.835,2.3898641283972302e-05
400.83625,2.4110700574735798e-05
400.8375,2.4265076965968997e-05
400.83875,2.4350378984433102e-05
400.84,2.43541403012514e-05
400.84125,2.42662914018347e-05
400.8425,2.4082188597590403e-05
400.84375,2.38042349688046e-05
400.845,2.34417198078982e-05
400.84625,2.30093029654888e-05
400.8475,2.25249201172298e-05
400.84875,2.20076977117101e-05
400.85,2.14760064170635e-05
400.85125,2.09452446785792e-05
400.8525,2.04249217147199e-05
400.85375,1.99148822070932e-05
400.855,1.94016451464448e-05
400.85625,1.88566953474218e-05
400.8575,1.8238503696508497e-05
400.85875,1.74988740754472e-05
400.86,1.65930197717741e-05
400.86125,1.54911269714237e-05
400.8625,1.41871267626632e-05
400.86375,1.27002767407864e-05
400.865,1.10685076889047e-05
400.86625,9.3366537036101e-06
400.8675,7.5440486617756996e-06
400.86875,5.7146964804199e-06
400.87,3.8515613503132e-06
400.87125,1.9361875979577e-06
400.8725,-6.50205662836e-08
400.87375,-2.187697686009e-06
400.875,-4.4531864437549e-06
400.87625,-6.8570639579726e-06
400.8775,-9.370429148178e-06
400.87875,-1.19529628345008e-05
400.88,-1.4567741463433101e-05
400.88125,-1.71890613149961e-05
400.8825,-1.9801793953080098e-05
400.88375,-2.23958885957839e-05
400.885,-2.49604740425134e-05
400.88625,-2.74805691088714e-05
400.8875,-2.9936943063639e-05
400.88875,-3.2308086104989e-05
400.89,-3.45736578209435e-05
400.89125,-3.6719743097025596e-05
400.8925,-3.8746027217664196e-05
400.89375,-4.06734687075021e-05
400.895,-4.25512672331716e-05
400.89625,-4.44595062856532e-05
400.8975,-4.6498296445228006e-05
400.89875,-4.8756853954721605e-05
400.9,-5.1274618704714297e-05
400.90125,-5.40240155411339e-05
400.9025,-5.69285822822668e-05
400.90375,-5.98989778982696e-05
400.905,-6.2861897714061e-05
400.90625,-6.577157432377139e-05
400.9075,-6.86075580386835e-05
400.90875,-7.13667279907073e-05
400.91,-7.40553314519933e-05
400.91125,-7.668340916102449e-05
400.9125,-7.92617697581835e-05
400.91375,-8.1800754157057e-05
400.915,-8.43100747729876e-05
400.91625,-8.6799146979628e-05
400.9175,-8.927748617609871e-05
400.91875,-9.17550351695939e-05
400.92,-9.424216487803909e-05
400.92125,-9.674945835382109e-05
400.9225,-9.928715020640249e-05
400.92375,-0.00010186431118087539
400.925,-0.00010448784332461101
400.92625,-0.000107161542111496
400.9275,-0.0001098853779822355
400.92875,-0.0001126553188994936
400.93,-0.0001154636985443494
400.93125,-0.0001183001154344287
400.9325,-0.00012115271561383701
400.93375,-0.00012400971780488672
400.935,-0.00012686108909155852
400.93625,-0.00012970025355449279
400.9375,-0.0001325255638169716
400.93875,-0.00013534105288088322
400.94,-0.0001381559688713741
400.94125,-0.0001409830014892879
400.9425,-0.000143835705391334
400.94375,-0.00014672588813865182
400.945,-0.0001496617526049167
400.94625,-0.00015264702214473882
400.9475,-0.0001556809818727994
400.94875,-0.0001587590485836827
400.95,-0.000161873519472237
400.95125,-0.0001650142709442675
400.9525,-0.000168169429447592
400.95375,-0.0001713260711535393
400.955,-0.0001744711451489403
400.95625,-0.00017759268065876851
400.9575,-0.0001806813968994634
400.95875,-0.0001837324660525894
400.96,-0.000186746924838063
400.96125,-0.00018973170573532248
400.9625,-0.0001926977171010637
400.96375,-0.0001956563558433966
400.965,-0.000198615744123867
400.96625,-0.0002015780872796613
400.9675,-0.00020453870071763868
400.96875,-0.0002074868509015818
400.97,-0.0002104076657824156
400.97125,-0.00021328450599089559
400.9725,-0.0002161011886318238
400.97375,-0.00021884372391882672
400.975,-0.0002215014862589621
400.97625,-0.0002240678196965883
400.9775,-0.0002265401681561727
400.97875,-0.000228919748353808
400.98,-0.00023121088594749639
400.98125,-0.0002334200778063312
400.9825,-0.0002355549478889501
400.98375,-0.0002376232038916289
400.985,-0.0002396317149663994
400.98625,-0.0002415858088795279
400.9875,-0.0002434888427805817
400.98875,-0.0002453420790821968
400.99,-0.0002471448697905659
400.99125,-0.0002488950372164315
400.9925,-0.0002505893920063424
400.99375,-0.0002522242845238931
400.995,-0.00025379613149067
400.99625,-0.0002553019128167653
400.9975,-0.0002567395815807142
400.99875,-0.00025810833234874103
401.0,-0.0002594086740132948
401.00125,-0.0002606421707207522
401.0025,-0.0002618108428083203
401.00375,-0.0002629162861803174
401.005,-0.0002639587064242134
401.00625,-0.000264936157436984
401.0075,-0.0002658442243523268
401.00875,-0.0002666762715291329
401.01,-0.0002674241409712394
401.01125,-0.0002680790908982192
401.0125,-0.0002686327007367563
401.01375,-0.0002690775844322219
401.015,-0.0002694078449101213
401.01625,-0.000269619354247332
401.0175,-0.0002697099714931755
401.01875,-0.0002696797607703846
401.02,-0.00026953121767598763
401.02125,-0.0002692693983020068
401.0225,-0.00026890179579575177
401.02375,-0.00026843789160956293
401.025,-0.00026788841077999225
401.02625,-0.0002672644423765985
401.0275,-0.00026657664342073567
401.02875,-0.0002658345988945673
401.03,-0.000265046371470484
401.03125,-0.00026421823122102923
401.0325,-0.000263354597579453
401.03375,-0.0002624581691508946
401.035,-0.0002615302625142305
401.03625,-0.0002605712670644537
401.0375,-0.0002595811614354277
401.03875,-0.00025856007991289945
401.04,-0.00025750891198764967
401.04125,-0.0002564299727187472
401.0425,-0.0002553275839765879
401.04375,-0.00025420847085548206
401.045,-0.0002530816261452036
401.04625,-0.0002519574321809397
401.0475,-0.0002508460660914389
401.04875,-0.0002497555278556618
401.05,-0.000248689889428735
401.05125,-0.00024764836572828896
401.0525,-0.00024662545192194924
401.05375,-0.0002456120007262685
401.055,-0.0002445967465967368
401.05625,-0.0002435677925883091
401.0575,-0.0002425136860358398
401.05875,-0.0002414240360941598
401.06,-0.0002402897776777552
401.06125,-0.00023910333362030418
401.0625,-0.0002378587936342344
401.06375,-0.0002365522182305037
401.065,-0.0002351819841185995
401.06625,-0.00023374902901658238
401.0675,-0.00023225687182101219
401.06875,-0.0002307112531164992
401.07,-0.00022911937269474801
401.07125,-0.0002274887685131042
401.0725,-0.000225825987212733
401.07375,-0.0002241353246768102
401.075,-0.00022241794208916358
401.07625,-0.0002206716197538147
401.0775,-0.0002188911867256264
401.07875,-0.0002170694661819388
401.08,-0.0002151984880648913
401.08125,-0.00021327070855402472
401.0825,-0.0002112800709088169
401.08375,-0.0002092228127408667
401.085,-0.0002070980270656161
401.08625,-0.00020490788774338338
401.0875,-0.00020265752681962172
401.08875,-0.00020035443375419071
401.09,-0.00019800742501960842
401.09125,-0.0001956253927285676
401.0925,-0.0001932161059811515
401.09375,-0.000190785322192281
401.095,-0.0001883363493298206
401.09625,-0.0001858700777136306
401.0975,-0.0001833854330856983
401.09875,-0.0001808801056312638
401.1,-0.0001783514086507557
401.10125,-0.00017579708067221782
401.1025,-0.00017321593973393108
401.10375,-0.0001706083735670274
401.105,-0.000167976668357909
401.10625,-0.0001653252069503608
401.1075,-0.0001626604435271039
401.10875,-0.00015999063912065358
401.11,-0.0001573252387532321
401.11125,-0.00015467390213567508
401.1125,-0.000152045298515461
401.11375,-0.00014944587680415798
401.115,-0.00014687894977484352
401.11625,-0.00014434435302005768
401.1175,-0.0001418387499006268
401.11875,-0.0001393564661754511
401.12,-0.0001368906116921206
401.12125,-0.0001344341300079616
401.1225,-0.0001319806943913549
401.12375,-0.000129525293203064
401.125,-0.0001270645755075307
401.12625,-0.00012459695992404312
401.1275,-0.0001221225741277556
401.12875,-0.0001196429691703728
401.13,-0.0001171606540704073
401.13125,-0.0001146784886729334
401.1325,-0.00011219905830888291
401.13375,-0.0001097241527739674
401.135,-0.0001072544158473413
401.13625,-0.00010478922589016171
401.1375,-0.00010232676937416779
401.13875,-9.98642997344741e-05
401.14,-9.73985401488235e-05
401.14125,-9.492615545551149e-05
401.1425,-9.244424905026469e-05
401.14375,-8.99507901372501e-05
401.145,-8.7444944042392e-05
401.14625,-8.492725593299e-05
401.1475,-8.239971312158901e-05
401.14875,-7.986564311168799e-05
401.15,-7.73294995177899e-05
401.15125,-7.479655605908041e-05
401.1525,-7.227250971186991e-05
401.15375,-6.976306603800791e-05
401.155,-6.72735327276343e-05
401.15625,-6.48084577028813e-05
401.1575,-6.23713590935217e-05
401.15875,-5.9964577873970596e-05
401.16,-5.75892508313553e-05
401.16125,-5.52454037216058e-05
401.1625,-5.29321444656093e-05
401.16375,-5.0647893206346897e-05
401.165,-4.8390628918749696e-05
401.16625,-4.61581220037457e-05
401.1675,-4.39481370026444e-05
401.16875,-4.1758588679745e-05
401.17,-3.9587663167860604e-05
401.17125,-3.7433905811326397e-05
401.1725,-3.52962603189738e-05
401.17375,-3.3174099062610204e-05
401.175,-3.10672122255065e-05
401.17625,-2.89757790674779e-05
401.1775,-2.69003355972318e-05
401.17875,-2.48417352477104e-05
401.18,-2.28011066882791e-05
401.18125,-2.07798237117662e-05
401.1825,-1.8779472321470002e-05
401.18375,-1.6801826762449603e-05
401.185,-1.48488275194887e-05
401.18625,-1.2922561779235999e-05
401.1875,-1.10252500500213e-05
401.18875,-9.1592391518035e-06
401.19,-7.3269843061441006e-06
401.19125,-5.5310339256751e-06
401.1925,-3.7739931173063e-06
401.19375,-2.0584694197497e-06
401.195,-3.869836256776e-07
401.19625,1.2381388304137e-06
401.1975,2.8149063764707e-06
401.19875,4.3418232540295e-06
401.2,5.818038694495701e-06
401.20125,7.2435256216542e-06
401.2025,8.6191835864054e-06
401.20375,9.9469595973774e-06
401.205,1.1229879049214e-05
401.20625,1.2472046561268999e-05
401.2075,1.3678568156551e-05
401.20875,1.48554345088097e-05
401.21,1.60093565436998e-05
401.21125,1.71475511285527e-05
401.2125,1.82775507127641e-05
401.21375,1.9406987094523e-05
401.215,2.05434160807974e-05
401.21625,2.1694171213513998e-05
401.2175,2.286626259197e-05
401.21875,2.4066326386571798e-05
401.22,2.530060925003333e-05
401.22125,2.6574991694213798e-05
401.2225,2.789503583979609e-05
401.22375,2.926604335797499e-05
401.225,3.069311869233536e-05
401.22625,3.218123366104301e-05
401.2275,3.373528656542455e-05
401.22875,3.536015820395228e-05
401.23,3.7060769352583114e-05
401.23125,3.8842128067323095e-05
401.2325,4.070937886186048e-05
401.23375,4.266782815304479e-05
401.235,4.472295119000158e-05
401.23625,4.688035931068717e-05
401.2375,4.914571556572304e-05
401.23875,5.1524594639445977e-05
401.24,5.402227291417156e-05
401.24125,5.664346203677382e-05
401.2425,5.939198609875486e-05
401.24375,6.22704262040392e-05
401.245,6.527975402374975e-05
401.24625,6.841897913421087e-05
401.2475,7.168484492141057e-05
401.24875,7.50715818260504e-05
401.25,7.857076090228801e-05
401.25125,8.217123300516712e-05
401.2525,8.585918267270394e-05
401.25375,8.961828555255358e-05
401.255,9.342996318016306e-05
401.25625,9.727373542336426e-05
401.2575,0.00010112764668536775
401.25875,0.00010496875955819434
401.26,0.0001087736878945922
401.26125,0.0001125191564825483
401.2625,0.00011618255642847672
401.26375,0.00011974247567114851
401.265,0.0001231791863063917
401.26625,0.0001264750522824746
401.2675,0.000129614869036071
401.26875,0.0001325860819685607
401.27,0.0001353789370224785
401.27125,0.00013798649595778202
401.2725,0.00014040457969772852
401.27375,0.0001426316151641064
401.275,0.0001446684158916562
401.27625,0.0001465179057715309
401.2775,0.0001481848090337085
401.27875,0.00014967532124828852
401.28,0.00015099677689563311
401.28125,0.00015215733270535278
401.2825,0.0001531656716341477
401.28375,0.0001540307352025762
401.285,0.00015476149351087881
401.28625,0.00015536674520401752
401.2875,0.0001558549488061957
401.28875,0.0001562340853251368
401.29,0.0001565115491064531
401.29125,0.00015669406174843712
401.2925,0.00015678761989758918
401.29375,0.0001567974655251262
401.295,0.00015672808892464908
401.29625,0.0001565832601710311
401.2975,0.0001563660887704806
401.29875,0.0001560791057616201
401.3,0.0001557243599973349
401.30125,0.00015530352447708522
401.3025,0.0001548179971793494
401.30375,0.00015426899324388449
401.305,0.0001536576186735278
401.30625,0.0001529849325353643
401.3075,0.0001522519826911188
401.30875,0.0001514598371867597
401.31,0.0001506096058813602
401.31125,0.00014970246426533178
401.3125,0.00014873966523816238
401.31375,0.00014772257207589488
401.315,0.0001466526760385404
401.31625,0.00014553160595764746
401.3175,0.000144361131564268
401.31875,0.00014314314201752058
401.32,0.00014187959969390836
401.32125,0.00014057247758753278
401.3225,0.00013922367397123508
401.32375,0.00013783492381864865
401.325,0.00013640770360702256
401.32625,0.00013494316244063508
401.3275,0.0001334420699644934
401.32875,0.00013190479611797877
401.33,0.00013033132852807724
401.33125,0.00012872131938182772
401.3325,0.0001270741571776699
401.33375,0.00012538905347546549
401.335,0.00012366513384507791
401.33625,0.00012190151628352603
401.3375,0.00012009737181088981
401.33875,0.00011825195525527145
401.34,0.00011636460437723932
401.34125,0.00011443469598423775
401.3425,0.00011246158425551031
401.34375,0.00011044450533800216
401.345,0.00010838247911366182
401.34625,0.00010627421439840823
401.3475,0.00010411803126286714
401.34875,0.00010191182692483174
401.35,9.965307086219456e-05
401.35125,9.73388576260172e-05
401.3525,9.496599502626988e-05
401.35375,9.253113245976568e-05
401.355,9.003090132378673e-05
401.35625,8.746207108400363e-05
401.3575,8.482169057935006e-05
401.35875,8.210720657964569e-05
401.36,7.931655369791023e-05
401.36125,7.644820216042044e-05
401.3625,7.350117429470406e-05
401.36375,7.047502224272648e-05
401.365,6.736978553060451e-05
401.36625,6.418592858416005e-05
401.3675,6.092427760362481e-05
401.36875,5.758596002872569e-05
401.37,5.41723589093074e-05
401.37125,5.0685087200552904e-05
401.3725,4.7125981621766395e-05
401.37375,4.34971221736209e-05
401.375,3.98008661806981e-05
401.37625,3.60399047651504e-05
401.3775,3.2217314399256704e-05
401.37875,2.83366265667391e-05
401.38,2.4401871867662e-05
401.38125,2.04176201518547e-05
401.3825,1.63889932168196e-05
401.38375,1.23216419941453e-05
401.385,8.2217065870431e-06
401.38625,4.0957350230162996e-06
401.3875,-4.9415892440100005e-08
401.38875,-4.2067113323613e-06
401.39,-8.3690563290209e-06
401.39125,-1.2529450559178001e-05
401.3925,-1.66811118434761e-05
401.39375,-2.08176189740123e-05
401.395,-2.4933032192145098e-05
401.39625,-2.90220089456116e-05
401.3975,-3.3079911938646105e-05
401.39875,-3.71029004357814e-05
401.4,-4.10880118214461e-05
401.40125,-4.50332173964362e-05
401.4025,-4.89374603493419e-05
401.40375,-5.28006589349699e-05
401.405,-5.66236861608108e-05
401.40625,-6.0408294703523e-05
401.4075,-6.41570318964935e-05
401.40875,-6.78730935684095e-05
401.41,-7.15601767528848e-05
401.41125,-7.522230218710751e-05
401.4125,-7.88636421835188e-05
401.41375,-8.24883587575214e-05
401.415,-8.61004752662376e-05
401.41625,-8.97037705352934e-05
401.4175,-9.33017277426635e-05
401.41875,-9.68975160875656e-05
401.42,-0.0001004940081524084
401.42125,-0.0001040938289358148
401.4225,-0.0001076994148067254
401.42375,-0.0001113130789236098
401.425,-0.0001149370513987955
401.42625,-0.0001185735137579852
401.4275,-0.000122224578199964
401.42875,-0.0001258922405165707
401.43,-0.00012957828438295638
401.43125,-0.0001332841451581608
401.4325,-0.0001370107525060322
401.43375,-0.000140758344706466
401.435,-0.000144526298696965
401.43625,-0.00014831297765446267
401.4375,-0.00015211562639736332
401.43875,-0.0001559303312277397
401.44,-0.0001597520500536154
401.44125,-0.00016357472196127238
401.4425,-0.000167391437507515
401.44375,-0.00017119466022183708
401.445,-0.00017497647296844628
401.44625,-0.00017872882289810728
401.4475,-0.0001824437402397768
401.44875,-0.0001861135103120091
401.45,-0.0001897307868641204
401.45125,-0.0001932886344170926
401.4525,-0.0001967805159242361
401.45375,-0.00020020021818158628
401.455,-0.0002035417848181366
401.45625,-0.0002067993956558422
401.4575,-0.0002099673148095509
401.45875,-0.0002130398581468847
401.46,-0.0002160114294081654
401.46125,-0.0002188765951464153
401.4625,-0.0002216302361275396
401.46375,-0.0002242677115806584
401.465,-0.000226785048078616
401.46625,-0.0002291791099286073
401.4675,-0.00023144773646286432
401.46875,-0.000233589815619294
401.47,-0.0002356052858619652
401.47125,-0.00023749505145132262
401.4725,-0.0002392608210340262
401.47375,-0.0002409048777323346
401.475,-0.0002424298183530176
401.47625,-0.0002438382855857776
401.4775,-0.0002451327597712744
401.47875,-0.00024631541035879007
401.48,-0.0002473881135437621
401.48125,-0.00024835253978517383
401.4825,-0.0002492103906230138
401.48375,-0.0002499636875258349
401.485,-0.0002506150868684774
401.48625,-0.0002511681757600245
401.4875,-0.0002516276777819986
401.48875,-0.0002519995488268365
401.49,-0.0002522909151866419
401.49125,-0.0002525098479822287
401.4925,-0.0002526649675524616
401.49375,-0.0002527649176339131
401.495,-0.00025281773170082457
401.49625,-0.00025283020404543436
401.4975,-0.00025280733366870743
401.49875,-0.00025275192571149
401.5,-0.0002526644224461053
401.50125,-0.0002525429847383497
401.5025,-0.00025238381546981473
401.50375,-0.0002521816834404069
401.505,-0.00025193057073087525
401.50625,-0.0002516243763751783
401.5075,-0.0002512575681924381
401.50875,-0.0002508257156182636
401.51,-0.0002503258439752602
401.51125,-0.0002497564840724424
401.5125,-0.0002491174910535498
401.51375,-0.0002484094773440858
401.515,-0.0002476330507373258
401.51625,-0.0002467878990295201
401.5175,-0.00024587195764482443
401.51875,-0.000244880819110487
401.52,-0.0002438075447028608
401.52125,-0.0002426428979046397
401.5225,-0.0002413759516935364
401.52375,-0.0002399949633624987
401.525,-0.00023848839735141409
401.52625,-0.0002368460061302222
401.5275,-0.00023505990254327802
401.52875,-0.000233125548004753
401.53,-0.00023104249956464222
401.53125,-0.0002288147170147845
401.5325,-0.0002264501899841491
401.53375,-0.0002239597640227078
401.535,-0.0002213552600135161
401.53625,-0.0002186472214330961
401.5375,-0.0002158427999507023
401.53875,-0.0002129442772872992
401.54,-0.00020994852788503538
401.54125,-0.00020684746165773992
401.5425,-0.0002036292253424732
401.54375,-0.0002002799834522452
401.545,-0.0001967858788090001
401.54625,-0.0001931354656973824
401.5475,-0.00018932251190890298
401.54875,-0.00018534959159686169
401.55,-0.00018123190191140538
401.55125,-0.0001769996311625513
401.5525,-0.00017269630944738922
401.55375,-0.0001683718024985354
401.555,-0.00016407158454453052
401.55625,-0.00015982651466708682
401.5575,-0.00015564748280186389
401.55875,-0.0001515267708875404
401.56,-0.0001474443886835763
401.56125,-0.0001433756759934991
401.5625,-0.0001392973445302209
401.56375,-0.0001351913669018059
401.565,-0.00013104798129835453
401.56625,-0.0001268692105211844
401.5675,-0.0001226742952657382
401.56875,-0.0001185076758190403
401.57,-0.0001144448350961767
401.57125,-0.0001105846219708027
401.5725,-0.0001070216825979628
401.57375,-0.00010381089409906949
401.575,-0.0001009467629964878
401.57625,-9.83689529348364e-05
401.5775,-9.598576528947999e-05
401.57875,-9.37006258592402e-05
401.58,-9.14317445573559e-05
401.58125,-8.91227285794058e-05
401.5825,-8.674715287266979e-05
401.58375,-8.43102084311861e-05
401.585,-8.18469412226799e-05
401.58625,-7.94149943561244e-05
401.5875,-7.70809929315878e-05
401.58875,-7.4901794725081e-05
401.59,-7.290738421886569e-05
401.59125,-7.109401115346221e-05
401.5925,-6.94305229148485e-05
401.59375,-6.78743768070296e-05
401.595,-6.63887631384063e-05
401.59625,-6.49527653911063e-05
401.5975,-6.35626985105367e-05
401.59875,-6.222779510225571e-05
401.6,-6.09643550871307e-05
401.60125,-5.97908075691055e-05
401.6025,-5.87244039286074e-05
401.60375,-5.77795380306104e-05
401.605,-5.6967186035897196e-05
401.60625,-5.6295145836462503e-05
401.6075,-5.57687286467725e-05
401.60875,-5.5391716447889404e-05
401.61,-5.51676368937039e-05
401.61125,-5.51015961816464e-05
401.6125,-5.52029997649784e-05
401.61375,-5.54888290122331e-05
401.615,-5.5986319615699205e-05
401.61625,-5.67325006485424e-05
401.6175,-5.77679569114825e-05
401.61875,-5.9124905113522196e-05
401.62,-6.08147606938412e-05
401.62125,-6.28226414213847e-05
401.6225,-6.51120410715195e-05
401.62375,-6.76360656741669e-05
401.625,-7.03487267796855e-05
401.62625,-7.32121804080266e-05
401.6275,-7.61989390274506e-05
401.62875,-7.92907831854276e-05
401.63,-8.24762983423139e-05
401.63125,-8.5748320836052e-05
401.6325,-8.91019802957795e-05
401.63375,-9.2533370447577e-05
401.635,-9.603877031445361e-05
401.63625,-9.961420579150467e-05
401.6375,-0.00010325519876816503
401.63875,-0.00010695658563251711
401.64,-0.00011071232021457719
401.64125,-0.00011451525687655435
401.6425,-0.00011835693922610096
401.64375,-0.0001222274562765787
401.645,-0.0001261154400473766
401.64625,-0.00013000823912426242
401.6475,-0.00013389225828970526
401.64875,-0.00013775337368296912
401.65,-0.00014157739076992406
401.65125,-0.00014535042185240165
401.6525,-0.00014905919220715335
401.65375,-0.0001526912325044842
401.655,-0.00015623500610676067
401.65625,-0.0001596799564169678
401.6575,-0.00016301653037756816
401.65875,-0.00016623614218974788
401.66,-0.0001693311214432044
401.66125,-0.00017229461385645593
401.6625,-0.00017512045592762813
401.66375,-0.00017780303776565907
401.665,-0.00018033715280176858
401.66625,-0.00018271786514108208
401.6675,-0.00018494039398427077
401.66875,-0.00018700003261910953
401.67,-0.00018889208893184834
401.67125,-0.00019061185578835347
401.6725,-0.00019215459363498223
401.67375,-0.00019351551891919622
401.675,-0.00019468979230992308
401.67625,-0.00019567249475771413
401.6775,-0.0001964586126947698
401.67875,-0.00019704298942483398
401.68,-0.00019742031839307622
401.68125,-0.00019758511956596828
401.6825,-0.000197531749581205
401.68375,-0.00019725445004770215
401.685,-0.00019674743127568052
401.68625,-0.00019600497474677077
401.6875,-0.00019502160236418975
401.68875,-0.00019379222681284485
401.69,-0.00019231232722934465
401.69125,-0.0001905780858217949
401.6925,-0.00018858649772933661
401.69375,-0.00018633541572133915
401.695,-0.0001838235323762316
401.69625,-0.00018105030743001077
401.6975,-0.0001780158447445061
401.69875,-0.0001747207502555738
401.7,-0.0001711659804014203
401.70125,-0.00016735271726133695
401.7025,-0.00016328226135511436
401.70375,-0.00015895597286340188
401.705,-0.00015437523167924637
401.70625,-0.0001495414420709691
401.7075,-0.0001444560563364062
401.70875,-0.00013912063250845505
401.71,-0.00013353690924169449
401.71125,-0.00012770691080975525
401.7125,-0.00012163306870298783
401.71375,-0.00011531836168593636
401.715,-0.00010876646656412233
401.71625,-0.00010198189274965744
401.7175,-9.497012383136444e-05
401.71875,-8.773769729310903e-05
401.72,-8.029226356128766e-05
401.72125,-7.264256865745786e-05
401.7225,-6.479838273926457e-05
401.72375,-5.677036282688433e-05
401.725,-4.856986883529111e-05
401.72625,-4.020875213067455e-05
401.7275,-3.16991478413847e-05
401.72875,-2.30533062917723e-05
401.73,-1.4283479331272999e-05
401.73125,-5.401893982959401e-06
401.7325,3.5791858792695997e-06
401.73375,1.2647323701189101e-05
401.735,2.1789714491639e-05
401.73625,3.09929642023187e-05
401.7375,4.0242869924970904e-05
401.73875,4.95242372630448e-05
401.74,5.88207512595648e-05
401.74125,6.81149248196819e-05
401.7425,7.73881332822052e-05
401.74375,8.662071326031371e-05
401.745,9.579215675772061e-05
401.74625,0.000104881348274405
401.7475,0.0001138668579270324
401.74875,0.0001227272498370673
401.75,0.00013144140477955578
401.75125,0.000139988825801439
401.7525,0.0001483499114051913
401.75375,0.0001565061998025127
401.755,0.0001644405535777096
401.75625,0.000172137300490415
401.7575,0.00017958232152730138
401.75875,0.0001867630935025508
401.76,0.0001936686880469743
401.76125,0.00020028973877587612
401.7625,0.00020661836602588982
401.76375,0.0002126480802111954
401.765,0.0002183736458495332
401.76625,0.0002237909300584386
401.7675,0.0002288967235819796
401.76875,0.0002336885731781289
401.77,0.0002381646264666831
401.77125,0.0002423235209574766
401.7725,0.0002461643296885254
401.77375,0.0002496865816737244
401.775,0.00025289035111979044
401.77625,0.0002557764019723091
401.7775,0.0002583463718109591
401.77875,0.0002606029512741702
401.78,0.0002625500319936595
401.78125,0.0002641928013193941
401.7825,0.0002655377692255288
401.78375,0.0002665927103977795
401.785,0.0002673665545325703
401.78625,0.00026786921137803027
401.7875,0.0002681113509667106
401.78875,0.00026810418466971547
401.79,0.0002678592328217357
401.79125,0.00026738812867645255
401.7925,0.00026670245934175713
401.79375,0.000265813653414309
401.795,0.00026473290827307383
401.79625,0.00026347116016166506
401.7975,0.00026203905836941693
401.79875,0.0002604469674013382
401.8,0.0002587049552271489
401.80125,0.00025682278602972907
401.8025,0.0002548098923132915
401.80375,0.0002526753430216203
401.805,0.00025042778578662
401.80625,0.0002480753791773822
401.8075,0.00024562571190986897
401.80875,0.000243085713787217
401.81,0.00024046158066061388
401.81125,0.0002377587104805955
401.8125,0.0002349816746285935
401.81375,0.0002321342231885207
401.815,0.0002292193289681807
401.81625,0.0002262392760903364
401.8175,0.0002231957778932837
401.81875,0.0002200901281608853
401.82,0.0002169233597720322
401.82125,0.0002136964181196254
401.8225,0.0002104103198891686
401.82375,0.0002070662874471238
401.825,0.0002036658677792064
401.82625,0.00020021100991876638
401.8275,0.0001967041003853862
401.82875,0.00019314797588382138
401.83,0.00018954589766333389
401.83125,0.0001859015035374468
401.8325,0.00018221874278410798
401.83375,0.00017850179640620912
401.835,0.0001747549978024007
401.83625,0.0001709827465481089
401.8375,0.00016718943035667222
401.83875,0.0001633793526605151
401.84,0.0001595566711822911
401.84125,0.0001557253474559372
401.8425,0.000151889099447583
401.84375,0.0001480513786063212
401.845,0.0001442153381947841
401.84625,0.0001403838217595548
401.8475,0.0001365593447213918
401.84875,0.0001327440912553053
401.85,0.0001289399060104941
401.85125,0.0001251482938701823
401.8525,0.0001213704201013938
401.85375,0.0001176071146547115
401.855,0.00011385888031407109
401.85625,0.0001101259051666347
401.8575,0.0001064080805927828
401.85875,0.00010270502738625791
401.86,9.90161269934642e-05
401.86125,9.53405629479288e-05
401.8625,9.16773683128963e-05
401.86375,8.80254751840122e-05
401.865,8.43837680010462e-05
401.86625,8.07511395106009e-05
401.8675,7.71265315277168e-05
401.86875,7.35089849603491e-05
401.87,6.989766150661989e-05
401.87125,6.62918757128518e-05
401.8725,6.26910945683093e-05
401.87375,5.90949396366643e-05
401.875,5.55031732911798e-05
401.87625,5.19156740806203e-05
401.8775,4.8332408207932304e-05
401.87875,4.47533944917333e-05
401.88,4.11786669146702e-05
401.88125,3.7608241241723e-05
401.8825,3.4042074296507596e-05
401.88375,3.0480043347696312e-05
401.885,2.692191743459537e-05
401.88625,2.336734140096504e-05
401.8875,1.981582868113597e-05
401.88875,1.626675929544454e-05
401.89,1.271939056301479e-05
401.89125,9.172868631551561e-06
401.8925,5.6262569023366e-06
401.89375,2.07856352645349e-06
401.895,-1.47122254981608e-06
401.89625,-5.02409227829638e-06
401.8975,-8.58098112920604e-06
401.89875,-1.2142725741873891e-05
401.9,-1.5710036158560477e-05
401.90125,-1.928346425389768e-05
401.9025,-2.286338358817339e-05
401.90375,-2.6449978117963872e-05
401.905,-3.004324201090256e-05
401.90625,-3.364298557355748e-05
401.9075,-3.724885359039888e-05
401.90875,-4.086035148682838e-05
401.91,-4.447688027425054e-05
401.91125,-4.809777344916034e-05
401.9125,-5.172234117424244e-05
401.91375,-5.534991051046312e-05
401.915,-5.89798662621569e-05
401.91625,-6.26116880711048e-05
401.9175,-6.62449756925919e-05
401.91875,-6.987946885044511e-05
401.92,-7.35150572970507e-05
401.92125,-7.71517783133382e-05
401.9225,-8.07898055797292e-05
401.92375,-8.442942710404519e-05
401.925,-8.80710141323711e-05
401.92625,-9.17149810038734e-05
401.9275,-9.53617388525796e-05
401.92875,-9.90116410271197e-05
401.93,-0.0001026649259784488
401.93125,-0.00010632165932057169
401.9325,-0.000109981672216285
401.93375,-0.0001136445122509877
401.935,-0.00011730939040956909
401.93625,-0.0001209751482064363
401.9375,-0.000124640230535694
401.93875,-0.0001283026743815035
401.94,-0.0001319601137886332
401.94125,-0.0001356097956331864
401.9425,-0.0001392486114134845
401.94375,-0.0001428731396410718
401.945,-0.0001464796942317811
401.94625,-0.0001500643851868289
401.9475,-0.0001536231753738634
401.94875,-0.0001571519412679252
401.95,-0.0001606465280622665
401.95125,-0.0001641027988789817
401.9525,-0.0001675166753594114
401.95375,-0.0001708841646042709
401.955,-0.0001742013775334833
401.95625,-0.0001774645330156894
401.9575,-0.000180669950977421
401.95875,-0.0001838140400419507
401.96,-0.0001868932739478278
401.96125,-0.0001899041698971462
401.9625,-0.000192843264803591
401.96375,-0.0001957070958103273
401.965,-0.0001984921873078029
401.96625,-0.0002011950441015344
401.9675,-0.0002038121582799644
401.96875,-0.00020634001543243542
401.97,-0.0002087751190973716
401.97125,-0.00021111401221070262
401.9725,-0.0002133533114945888
401.97375,-0.000215489736166468
401.975,-0.0002175201472884551
401.97625,-0.0002194415792970866
401.9775,-0.00022125128176341569
401.97875,-0.0002229467485734179
401.98,-0.0002245257544586834
401.98125,-0.00022598638343734572
401.9825,-0.0002273270601452184
401.98375,-0.0002285465700170725
401.985,-0.0002296440812480359
401.98625,-0.0002306191564950572
401.9875,-0.0002314717718884444
401.98875,-0.00023220231262339512
401.99,-0.0002328115907715599
401.99125,-0.00023330084174258368
401.9925,-0.0002336717303556289
401.99375,-0.0002339263586508754
401.995,-0.00023406725986096098
401.99625,-0.0002340974245724318
401.9975,-0.0002340202806970982
401.99875,-0.00023383970723337742
402.0,-0.0002335600297375909
402.00125,-0.0002331860103652055
402.0025,-0.00023272283419201328
402.00375,-0.0002321760922852433
402.005,-0.000231551759214584
402.00625,-0.0002308561714731034
402.0075,-0.0002300959999280359
402.00875,-0.00022927822714141662
402.01,-0.00022841012176054172
402.01125,-0.0002274992073082077
402.0125,-0.0002265532245627008
402.01375,-0.0002255800871675146
402.015,-0.0002245878096707379
402.01625,-0.00022358442774412992
402.0175,-0.0002225778860018522
402.01875,-0.0002215759062988869
402.02,-0.0002205858323291795
402.02125,-0.0002196144627735744
402.0225,-0.0002186678661476158
402.02375,-0.0002177512021993189
402.025,-0.0002168685449969947
402.02625,-0.0002160227292572422
402.0275,-0.0002152152206831721
402.02875,-0.0002144460237629241
402.03,-0.0002137136367585265
402.03125,-0.00021301505422510058
402.0325,-0.0002123458187203713
402.03375,-0.000211700134584482
402.035,-0.00021107102228002173
402.03625,-0.0002104505225222097
402.0375,-0.0002098299325791626
402.03875,-0.00020920006721217632
402.04,-0.00020855153182596978
402.04125,-0.0002078749870488308
402.0425,-0.00020716140995267728
402.04375,-0.0002064023122729849
402.045,-0.0002055899376786394
402.04625,-0.0002047174085717251
402.0475,-0.0002037788361273114
402.04875,-0.0002027693868532885
402.05,-0.0002016853138203103
402.05125,-0.0002005239530618863
402.0525,-0.00019928371511469592
402.05375,-0.0001979640280390742
402.055,-0.00019656530300973801
402.05625,-0.0001950888736266928
402.0575,-0.0001935369359062864
402.05875,-0.0001919124859423654
402.06,-0.0001902192423274554
402.06125,-0.00018846157084393442
402.0625,-0.0001866443950551436
402.06375,-0.0001847730839963649
402.065,-0.0001828533485757063
402.06625,-0.00018089110852483978
402.0675,-0.0001788923609896274
402.06875,-0.0001768630441406547
402.07,-0.0001748089047137107
402.07125,-0.0001727353666202187
402.0725,-0.00017064742050767329
402.07375,-0.0001685495209600704
402.075,-0.0001664455088083473
402.07625,-0.0001643385526508195
402.0775,-0.0001622311111835822
402.07875,-0.0001601249180208507
402.08,-0.0001580209842551881
402.08125,-0.0001559196220375929
402.0825,-0.0001538204852674047
402.08375,-0.0001517226221119964
402.085,-0.0001496245468662543
402.08625,-0.0001475243224618384
402.0875,-0.0001454196540562403
402.08875,-0.0001433079937916694
402.09,-0.0001411866522938024
402.09125,-0.0001390529065204228
402.0925,-0.0001369041194600276
402.09375,-0.00013473783854041338
402.095,-0.0001325518925173143
402.09625,-0.00013034447486315128
402.0975,-0.00012811420913594012
402.09875,-0.0001258602046584261
402.1,-0.0001235820893374722
402.10125,-0.0001212800351637428
402.1025,-0.00011895477827170439
402.10375,-0.0001166076189898937
402.105,-0.00011424042712143241
402.10625,-0.000111855646894732
402.1075,-0.0001094562905542747
402.10875,-0.0001070459387013999
402.11,-0.0001046287371250029
402.11125,-0.0001022093847220573
402.1125,-9.97931125169041e-05
402.11375,-9.738565036428309e-05
402.115,-9.49931746771184e-05
402.11625,-9.26222305030817e-05
402.1175,-9.02796371320293e-05
402.11875,-8.79723696393979e-05
402.12,-8.57074255546626e-05
402.12125,-8.349168541195761e-05
402.1225,-8.13317738239151e-05
402.12375,-7.92339405637722e-05
402.125,-7.720396049370401e-05
402.12625,-7.524706978933221e-05
402.1275,-7.336793428029731e-05
402.12875,-7.157064400575741e-05
402.13,-6.98587307577001e-05
402.13125,-6.82351894759562e-05
402.1325,-6.67024866598604e-05
402.13375,-6.52625576535959e-05
402.135,-6.391676706328361e-05
402.13625,-6.26658497669806e-05
402.1375,-6.15098271227512e-05
402.13875,-6.0447925970011705e-05
402.14,-5.94784964072652e-05
402.14125,-5.85989737593492e-05
402.1425,-5.78058626611595e-05
402.14375,-5.7094787336807797e-05
402.145,-5.6460564933013e-05
402.14625,-5.58973339485692e-05
402.1475,-5.53986751546209e-05
402.14875,-5.4957762797618204e-05
402.15,-5.45674857747837e-05
402.15125,-5.42205637010725e-05
402.1525,-5.39096200076338e-05
402.15375,-5.36272453189121e-05
402.155,-5.33660320135294e-05
402.15625,-5.31185985481408e-05
402.1575,-5.2877613822450004e-05
402.15875,-5.26358250165272e-05
402.16,-5.2386100220537404e-05
402.16125,-5.21214881139231e-05
402.1625,-5.1835294159022696e-05
402.16375,-5.1521168792059e-05
402.165,-5.11732085734058e-05
402.16625,-5.07860514259924e-05
402.1675,-5.03549790857424e-05
402.16875,-4.98759909018789e-05
402.17,-4.9345874764006703e-05
402.17125,-4.87622499398342e-05
402.1725,-4.81235934384461e-05
402.17375,-4.74292454140517e-05
402.175,-4.66794002971836e-05
402.17625,-4.5875084608333e-05
402.1775,-4.50181195950952e-05
402.17875,-4.41110983720013e-05
402.18,-4.3157324883139e-05
402.18125,-4.21607784438714e-05
402.1825,-4.1126055629857904e-05
402.18375,-4.0058306026615604e-05
402.185,-3.8963165046845595e-05
402.18625,-3.7846666280646205e-05
402.1875,-3.67151510367086e-05
402.18875,-3.55751610354816e-05
402.19,-3.44333300152411e-05
402.19125,-3.32962673738948e-05
402.1925,-3.21704373682808e-05
402.19375,-3.10620503347109e-05
402.195,-2.9976948575419e-05
402.19625,-2.89205200176684e-05
402.1975,-2.78976036671881e-05
402.19875,-2.69124442338317e-05
402.2,-2.5968643551288302e-05
402.20125,-2.50691463658325e-05
402.2025,-2.4216249970182997e-05
402.20375,-2.34116298325624e-05
402.205,-2.26563840610999e-05
402.20625,-2.1951092744755198e-05
402.2075,-2.1295881375925e-05
402.20875,-2.06905117259433e-05
402.21,-2.0134432682517e-05
402.21125,-1.9626861713298e-05
402.2125,-1.91668449696359e-05
402.21375,-1.87532984795282e-05
402.215,-1.83850475207999e-05
402.21625,-1.8060847770473702e-05
402.2175,-1.7779399713294e-05
402.21875,-1.75393508793467e-05
402.22,-1.73393010927482e-05
402.22125,-1.7177805998367198e-05
402.2225,-1.7053377934557e-05
402.22375,-1.69644962469154e-05
402.225,-1.69096210540899e-05
402.22625,-1.68872070346504e-05
402.2275,-1.68957233070662e-05
402.22875,-1.69336735598165e-05
402.23,-1.69996112376462e-05
402.23125,-1.70921543419853e-05
402.2325,-1.72099951665337e-05
402.23375,-1.73518955199891e-05
402.235,-1.75166959599419e-05
402.23625,-1.77032930928694e-05
402.2375,-1.79106377682585e-05
402.23875,-1.8137733678847e-05
402.24,-1.83836352949578e-05
402.24125,-1.8647455606925098e-05
402.2425,-1.89283850666232e-05
402.24375,-1.92257119170836e-05
402.245,-1.95388555712275e-05
402.24625,-1.98673882676748e-05
402.2475,-2.0211075702682502e-05
402.24875,-2.0569887452146e-05
402.25,-2.094402966572e-05
402.25125,-2.13339417719718e-05
402.2525,-2.17402937405622e-05
402.25375,-2.21639727594199e-05
402.255,-2.2606057197850202e-05
402.25625,-2.30677890035445e-05
402.2575,-2.3550544410442403e-05
402.25875,-2.4055807962409003e-05
402.26,-2.45851565587031e-05
402.26125,-2.51402492562048e-05
402.2625,-2.5722829221396e-05
402.26375,-2.6334728836084203e-05
402.265,-2.69778826838816e-05
402.26625,-2.76543370954558e-05
402.2675,-2.83662548215775e-05
402.26875,-2.9115909996005397e-05
402.27,-2.99056679082557e-05
402.27125,-3.07379434282908e-05
402.2725,-3.1615166152242804e-05
402.27375,-3.25396926131426e-05
402.275,-3.3513742673796595e-05
402.27625,-3.45393101258196e-05
402.2775,-3.56180806678927e-05
402.27875,-3.67513436562516e-05
402.28,-3.7939925877475e-05
402.28125,-3.91841255915435e-05
402.2825,-4.04836664611814e-05
402.28375,-4.1837674424484e-05
402.285,-4.32446709718202e-05
402.28625,-4.47025920619749e-05
402.2875,-4.6208826810514404e-05
402.28875,-4.77602732343222e-05
402.29,-4.93534141382687e-05
402.29125,-5.0984399550939804e-05
402.2925,-5.2649141317377305e-05
402.29375,-5.4343398531742e-05
402.295,-5.60628682008706e-05
402.29625,-5.78032644676796e-05
402.2975,-5.95603802153562e-05
402.29875,-6.13301416763375e-05
402.3,-6.31086534390751e-05
402.30125,-6.48922183155177e-05
402.3025,-6.66773606783366e-05
402.30375,-6.846082996183909e-05
402.305,-7.02396066085816e-05
402.30625,-7.20108944806506e-05
402.3075,-7.37721148106336e-05
402.30875,-7.55208892893027e-05
402.31,-7.72550219790616e-05
402.31125,-7.89724730782203e-05
402.3125,-8.06713279821707e-05
402.31375,-8.23497626315487e-05
402.315,-8.40060037574547e-05
402.31625,-8.56382949398164e-05
402.3175,-8.72448570319412e-05
402.31875,-8.88238657283389e-05
402.32,-9.03734239938245e-05
402.32125,-9.18915549539601e-05
402.3225,-9.33761899228333e-05
402.32375,-9.48251813982152e-05
402.325,-9.62363079360576e-05
402.32625,-9.76072952523403e-05
402.3275,-9.893583853421101e-05
402.32875,-0.0001002196309553717
402.33,-0.0001014563885946247
402.33125,-0.0001026438794244951
402.3325,-0.0001037799470578387
402.33375,-0.0001048625194803261
402.335,-0.00010588961819175019
402.33625,-0.0001068593458070747
402.3375,-0.0001077698648371939
402.33875,-0.0001086193685393913
402.34,-0.0001094060374774888
402.34125,-0.0001101280036017224
402.3425,-0.0001107833100183723
402.34375,-0.0001113698916992098
402.345,-0.0001118855584207954
402.34625,-0.0001123280125237045
402.3475,-0.000112694880241733
402.34875,-0.0001129837624411314
402.35,-0.0001131923115199222
402.35125,-0.0001133183084973286
402.3525,-0.0001133597547633584
402.35375,-0.0001133149536985506
402.355,-0.000113182575193891
402.35625,-0.0001129617097609167
402.3575,-0.00011265187998196431
402.35875,-0.0001122530350805921
402.36,-0.0001117655146821367
402.36125,-0.00011118998657437331
402.3625,-0.0001105273804382946
402.36375,-0.0001097788150089515
402.365,-0.0001089455357363223
402.36625,-0.0001080288796861941
402.3675,-0.0001070302615709749
402.36875,-0.0001059511926603806
402.37,-0.00010479333031193
402.37125,-0.0001035585369011469
402.3725,-0.00010224896368143279
402.37375,-0.00010086710673350759
402.375,-9.941586795244491e-05
402.37625,-9.789856712926761e-05
402.3775,-9.631893566019751e-05
402.37875,-9.46810660996327e-05
402.38,-9.29893361339887e-05
402.38125,-9.12483030475263e-05
402.3825,-8.94625936403203e-05
402.38375,-8.76367776294454e-05
402.385,-8.57752669325053e-05
402.38625,-8.388220898748801e-05
402.3875,-8.196141380599699e-05
402.38875,-8.00163072418532e-05
402.39,-7.80499090410529e-05
402.39125,-7.60648397070829e-05
402.3925,-7.40633596456441e-05
402.39375,-7.20474176217759e-05
402.395,-7.00187177074267e-05
402.39625,-6.797878343946409e-05
402.3975,-6.59290192000911e-05
402.39875,-6.38707440675224e-05
402.4,-6.18052160907935e-05
402.40125,-5.97336169044125e-05
402.4025,-5.76570218606097e-05
402.40375,-5.55763470029052e-05
402.405,-5.34922814257505e-05
402.40625,-5.14052208821062e-05
402.4075,-4.9315200378916e-05
402.40875,-4.72218420185868e-05
402.41,-4.51243105857045e-05
402.41125,-4.30212932973445e-05
402.4125,-4.09109841723663e-05
402.41375,-3.87910912381356e-05
402.415,-3.66588502600202e-05
402.41625,-3.45110509169338e-05
402.4175,-3.23440632320368e-05
402.41875,-3.01538686985831e-05
402.42,-2.79360927677729e-05
402.42125,-2.56860408973769e-05
402.4225,-2.3398736321845298e-05
402.42375,-2.10689881886406e-05
402.425,-1.86914793545139e-05
402.42625,-1.6260902882523598e-05
402.4275,-1.37721416706241e-05
402.42875,-1.12204989807173e-05
402.43,-8.6019631256883e-06
402.43125,-5.9134943876034e-06
402.4325,-3.1533076715696004e-06
402.43375,-3.211246401833e-07
402.435,2.5816359664894e-06
402.43625,5.5517381743174e-06
402.4375,8.5841076768344e-06
402.43875,1.1671895645185e-05
402.44,1.4806632752005e-05
402.44125,1.79784276304965e-05
402.4425,2.1176233085747198e-05
402.44375,2.4388097254833e-05
402.445,2.76014215201384e-05
402.44625,3.0803189134389204e-05
402.4475,3.39801668043009e-05
402.44875,3.71190790307662e-05
402.45,4.0206774149514995e-05
402.45125,4.3230379364180706e-05
402.4525,4.6177479584780995e-05
402.45375,4.9036302048605e-05
402.455,5.17959225085804e-05
402.45625,5.44464760632075e-05
402.4575,5.6979364877190295e-05
402.45875,5.93874353759019e-05
402.46,6.16651103298411e-05
402.46125,6.38084537362277e-05
402.4625,6.58151537658729e-05
402.46375,6.76844188304394e-05
402.465,6.94167926381818e-05
402.46625,7.101389227820639e-05
402.4675,7.247809843827361e-05
402.46875,7.38122213731346e-05
402.47,7.50191572243323e-05
402.47125,7.61015852394558e-05
402.4725,7.70616811086957e-05
402.47375,7.79009258416963e-05
402.475,7.861995864652871e-05
402.47625,7.921853391973641e-05
402.4775,7.96955457193047e-05
402.47875,8.00491406564643e-05
402.48,8.02768932532068e-05
402.48125,8.03760327224151e-05
402.4825,8.03437054635337e-05
402.48375,8.0177238780701e-05
402.485,7.98743950483279e-05
402.48625,7.94335939161394e-05
402.4875,7.88540880047524e-05
402.48875,7.81360843099191e-05
402.49,7.72808103046083e-05
402.49125,7.62905211221264e-05
402.4925,7.51684579804909e-05
402.49375,7.39187581142301e-05
402.495,7.25463320557563e-05
402.49625,7.10567110133701e-05
402.4975,6.94558820078939e-05
402.49875,6.775011025883199e-05
402.5,6.59457697989138e-05
402.50125,6.404917564980039e-05
402.5025,6.20664354117436e-05
402.50375,6.00033090659591e-05
402.505,5.78650903625425e-05
402.50625,5.56565029337886e-05
402.5075,5.33816044588267e-05
402.50875,5.10437230926168e-05
402.51,4.86454027883586e-05
402.51125,4.6188376504455e-05
402.5125,4.3673569608218604e-05
402.51375,4.1101140207533204e-05
402.515,3.84705560106766e-05
402.51625,3.57807108384882e-05
402.5175,3.30300851110534e-05
402.51875,3.02169282849715e-05
402.52,2.73394635972327e-05
402.52125,2.43960942216454e-05
402.5225,2.13855934486781e-05
402.52375,1.83072688675479e-05
402.525,1.5161079803348499e-05
402.52625,1.19477093630498e-05
402.5275,8.668575991526099e-06
402.52875,5.3257958763663e-06
402.53,1.9220819152725e-06
402.53125,-1.5393868535184e-06
402.5325,-5.0551441287595e-06
402.53375,-8.621632193070301e-06
402.535,-1.2235413952023301e-05
402.53625,-1.5893369734705802e-05
402.5375,-1.9592904478097e-05
402.53875,-2.3332088083640597e-05
402.54,-2.7109794099435003e-05
402.54125,-3.0925740511453304e-05
402.5425,-3.4780493610957104e-05
402.54375,-3.86753859212574e-05
402.545,-4.2612357327962004e-05
402.54625,-4.65937373748105e-05
402.5475,-5.0621959863057407e-05
402.54875,-5.46992539803731e-05
402.55,-5.88273120141143e-05
402.55125,-6.3006997443869e-05
402.5525,-6.7238078642086e-05
402.55375,-7.15190407526682e-05
402.555,-7.584698618845511e-05
402.55625,-8.021761823849659e-05
402.5575,-8.462530824710541e-05
402.55875,-8.906323834269429e-05
402.56,-9.35235931004251e-05
402.56125,-9.79977858207155e-05
402.5625,-0.0001024766888696543
402.56375,-0.0001069508575713709
402.565,-0.000111410727539387
402.56625,-0.0001158467756839591
402.5675,-0.00012024964187339849
402.56875,-0.0001246102125443352
402.57,-0.0001289196677318639
402.57125,-0.0001331695030195038
402.5725,-0.00013735152743887878
402.57375,-0.0001414578588190487
402.575,-0.0001454809006653849
402.57625,-0.0001494133348979437
402.5775,-0.00015324810403927902
402.57875,-0.0001569784120017009
402.58,-0.0001605977274040074
402.58125,-0.0001640998036977983
402.5825,-0.000167478708263519
402.58375,-0.0001707288674764634
402.585,-0.0001738451174730024
402.58625,-0.0001768227660973555
402.5875,-0.0001796576373191769
402.58875,-0.0001823461239822518
402.59,-0.00018488520089441588
402.59125,-0.000187272433928759
402.5925,-0.0001895059486259479
402.59375,-0.0001915843980574287
402.595,-0.0001935069102491052
402.59625,-0.0001952730584851179
402.5975,-0.0001968828311913191
402.59875,-0.0001983366415082199
402.6,-0.0001996353555832915
402.60125,-0.0002007803463026915
402.6025,-0.00020177355161261288
402.60375,-0.00020261753106053982
402.605,-0.0002033154988766892
402.60625,-0.00020387133091585998
402.6075,-0.00020428953665976748
402.60875,-0.00020457519604977692
402.61,-0.0002047338738797964
402.61125,-0.0002047715128189616
402.6125,-0.0002046943337337415
402.61375,-0.0002045087238790922
402.615,-0.0002042211524384934
402.61625,-0.0002038380941928369
402.6175,-0.00020336596659833398
402.61875,-0.0002028110851837581
402.62,-0.0002021796252673707
402.62125,-0.00020147759919387608
402.6225,-0.0002007108411816454
402.62375,-0.0001998850139803512
402.625,-0.0001990056209590254
402.62625,-0.0001980780302944912
402.6275,-0.0001971075052201011
402.62875,-0.000196099220794702
402.63,-0.00019505827366182577
402.63125,-0.0001939896592391051
402.6325,-0.0001928982451980068
402.63375,-0.00019178870595389308
402.635,-0.000190665473926482
402.63625,-0.0001895326838406589
402.6375,-0.0001883941441475658
402.63875,-0.00018725333588582248
402.64,-0.0001861134359526934
402.64125,-0.00018497736813502899
402.6425,-0.0001838478662598343
402.64375,-0.0001827275412343919
402.645,-0.0001816189352759489
402.64625,-0.0001805245684210884
402.6475,-0.0001794469603849499
402.64875,-0.0001783886278704967
402.65,-0.0001773520817480707
402.65125,-0.00017633978685534062
402.6525,-0.0001753541330877658
402.65375,-0.00017439739025955302
402.655,-0.0001734716635050268
402.65625,-0.0001725788530602781
402.6575,-0.0001717206106949045
402.65875,-0.0001708983095336753
402.66,-0.0001701130062779463
402.66125,-0.00016936541625672659
402.6625,-0.00016865588944731198
402.66375,-0.00016798438832547161
402.665,-0.0001673504804852231
402.66625,-0.0001667533274282318
402.6675,-0.0001661916951229346
402.66875,-0.0001656639656134594
402.67,-0.000165168168588437
402.67125,-0.0001647020186597789
402.6725,-0.0001642629643814964
402.67375,-0.00016384824072861412
402.675,-0.0001634549262662284
402.67625,-0.0001630799917787259
402.6775,-0.00016272034179918028
402.67875,-0.00016237284394891518
402.68,-0.0001620343467672123
402.68125,-0.0001617016760811115
402.6825,-0.00016137163086526568
402.68375,-0.0001610409640317715
402.685,-0.0001607063650799173
402.68625,-0.0001603644445957838
402.6875,-0.00016001172639164372
402.68875,-0.0001596446489451244
402.69,-0.0001592595887481472
402.69125,-0.0001588528904156467
402.6925,-0.0001584209178441502
402.69375,-0.00015796011628031178
402.695,-0.0001574670798595247
402.69625,-0.00015693861887476341
402.6975,-0.00015637181701581021
402.69875,-0.0001557640647290008
402.7,-0.00015511307304762818
402.70125,-0.0001544168419330437
402.7025,-0.0001536736052264881
402.70375,-0.00015288174180157928
402.705,-0.0001520396718773271
402.70625,-0.00015114575088147632
402.7075,-0.00015019818426393748
402.70875,-0.0001491949756200293
402.71,-0.00014813393148328628
402.71125,-0.00014701272257759568
402.7125,-0.0001458290057685061
402.71375,-0.00014458059242361998
402.715,-0.0001432656477720898
402.71625,-0.00014188289082329409
402.7175,-0.00014043176840487212
402.71875,-0.0001389125861803387
402.72,-0.0001373265667265179
402.72125,-0.00013567583039103472
402.7225,-0.0001339633132401075
402.72375,-0.0001321926036267787
402.725,-0.0001303677432397217
402.72625,-0.00012849299887266878
402.7275,-0.0001265726260844395
402.72875,-0.0001246106521295162
402.73,-0.0001226106981690613
402.73125,-0.0001205758323122262
402.7325,-0.00011850850020764921
402.73375,-0.00011641049351496539
402.735,-0.0001142829929762551
402.73625,-0.0001121266515473187
402.7375,-0.000109941728398753
402.73875,-0.0001077282550168289
402.74,-0.000105486210264187
402.74125,-0.00010321570571044071
402.7425,-0.00010091716191279041
402.74375,-9.85914506357245e-05
402.745,-9.62400134529373e-05
402.74625,-9.38649384815233e-05
402.7475,-9.14689954384978e-05
402.74875,-8.90556398776459e-05
402.75,-8.662897109961069e-05
402.75125,-8.41936785901398e-05
402.7525,-8.1754966521329e-05
402.75375,-7.931846823568551e-05
402.755,-7.68901573248313e-05
402.75625,-7.44762554426809e-05
402.7575,-7.208313895295539e-05
402.75875,-6.971723228592649e-05
402.76,-6.738490129336151e-05
402.76125,-6.50923264586436e-05
402.7625,-6.2845375388138e-05
402.76375,-6.06494649348692e-05
402.765,-5.85094452446612e-05
402.76625,-5.64294853978602e-05
402.7675,-5.4412996309815295e-05
402.76875,-5.24625939353024e-05
402.77,-5.05800972360475e-05
402.77125,-4.87665703095214e-05
402.7725,-4.70223947751388e-05
402.77375,-4.53473698409784e-05
402.775,-4.37408231431006e-05
402.77625,-4.22017237665095e-05
402.7775,-4.07287865947601e-05
402.77875,-3.9320562757187336e-05
402.78,-3.7975501472683414e-05
402.78125,-3.6691993947958794e-05
402.7825,-3.546839211919156e-05
402.78375,-3.430299806196257e-05
402.785,-3.319405295441643e-05
402.78625,-3.2139698189562695e-05
402.7875,-3.113793955667742e-05
402.78875,-3.0186616612791932e-05
402.79,-2.928337695324485e-05
402.79125,-2.8425669562307318e-05
402.7925,-2.761075565988586e-05
402.79375,-2.683574224830832e-05
402.795,-2.609763863219212e-05
402.79625,-2.5393430086384518e-05
402.7975,-2.47201606499488e-05
402.79875,-2.40750265601889e-05
402.8,-2.3455459242667e-05
402.80125,-2.2859187914187e-05
402.8025,-2.22842796047174e-05
402.80375,-2.17291547542398e-05
402.805,-2.11925503024578e-05
402.80625,-2.0673475476383902e-05
402.8075,-2.0171127294733e-05
402.80875,-1.9684800573079302e-05
402.81,-1.9213798139721097e-05
402.81125,-1.87573514701759e-05
402.8125,-1.8314556034205798e-05
402.81375,-1.78843395332989e-05
402.815,-1.7465452911519798e-05
402.81625,-1.7056485441659e-05
402.8175,-1.66559060226612e-05
402.81875,-1.62621177353394e-05
402.82,-1.5873524933455e-05
402.82125,-1.54886060042864e-05
402.8225,-1.51059835048841e-05
402.82375,-1.4724498699274e-05
402.825,-1.4343258063851599e-05
402.82625,-1.39616837333089e-05
402.8275,-1.3579537547363101e-05
402.82875,-1.31969270765316e-05
402.83,-1.28142960051516e-05
402.83125,-1.2432390952728499e-05
402.8325,-1.2052221893632599e-05
402.83375,-1.1675011480041499e-05
402.835,-1.1302140864938901e-05
402.83625,-1.0935119534944e-05
402.8375,-1.05755517796362e-05
402.83875,-1.0225140140080799e-05
402.84,-9.885698379921e-06
402.84125,-9.5591966783714e-06
402.8425,-9.2478038662559e-06
402.84375,-8.9539378115377e-06
402.845,-8.6802952372267e-06
402.84625,-8.4298546417384e-06
402.8475,-8.2058428573453e-06
402.84875,-8.0116349807752e-06
402.85,-7.8506284240165e-06
402.85125,-7.7260489556363e-06
402.8525,-7.6407411816897e-06
402.85375,-7.5969514262765995e-06
402.855,-7.5961161720615e-06
402.85625,-7.638692820497599e-06
402.8575,-7.7240426502548e-06
402.85875,-7.8503763804216e-06
402.86,-8.014752025024e-06
402.86125,-8.213151430626999e-06
402.8625,-8.4405908923236e-06
402.86375,-8.691274280804099e-06
402.865,-8.958779105924e-06
402.86625,-9.236244042816e-06
402.8675,-9.516577648941599e-06
402.86875,-9.7926305728005e-06
402.87,-1.00573575262629e-05
402.87125,-1.03039210650323e-05
402.8725,-1.05257447505081e-05
402.87375,-1.07164909892877e-05
402.875,-1.0869975178596e-05
402.87625,-1.09800204843494e-05
402.8775,-1.10402618401634e-05
402.87875,-1.10439792864169e-05
402.88,-1.09839374403651e-05
402.88125,-1.08523452664354e-05
402.8825,-1.06409084606958e-05
402.88375,-1.03410315685298e-05
402.885,-9.9441248253441e-06
402.88625,-9.442030830674299e-06
402.8875,-8.827499930074201e-06
402.88875,-8.094662742253901e-06
402.89,-7.2394483104576e-06
402.89125,-6.2599028357895e-06
402.8925,-5.1563375001611e-06
402.89375,-3.931309605937499e-06
402.895,-2.5894298155539e-06
402.89625,-1.1370276294519002e-06
402.8975,4.182780350657e-07
402.89875,2.0680151336097003e-06
402.9,3.8032734950506002e-06
402.90125,5.6150206676954e-06
402.9025,7.4943406791256e-06
402.90375,9.4325486804298e-06
402.905,1.14212316351244e-05
402.90625,1.34522126145539e-05
402.9075,1.55174657226851e-05
402.90875,1.76089852690916e-05
402.91,1.97186551105491e-05
402.91125,2.18380942678076e-05
402.9125,2.39585749856804e-05
402.91375,2.60709913255779e-05
402.915,2.81659552656971e-05
402.91625,3.02340524941126e-05
402.9175,3.22662711990293e-05
402.91875,3.42545955283976e-05
402.92,3.6192664956993e-05
402.92125,3.8076395488989904e-05
402.9225,3.99044148289825e-05
402.92375,4.16781362582474e-05
402.925,4.34015203323019e-05
402.92625,4.50804468946499e-05
402.9275,4.67218505668305e-05
402.92875,4.83327030908527e-05
402.93,4.99189717151309e-05
402.93125,5.1484699819094097e-05
402.9325,5.30313092725698e-05
402.93375,5.45572866481303e-05
402.935,5.6058334414517e-05
402.93625,5.75280036631472e-05
402.9375,5.89587225595846e-05
402.93875,6.0342981009552203e-05
402.94,6.16744265529803e-05
402.94125,6.29486202354543e-05
402.9425,6.41633471725286e-05
402.94375,6.53184835615136e-05
402.945,6.64155603605943e-05
402.94625,6.74571251031848e-05
402.9475,6.84460307176092e-05
402.94875,6.938465686319689e-05
402.95,7.02740495749486e-05
402.95125,7.111296387804881e-05
402.9525,7.1896839979668e-05
402.95375,7.261681039764111e-05
402.955,7.32590645879929e-05
402.95625,7.380498704742979e-05
402.9575,7.42325960121273e-05
402.95875,7.45193744896008e-05
402.96,7.46459462994656e-05
402.96125,7.45994755087751e-05
402.9625,7.43756869451255e-05
402.96375,7.39789548049496e-05
402.965,7.34206652051145e-05
402.96625,7.27165871396661e-05
402.9675,7.18839602737857e-05
402.96875,7.09386508614382e-05
402.97,6.9892282217655e-05
402.97125,6.87493309143618e-05
402.9725,6.750477558461759e-05
402.97375,6.61436890523893e-05
402.975,6.46438620935181e-05
402.97625,6.298128699053439e-05
402.9775,6.11372301275124e-05
402.97875,5.91051655449125e-05
402.98,5.68952446627439e-05
402.98125,5.45343644857161e-05
402.9825,5.20619163117553e-05
402.98375,4.9522990105438505e-05
402.985,4.69610087737423e-05
402.98625,4.4410413432273005e-05
402.9875,4.18897527970008e-05
402.98875,3.93966536053728e-05
402.99,3.6906199793770804e-05
402.99125,3.43727686409296e-05
402.9925,3.17375218393094e-05
402.99375,2.89445469639205e-05
402.995,2.5962959519903798e-05
402.99625,2.28038335547476e-05
402.9975,1.95190591472836e-05
402.99875,1.6182327186009502e-05
403.0,1.286588764286e-05
403.00125,9.6255789813345e-06
403.0025,6.4969655594921e-06
403.00375,3.4988036740156e-06
403.005,6.388794990208001e-07
403.00625,-2.081036654011e-06
403.0075,-4.6621488417163995e-06
403.00875,-7.10743669352706e-06
403.01,-9.42181060114962e-06
403.01125,-1.1613194010208629e-05
403.0125,-1.369412762495822e-05
403.01375,-1.56831729189479e-05
403.015,-1.760506221454859e-05
403.01625,-1.948834960779855e-05
403.0175,-2.136024912394206e-05
403.01875,-2.324007859412146e-05
403.02,-2.513421658042248e-05
403.02125,-2.703521678220881e-05
403.0225,-2.8925537137402568e-05
403.02375,-3.078379230564987e-05
403.025,-3.259033018963644e-05
403.02625,-3.43303258213891e-05
403.0275,-3.599432248115713e-05
403.02875,-3.7577318535247634e-05
403.03,-3.907757980263253e-05
403.03125,-4.049571250218314e-05
403.0325,-4.183427901987441e-05
403.03375,-4.309790905038477e-05
403.035,-4.4293858114526476e-05
403.03625,-4.543292348995384e-05
403.0375,-4.6530457800237826e-05
403.03875,-4.760712220392695e-05
403.04,-4.868842451511822e-05
403.04125,-4.980251489968917e-05
403.0425,-5.097608020390555e-05
403.04375,-5.222928690328168e-05
403.045,-5.357191248573328e-05
403.04625,-5.5002207406616065e-05
403.0475,-5.6508935513310104e-05
403.04875,-5.8075410293409005e-05
403.05,-5.96837875663264e-05
403.05125,-6.131827721197169e-05
403.0525,-6.29668766728535e-05
403.05375,-6.46218900616251e-05
403.055,-6.627980960254361e-05
403.05625,-6.7941013386298e-05
403.0575,-6.960940226127231e-05
403.05875,-7.12918781399817e-05
403.06,-7.29974181381098e-05
403.06125,-7.47357906958911e-05
403.0625,-7.65161220498753e-05
403.06375,-7.83457578076209e-05
403.065,-8.0229672900848e-05
403.06625,-8.21705342365023e-05
403.0675,-8.41691941317452e-05
403.06875,-8.62254054297341e-05
403.07,-8.8338484437845e-05
403.07125,-9.05077790350063e-05
403.0725,-9.27328732348374e-05
403.07375,-9.50135911194782e-05
403.075,-9.73498567720261e-05
403.07625,-9.97415504036661e-05
403.0775,-0.0001021884161205545
403.07875,-0.000104690061060495
403.08,-0.00010724604171437289
403.08125,-0.00010985597969023529
403.0825,-0.00011251964714586149
403.08375,-0.0001152369589576596
403.085,-0.0001180078684288256
403.08625,-0.00012083218428680981
403.0875,-0.00012370935814025422
403.08875,-0.0001266382924556562
403.09,-0.0001296172151740646
403.09125,-0.0001326436318080925
403.0925,-0.00013571436956949832
403.09375,-0.0001388257079675148
403.095,-0.0001419735661579788
403.09625,-0.0001451537128932319
403.0975,-0.00014836194419263048
403.09875,-0.00015159418154345568
403.1,-0.0001548464583420132
403.10125,-0.0001581147865447293
403.1025,-0.0001613949282491373
403.10375,-0.0001646821192347308
403.105,-0.0001679708046037349
403.10625,-0.0001712544281418639
403.1075,-0.00017452532739915038
403.10875,-0.00017777473954089368
403.11,-0.00018099293811875511
403.11125,-0.000184169475681953
403.1125,-0.0001872935287085227
403.11375,-0.00019035427440649262
403.115,-0.0001933413095749606
403.11625,-0.0001962450113148859
403.1175,-0.0001990568680096201
403.11875,-0.0002017696932850723
403.12,-0.0002043777548495478
403.12125,-0.0002068767858432696
403.1225,-0.0002092639011376466
403.12375,-0.000211537420024331
403.125,-0.00021369662954415268
403.12625,-0.0002157415017259899
403.1275,-0.00021767239988564852
403.12875,-0.0002194897952448202
403.13,-0.0002211940205101865
403.13125,-0.00022278507509272772
403.1325,-0.0002242624906572835
403.13375,-0.0002256252715924323
403.135,-0.0002268718838606798
403.13625,-0.00022800030435899562
403.1375,-0.00022900810479968472
403.13875,-0.00022989255192156668
403.14,-0.00023065071716144362
403.14125,-0.0002312795678658055
403.1425,-0.00023177605208275092
403.14375,-0.0002321371442940441
403.145,-0.0002323598687672591
403.14625,-0.0002324413028479366
403.1475,-0.00023237855134164122
403.14875,-0.000232168719195831
403.15,-0.0002318088638313992
403.15125,-0.0002312959584937999
403.1525,-0.00023062685238365728
403.15375,-0.0002297982477168177
403.155,-0.0002288066796438134
403.15625,-0.00022764851997878299
403.1575,-0.0002263199929178995
403.15875,-0.000224817211467391
403.16,-0.00022313622637122951
403.16125,-0.00022127309762858728
403.1625,-0.0002192239744311262
403.16375,-0.0002169851887501938
403.165,-0.00021455335324399962
403.16625,-0.0002119254629348577
403.1675,-0.000209098999536599
403.16875,-0.0002060720243022535
403.17,-0.0002028432795421541
403.17125,-0.0001994122707025597
403.1725,-0.00019577934728491568
403.17375,-0.0001919457755558343
403.175,-0.00018791379360781792
403.17625,-0.0001836866516207207
403.1775,-0.0001792686314738898
403.17875,-0.0001746650365388767
403.18,-0.0001698821557825912
403.18125,-0.00016492719153072478
403.1825,-0.0001598081716413037
403.18375,-0.0001545338226881604
403.185,-0.0001491134607242317
403.18625,-0.0001435568559844812
403.1875,-0.0001378741289883733
403.18875,-0.0001320756578917767
403.19,-0.00012617201986824978
403.19125,-0.00012017394127962979
403.1925,-0.0001140922801359566
403.19375,-0.0001079380032747305
403.195,-0.00010172216530959479
403.19625,-9.545586113653e-05
403.1975,-8.91501600667183e-05
403.19875,-8.28160012712159e-05
403.2,-7.64640650806053e-05
403.20125,-7.01046270217808e-05
403.2025,-6.374740344899391e-05
403.20375,-5.7401418489271504e-05
403.205,-5.1074897932261903e-05
403.20625,-4.4775219621542704e-05
403.2075,-3.85089210603624e-05
403.20875,-3.22817955667931e-05
403.21,-2.6099053234190102e-05
403.21125,-1.9965562569873403e-05
403.2125,-1.38861442079141e-05
403.21375,-7.865872980275e-06
403.215,-1.9103540011889e-06
403.21625,3.9740869683463e-06
403.2175,9.7803419968141e-06
403.21875,1.5500620545568497e-05
403.22,2.112670845087e-05
403.22125,2.66503700354037e-05
403.2225,3.2063849883084604e-05
403.22375,3.73604116551361e-05
403.225,4.25348483168946e-05
403.22625,4.7583909025113797e-05
403.2275,5.25065829768582e-05
403.22875,5.7304220793251e-05
403.23,6.198048642147241e-05
403.23125,6.654113748945031e-05
403.2325,7.09936925197259e-05
403.23375,7.534700211586721e-05
403.235,7.96108041466684e-05
403.23625,8.37952890211407e-05
403.2375,8.791073399604919e-05
403.23875,9.19672370425234e-05
403.24,9.59745645630516e-05
403.24125,9.994210873002611e-05
403.2425,0.0001038789404019623
403.24375,0.00010779391585252869
403.245,0.0001116957987976766
403.24625,0.0001155933503703416
403.2475,0.0001194953499634801
403.24875,0.0001234105241215074
403.25,0.0001273473671685002
403.25125,0.0001313138712038602
403.2525,0.00013531718334636858
403.25375,0.0001393632251777465
403.255,0.00014345631500694192
403.25625,0.00014759883543636378
403.2575,0.0001517909832011857
403.25875,0.0001560306163725972
403.26,0.0001603132332956238
403.26125,0.0001646320672717124
403.2625,0.0001689782893158721
403.26375,0.0001733413048977755
403.265,0.0001777091058558433
403.26625,0.0001820686497830889
403.2675,0.00018640624171338392
403.26875,0.00019070789154679898
403.27,0.00019495963538283435
403.27125,0.00019914780936059528
403.2725,0.0002032592750253123
403.27375,0.00020728158371094584
403.275,0.0002112030885889993
403.27625,0.00021501299418395559
403.2775,0.000218701359906029
403.27875,0.00022225904826203482
403.28,0.00022567765130529147
403.28125,0.00022894939016538364
403.2825,0.0002320670171585469
403.28375,0.00023502371825922773
403.285,0.00023781305317325507
403.28625,0.00024042891338279775
403.2875,0.00024286551402315562
403.28875,0.0002451174289713123
403.29,0.00024717963892602373
403.29125,0.0002490476077091981
403.2925,0.00025071736178824906
403.29375,0.00025218556483908977
403.295,0.0002534495852294484
403.29625,0.00025450754188218865
403.2975,0.00025535832831836416
403.29875,0.00025600161903979946
403.3,0.0002564378448910401
403.30125,0.00025666817291065475
403.3025,0.00025669446119188337
403.30375,0.0002565192047627361
403.305,0.0002561454918257322
403.30625,0.00025557694084743884
403.3075,0.00025481763764802386
403.30875,0.0002538720639510056
403.31,0.00025274501520334923
403.31125,0.0002514415033660061
403.3125,0.00024996665773496384
403.31375,0.00024832560988279355
403.315,0.000246523385160672
403.31625,0.0002445647971208067
403.3175,0.0002424543553991697
403.31875,0.0002401962013084549
403.32,0.0002377940568611169
403.32125,0.0002352512243724231
403.3225,0.0002325706092333715
403.32375,0.00022975477321336032
403.325,0.0002268060429725289
403.32625,0.000223726613863598
403.3275,0.0002205186852831351
403.32875,0.00021718457968211312
403.33,0.0002137268379356746
403.33125,0.0002101482835620641
403.3325,0.0002064520307207039
403.33375,0.0002026414499694814
403.335,0.0001987200935713677
403.33625,0.0001946915957505439
403.3375,0.00019055957522827571
403.33875,0.00018632754492876538
403.34,0.0001819988568152392
403.34125,0.0001775766766064676
403.3425,0.00017306399654388652
403.34375,0.00016846367104940437
403.345,0.0001637784704239325
403.34625,0.0001590111443666207
403.3475,0.0001541644849147452
403.34875,0.0001492413831941643
403.35,0.0001442448799702557
403.35125,0.0001391782112692565
403.3525,0.0001340448489699217
403.35375,0.0001288485401254273
403.355,0.0001235933473754427
403.35625,0.0001182836900682878
403.3575,0.00011292438691307931
403.35875,0.00010752069677175511
403.36,0.00010207835793086501
403.36125,9.6603615095001e-05
403.3625,9.1103241512782e-05
403.36375,8.55845414353084e-05
403.365,8.00553336610558e-05
403.36625,7.45239106212203e-05
403.3675,6.89989793755915e-05
403.36875,6.3489580463061e-05
403.37,5.80049839868968e-05
403.37125,5.2554582381960106e-05
403.3725,4.7147776545003194e-05
403.37375,4.1793872335187705e-05
403.375,3.650198959391e-05


==> Data/SingleTruck/processed-Force_tire_8.dat <==
T,value
400.001,5.11342082340673e-05
400.003,5.28446845924809e-05
400.004,5.52627552055209e-05
400.005,5.81420766364538e-05
400.006,6.12595627557424e-05
400.008,6.44677372451525e-05
400.009,6.767807152011699e-05
400.01,7.084339962272261e-05
400.011,7.39402499062138e-05
400.0125,0.0001123426797651666
400.01375,0.0001087919639110737
400.015,0.00010842388495292264
400.01625,0.0001078026876695605
400.0175,0.0001070413969386834
400.01875,0.0001062841366203407
400.02,0.0001056206747300555
400.02125,0.0001050928361724146
400.0225,0.0001047156397849283
400.02375,0.0001044930823264204
400.025,0.0001044244422795292
400.02625,0.0001045023989379212
400.0275,0.0001047091756446884
400.02875,0.0001050182950495974
400.03,0.000105401813623997
400.03125,0.00010583840071349019
400.0325,0.0001063171047160062
400.03375,0.00010683561417180189
400.035,0.0001073960984504728
400.03625,0.0001080016862662557
400.0375,0.0001086545836886422
400.03875,0.00010935561961038561
400.04,0.0001101046031718533
400.04125,0.0001109008452591593
400.0425,0.000111743429613551
400.04375,0.0001126311434506012
400.045,0.0001135621741088385
400.04625,0.0001145335842774776
400.0475,0.00011554060496313141
400.04875,0.0001165761773671238
400.05,0.00011763140511658401
400.05125,0.0001186970749511955
400.0525,0.0001197655908439675
400.05375,0.0001208324117621231
400.055,0.000121896527964889
400.05625,0.0001229600181568459
400.0575,0.0001240266618157197
400.05875,0.00012509946233313208
400.06,0.0001261779317309274
400.06125,0.0001272570627716201
400.0625,0.0001283285216284063
400.06375,0.00012938390364663048
400.065,0.0001304171132563337
400.06625,0.0001314249675189195
400.0675,0.0001324064772768847
400.06875,0.0001333619047700177
400.07,0.0001342921925012099
400.07125,0.0001351987843231518
400.0725,0.0001360835941956542
400.07375,0.00013694894651300268
400.075,0.0001377974819612316
400.07625,0.000138632047625355
400.0775,0.0001394555857566488
400.07875,0.0001402710236000679
400.08,0.0001410811383117835
400.08125,0.0001418883972468921
400.0825,0.000142694733297182
400.08375,0.00014350111838839138
400.085,0.0001443069049466281
400.08625,0.0001451091959848597
400.0875,0.00014590270309158398
400.08875,0.00014668033715339418
400.09,0.00014743431649127362
400.09125,0.00014815720895834758
400.0925,0.0001488423537360899
400.09375,0.0001494835044771202
400.095,0.00015007398953477142
400.09625,0.0001506059609114395
400.0975,0.0001510702645083461
400.09875,0.0001514569907178913
400.1,0.0001517562988675964
400.10125,0.0001519590832338097
400.1025,0.00015205730888398811
400.10375,0.0001520440931174187
400.105,0.0001519136848348816
400.10625,0.0001516614386278229
400.1075,0.0001512837884573028
400.10875,0.0001507781723927322
400.11,0.0001501428641802807
400.11125,0.0001493767298010356
400.1125,0.0001484790307394168
400.11375,0.00014744944164269671
400.115,0.0001462883731922805
400.11625,0.0001449974615464602
400.1175,0.00014357994149344
400.11875,0.0001420407049634085
400.12,0.0001403860698492162
400.12125,0.0001386234238859946
400.1225,0.0001367608889102686
400.12375,0.00013480705846891282
400.125,0.0001327707994480475
400.12625,0.0001306610964918792
400.1275,0.0001284869161514186
400.12875,0.0001262571022531598
400.13,0.00012398030866779322
400.13125,0.00012166498298907499
400.1325,0.0001193193888228936
400.13375,0.000116951656666532
400.135,0.0001145698296280911
400.13625,0.000112181886685657
400.1375,0.0001097957382569046
400.13875,0.0001074191758181168
400.14,0.00010505979793350109
400.14125,0.0001027249047038864
400.1425,0.0001004213842457431
400.14375,9.815558878199011e-05
400.145,9.593320394375169e-05
400.14625,9.37591305011291e-05
400.1475,9.16374199161866e-05
400.14875,8.95713241964731e-05
400.15,8.756347412727619e-05
400.15125,8.56161405085364e-05
400.1525,8.37314905280807e-05
400.15375,8.19117618477718e-05
400.155,8.015933262431809e-05
400.15625,7.8476694765659e-05
400.1575,7.68663556819506e-05
400.15875,7.53306887712063e-05
400.16,7.38717602667196e-05
400.16125,7.24912122636213e-05
400.1625,7.119026186595809e-05
400.16375,6.99698341805423e-05
400.165,6.883074257725319e-05
400.16625,6.777383808774939e-05
400.1675,6.68000540267421e-05
400.16875,6.59103649611048e-05
400.17,6.51056880626873e-05
400.17125,6.43867521769139e-05
400.1725,6.375396744730049e-05
400.17375,6.32073116669748e-05
400.175,6.274625210828551e-05
400.17625,6.23697090775278e-05
400.1775,6.20760687039528e-05
400.17875,6.18632383997939e-05
400.18,6.17287302825105e-05
400.18125,6.16697617480698e-05
400.1825,6.16833529879917e-05
400.18375,6.17664060604737e-05
400.185,6.1915762556987e-05
400.18625,6.21282385648396e-05
400.1875,6.24006324280136e-05
400.18875,6.27297306440637e-05
400.19,6.31123059813859e-05
400.19125,6.354512270969171e-05
400.1925,6.40249403219224e-05
400.19375,6.45485272731031e-05
400.195,6.51126330968699e-05
400.19625,6.571389828153e-05
400.1975,6.63486659984679e-05
400.19875,6.701273841200129e-05
400.2,6.77011935141946e-05
400.20125,6.8408426909506e-05
400.2025,6.91285090670342e-05
400.20375,6.985578280846539e-05
400.205,7.058546631995951e-05
400.20625,7.13140256828154e-05
400.2075,7.20392199620818e-05
400.20875,7.27598918389747e-05
400.21,7.34756380714425e-05
400.21125,7.41864263691682e-05
400.2125,7.48921030118326e-05
400.21375,7.55917464833659e-05
400.215,7.62831321121759e-05
400.21625,7.696274657946711e-05
400.2175,7.76263349394247e-05
400.21875,7.82696670455227e-05
400.22,7.88893632081873e-05
400.22125,7.94835134564322e-05
400.2225,8.00518324148276e-05
400.22375,8.059526701872561e-05
400.225,8.11147832150833e-05
400.22625,8.160920755552611e-05
400.2275,8.207268464523369e-05
400.22875,8.24933108102265e-05
400.23,8.285598481196931e-05
400.23125,8.31489117071701e-05
400.2325,8.33679167569818e-05
400.23375,8.35154676495625e-05
400.235,8.35967982234273e-05
400.23625,8.361663160599039e-05
400.2375,8.35778339242591e-05
400.23875,8.34814887155554e-05
400.24,8.332749888135811e-05
400.24125,8.3115385085899e-05
400.2425,8.28454796428144e-05
400.24375,8.25202383777516e-05
400.245,8.214476483586881e-05
400.24625,8.17261839332479e-05
400.2475,8.12721809989702e-05
400.24875,8.07892965256774e-05
400.25,8.02817071570437e-05
400.25125,7.975100310856809e-05
400.2525,7.91969817833301e-05
400.25375,7.86189342795775e-05
400.255,7.80168474597161e-05
400.25625,7.739210529618179e-05
400.2575,7.67475928467813e-05
400.25875,7.60873352632852e-05
400.26,7.541596106219731e-05
400.26125,7.473824766598511e-05
400.2625,7.40588432626232e-05
400.26375,7.3382125920689e-05
400.265,7.27121184358616e-05
400.26625,7.205241320264339e-05
400.2675,7.14060698331034e-05
400.26875,7.07754987016098e-05
400.27,7.01623595776243e-05
400.27125,6.95675173257357e-05
400.2725,6.899108912312081e-05
400.27375,6.84325937425524e-05
400.275,6.78911760079033e-05
400.27625,6.73658381508758e-05
400.2775,6.68555947585267e-05
400.27875,6.635950571024379e-05
400.28,6.58765929880312e-05
400.28125,6.54056870492165e-05
400.2825,6.49452618858237e-05
400.28375,6.449331915497771e-05
400.285,6.40473747117062e-05
400.28625,6.36045736564477e-05
400.2875,6.3161881907215e-05
400.28875,6.27162610520653e-05
400.29,6.22647506044747e-05
400.29125,6.180446174047861e-05
400.2925,6.133255164778041e-05
400.29375,6.0846240974118995e-05
400.295,6.03428931370509e-05
400.29625,5.9820125749063804e-05
400.2975,5.92759081787884e-05
400.29875,5.8708608161011e-05
400.3,5.811694361915e-05
400.30125,5.74998218809152e-05
400.3025,5.6856108646168904e-05
400.30375,5.61844838836301e-05
400.305,5.5483539367295995e-05
400.30625,5.47521061009686e-05
400.3075,5.39896184563797e-05
400.30875,5.3196323892150103e-05
400.31,5.2373302512246205e-05
400.31125,5.1522359369086104e-05
400.3125,5.06458747376715e-05
400.31375,4.9746649044997104e-05
400.315,4.88277488838067e-05
400.31625,4.7892345791611004e-05
400.3175,4.6943558548859e-05
400.31875,4.5984318762194705e-05
400.32,4.50172964827473e-05
400.32125,4.40448941204237e-05
400.3225,4.30692949370319e-05
400.32375,4.20925211150018e-05
400.325,4.11164629824847e-05
400.32625,4.01428588787282e-05
400.3275,3.91732405168348e-05
400.32875,3.82088696061397e-05
400.33,3.7250691084497304e-05
400.33125,3.62993050097483e-05
400.3325,3.53549768534801e-05
400.33375,3.44176537582197e-05
400.335,3.34869949140198e-05
400.33625,3.25624011383691e-05
400.3375,3.1643036220337204e-05
400.33875,3.07278494228437e-05
400.34,2.98155841648712e-05
400.34125,2.8904800209674002e-05
400.3425,2.79938889047823e-05
400.34375,2.70811187019297e-05
400.345,2.61646723997422e-05
400.34625,2.52427045303423e-05
400.3475,2.4313394145787903e-05
400.34875,2.33750274575529e-05
400.35,2.24260950081484e-05
400.35125,2.14654177019402e-05
400.3525,2.04922753142611e-05
400.35375,1.9506501802670403e-05
400.355,1.8508548051281498e-05
400.35625,1.74994548781539e-05
400.3575,1.64807794435156e-05
400.35875,1.54544375368647e-05
400.36,1.44224804528502e-05
400.36125,1.33868202049346e-05
400.3625,1.2348953730986599e-05
400.36375,1.13097777501946e-05
400.365,1.0269589478819201e-05
400.36625,9.228287241927e-06
400.3675,8.185715446695801e-06
400.36875,7.1420154046867006e-06
400.37,6.0978754086231e-06
400.37125,5.0546416640333e-06
400.3725,4.0143131721393e-06
400.37375,2.9794701555274e-06
400.375,1.9531779151154e-06
400.37625,9.38874768617e-07
400.3775,-5.977483337310001e-08
400.37875,-1.0390762974263e-06
400.38,-1.9955140094725e-06
400.38125,-2.9259495622978e-06
400.3825,-3.8278067653174e-06
400.38375,-4.6992946650297e-06
400.385,-5.539633059825301e-06
400.38625,-6.3490300317755e-06
400.3875,-7.1281879275825e-06
400.38875,-7.877433824672e-06
400.39,-8.595864915709901e-06
400.39125,-9.2809516457532e-06
400.3925,-9.92871597223e-06
400.39375,-1.0534265096426501e-05
400.395,-1.10924086206494e-05
400.39625,-1.15982296425841e-05
400.3975,-1.20475814802025e-05
400.39875,-1.2437444745316099e-05
400.4,-1.27659385782289e-05
400.40125,-1.3031947907879e-05
400.4025,-1.32345491348214e-05
400.40375,-1.33724397439485e-05
400.405,-1.34434560236192e-05
400.40625,-1.34442400498335e-05
400.4075,-1.33701320701412e-05
400.40875,-1.32155565018194e-05
400.41,-1.29756921814112e-05
400.41125,-1.26501428524191e-05
400.4125,-1.22470794829106e-05
400.41375,-1.17829949026533e-05
400.415,-1.12751413073292e-05
400.41625,-1.07333201073132e-05
400.4175,-1.01582640054283e-05
400.41875,-9.5454036015562e-06
400.42,-8.8892064512617e-06
400.42125,-8.185612988782501e-06
400.4225,-7.4326589143476e-06
400.42375,-6.630173126197801e-06
400.425,-5.7792257338544e-06
400.42625,-4.8816491031979e-06
400.4275,-3.9397156783146e-06
400.42875,-2.9559608250246e-06
400.43,-1.9330953382343e-06
400.43125,-8.739684663085001e-07
400.4325,2.184544182544e-07
400.43375,1.3411123441056e-06
400.435,2.490869473616e-06
400.43625,3.6645365608885e-06
400.4375,4.8588955879507e-06
400.43875,6.0707349770047e-06
400.44,7.2969093087951e-06
400.44125,8.534414165797e-06
400.4425,9.780466462375e-06
400.44375,1.1032561341483201e-05
400.445,1.22884920960505e-05
400.44625,1.35463190550517e-05
400.4475,1.48042945984849e-05
400.44875,1.6060752384105998e-05
400.45,1.73139868462436e-05
400.45125,1.85621236445363e-05
400.4525,1.9803012291733e-05
400.45375,2.1034140446499298e-05
400.455,2.22525853123154e-05
400.45625,2.34549966674265e-05
400.4575,2.46376307639747e-05
400.45875,2.57964069091806e-05
400.46,2.69269949456536e-05
400.46125,2.80249237578092e-05
400.4625,2.90856849842383e-05
400.46375,3.0104843304136e-05
400.465,3.1078130379605003e-05
400.46625,3.20015272378464e-05
400.4675,3.2871333369175e-05
400.46875,3.3684227083841e-05
400.47,3.4437309816566806e-05
400.47125,3.51281467307966e-05
400.4725,3.57547982576092e-05
400.47375,3.63158500432893e-05
400.475,3.6810424667479e-05
400.47625,3.72381902669636e-05
400.4775,3.75993614240736e-05
400.47875,3.7894666154701097e-05
400.48,3.81253209690114e-05
400.48125,3.82929644688664e-05
400.4825,3.8399594458044194e-05
400.48375,3.84474748563346e-05
400.485,3.8439050890572696e-05
400.48625,3.83768479287055e-05
400.4875,3.8263386212998e-05
400.48875,3.81011001394006e-05
400.49,3.78922805161972e-05
400.49125,3.76390367819532e-05
400.4925,3.73432844098044e-05
400.49375,3.70067528711159e-05
400.495,3.66310201484993e-05
400.49625,3.62175553512103e-05
400.4975,3.57677774688772e-05
400.49875,3.52831099545836e-05
400.5,3.47650312612433e-05
400.50125,3.42151120242714e-05
400.5025,3.3635035951520704e-05
400.50375,3.30266008114576e-05
400.505,3.2391702887573505e-05
400.50625,3.1732298951965803e-05
400.5075,3.1050367073137405e-05
400.50875,3.0347851131914103e-05
400.51,2.96266202695509e-05
400.51125,2.88884245709372e-05
400.5125,2.81348750489533e-05
400.51375,2.73674378669392e-05
400.515,2.65874562582996e-05
400.51625,2.57961920782141e-05
400.5175,2.49948901764428e-05
400.51875,2.41848648812072e-05
400.52,2.3367589681068e-05
400.52125,2.25447956457439e-05
400.5225,2.17185611417931e-05
400.52375,2.08913854680186e-05
400.525,2.00662328795095e-05
400.52625,1.92465489832031e-05
400.5275,1.843624027585027e-05
400.52875,1.763961256531458e-05
400.53,1.686128197414861e-05
400.53125,1.610605982843784e-05
400.5325,1.53788153689351e-05
400.53375,1.468434155158327e-05
400.535,1.402722582653447e-05
400.53625,1.341173273384038e-05
400.5375,1.284172762400103e-05
400.53875,1.23206059195543e-05
400.54,1.185128856094045e-05
400.54125,1.143621353179153e-05
400.5425,1.1077378343798891e-05
400.54375,1.077638543328821e-05
400.545,1.053450525653136e-05
400.54625,1.035273194179462e-05
400.5475,1.0231840124125531e-05
400.54875,1.017242235771779e-05
400.55,1.017491025574124e-05
400.55125,1.023957762348213e-05
400.5525,1.036652330158768e-05
400.55375,1.055563872522368e-05
400.555,1.0806568638987029e-05
400.55625,1.111866500637034e-05
400.5575,1.149095003970298e-05
400.55875,1.192208344944386e-05
400.56,1.2410356681814e-05
400.56125,1.295369415276107e-05
400.5625,1.354968841535701e-05
400.56375,1.419564386872141e-05
400.565,1.488863399159083e-05
400.56625,1.5625572398815592e-05
400.5675,1.640327844086275e-05
400.56875,1.721853324257469e-05
400.57,1.80681311103413e-05
400.57125,1.894890807778089e-05
400.5725,1.985776035002085e-05
400.57375,2.079164201058624e-05
400.575,2.1747553630822857e-05
400.57625,2.2722520679817472e-05
400.5775,2.371356998261763e-05
400.57875,2.4717700935675652e-05
400.58,2.573187149636966e-05
400.58125,2.675297243441972e-05
400.5825,2.777782691522352e-05
400.58375,2.880318182692924e-05
400.585,2.982571443032568e-05
400.58625,3.08420403944364e-05
400.5875,3.184872039992984e-05
400.58875,3.2842275822286216e-05
400.59,3.38192056468297e-05
400.59125,3.47759959945668e-05
400.5925,3.57091375199407e-05
400.59375,3.661514104447354e-05
400.595,3.7490559553364745e-05
400.59625,3.8332007205039386e-05
400.5975,3.913618330867085e-05
400.59875,3.98999088627357e-05
400.6,4.062015897957379e-05
400.60125,4.129410208498684e-05
400.6025,4.191914821191661e-05
400.60375,4.249299321519281e-05
400.605,4.301366979639995e-05
400.60625,4.347958968790483e-05
400.6075,4.3889591339057724e-05
400.60875,4.4242977833654536e-05
400.61,4.453955626868733e-05
400.61125,4.4779678090413416e-05
400.6125,4.4964282606742585e-05
400.61375,4.509494267893418e-05
400.615,4.517393522550402e-05
400.61625,4.520430688422585e-05
400.6175,4.51899588430626e-05
400.61875,4.513573080083248e-05
400.62,4.504747394841343e-05
400.62125,4.49321027613434e-05
400.6225,4.4797601896638296e-05
400.62375,4.4652985337866237e-05
400.625,4.4508169795443325e-05
400.62625,4.437378381532941e-05
400.6275,4.426088669529368e-05
400.62875,4.418061894899457e-05
400.63,4.414380302916552e-05
400.63125,4.4160503131089374e-05
400.6325,4.423960404964336e-05
400.63375,4.438841177399008e-05
400.635,4.461234573602933e-05
400.63625,4.4914720057587825e-05
400.6375,4.5296654852277806e-05
400.63875,4.575712185587416e-05
400.64,4.629311936000779e-05
400.64125,4.689996222993857e-05
400.6425,4.757166602911451e-05
400.64375,4.830137662525021e-05
400.645,4.9081820198641826e-05
400.64625,4.990573797551734e-05
400.6475,5.076625240425331e-05
400.64875,5.165716369245239e-05
400.65,5.257314224492874e-05
400.65125,5.3509835514876386e-05
400.6525,5.4463865319467356e-05
400.65375,5.5432765980393656e-05
400.655,5.6414856057782616e-05
400.65625,5.740909463502397e-05
400.6575,5.841491805990531e-05
400.65875,5.9432092167457995e-05
400.66,6.046060201373173e-05
400.66125,6.150055102053189e-05
400.6625,6.255210484600846e-05
400.66375,6.361545101882132e-05
400.665,6.469077671144166e-05
400.66625,6.577824421403341e-05
400.6675,6.687796885235078e-05
400.66875,6.79899937691023e-05
400.67,6.911424640822537e-05
400.67125,7.025050884580052e-05
400.6725,7.139837817732317e-05
400.67375,7.25572398993384e-05
400.675,7.372626514358411e-05
400.67625,7.490440798782945e-05
400.6775,7.609043179080436e-05
400.67875,7.728293981253588e-05
400.68,7.848041947344711e-05
400.68125,7.968127471050375e-05
400.6825,8.08838556526118e-05
400.68375,8.208647873039537e-05
400.685,8.328742248840715e-05
400.68625,8.44849112337317e-05
400.6875,8.567708956897485e-05
400.68875,8.68619802904893e-05
400.69,8.80374591928602e-05
400.69125,8.920121325848901e-05
400.6925,9.03507330893343e-05
400.69375,9.148331767475929e-05
400.695,9.2596099915512e-05
400.69625,9.3686092989877e-05
400.6975,9.47502694120407e-05
400.69875,9.578564833569731e-05
400.7,9.67894010039101e-05
400.70125,9.77589624252017e-05
400.7025,9.869214627084569e-05
400.70375,9.958724325327631e-05
400.705,0.0001004431194275478
400.70625,0.0001012592741386981
400.7075,0.0001020358909359626
400.70875,0.0001027738478297472
400.71,0.0001034747053732663
400.71125,0.00010414066661285841
400.7125,0.00010477451099792431
400.71375,0.00010537951356054429
400.715,0.0001059593442547632
400.71625,0.0001065179600056109
400.7175,0.00010705949297789961
400.71875,0.00010758813017480511
400.72,0.00010810800299631541
400.72125,0.00010862306916753489
400.7225,0.000109137011526912
400.72375,0.000109653140354389
400.725,0.0001101743078895445
400.72625,0.0001107028404697439
400.7275,0.0001112404851283415
400.72875,0.0001117883780330007
400.73,0.0001123470361841617
400.73125,0.0001129163598936642
400.7325,0.00011349566539364
400.73375,0.000114083725685584
400.735,0.00011467883178974529
400.73625,0.0001152788537846901
400.7375,0.0001158813153671616
400.73875,0.00011648346508210201
400.74,0.0001170823471028765
400.74125,0.0001176748660516146
400.7425,0.00011825784619965091
400.74375,0.00011882808263800879
400.745,0.00011938238973791169
400.74625,0.0001199176295112451
400.7475,0.0001204307593910386
400.74875,0.0001209188481018396
400.75,0.000121379113500103
400.75125,0.0001218089426345351
400.7525,0.00012220591817642602
400.75375,0.00012256783073000849
400.755,0.0001228927099728926
400.75625,0.0001231788266665392
400.7575,0.000123424702386846
400.75875,0.0001236291182248447
400.76,0.000123791103587461
400.76125,0.0001239099361483895
400.7625,0.0001239851254790085
400.76375,0.0001240163966392918
400.765,0.000124003667788719
400.76625,0.0001239470325971317
400.7675,0.00012384672760551422
400.76875,0.0001237030957166433
400.77,0.0001235165886257589
400.77125,0.0001232877012010401
400.7725,0.000123016976384145
400.77375,0.0001227049825006911
400.775,0.000122352307300776
400.77625,0.0001219595656195317
400.7775,0.00012152742606775259
400.77875,0.0001210566356525016
400.78,0.0001205480682977834
400.78125,0.0001200027744451615
400.7825,0.0001194220290842701
400.78375,0.00011880737903322529
400.785,0.0001181606762788159
400.78625,0.0001174840979365044
400.7875,0.00011678014681015289
400.78875,0.0001160516304515114
400.79,0.00011530162243948049
400.79125,0.0001145334004491195
400.7925,0.0001137503640705205
400.79375,0.0001129559499075269
400.795,0.00011215352688640749
400.79625,0.0001113462968545317
400.7975,0.00011053719762910471
400.79875,0.0001097288217460575
400.8,0.0001089233578891505
400.80125,0.0001081225455792761
400.8025,0.0001073276719240788
400.80375,0.00010653957816777981
400.805,0.0001057586861212283
400.80625,0.0001049850416121074
400.8075,0.00010421835711524471
400.80875,0.0001034580492829317
400.81,0.000102703278425245
400.81125,0.0001019529735602721
400.8125,0.0001012058398842534
400.81375,0.0001004603603715967
400.815,9.97147913417905e-05
400.81625,9.89671482962881e-05
400.8175,9.8215194936335e-05
400.81875,9.745646685297731e-05
400.82,9.66882895561911e-05
400.82125,9.59078339212374e-05
400.8225,9.51122051393574e-05
400.82375,9.42985469517345e-05
400.825,9.34641807107153e-05
400.82625,9.26067703462273e-05
400.8275,9.17245120992685e-05
400.82875,9.08163464162421e-05
400.83,8.988217626494917e-05
400.83125,8.89230708259334e-05
400.8325,8.794141905296865e-05
400.83375,8.694101353350295e-05
400.835,8.592700109714987e-05
400.83625,8.490572586450083e-05
400.8375,8.388460588840535e-05
400.83875,8.287097367342754e-05
400.84,8.187293381879648e-05
400.84125,8.089799825539928e-05
400.8425,7.995276782603977e-05
400.84375,7.904341267737671e-05
400.845,7.81739895121671e-05
400.84625,7.734739716459504e-05
400.8475,7.656412876883035e-05
400.84875,7.582355826787649e-05
400.85,7.512300602605741e-05
400.85125,7.445815547664566e-05
400.8525,7.382329182726453e-05
400.85375,7.321159647460304e-05
400.855,7.2615526452154e-05
400.85625,7.202733831715182e-05
400.8575,7.143978805756142e-05
400.85875,7.084697702699989e-05
400.86,7.024523898397108e-05
400.86125,6.963389726208423e-05
400.8625,6.901565803837763e-05
400.86375,6.839641845426954e-05
400.865,6.778441117668836e-05
400.86625,6.718882079250519e-05
400.8675,6.661816812544528e-05
400.86875,6.607878299780826e-05
400.87,6.557363766100919e-05
400.87125,6.510173987800953e-05
400.8725,6.465825495907512e-05
400.87375,6.423544349836326e-05
400.875,6.382428675087091e-05
400.87625,6.341634652250399e-05
400.8775,6.300520502103617e-05
400.87875,6.258708055299085e-05
400.88,6.216071858018377e-05
400.88125,6.172693071559602e-05
400.8825,6.128809739236261e-05
400.88375,6.0847764577619135e-05
400.885,6.0410332587812955e-05
400.88625,5.9980792112481976e-05
400.8875,5.9564459012351566e-05
400.88875,5.916672171711339e-05
400.89,5.879278359048139e-05
400.89125,5.844737918846423e-05
400.8925,5.813442315190145e-05
400.89375,5.7856577279536554e-05
400.895,5.761476033409686e-05
400.89625,5.7407696051208256e-05
400.8975,5.723185211923538e-05
400.89875,5.70821784448697e-05
400.9,5.69535687445684e-05
400.90125,5.6842258454297605e-05
400.9025,5.67463881925966e-05
400.90375,5.66656980172988e-05
400.905,5.66008639301652e-05
400.90625,5.65529426526334e-05
400.9075,5.65231045531749e-05
400.90875,5.65126053666479e-05
400.91,5.65228690182002e-05
400.91125,5.65555414563041e-05
400.9125,5.6612599967586896e-05
400.91375,5.66963124201969e-05
400.915,5.68091736311181e-05
400.91625,5.69538254148677e-05
400.9175,5.71329348003192e-05
400.91875,5.7349080568745e-05
400.92,5.76046318210593e-05
400.92125,5.79016533776439e-05
400.9225,5.82418335279098e-05
400.92375,5.86264535100079e-05
400.925,5.90563905099847e-05
400.92625,5.95321871167717e-05
400.9275,6.0054113927054203e-05
400.92875,6.0622282793269504e-05
400.93,6.123673798964671e-05
400.93125,6.18975359712263e-05
400.9325,6.26047955117241e-05
400.93375,6.3358708320035e-05
400.935,6.415951550621e-05
400.93625,6.50074400086698e-05
400.9375,6.59025968255265e-05
400.93875,6.68449005369252e-05
400.94,6.78339956213812e-05
400.94125,6.886924159717699e-05
400.9425,6.99497554627009e-05
400.94375,7.10744661306299e-05
400.945,7.22422111346897e-05
400.94625,7.345179674775451e-05
400.9475,7.4702045006062e-05
400.94875,7.599180560231649e-05
400.95,7.73199542636413e-05
400.95125,7.868535400127721e-05
400.9525,8.00868030244334e-05
400.95375,8.152302381072081e-05
400.955,8.29924622113206e-05
400.95625,8.44932814243009e-05
400.9575,8.602322135772769e-05
400.95875,8.75794837069059e-05
400.96,8.91586435942598e-05
400.96125,9.07566179023236e-05
400.9625,9.23687252872387e-05
400.96375,9.398984720398559e-05
400.965,9.56146638132661e-05
400.96625,9.72379257647751e-05
400.9675,9.88547136892875e-05
400.96875,0.0001004606534891838
400.97,0.0001020520654887975
400.97125,0.0001036260562892774
400.9725,0.000105180548836636
400.97375,0.0001067142583128385
400.975,0.0001082266228268315
400.97625,0.0001097177098945928
400.9775,0.0001111880917082766
400.97875,0.0001126387301946509
400.98,0.0001140708663930807
400.98125,0.000115485946503212
400.9825,0.0001168855786826275
400.98375,0.00011827154127456249
400.985,0.0001196458076557603
400.98625,0.0001210106061044788
400.9875,0.0001223684702386125
400.98875,0.0001237222633738141
400.99,0.00012507516452156992
400.99125,0.000126430571537077
400.9925,0.0001277919421169075
400.99375,0.00012916255341652712
400.995,0.0001305452041676656
400.99625,0.0001319418851558463
400.9975,0.0001333534482882142
400.99875,0.0001347793241120796
401.0,0.000136217320604508
401.00125,0.0001376635445932456
401.0025,0.0001391124660592011
401.00375,0.0001405571295405384
401.005,0.0001419894967080916
401.00625,0.0001434008706716545
401.0075,0.0001447823604863533
401.00875,0.0001461253051883226
401.01,0.0001474216190788009
401.01125,0.0001486640118860272
401.0125,0.0001498460621045414
401.01375,0.0001509621623519701
401.015,0.000152007331143485
401.01625,0.00015297694497466761
401.0175,0.00015386642221350912
401.01875,0.0001546709175924814
401.02,0.0001553850680815161
401.02125,0.0001560028411026729
401.0225,0.00015651750763702392
401.02375,0.00015692176706406791
401.025,0.00015720800278366372
401.02625,0.00015736863730015722
401.0275,0.0001573965667782114
401.02875,0.0001572855956395908
401.03,0.0001570308587001878
401.03125,0.0001566291792865716
401.0325,0.0001560793510415072
401.03375,0.0001553823086980396
401.035,0.0001545412031820013
401.03625,0.0001535613678530324
401.0375,0.0001524501865643048
401.03875,0.00015121688986138428
401.04,0.000149872279220551
401.04125,0.0001484284225171005
401.0425,0.00014689830190375302
401.04375,0.0001452954917096285
401.045,0.0001436338581898755
401.04625,0.0001419273061760808
401.0475,0.0001401896146875693
401.04875,0.00013843434134353712
401.05,0.00013667476925571402
401.05125,0.00013492388585137647
401.0525,0.0001331943250362168
401.05375,0.00013149829967684648
401.055,0.0001298474694725598
401.05625,0.000128252825536366
401.0575,0.00012672455577519178
401.05875,0.00012527195811935912
401.06,0.00012390336601137
401.06125,0.0001226261309942148
401.0625,0.0001214466128392007
401.06375,0.00012037021101355101
401.065,0.0001194014122078709
401.06625,0.0001185438406335825
401.0675,0.0001178003505404876
401.06875,0.0001171731095945098
401.07,0.0001166637178556779
401.07125,0.0001162733295163831
401.0725,0.0001160027882098967
401.07375,0.00011585275967917371
401.075,0.0001158238364357986
401.07625,0.00011591661158907201
401.0775,0.0001161317031351664
401.07875,0.0001164697230762503
401.08,0.0001169312067296017
401.08125,0.0001175165006266455
401.0825,0.0001182256320019173
401.08375,0.0001190581653118389
401.085,0.0001200130718733924
401.08625,0.0001210885963925118
401.0875,0.0001222821742323784
401.08875,0.0001235903722615751
401.09,0.0001250088686122675
401.09125,0.00012653247441859902
401.0925,0.0001281551936654394
401.09375,0.00012987027461762812
401.095,0.0001316702819098666
401.09625,0.00013354715336736248
401.0975,0.0001354922494171885
401.09875,0.0001374964001003268
401.1,0.00013954995478425162
401.10125,0.000141642856945831
401.1025,0.0001437647486542788
401.10375,0.00014590511398391822
401.105,0.0001480534574164356
401.10625,0.00015019951866252642
401.1075,0.0001523334794127211
401.10875,0.0001544461848975343
401.11,0.00015652932923698062
401.11125,0.0001585756013196842
401.1125,0.0001605787903618551
401.11375,0.0001625338157362931
401.115,0.0001644366943616055
401.11625,0.0001662844380017446
401.1175,0.0001680748765758128
401.11875,0.0001698064333381621
401.12,0.0001714778878187547
401.12125,0.00017308811042362942
401.1225,0.0001746358531155376
401.12375,0.00017611956642460118
401.125,0.0001775372830489926
401.12625,0.0001788865549555364
401.1275,0.00018016446749031452
401.12875,0.0001813676961291638
401.13,0.0001824926303781794
401.13125,0.0001835355336542335
401.1325,0.0001844927382055511
401.13375,0.0001853608591823271
401.135,0.0001861369951674084
401.13625,0.0001868189288770224
401.1375,0.0001874052875914943
401.13875,0.0001878956679759209
401.14,0.0001882907099107375
401.14125,0.00018859212202209418
401.1425,0.00018880264903203535
401.14375,0.00018892600147837673
401.145,0.00018896674108433663
401.14625,0.00018893013243782063
401.1475,0.00018882199669049098
401.14875,0.00018864852661654478
401.15,0.0001884161331613604
401.15125,0.00018813127473000515
401.1525,0.0001878003147857126
401.15375,0.00018742938440840007
401.155,0.00018702427057333939
401.15625,0.00018659031356000718
401.1575,0.00018613232405117878
401.15875,0.0001856545185623484
401.16,0.00018516046405145115
401.16125,0.00018465303670889784
401.1625,0.00018413441319797044
401.16375,0.0001836060642554612
401.165,0.0001830687774325889
401.16625,0.00018252270515609672
401.1675,0.00018196743715948561
401.16875,0.00018140210090429528
401.17,0.0001808254805013726
401.17125,0.00018023617064208527
401.1725,0.0001796327342293739
401.17375,0.0001790138901586848
401.175,0.0001783786988787189
401.17625,0.0001777267461820179
401.1775,0.0001770583230754386
401.17875,0.0001763745839305356
401.18,0.0001756776739639101
401.18125,0.0001749708264175805
401.1825,0.00017425841026942
401.18375,0.0001735459398636601
401.185,0.000172840036341534
401.18625,0.0001721483401719736
401.1875,0.0001714793878523557
401.18875,0.0001708424590092764
401.19,0.0001702473884591968
401.19125,0.0001697043725590139
401.1925,0.0001692237656764113
401.19375,0.00016881588856001322
401.195,0.0001684908469893124
401.19625,0.0001682583875244791
401.1975,0.00016812778953606878
401.19875,0.0001681077960248602
401.2,0.0001682066061119979
401.20125,0.0001684318972696482
401.2025,0.0001687909166625715
401.20375,0.0001692905677707715
401.205,0.00016993751353356392
401.20625,0.00017073821607514048
401.2075,0.000171698857571484
401.20875,0.0001728250676880336
401.21,0.0001741213641068897
401.21125,0.0001755902339814364
401.2125,0.0001772308761756366
401.21375,0.0001790377138848808
401.215,0.0001809989456158746
401.21625,0.0001830955709551674
401.2175,0.0001853013444091432
401.21875,0.0001875840061221179
401.22,0.0001899078355717458
401.22125,0.00019223713845077992
401.2225,0.0001945399600408736
401.22375,0.0001967912082587766
401.225,0.00019897457851992861
401.22625,0.00020108304336135892
401.2275,0.0002031180834449602
401.22875,0.00020508807433350598
401.23,0.0002070062893436729
401.23125,0.0002088889114926554
401.2325,0.0002107532705272596
401.23375,0.000212616442796921
401.235,0.0002144942169644084
401.23625,0.0002164004223196432
401.2375,0.0002183465596327396
401.23875,0.0002203416648215625
401.24,0.00022239234672753969
401.24125,0.0002245029173512446
401.2425,0.0002266755809172202
401.24375,0.00022891063692606598
401.245,0.0002312066836810863
401.24625,0.0002335608136667698
401.2475,0.0002359687966769372
401.24875,0.00023842526455119568
401.25,0.0002409239010791817
401.25125,0.0002434576500828058
401.2525,0.0002460189545372649
401.25375,0.00024860002734176245
401.255,0.0002511931534408858
401.25625,0.0002537910118773714
401.2575,0.00025638700370657813
401.25875,0.0002589755649026375
401.26,0.00026155244684580837
401.26125,0.00026411494761037637
401.2625,0.00026666208265225296
401.26375,0.0002691946783755597
401.265,0.00027171537930755635
401.26625,0.0002742285550716997
401.2675,0.00027674008695876087
401.26875,0.0002792570218863034
401.27,0.0002817870848668372
401.27125,0.0002843380742950944
401.2725,0.0002869171591947217
401.27375,0.0002895301475645709
401.275,0.0002921807913147068
401.27625,0.00029487020628218684
401.2775,0.0002975964564366961
401.27875,0.0003003543345361976
401.28,0.0003031353423028741
401.28125,0.00030592785006962493
401.2825,0.0003087174006774463
401.28375,0.0003114871483139374
401.285,0.00031421840340314694
401.28625,0.0003168912819167535
401.2875,0.0003194854334365615
401.28875,0.00032198082481807444
401.29,0.0003243585143248681
401.29125,0.0003266013696734128
401.2925,0.00032869464080795665
401.29375,0.0003306263529850739
401.295,0.000332387479497525
401.29625,0.0003339718955470688
401.2975,0.0003353761394759483
401.29875,0.00033659903761686154
401.3,0.0003376412436713336
401.30125,0.0003385047507365469
401.3025,0.00033919242211085206
401.30375,0.0003397075766583086
401.305,0.0003400536394227307
401.30625,0.0003402338866917677
401.3075,0.0003402512652515514
401.30875,0.00034010831072239805
401.31,0.0003398071368659081
401.31125,0.0003393494933736248
401.3125,0.00033873688361729843
401.31375,0.0003379707177505599
401.315,0.0003370524878017183
401.31625,0.0003359839738874117
401.3175,0.00033476743570671103
401.31875,0.00033340580987545803
401.32,0.0003319028833706174
401.32125,0.00033026343604452494
401.3225,0.0003284933347389762
401.32375,0.000326599566979072
401.325,0.00032459021326680757
401.32625,0.0003224743389542584
401.3275,0.0003202618193462659
401.32875,0.0003179631082925062
401.33,0.00031558895177874534
401.33125,0.0003131500855672505
401.3325,0.00031065692600629646
401.33375,0.00030811928626880823
401.335,0.0003055461314302169
401.33625,0.00030294539699569364
401.3375,0.0003003238661168892
401.33875,0.00029768711305834587
401.34,0.0002950395053037332
401.34125,0.0002923842588020371
401.3425,0.00028972352740384453
401.34375,0.0002870585222278226
401.345,0.0002843896472175542
401.34625,0.00028171664007882035
401.3475,0.00027903871505745477
401.34875,0.00027635468131782576
401.35,0.00027366304604200164
401.35125,0.0002709620723795429
401.3525,0.0002682497982478636
401.35375,0.0002655239949130114
401.355,0.00026278208781072417
401.35625,0.0002600210276175361
401.3575,0.0002572371408017863
401.35875,0.000254425989834361
401.36,0.0002515822600090462
401.36125,0.00024869972333244674
401.3625,0.00024577128501344117
401.36375,0.00024278915798223557
401.365,0.00023974514447907652
401.36625,0.0002366310437127699
401.3675,0.00023343915058913225
401.36875,0.0002301628247695519
401.37,0.00022679709228984432
401.37125,0.00022333922715955839
401.3725,0.0002197892680018957
401.37375,0.0002161503987943196
401.375,0.0002124291495999066
401.37625,0.0002086353522493319
401.3775,0.0002047818622334369
401.37875,0.0002008840125961093
401.38,0.0001969588937773218
401.38125,0.0001930244981760797
401.3825,0.0001890988390530718
401.38375,0.00018519914477289968
401.385,0.0001813411729756677
401.38625,0.0001775387400479376
401.3875,0.0001738034533229405
401.38875,0.0001701446581200813
401.39,0.0001665695383637475
401.39125,0.00016308336488155171
401.3925,0.00015968978483209598
401.39375,0.0001563911583024756
401.395,0.0001531888591056839
401.39625,0.0001500835317281613
401.3975,0.0001470752780276832
401.39875,0.00014416374851176472
401.4,0.00014134815318675139
401.40125,0.0001386271724976141
401.4025,0.00013599882920855292
401.40375,0.0001334603435443244
401.405,0.0001310080448823057
401.40625,0.0001286373638151202
401.4075,0.00012634298578381739
401.40875,0.0001241191120413446
401.41,0.0001219598591162462
401.41125,0.0001198596920562782
401.4125,0.0001178138429317958
401.41375,0.00011581861747860271
401.415,0.0001138715649301586
401.41625,0.0001119714436088948
401.4175,0.0001101180419766824
401.41875,0.0001083118684944086
401.42,0.00010655378833082241
401.42125,0.0001048446790408187
401.4225,0.00010318515516339221
401.42375,0.0001015753974994806
401.425,0.00010001509757989761
401.42625,9.85035179065217e-05
401.4275,9.70396137668207e-05
401.42875,9.56222091707592e-05
401.43,9.42501691000663e-05
401.43125,9.29225421427847e-05
401.4325,9.1638657752028e-05
401.43375,9.03981541788088e-05
401.435,8.92009586158753e-05
401.43625,8.80472207904289e-05
401.4375,8.693722753370261e-05
401.43875,8.5871322798362e-05
401.44,8.48498473917303e-05
401.44125,8.38731177708831e-05
401.4425,8.294143468663599e-05
401.44375,8.2055121222485e-05
401.445,8.12145676285481e-05
401.44625,8.04202691935381e-05
401.4475,7.96728385088224e-05
401.44875,7.89729865445729e-05
401.45,7.83214705490525e-05
401.45125,7.77190135910232e-05
401.4525,7.716621354831621e-05
401.45375,7.66634436455085e-05
401.455,7.621078160679329e-05
401.45625,7.58079332118756e-05
401.4575,7.54542017730225e-05
401.45875,7.51484732301575e-05
401.46,7.48892309930163e-05
401.46125,7.46745737253426e-05
401.4625,7.4502267006158e-05
401.46375,7.43697867860539e-05
401.465,7.427437180957971e-05
401.46625,7.421307961968711e-05
401.4675,7.41828316792353e-05
401.46875,7.41804520405586e-05
401.47,7.42027059130634e-05
401.47125,7.42463156748108e-05
401.4725,7.43079746570491e-05
401.47375,7.43843460066554e-05
401.475,7.447206058847929e-05
401.47625,7.45677014584815e-05
401.4775,7.46677969427595e-05
401.47875,7.47687930823166e-05
401.48,7.48670712167564e-05
401.48125,7.4958928483744e-05
401.4825,7.50406042374186e-05
401.48375,7.510830605169381e-05
401.485,7.515824837057229e-05
401.48625,7.51867206254897e-05
401.4875,7.51901570777466e-05
401.48875,7.516522450309731e-05
401.49,7.51089081264935e-05
401.49125,7.50185974030401e-05
401.4925,7.48921584341581e-05
401.49375,7.47279934509733e-05
401.495,7.45250635688774e-05
401.49625,7.42828902282758e-05
401.4975,7.400152459248131e-05
401.49875,7.36814848696884e-05
401.5,7.33236743580288e-05
401.50125,7.292928276565829e-05
401.5025,7.249968436287041e-05
401.50375,7.20363477032007e-05
401.505,7.154075108753839e-05
401.50625,7.10143220522466e-05
401.5075,7.04584014842698e-05
401.50875,6.98742222362492e-05
401.51,6.92629125516595e-05
401.51125,6.86254999529091e-05
401.5125,6.79629450634834e-05
401.51375,6.727615620003318e-05
401.515,6.656603315746359e-05
401.51625,6.583349371398268e-05
401.5175,6.507951695004614e-05
401.51875,6.430516676118048e-05
401.52,6.35116168585944e-05
401.52125,6.270015453154218e-05
401.5225,6.187217013333436e-05
401.52375,6.1029131781056426e-05
401.525,6.01725443209128e-05
401.52625,5.930390414426957e-05
401.5275,5.842463464839091e-05
401.52875,5.753602864896289e-05
401.53,5.663918554040582e-05
401.53125,5.573496230214009e-05
401.5325,5.482395235086781e-05
401.53375,5.390649075598943e-05
401.535,5.298270144324412e-05
401.53625,5.2052574610569896e-05
401.5375,5.11160638632261e-05
401.53875,5.017318153805852e-05
401.54,4.922407822681829e-05
401.54125,4.8269102158531385e-05
401.5425,4.730881749982474e-05
401.54375,4.6343995097002554e-05
401.545,4.537556880733513e-05
401.54625,4.440455796695691e-05
401.5475,4.343193982164027e-05
401.54875,4.245846145826625e-05
401.55,4.148438769192312e-05
401.55125,4.0509240697829806e-05
401.5525,3.953164393461483e-05
401.55375,3.8549384094640594e-05
401.555,3.755973234384515e-05
401.55625,3.655994203299857e-05
401.5575,3.5547739149640186e-05
401.55875,3.452164495877609e-05
401.56,3.348106355169134e-05
401.56125,3.242618969577774e-05
401.5625,3.135783678267954e-05
401.56375,3.027725247907311e-05
401.565,2.9185929294220022e-05
401.56625,2.8085368644170372e-05
401.5675,2.697673454828746e-05
401.56875,2.5860343370739238e-05
401.57,2.4735094739205392e-05
401.57125,2.3598244039566543e-05
401.5725,2.244592395688567e-05
401.57375,2.127434838847328e-05
401.575,2.008106568095329e-05
401.57625,1.88656570892872e-05
401.5775,1.762972548791152e-05
401.57875,1.6376386126866518e-05
401.58,1.510957979689848e-05
401.58125,1.383342943766322e-05
401.5825,1.255169486468876e-05
401.58375,1.126728126223501e-05
401.585,9.98178996573235e-06
401.58625,8.69519841315991e-06
401.5875,7.40587317472995e-06
401.58875,6.111098059027581e-06
401.59,4.8080290865800204e-06
401.59125,3.49469714336746e-06
401.5925,2.1706058473471397e-06
401.59375,8.3670873919698e-07
401.595,-5.0509310350153e-07
401.59625,-1.8525732110330698e-06
401.5975,-3.20364362189571e-06
401.59875,-4.55658611693532e-06
401.6,-5.91010275707352e-06
401.60125,-7.26327224941967e-06
401.6025,-8.61547071969662e-06
401.60375,-9.9662964390008e-06
401.605,-1.1315511332124089e-05
401.60625,-1.2663005859764999e-05
401.6075,-1.400878028356697e-05
401.60875,-1.535295673265155e-05
401.61,-1.6695811577375777e-05
401.61125,-1.803783763405073e-05
401.6125,-1.937986009293657e-05
401.61375,-2.072318726265598e-05
401.615,-2.2069793717823337e-05
401.61625,-2.3422438339600322e-05
401.6175,-2.4784591894457758e-05
401.61875,-2.616011010358161e-05
401.62,-2.755271074487533e-05
401.62125,-2.896550009946492e-05
401.6225,-3.040074019881967e-05
401.62375,-3.18599134191455e-05
401.625,-3.334396015203068e-05
401.62625,-3.485356665368577e-05
401.6275,-3.6389366903321507e-05
401.62875,-3.795207084129973e-05
401.63,-3.954248940686443e-05
401.63125,-4.116153670761531e-05
401.6325,-4.281017725767707e-05
401.63375,-4.448938346380332e-05
401.635,-4.620007703039946e-05
401.63625,-4.794307607657858e-05
401.6375,-4.97190458312999e-05
401.63875,-5.1528439959544536e-05
401.64,-5.337145643361222e-05
401.64125,-5.52479877174761e-05
401.6425,-5.715757718719504e-05
401.64375,-5.909939167437914e-05
401.645,-6.107220386567097e-05
401.64625,-6.307439866825501e-05
401.6475,-6.5103997447295e-05
401.64875,-6.71587196014103e-05
401.65,-6.92360386089636e-05
401.65125,-7.13332720712845e-05
401.6525,-7.3447658295672e-05
401.65375,-7.55764386742324e-05
401.655,-7.77169267675029e-05
401.65625,-7.98665690719206e-05
401.6575,-8.202298020311291e-05
401.65875,-8.41839752671574e-05
401.66,-8.63475693467144e-05
401.66125,-8.85119706092174e-05
401.6625,-9.06755564131021e-05
401.66375,-9.28368321930823e-05
401.665,-9.49943888375782e-05
401.66625,-9.714684858623369e-05
401.6675,-9.92928140695872e-05
401.66875,-0.0001014308126788332
401.67,-0.0001035592514837227
401.67125,-0.0001056763726675429
401.6725,-0.0001077802177311619
401.67375,-0.0001098686006431125
401.675,-0.0001119390881197212
401.67625,-0.0001139889934152094
401.6775,-0.0001160153658617413
401.67875,-0.0001180150178394954
401.68,-0.0001199845237165768
401.68125,-0.000121920261298911
401.6825,-0.0001238184474300111
401.68375,-0.000125675178960637
401.685,-0.0001274864812783532
401.68625,-0.000129248377557034
401.6875,-0.0001309569277362402
401.68875,-0.0001326082996106192
401.69,-0.0001341988131192719
401.69125,-0.000135724995355205
401.6925,-0.000137183614484874
401.69375,-0.0001385717109878842
401.695,-0.000139886620416921
401.69625,-0.0001411259792979092
401.6975,-0.0001422877288104708
401.69875,-0.00014337010444867392
401.7,-0.00014437162868209742
401.70125,-0.0001452910888871674
401.7025,-0.0001461275299787767
401.70375,-0.00014688022451205522
401.705,-0.00014754867280434672
401.70625,-0.0001481325828571899
401.7075,-0.00014863186287829752
401.70875,-0.000149046614633423
401.71,-0.0001493771278380265
401.71125,-0.0001496238793386915
401.7125,-0.0001497875290242076
401.71375,-0.0001498689225562979
401.715,-0.00014986908280994308
401.71625,-0.0001497892216033546
401.7175,-0.0001496307174474929
401.71875,-0.0001493951283752981
401.72,-0.00014908416973056338
401.72125,-0.000148699710966532
401.7225,-0.0001482437537042943
401.72375,-0.0001477184147710056
401.725,-0.0001471259009980053
401.72625,-0.0001464684820588954
401.7275,-0.0001457484625676323
401.72875,-0.00014496814657667588
401.73,-0.0001441298102152703
401.73125,-0.0001432356712678738
401.7325,-0.00014228785795278762
401.73375,-0.00014128838482100437
401.735,-0.00014023912965530178
401.73625,-0.00013914181658959408
401.7375,-0.0001379980007585355
401.73875,-0.00013680905779737628
401.74,-0.0001355761727920419
401.74125,-0.0001343003400994464
401.7425,-0.0001329823647979901
401.74375,-0.0001316228591081928
401.745,-0.0001302222588034812
401.74625,-0.0001287808312910344
401.7475,-0.0001272986980826827
401.74875,-0.000125775857235808
401.75,-0.0001242122167342018
401.75125,-0.0001226076324588565
401.7525,-0.00012096194335861709
401.75375,-0.0001192750241107321
401.755,-0.0001175468237612053
401.75625,-0.00011577741174499101
401.7575,-0.00011396701677601039
401.75875,-0.000112116061427003
401.76,-0.0001102251843892434
401.76125,-0.0001082952609321555
401.7625,-0.0001063273998428742
401.76375,-0.0001043229452158045
401.765,-0.0001022834553622505
401.76625,-0.0001002106849601613
401.7675,-9.81065501180526e-05
401.76875,-9.59731000641549e-05
401.77,-9.381248300981421e-05
401.77125,-9.162691714517481e-05
401.7725,-8.94186621821179e-05
401.77375,-8.71900030134675e-05
401.775,-8.494323334838821e-05
401.77625,-8.268065175492831e-05
401.7775,-8.0404562401655e-05
401.77875,-7.81172837692668e-05
401.78,-7.58211570401165e-05
401.78125,-7.35185616735747e-05
401.7825,-7.12119309041575e-05
401.78375,-6.890375927633801e-05
401.785,-6.65966146730607e-05
401.78625,-6.429314107790861e-05
401.7875,-6.19960466259218e-05
401.78875,-5.9708099216152395e-05
401.79,-5.74320986519444e-05
401.79125,-5.5170851626043e-05
401.7925,-5.2927136887569805e-05
401.79375,-5.07036687969506e-05
401.795,-4.85030557658256e-05
401.79625,-4.63277685060127e-05
401.7975,-4.41800966514964e-05
401.79875,-4.20621240154849e-05
401.8,-3.9975697389490295e-05
401.80125,-3.7922408614413004e-05
401.8025,-3.59035744955764e-05
401.80375,-3.39202288407073e-05
401.805,-3.1973113359821896e-05
401.80625,-3.00626768850319e-05
401.8075,-2.81890782743051e-05
401.80875,-2.6352187761210803e-05
401.81,-2.45515992477647e-05
401.81125,-2.27866382224289e-05
401.8125,-2.10563785923867e-05
401.81375,-1.9359661906166e-05
401.815,-1.7695121605675202e-05
401.81625,-1.60612176076961e-05
401.8175,-1.44562731227983e-05
401.81875,-1.28785276376639e-05
401.82,-1.13261852776687e-05
401.82125,-9.7974818347593e-06
401.8225,-8.2907464818301e-06
401.82375,-6.8044697287639e-06
401.825,-5.3373715827117e-06
401.82625,-3.8884749673068e-06
401.8275,-2.4571667185204e-06
401.82875,-1.0432679962778998e-06
401.83,3.529044106213e-07
401.83125,1.7304804529431e-06
401.8325,3.08798464608e-06
401.83375,4.4232950486944996e-06
401.835,5.7336094791289e-06
401.83625,7.0154282819548e-06
401.8375,8.264552270869899e-06
401.83875,9.4760972613923e-06
401.84,1.06445247546559e-05
401.84125,1.1763691921054e-05
401.8425,1.2826925677024701e-05
401.84375,1.3827098119733799e-05
401.845,1.475673513033e-05
401.84625,1.56081217405081e-05
401.8475,1.6373431333316002e-05
401.84875,1.7044849097212e-05
401.85,1.76147059523924e-05
401.85125,1.80756102373858e-05
401.8525,1.8420574404825397e-05
401.85375,1.86431357093312e-05
401.855,1.87374659614169e-05
401.85625,1.86984682723147e-05
401.8575,1.85218607786571e-05
401.85875,1.8204243166940702e-05
401.86,1.77431510737568e-05
401.86125,1.71370916267698e-05
401.8625,1.63855679844726e-05
401.86375,1.54890923837644e-05
401.865,1.44491913493955e-05
401.86625,1.3268398985336901e-05
401.8675,1.1950257063146502e-05
401.86875,1.04992978303389e-05
401.87,8.921040549024499e-06
401.87125,7.221969358981701e-06
401.8725,5.4095211839827004e-06
401.87375,3.4920587005465998e-06
401.875,1.4788347840663999e-06
401.87625,-6.200515587577e-07
401.8775,-2.7937177546673e-06
401.87875,-5.0305767101473e-06
401.88,-7.3184319419695e-06
401.88125,-9.644591453250799e-06
401.8825,-1.19959928931858e-05
401.88375,-1.4359348578101299e-05
401.885,-1.67212911837618e-05
401.88625,-1.90685290466059e-05
401.8875,-2.13879972713817e-05
401.88875,-2.3667003493958502e-05
401.89,-2.5893366779953798e-05
401.89125,-2.805553139215032e-05
401.8925,-3.0142674883814832e-05
401.89375,-3.214478233389525e-05
401.895,-3.405270659120206e-05
401.89625,-3.585820310059616e-05
401.8975,-3.755393938121782e-05
401.89875,-3.9133497497803925e-05
401.9,-4.0591348190088766e-05
401.90125,-4.1922826587306844e-05
401.9025,-4.3124097033782115e-05
401.90375,-4.419211706059633e-05
401.905,-4.512460068132091e-05
401.90625,-4.591998800178872e-05
401.9075,-4.657741627689957e-05
401.90875,-4.709669390743726e-05
401.91,-4.7478272717884335e-05
401.91125,-4.772322303424332e-05
401.9125,-4.783320066884609e-05
401.91375,-4.781041159216776e-05
401.915,-4.76575653256396e-05
401.91625,-4.737782081245711e-05
401.9175,-4.697472882743841e-05
401.91875,-4.6452164999876557e-05
401.92,-4.5814258783438945e-05
401.92125,-4.506532507611244e-05
401.9225,-4.420979446518692e-05
401.92375,-4.3252149285294025e-05
401.925,-4.219686622549865e-05
401.92625,-4.1048365214436334e-05
401.9275,-3.981096725049966e-05
401.92875,-3.8488861476062295e-05
401.93,-3.7086079712732e-05
401.93125,-3.5606475550608e-05
401.9325,-3.40537175045526e-05
401.93375,-3.24312784714329e-05
401.935,-3.07424419523424e-05
401.93625,-2.8990304533776497e-05
401.9375,-2.71777885307611e-05
401.93875,-2.53076593719295e-05
401.94,-2.3382542352543898e-05
401.94125,-2.14049479574756e-05
401.9425,-1.9377296884151402e-05
401.94375,-1.73019452094678e-05
401.945,-1.51812170447199e-05
401.94625,-1.3017426135512901e-05
401.9475,-1.0812907078721301e-05
401.94875,-8.5700385370725e-06
401.95,-6.2912665423825e-06
401.95125,-3.979124018644e-06
401.9525,-1.6362443942649e-06
401.95375,7.346231930534e-07
401.955,3.1306112981260997e-06
401.95625,5.548731920088e-06
401.9575,7.985881173264701e-06
401.95875,1.04388516680749e-05
401.96,1.2904347242819199e-05
401.96125,1.53790066987079e-05
401.9625,1.7859429493876702e-05
401.96375,2.0342207362006e-05
401.965,2.28239583049496e-05
401.96625,2.5301361911365403e-05
401.9675,2.77712023873688e-05
401.96875,3.0230400185176e-05
401.97,3.2676056572776496e-05
401.97125,3.51054830416001e-05
401.9725,3.75162363962055e-05
401.97375,3.9906142383972594e-05
401.975,4.22733150758233e-05
401.97625,4.46161672459585e-05
401.9775,4.69334160036387e-05
401.97875,4.9224076685003e-05
401.98,5.14874501039357e-05
401.98125,5.37231019079964e-05
401.9825,5.59308418164208e-05
401.98375,5.81106875271682e-05
401.985,6.0262840878063496e-05
401.98625,6.23876434689512e-05
401.9875,6.44855598689604e-05
401.98875,6.655713081974201e-05
401.99,6.86029570007764e-05
401.99125,7.06236723466907e-05
401.9925,7.2619923068565e-05
401.99375,7.45923563192664e-05
401.995,7.654160079474799e-05
401.99625,7.84682715154053e-05
401.9975,8.03729491343688e-05
401.99875,8.225617952784851e-05
402.0,8.411847105848421e-05
402.00125,8.59602838787035e-05
402.0025,8.77820231751043e-05
402.00375,8.95840296938602e-05
402.005,9.13665684021388e-05
402.00625,9.31298178315475e-05
402.0075,9.487385504457129e-05
402.00875,9.659864124002801e-05
402.01,9.83040182375295e-05
402.01125,9.99896924249187e-05
402.0125,0.00010165523457170939
402.01375,0.0001033000834295243
402.015,0.0001049235454114885
402.01625,0.0001065248137986463
402.0175,0.0001081029787163299
402.01875,0.00010965704844452451
402.02,0.00011118596601819941
402.02125,0.00011268862894762101
402.0225,0.0001141639039486383
402.02375,0.0001156106367729235
402.025,0.00011702765759819259
402.02625,0.0001184137819583891
402.0275,0.0001197678066238301
402.02875,0.00012108849813132359
402.03,0.00012237458678425141
402.03125,0.0001236247563826175
402.0325,0.0001248376323430384
402.03375,0.0001260117829786975
402.035,0.00012714571639921299
402.03625,0.0001282378877704248
402.0375,0.0001292867097840785
402.03875,0.0001302905686973894
402.04,0.00013124784368248062
402.04125,0.0001321569258456713
402.0425,0.00013301624541666858
402.04375,0.0001338242842775989
402.045,0.00013457960117197672
402.04625,0.0001352808401335787
402.0475,0.0001359267424352911
402.04875,0.0001365161501879505
402.05,0.0001370480057192083
402.05125,0.0001375213471524687
402.0525,0.0001379353035959129
402.05375,0.00013828908563163258
402.055,0.0001385819786848997
402.05625,0.000138813343033587
402.0575,0.0001389826082277163
402.05875,0.0001390892812191687
402.06,0.0001391329452215285
402.06125,0.000139113273190073
402.0625,0.000139030039481917
402.06375,0.0001388831140762564
402.065,0.0001386724809948016
402.06625,0.0001383982287623186
402.0675,0.0001380605447973207
402.06875,0.0001376597038829036
402.07,0.0001371960531477103
402.07125,0.0001366699824569971
402.0725,0.0001360819084038096
402.07375,0.00013543224135019658
402.075,0.00013472136483846288
402.07625,0.00013394961503241192
402.0775,0.0001331172629785305
402.07875,0.0001322245078271075
402.08,0.0001312714695432365
402.08125,0.0001302581954177059
402.0825,0.0001291846668877445
402.08375,0.0001280508112076245
402.085,0.00012685651467913222
402.08625,0.00012560163978188581
402.0875,0.00012428603430353062
402.08875,0.00012290954705982202
402.09,0.0001214720321545994
402.09125,0.0001199733499096639
402.0925,0.00011841337578463219
402.09375,0.00011679198745669191
402.095,0.0001151090674803773
402.09625,0.0001133644974673354
402.0975,0.00011155815454610121
402.09875,0.0001096899186019113
402.1,0.00010775967326654059
402.10125,0.00010576732199816669
402.1025,0.00010371281533126489
402.10375,0.00010159617526646869
402.105,9.941753152240969e-05
402.10625,9.71771710854904e-05
402.1075,9.48755770885485e-05
402.10875,9.25134764023916e-05
402.11,9.00918848451884e-05
402.11125,8.761214224568299e-05
402.1125,8.50759397902354e-05
402.11375,8.24853374936999e-05
402.115,7.9842770944162e-05
402.11625,7.715103968452511e-05
402.1175,7.44132912910341e-05
402.11875,7.163299246973641e-05
402.12,6.881389300293529e-05
402.12125,6.59599857977051e-05
402.1225,6.307546045947067e-05
402.12375,6.016466271376819e-05
402.125,5.723204719416556e-05
402.12625,5.428213312643157e-05
402.1275,5.131947285899533e-05
402.12875,4.834860157366538e-05
402.13,4.537401180670353e-05
402.13125,4.240011820519688e-05
402.1325,3.943122711373876e-05
402.13375,3.647151571740444e-05
402.135,3.352500466694044e-05
402.13625,3.059554190016873e-05
402.1375,2.768678468048603e-05
402.13875,2.480219154546905e-05
402.14,2.19450068124172e-05
402.14125,1.911825560987352e-05
402.1425,1.632474125801338e-05
402.14375,1.356703540685985e-05
402.145,1.084747632331009e-05
402.14625,8.16816864028156e-06
402.1475,5.53096584800131e-06
402.14875,2.93747140123271e-06
402.15,3.890244921269e-07
402.15125,-2.11331643891997e-06
402.1525,-4.56878676571627e-06
402.15375,-6.976934791563339e-06
402.155,-9.33763572030081e-06
402.15625,-1.1651106656750649e-05
402.1575,-1.39179142289812e-05
402.15875,-1.6138978831408702e-05
402.16,-1.8315568819506e-05
402.16125,-2.04492887151243e-05
402.1625,-2.25420564148825e-05
402.16375,-2.45960757865216e-05
402.165,-2.66137976741521e-05
402.16625,-2.85978807224031e-05
402.1675,-3.0551140991375204e-05
402.16875,-3.24765063784209e-05
402.17,-3.43769636046899e-05
402.17125,-3.6255507111471804e-05
402.1725,-3.81150879263476e-05
402.17375,-3.99585686182113e-05
402.175,-4.1788671411216894e-05
402.17625,-4.36079385088019e-05
402.1775,-4.54186989288213e-05
402.17875,-4.7223017133876e-05
402.18,-4.90226844880076e-05
402.18125,-5.0819178846679e-05
402.1825,-5.2613648657149396e-05
402.18375,-5.44068977102053e-05
402.185,-5.61993660131958e-05
402.18625,-5.79911244133502e-05
402.1875,-5.97818630492898e-05
402.18875,-6.15708940946814e-05
402.19,-6.33571537719678e-05
402.19125,-6.51392167291483e-05
402.1925,-6.69153265435859e-05
402.19375,-6.86834313027963e-05
402.195,-7.04412437072553e-05
402.19625,-7.21863060941203e-05
402.1975,-7.39160714089279e-05
402.19875,-7.56279886730952e-05
402.2,-7.73195810052043e-05
402.20125,-7.898852283196149e-05
402.2025,-8.06326895826947e-05
402.20375,-8.22501902853721e-05
402.205,-8.38393727150982e-05
402.20625,-8.53988003820868e-05
402.2075,-8.69272101942086e-05
402.20875,-8.84234384741735e-05
402.21,-8.98863664865938e-05
402.21125,-9.13148440979579e-05
402.2125,-9.270762946770961e-05
402.21375,-9.406336100156161e-05
402.215,-9.53805401350668e-05
402.21625,-9.66575536545091e-05
402.2175,-9.78927192861001e-05
402.21875,-9.90843660474468e-05
402.22,-0.0001002309253952142
402.22125,-0.000101331046094947
402.2225,-0.000102383710342958
402.22375,-0.00010338834710825839
402.225,-0.0001043449301784458
402.22625,-0.0001052540582595645
402.2275,-0.00010611700445589019
402.22875,-0.0001069357285096625
402.23,-0.0001077128584107542
402.23125,-0.0001084516280062922
402.2325,-0.0001091557785002338
402.23375,-0.00010982943390291229
402.235,-0.000110476938610518
402.23625,-0.0001111026963245492
402.2375,-0.00011171099318118939
402.23875,-0.0001123058231405694
402.24,-0.00011289074219595511
402.24125,-0.000113468746242811
402.2425,-0.0001140421875477658
402.24375,-0.0001146127367374833
402.245,-0.00011518138673747181
402.24625,-0.0001157485155509249
402.2475,-0.00011631397063757621
402.24875,-0.00011687720864272671
402.25,-0.0001174374284064287
402.25125,-0.0001179937364229764
402.2525,-0.0001185452951907057
402.25375,-0.0001190914532321644
402.255,-0.0001196318530746825
402.25625,-0.000120166499761334
402.2575,-0.0001206957946022695
402.25875,-0.0001212205307163885
402.26,-0.0001217418503232795
402.26125,-0.000122261176515358
402.2625,-0.00012278011805013029
402.26375,-0.0001233003669524897
402.265,-0.0001238235854369837
402.26625,-0.0001243512992999587
402.2675,-0.0001248848017815496
402.26875,-0.0001254250714974448
402.27,-0.00012597271413040072
402.27125,-0.0001265279262215081
402.2725,-0.0001270904698711223
402.27375,-0.0001276596947495781
402.275,-0.0001282345566575833
402.27625,-0.0001288136671263706
402.2775,-0.0001293953540976013
402.27875,-0.000129977741783079
402.28,-0.0001305588248142304
402.28125,-0.0001311365640014771
402.2825,-0.0001317089762734655
402.28375,-0.0001322742258562188
402.285,-0.0001328307082222015
402.28625,-0.0001333771331694157
402.2875,-0.0001339125928904497
402.28875,-0.0001344366190816017
402.29,-0.0001349492242420234
402.29125,-0.00013545092710296502
402.2925,-0.00013594275552708171
402.29375,-0.0001364262359778622
402.295,-0.0001369033589091421
402.29625,-0.00013737652477471108
402.2975,-0.0001378484847180711
402.29875,-0.00013832226146226088
402.3,-0.0001388010605897768
402.30125,-0.00013928819146262632
402.3025,-0.0001397869773124317
402.30375,-0.000140300682410642
402.305,-0.0001408324402287801
402.30625,-0.000141385201858767
402.3075,-0.0001419616945332839
402.30875,-0.0001425643972961502
402.31,-0.00014319553025273719
402.31125,-0.00014385705867037458
402.3125,-0.00014455070915877718
402.31375,-0.0001452779953504563
402.315,-0.0001460402562711545
402.31625,-0.0001468386930902587
402.3175,-0.0001476744223812583
402.31875,-0.00014854851461216918
402.32,-0.00014946204742601299
402.32125,-0.0001504161423912738
402.3225,-0.0001514120054823803
402.32375,-0.0001524509482301483
402.325,-0.0001535344090922318
402.32625,-0.0001546639561234941
402.3275,-0.0001558412812763424
402.32875,-0.0001570681823509449
402.33,-0.0001583465363353572
402.33125,-0.0001596782618555033
402.3325,-0.0001610652763150183
402.33375,-0.000162509451904939
402.335,-0.00016401256401323762
402.33625,-0.00016557624425420601
402.3375,-0.0001672019317977085
402.33875,-0.0001688908262983131
402.34,-0.00017064384511433878
402.34125,-0.0001724615793668424
402.3425,-0.0001743442581485673
402.34375,-0.00017629170831291152
402.345,-0.00017830332713290558
402.34625,-0.00018037805119028538
402.3475,-0.00018251433365459462
402.34875,-0.00018471012908240222
402.35,-0.00018696288439661238
402.35125,-0.00018926953805583138
402.3525,-0.0001916265295838214
402.35375,-0.0001940298179389898
402.355,-0.0001964749155439026
402.35625,-0.00019895692080479412
402.3575,-0.0002014705734910689
402.35875,-0.000204010308214733
402.36,-0.0002065703141098145
402.36125,-0.0002091446037317515
402.3625,-0.0002117270743367119
402.36375,-0.00021431157392096638
402.365,-0.00021689196274027501
402.36625,-0.00021946216517932879
402.3675,-0.0002220162199413116
402.36875,-0.0002245483238475942
402.37,-0.0002270528630575798
402.37125,-0.0002295244504687582
402.3725,-0.0002319579434069101
402.37375,-0.0002343484764765584
402.375,-0.00023669147465155702
402.37625,-0.0002389826818758887
402.3775,-0.0002412181749245948
402.37875,-0.0002433943865548217
402.38,-0.0002455081179069811
402.38125,-0.0002475565568459556
402.3825,-0.0002495372808923279
402.38375,-0.0002514482639136242
402.385,-0.000253287861765477
402.38625,-0.0002550547993027709
402.3875,-0.0002567481444206645
402.38875,-0.0002583672681455151
402.39,-0.0002599118006456835
402.39125,-0.0002613815803822415
402.3925,-0.0002627765892395157
402.39375,-0.00026409689633558037
402.395,-0.0002653425932826372
402.39625,-0.0002665137371073389
402.3975,-0.0002676102935310612
402.39875,-0.0002686320987202008
402.4,-0.0002695788207164088
402.40125,-0.00027044994766692353
402.4025,-0.00027124478102488
402.40375,-0.0002719624479796766
402.405,-0.0002726019313173671
402.40625,-0.0002731621069710741
402.4075,-0.0002736417983413895
402.40875,-0.0002740398334867532
402.41,-0.0002743551084237667
402.41125,-0.0002745866492773972
402.4125,-0.00027473367385108207
402.41375,-0.0002747956401266285
402.415,-0.0002747722889639503
402.41625,-0.0002746636677905619
402.4175,-0.00027447014455085313
402.41875,-0.0002741924026451217
402.42,-0.0002738314193083675
402.42125,-0.00027338842653887026
402.4225,-0.0002728648693066004
402.42375,-0.00027226233583146523
402.425,-0.0002715824962414696
402.42625,-0.0002708270259108457
402.4275,-0.00026999753443820524
402.42875,-0.00026909549114478767
402.43,-0.000268122163872886
402.43125,-0.0002670785627044891
402.4325,-0.00026596539561023593
402.43375,-0.00026478303684871423
402.435,-0.0002635315163061733
402.43625,-0.00026221051167665626
402.4375,-0.0002608193695926104
402.43875,-0.0002593571307759442
402.44,-0.0002578225796495522
402.44125,-0.0002562142872992033
402.4425,-0.00025453069698583
402.44375,-0.0002527701953680341
402.445,-0.00025093121031477094
402.44625,-0.000249012314558069
402.4475,-0.0002470123448356609
402.44875,-0.0002449305228134232
402.45,-0.00024276658682751
402.45125,-0.0002405209152960781
402.4525,-0.000238194651360615
402.45375,-0.0002357898050967684
402.455,-0.0002333093374447377
402.45625,-0.0002307572104792279
402.4575,-0.0002281384106589938
402.45875,-0.0002254589289860307
402.46,-0.000222725708134427
402.46125,-0.0002199465558989361
402.4625,-0.0002171300296533164
402.46375,-0.0002142852995484914
402.465,-0.000211422001160642
402.46625,-0.0002085500765592907
402.4675,-0.0002056796172555399
402.46875,-0.0002028207178205169
402.47,-0.00019998332814411338
402.47125,-0.00019717713580412122
402.4725,-0.0001944114337956171
402.47375,-0.00019169503403072808
402.475,-0.00018903616418850712
402.47625,-0.0001864424003549742
402.4775,-0.0001839205939731181
402.47875,-0.00018147682040284908
402.48,-0.00017911633166082518
402.48125,-0.0001768435226401499
402.4825,-0.0001746619114199765
402.48375,-0.000172574128375008
402.485,-0.0001705819202149721
402.48625,-0.0001686861728240692
402.4875,-0.0001668869473804574
402.48875,-0.00016518352935578
402.49,-0.0001635744986247531
402.49125,-0.00016205780366485551
402.4925,-0.0001606308488261153
402.49375,-0.0001592905829410025
402.495,-0.0001580335835844539
402.49625,-0.0001568561411439759
402.4975,-0.00015575432940985708
402.49875,-0.0001547240594154129
402.5,-0.00015376112409728158
402.50125,-0.0001528612186357079
402.5025,-0.0001520199531648395
402.50375,-0.00015123284203300743
402.505,-0.0001504952910030216
402.50625,-0.00014980257569249862
402.5075,-0.0001491498064242073
402.50875,-0.0001485319136964942
402.51,-0.0001479436278137494
402.51125,-0.000147379468546908
402.5125,-0.00014683375200397468
402.51375,-0.0001463006098905397
402.515,-0.0001457740258602595
402.51625,-0.0001452478786852731
402.5175,-0.00014471601116658342
402.51875,-0.00014417229682438118
402.52,-0.00014361071985836702
402.52125,-0.0001430254570781093
402.5225,-0.0001424109573534901
402.52375,-0.0001417620205652815
402.525,-0.0001410738671058944
402.52625,-0.0001403422034003046
402.5275,-0.0001395632722671407
402.52875,-0.0001387339006398809
402.53,-0.0001378515235780911
402.53125,-0.0001369142102586024
402.5325,-0.0001359206665465223
402.53375,-0.0001348702308459854
402.535,-0.00013376285333053769
402.53625,-0.0001325990692431356
402.5375,-0.000131379951875697
402.53875,-0.0001301070763682885
402.54,-0.0001287824580179522
402.54125,-0.0001274085139573348
402.5425,-0.0001259880200432033
402.54375,-0.0001245240837849869
402.545,-0.0001230201387335043
402.54625,-0.0001214799489798985
402.5475,-0.00011990764086497829
402.54875,-0.000118307735588889
402.55,-0.000116685195201249
402.55125,-0.0001150454430616126
402.5525,-0.00011339438047034909
402.55375,-0.0001117383574898221
402.555,-0.00011008411199577459
402.55625,-0.000108438666968922
402.5575,-0.00010680919311657629
402.55875,-0.0001052028488742461
402.56,-0.0001036266114571007
402.56125,-0.00010208710818119149
402.5625,-0.0001005904771343283
402.56375,-9.914225199553801e-05
402.565,-9.77472854210529e-05
402.56625,-9.6409712587789e-05
402.5675,-9.51329491853391e-05
402.56875,-9.39197169954895e-05
402.57,-9.277209196136829e-05
402.57125,-9.16915632482825e-05
402.5725,-9.06791026223926e-05
402.57375,-8.973522767728549e-05
402.575,-8.886007070463579e-05
402.57625,-8.805343484698579e-05
402.5775,-8.73148535937579e-05
402.57875,-8.66436370995507e-05
402.58,-8.60389184457464e-05
402.58125,-8.54996881804077e-05
402.5825,-8.50248270525016e-05
402.58375,-8.461312456234309e-05
402.585,-8.426329726529481e-05
402.58625,-8.3973987978604e-05
402.5875,-8.37437735324182e-05
402.58875,-8.35711499638819e-05
402.59,-8.34545322263467e-05
402.59125,-8.33922399856456e-05
402.5925,-8.33825018504843e-05
402.59375,-8.342345153988021e-05
402.595,-8.35131437977189e-05
402.59625,-8.36495664343595e-05
402.5975,-8.383066746733539e-05
402.59875,-8.40543843740924e-05
402.6,-8.4318678544759e-05
402.60125,-8.46215675129391e-05
402.6025,-8.49611591034799e-05
402.60375,-8.5335676073202e-05
402.605,-8.574348180757251e-05
402.60625,-8.618309597429299e-05
402.6075,-8.66532103607944e-05
402.60875,-8.71527086346764e-05
402.61,-8.76806886730703e-05
402.61125,-8.82364976620207e-05
402.6125,-8.88197688948925e-05
402.61375,-8.94304756699274e-05
402.615,-9.00689796289468e-05
402.61625,-9.073607943828659e-05
402.6175,-9.14330551809682e-05
402.61875,-9.21616933240908e-05
402.62,-9.29243010854251e-05
402.62125,-9.37236989641194e-05
402.6225,-9.45632020324693e-05
402.62375,-9.54465651496029e-05
402.625,-9.63779254820285e-05
402.62625,-9.73617224909253e-05
402.6275,-9.84026078281075e-05
402.62875,-9.95053507786162e-05
402.63,-0.00010067474003391001
402.63125,-0.0001019154975256695
402.6325,-0.0001032321858372127
402.63375,-0.00010462914247062001
402.635,-0.0001061104049895814
402.63625,-0.0001076796575880437
402.6375,-0.0001093401736487398
402.63875,-0.0001110947652116364
402.64,-0.0001129457309123913
402.64125,-0.0001148948040308497
402.6425,-0.0001169430967496311
402.64375,-0.00011909104212286141
402.645,-0.0001213383401350458
402.64625,-0.0001236838998101125
402.6475,-0.00012612578695063708
402.64875,-0.0001286611836872232
402.65,-0.00013128634849799258
402.65125,-0.0001339966034382359
402.6525,-0.0001367863210901026
402.65375,-0.0001396489413823647
402.655,-0.000142577004790221
402.65625,-0.0001455622050251043
402.6575,-0.0001485954696745392
402.65875,-0.0001516670529319954
402.66,-0.0001547666562068044
402.66125,-0.0001578835592941105
402.6625,-0.0001610067612148803
402.66375,-0.00016412513737599528
402.665,-0.0001672275849503795
402.66625,-0.0001703031812772261
402.6675,-0.0001733413232522354
402.66875,-0.000176331867457899
402.67,-0.0001792652516138098
402.67125,-0.0001821326075469542
402.6725,-0.00018492585818200352
402.67375,-0.00018763779751157728
402.675,-0.00019026215576647658
402.67625,-0.0001927936394358741
402.6775,-0.0001952279583574667
402.67875,-0.0001975618251975863
402.68,-0.0001997929338712472
402.68125,-0.0002019199250721726
402.6825,-0.0002039423222427759
402.68375,-0.0002058604628140843
402.685,-0.000207675410505665
402.68625,-0.00020938886019548572
402.6875,-0.00021100304385978708
402.68875,-0.0002125206225028857
402.69,-0.00021394459388698268
402.69125,-0.0002152781963019228
402.6925,-0.0002165248240849259
402.69375,-0.0002176879487702782
402.695,-0.0002187710542189876
402.69625,-0.0002197775794583982
402.6975,-0.0002207108732317709
402.69875,-0.0002215741633278511
402.7,-0.0002223705261804005
402.70125,-0.0002231028808477619
402.7025,-0.0002237739793224294
402.70375,-0.0002243864119906788
402.705,-0.0002249426152022582
402.70625,-0.0002254448875101667
402.7075,-0.0002258954092205589
402.70875,-0.000226296259062755
402.71,-0.0002266494429294075
402.71125,-0.00022695691029679262
402.7125,-0.00022722057790526488
402.71375,-0.0002274423470098419
402.715,-0.0002276241147709105
402.71625,-0.0002277677814650631
402.7175,-0.00022787525386600281
402.71875,-0.00022794843075552628
402.72,-0.0002279891874945289
402.72125,-0.0002279993503740288
402.7225,-0.00022798065137613808
402.72375,-0.00022793469020503451
402.725,-0.0002278628833978119
402.72625,-0.0002277664183952859
402.7275,-0.0002276462165327169
402.72875,-0.0002275029092604388
402.73,-0.0002273368320844333
402.73125,-0.00022714804252683482
402.7325,-0.00022693636740638958
402.73375,-0.00022670147131890399
402.735,-0.000226442943577631
402.73625,-0.0002261604005736689
402.7375,-0.0002258535923063146
402.73875,-0.00022552249400336892
402.74,-0.00022516739113141542
402.74125,-0.0002247889288260061
402.7425,-0.00022438813036174612
402.74375,-0.000223966390652293
402.745,-0.000223525425760227
402.74625,-0.0002230672023567921
402.7475,-0.0002225938388515287
402.74875,-0.0002221074917317703
402.75,-0.0002216102417020749
402.75125,-0.0002211039770935448
402.7525,-0.00022059029048310228
402.75375,-0.0002200703948027184
402.755,-0.0002195450639786212
402.75625,-0.00021901460026049071
402.7575,-0.0002184788269506643
402.75875,-0.0002179371151733373
402.76,-0.0002173884239937602
402.76125,-0.0002168313695274523
402.7625,-0.0002162643001793767
402.76375,-0.0002156853855131181
402.765,-0.0002150927000800056
402.76625,-0.0002144843090482073
402.7675,-0.0002138583501318018
402.76875,-0.000213213094519792
402.77,-0.000212547003265114
402.77125,-0.0002118587618036316
402.7725,-0.0002111473040631554
402.77375,-0.00021041181718251532
402.775,-0.0002096517316107249
402.77625,-0.0002088666997962592
402.7775,-0.0002080565639765273
402.77875,-0.0002072213112975375
402.78,-0.0002063610339938513
402.78125,-0.0002054758793787969
402.7825,-0.0002045660084650182
402.78375,-0.0002036315585953647
402.785,-0.0002026726141040859
402.78625,-0.00020168918835836288
402.7875,-0.0002006812190000971
402.78875,-0.0001996485673179201
402.79,-0.0001985910334193517
402.79125,-0.000197508376133014
402.7925,-0.000196400340430825
402.79375,-0.0001952666887600775
402.795,-0.0001941072340253167
402.79625,-0.0001929218767499267
402.7975,-0.000191710644507414
402.79875,-0.0001904737228922644
402.8,-0.00018921150114042189
402.80125,-0.0001879245982793248
402.8025,-0.00018661390501752218
402.80375,-0.0001852805991138824
402.805,-0.0001839261763564084
402.80625,-0.0001825524493907256
402.8075,-0.0001811615433182331
402.80875,-0.0001797558779440457
402.81,-0.0001783381249547457
402.81125,-0.00017691115205604422
402.8125,-0.0001754779580704794
402.81375,-0.0001740415888052373
402.815,-0.0001726050551402057
402.81625,-0.0001711712536764535
402.8175,-0.0001697428953251512
402.81875,-0.0001683224540870989
402.82,-0.00016691213918286629
402.82125,-0.0001655138918635799
402.8225,-0.00016412941334229518
402.82375,-0.0001627602093658474
402.825,-0.0001614076686071231
402.82625,-0.0001600731381774574
402.8275,-0.0001587580126790845
402.82875,-0.00015746381316739978
402.83,-0.00015619225207286842
402.83125,-0.0001549452769324805
402.8325,-0.0001537250837306166
402.83375,-0.0001525341008393344
402.835,-0.0001513749461080714
402.83625,-0.00015025034003284028
402.8375,-0.0001491630119450456
402.83875,-0.00014811556957005428
402.84,-0.0001471103804557154
402.84125,-0.0001461494209009324
402.8425,-0.0001452341609944996
402.84375,-0.0001443654474142475
402.845,-0.0001435434237166294
402.84625,-0.000142767469356692
402.8475,-0.0001420361752984355
402.84875,-0.00014134736690551452
402.85,-0.0001406981380721133
402.85125,-0.000140084939873934
402.8525,-0.0001395036788191586
402.85375,-0.0001389498317492204
402.855,-0.0001384185825494063
402.85625,-0.0001379049517991169
402.8575,-0.00013740392152179819
402.85875,-0.000136910547824547
402.86,-0.0001364200683173951
402.86125,-0.0001359279637623117
402.8625,-0.00013543001415196
402.86375,-0.0001349223232183494
402.865,-0.0001344013099013679
402.86625,-0.0001338636901373272
402.8675,-0.00013330641494758842
402.86875,-0.0001327266141273433
402.87,-0.00013212151392460358
402.87125,-0.00013148835873951178
402.8725,-0.0001308243303339369
402.87375,-0.0001301264817114353
402.875,-0.0001293916799575336
402.87625,-0.00012861656927030192
402.8775,-0.00012779756612118958
402.87875,-0.0001269308515459727
402.88,-0.00012601241859582882
402.88125,-0.00012503810399837998
402.8825,-0.00012400365777867842
402.88375,-0.0001229048064200905
402.885,-0.0001217373416650994
402.88625,-0.0001204971869159718
402.8875,-0.000119180474115368
402.88875,-0.0001177836158969429
402.89,-0.00011630337111595981
402.89125,-0.0001147368936099368
402.8925,-0.00011308178280936649
402.89375,-0.0001113361207584838
402.895,-0.0001094984964360352
402.89625,-0.000107568015916023
402.8975,-0.0001055443218283917
402.89875,-0.0001034275788195666
402.9,-0.00010121847803286209
402.90125,-9.89182079906805e-05
402.9025,-9.652845571560969e-05
402.90375,-9.40513748312985e-05
402.905,-9.1489566230243e-05
402.90625,-8.88460550854876e-05
402.9075,-8.612426699025161e-05
402.90875,-8.33279982235009e-05
402.91,-8.0461401424553e-05
402.91125,-7.75289450845912e-05
402.9125,-7.45354030371963e-05
402.91375,-7.148581810984041e-05
402.915,-6.838547169927921e-05
402.91625,-6.52398393279167e-05
402.9175,-6.205454045605151e-05
402.91875,-5.88352757390465e-05
402.92,-5.5587740287405e-05
402.92125,-5.23175552768e-05
402.9225,-4.9030172222090996e-05
402.92375,-4.57307981453373e-05
402.925,-4.2424336946955396e-05
402.92625,-3.91153395649424e-05
402.9275,-3.5807983094283e-05
402.92875,-3.2506067074517303e-05
402.93,-2.92130231404707e-05
402.93125,-2.59319469941968e-05
402.9325,-2.26656315810192e-05
402.93375,-1.94166036357536e-05
402.935,-1.6187154383999003e-05
402.93625,-1.29793526654405e-05
402.9375,-9.7950473387176e-06
402.93875,-6.6358449412053e-06
402.94,-3.5030860745256e-06
402.94125,-3.978083456133e-07
402.9425,2.6792724554646e-06
402.94375,5.7277826114768e-06
402.945,8.7476791046862e-06
402.94625,1.17392429530926e-05
402.9475,1.47030411846821e-05
402.94875,1.7639884505807293e-05
402.95,2.0550764456219472e-05
402.95125,2.3436780555195342e-05
402.9525,2.629904379068738e-05
402.95375,2.9138579863406123e-05
402.955,3.195621665782279e-05
402.95625,3.475251140028592e-05
402.9575,3.7527709041299884e-05
402.95875,4.028177910918475e-05
402.96,4.301451694516888e-05
402.96125,4.5725689973871054e-05
402.9625,4.841517713397721e-05
402.96375,5.1083062772889946e-05
402.965,5.37296714332206e-05
402.96625,5.635553200598473e-05
402.9675,5.896129467955098e-05
402.96875,6.154760366230818e-05
402.97,6.411493319813184e-05
402.97125,6.666338512254591e-05
402.9725,6.919246309767899e-05
402.97375,7.170086871218816e-05
402.975,7.418638653749147e-05
402.97625,7.66458962026082e-05
402.9775,7.9075537644847e-05
402.97875,8.1470996934338e-05
402.98,8.38278416721367e-05
402.98125,8.614179301933599e-05
402.9825,8.840886061767211e-05
402.98375,9.06253279683309e-05
402.985,9.27876269999432e-05
402.98625,9.4892138626878e-05
402.9875,9.6934944808939e-05
402.98875,9.891157252666661e-05
402.99,0.0001008167705764851
402.99125,0.0001026443621959651
402.9925,0.00010438727801276361
402.99375,0.0001060379597252951
402.995,0.0001075891708387432
402.99625,0.0001090349788398583
402.9975,0.0001103714037813917
402.99875,0.00011159645915428441
403.0,0.0001127097346473638
403.00125,0.0001137118597855874
403.0025,0.0001146040935980811
403.00375,0.00011538810533669389
403.005,0.0001160658997152549
403.00625,0.00011663981321939591
403.0075,0.0001171125184766803
403.00875,0.00011748701387686081
403.01,0.0001177665785421025
403.01125,0.0001179546875770531
403.0125,0.0001180548798786626
403.01375,0.0001180705886057166
403.015,0.0001180049785882405
403.01625,0.00011786087005713739
403.0175,0.00011764082836453901
403.01875,0.00011734743386512841
403.02,0.00011698364322821031
403.02125,0.00011655308454984279
403.0225,0.0001160601543342396
403.02375,0.0001155099040140878
403.025,0.0001149077966699002
403.02625,0.0001142594493888963
403.0275,0.0001135704257037889
403.02875,0.00011284609862179939
403.03,0.0001120915740438269
403.03125,0.0001113116391338969
403.0325,0.0001105107368286771
403.03375,0.0001096929373670517
403.035,0.0001088619130796279
403.03625,0.000108020910668201
403.0375,0.0001071727039850371
403.03875,0.0001063195674620609
403.04,0.00010546325230006581
403.04125,0.00010460503560803909
403.0425,0.0001037458411628948
403.04375,0.00010288642804967851
403.045,0.0001020276039420247
403.04625,0.00010117037951270701
403.0475,0.00010031602299388221
403.04875,9.94660092768791e-05
403.05,9.862189920563179e-05
403.05125,9.77851960158568e-05
403.0525,9.695722889827689e-05
403.05375,9.61390741769442e-05
403.055,9.5331522929768e-05
403.05625,9.45350886542537e-05
403.0575,9.375003628537969e-05
403.05875,9.29764488396371e-05
403.06,9.22143019901618e-05
403.06125,9.146357751505e-05
403.0625,9.072436853070451e-05
403.06375,8.999699246028939e-05
403.065,8.928206046608829e-05
403.06625,8.85805250868535e-05
403.0675,8.78936665569613e-05
403.06875,8.72230496585113e-05
403.07,8.65704383953595e-05
403.07125,8.593769987215929e-05
403.0725,8.5326700214502e-05
403.07375,8.473919781617989e-05
403.075,8.41767614076358e-05
403.07625,8.364069040656039e-05
403.0775,8.31319688656722e-05
403.07875,8.26512317316024e-05
403.08,8.21987519608338e-05
403.08125,8.177444614867549e-05
403.0825,8.13779001871949e-05
403.08375,8.1008399411114e-05
403.085,8.06649760275836e-05
403.08625,8.03464590948715e-05
403.0875,8.00515204869234e-05
403.08875,7.977871675077521e-05
403.09,7.95265283068317e-05
403.09125,7.92933833109882e-05
403.0925,7.90776760935896e-05
403.09375,7.887778210422379e-05
403.095,7.86920674233307e-05
403.09625,7.85188960616101e-05
403.0975,7.835664125721789e-05
403.09875,7.82036954537426e-05
403.1,7.80584851730113e-05
403.10125,7.79194862947295e-05
403.1025,7.77852403670523e-05
403.10375,7.765436633015439e-05
403.105,7.75255709899608e-05
403.10625,7.73976454770896e-05
403.1075,7.72694599611748e-05
403.10875,7.713993679662769e-05
403.11,7.700802154287869e-05
403.11125,7.68726363681267e-05
403.1125,7.67326254494698e-05
403.11375,7.65866960693556e-05
403.115,7.643335894120081e-05
403.11625,7.6270865686906e-05
403.1175,7.60971613782133e-05
403.11875,7.590984258661579e-05
403.12,7.57061332967871e-05
403.12125,7.548287537539551e-05
403.1225,7.52365367253507e-05
403.12375,7.49632313754851e-05
403.125,7.46587580158487e-05
403.12625,7.431864487072789e-05
403.1275,7.39382060805833e-05
403.12875,7.35126040971046e-05
403.13,7.30369205105248e-05
403.13125,7.25062305583287e-05
403.1325,7.191568357341309e-05
403.13375,7.12605963707858e-05
403.135,7.053654592066671e-05
403.13625,6.97394774400223e-05
403.1375,6.88658182983793e-05
403.13875,6.79125945507894e-05
403.14,6.68775541648574e-05
403.14125,6.575927903768039e-05
403.1425,6.45572911576564e-05
403.14375,6.3272136102073e-05
403.145,6.19054337434726e-05
403.14625,6.04599038188335e-05
403.1475,5.89393382825748e-05
403.14875,5.7348544823500605e-05
403.15,5.56932345847104e-05
403.15125,5.3979884017586604e-05
403.1525,5.22155603979108e-05
403.15375,5.04077371691566e-05
403.155,4.85640901629809e-05
403.15625,4.66923081609183e-05
403.1575,4.47999104152785e-05
403.15875,4.28940895202093e-05
403.16,4.09815715338945e-05
403.16125,3.9068511360878296e-05
403.1625,3.71604055894751e-05
403.16375,3.52620318522422e-05
403.165,3.3377403262504595e-05
403.16625,3.1509736264903e-05
403.1675,2.9661436436908097e-05
403.16875,2.78340827062504e-05
403.17,2.60284384222105e-05
403.17125,2.42444635726257e-05
403.1725,2.24813477265442e-05
403.17375,2.0737568859429798e-05
403.175,1.90109680708096e-05
403.17625,1.72988503663216e-05
403.1775,1.55981118321763e-05
403.17875,1.39053784330247e-05
403.18,1.2217163409365e-05
403.18125,1.0530019236594e-05
403.1825,8.8406980972065e-06
403.18375,7.1462698809489e-06
403.185,5.4442530631449004e-06
403.18625,3.7326810713516003e-06
403.1875,2.0101565459634e-06
403.18875,2.7586434643070003e-07
403.19,-1.4704370581611e-06
403.19125,-3.2284635532241e-06
403.1925,-4.9974541084469e-06
403.19375,-6.7762443598632e-06
403.195,-8.563333174748e-06
403.19625,-1.03569570561527e-05
403.1975,-1.21551471859975e-05
403.19875,-1.395578415230984e-05
403.2,-1.575663666589318e-05
403.20125,-1.755538856157793e-05
403.2025,-1.934965912445328e-05
403.20375,-2.1137007107658687e-05
403.205,-2.291493548487242e-05
403.20625,-2.4680883799518593e-05
403.2075,-2.643222764472198e-05
403.20875,-2.816626174794569e-05
403.21,-2.988019803226021e-05
403.21125,-3.157115710612175e-05
403.2125,-3.32361537035045e-05
403.21375,-3.48720969702594e-05
403.215,-3.647578022451058e-05
403.21625,-3.8043879407959995e-05
403.2175,-3.957294890490687e-05
403.21875,-4.105942739290229e-05
403.22,-4.249963798288519e-05
403.22125,-4.388979531172528e-05
403.2225,-4.5226010749128615e-05
403.22375,-4.650430121485407e-05
403.225,-4.772059159524484e-05
403.22625,-4.8870724881114834e-05
403.2275,-4.995046518502463e-05
403.22875,-5.095550067203179e-05
403.23,-5.18814623370783e-05
403.23125,-5.272392015202909e-05
403.2325,-5.347840441460655e-05
403.23375,-5.414041375627187e-05
403.235,-5.470543906724118e-05
403.23625,-5.516898444373942e-05
403.2375,-5.552660339754479e-05
403.23875,-5.577394175498253e-05
403.24,-5.590680391834421e-05
403.24125,-5.59212243448029e-05
403.2425,-5.5813565731787563e-05
403.24375,-5.558062393881432e-05
403.245,-5.521974220170487e-05
403.24625,-5.472892901413808e-05
403.2475,-5.410696503746896e-05
403.24875,-5.335349853572352e-05
403.25,-5.2469109370684115e-05
403.25125,-5.1455350599031626e-05
403.2525,-5.0314754201449306e-05
403.25375,-4.9050801195665835e-05
403.255,-4.766786075538728e-05
403.25625,-4.617110184709917e-05
403.2575,-4.4566389487752556e-05
403.25875,-4.286015779726511e-05
403.26,-4.1059292845901345e-05
403.26125,-3.9171013505472336e-05
403.2625,-3.720276206435271e-05
403.26375,-3.5162119175317096e-05
403.265,-3.305673384116288e-05
403.26625,-3.089427388511649e-05
403.2675,-2.868239614602834e-05
403.26875,-2.642872861737031e-05
403.27,-2.414086213107274e-05
403.27125,-2.182634303125516e-05
403.2725,-1.949266906593412e-05
403.27375,-1.714727214176069e-05
403.275,-1.479749905489856e-05
403.27625,-1.245057558007994e-05
403.2775,-1.011356900792817e-05
403.27875,-7.79333185893242e-06
403.28,-5.496449917731931e-06
403.28125,-3.22918134735932e-06
403.2825,-9.9740321425902e-07
403.28375,1.19344844022363e-06
403.285,3.33841210187207e-06
403.28625,5.433036662421321e-06
403.2875,7.47340731593363e-06
403.28875,9.45614176843284e-06
403.29,1.13783936374828e-05
403.29125,1.323782861169746e-05
403.2925,1.503259711637336e-05
403.29375,1.676130234604038e-05
403.295,1.84229547804852e-05
403.29625,2.00169307264185e-05
403.2975,2.1542928522314e-05
403.29875,2.30009238183515e-05
403.3,2.43911446965016e-05
403.30125,2.57140262105825e-05
403.3025,2.6970194404357498e-05
403.30375,2.81604567045669e-05
403.305,2.9285785286858498e-05
403.30625,3.03473238496307e-05
403.3075,3.1346393304780496e-05
403.30875,3.22845068723874e-05
403.31,3.31633866553728e-05
403.31125,3.3984985757192804e-05
403.3125,3.47515083715923e-05
403.31375,3.54654326114808e-05
403.315,3.61295231299101e-05
403.31625,3.67468459891686e-05
403.3175,3.7320771909945795e-05
403.31875,3.78549674435013e-05
403.32,3.83533870457947e-05
403.32125,3.88202392614688e-05
403.3225,3.92599499596382e-05
403.32375,3.96771193304677e-05
403.325,4.00764544774397e-05
403.32625,4.0462712739421004e-05
403.3275,4.08406252774835e-05
403.32875,4.1214827369598e-05
403.33,4.1589790638260304e-05
403.33125,4.1969751387132206e-05
403.3325,4.23586551788048e-05
403.33375,4.2760104447738704e-05
403.335,4.31773177154423e-05
403.33625,4.3613101940939994e-05
403.3375,4.40698296845052e-05
403.33875,4.45494358497011e-05
403.34,4.50534180346714e-05
403.34125,4.55828504616725e-05
403.3425,4.6138402346789306e-05
403.34375,4.67203670248303e-05
403.345,4.73286973193318e-05
403.34625,4.7963038349658e-05
403.3475,4.8622770206151e-05
403.34875,4.9307045379314903e-05
403.35,5.00148275869956e-05
403.35125,5.0744924897538196e-05
403.3525,5.14960222409061e-05
403.35375,5.22667042647275e-05
403.355,5.30554761062718e-05
403.35625,5.3860777563342e-05
403.3575,5.4680992760067606e-05
403.35875,5.5514455112608e-05
403.36,5.63594498767641e-05
403.36125,5.72142181124853e-05
403.3625,5.8076953965298504e-05
403.36375,5.89458061886372e-05
403.365,5.98188807540921e-05
403.36625,6.06942479735651e-05
403.3675,6.15699479113517e-05
403.36875,6.24439969351062e-05
403.37,6.331440525573409e-05
403.37125,6.41791868151828e-05
403.3725,6.50363767391487e-05
403.37375,6.58840448156783e-05
403.375,6.67203106837065e-05


==> Data/SingleTruck/processed-Force_tire_9.dat <==
T,value
400.001,9.78874943272831e-05
400.003,9.28161994449908e-05
400.004,8.8697855823042e-05
400.005,8.530809922629861e-05
400.006,8.24711515166014e-05
400.008,8.00528333556603e-05
400.009,7.795263252518139e-05
400.01,7.6099406051954e-05
400.011,7.44422602942097e-05
400.0125,2.78655819185576e-05
400.01375,4.01063821398955e-05
400.015,4.63788050726016e-05
400.01625,5.03326532697739e-05
400.0175,5.26969720119274e-05
400.01875,5.39768528872147e-05
400.02,5.4534321338196717e-05
400.02125,5.461349899684189e-05
400.0225,5.43776967016158e-05
400.02375,5.393941941023969e-05
400.025,5.337753000302219e-05
400.02625,5.27439729804733e-05
400.0275,5.2066820913199606e-05
400.02875,5.135652280811408e-05
400.03,5.061523234335258e-05
400.03125,4.9845406470738715e-05
400.0325,4.9053842342427654e-05
400.03375,4.8250673863260575e-05
400.035,4.744633197502621e-05
400.03625,4.664918400916937e-05
400.0375,4.5864686221179496e-05
400.03875,4.50957627192374e-05
400.04,4.4343759553590704e-05
400.04125,4.36093529099456e-05
400.0425,4.28930522956004e-05
400.04375,4.2195270175042195e-05
400.045,4.15161140584626e-05
400.04625,4.08549741724839e-05
400.0475,4.02099810152797e-05
400.04875,3.95777000038984e-05
400.05,3.89535669171057e-05
400.05125,3.83331240159989e-05
400.0525,3.77134736622451e-05
400.05375,3.70942091905578e-05
400.055,3.64775100423223e-05
400.05625,3.5867516775092e-05
400.0575,3.52690397045333e-05
400.05875,3.46855303144882e-05
400.06,3.41171061271215e-05
400.06125,3.3559836053584695e-05
400.0625,3.30076634055544e-05
400.06375,3.2454975650944696e-05
400.065,3.18987792969978e-05
400.06625,3.13388816229849e-05
400.0675,3.07768700033896e-05
400.06875,3.02149901997462e-05
400.07,2.96554933494432e-05
400.07125,2.91004591897645e-05
400.0725,2.8551839854818298e-05
400.07375,2.80115202653251e-05
400.075,2.7481371788318702e-05
400.07625,2.69632992338091e-05
400.0775,2.64592896154372e-05
400.07875,2.59714625381485e-05
400.08,2.55021006849136e-05
400.08125,2.50536603845287e-05
400.0825,2.46287236795628e-05
400.08375,2.42297854416376e-05
400.085,2.38588584562334e-05
400.08625,2.35171293409062e-05
400.0875,2.3205032916352602e-05
400.08875,2.2922888498615998e-05
400.09,2.26718418091143e-05
400.09125,2.24545825158806e-05
400.0925,2.22754031759343e-05
400.09375,2.21395639916492e-05
400.095,2.20523111634444e-05
400.09625,2.2018085310402702e-05
400.0975,2.2040338422957402e-05
400.09875,2.2121930908907303e-05
400.1,2.22656916406123e-05
400.10125,2.24747552227279e-05
400.1025,2.2752568337927998e-05
400.10375,2.31026804598752e-05
400.105,2.3528488439453897e-05
400.10625,2.4033035855144e-05
400.1075,2.4618869750440303e-05
400.10875,2.52879121782666e-05
400.11,2.60413031994267e-05
400.11125,2.6879231454099598e-05
400.1125,2.7800849504289e-05
400.11375,2.8804400168972998e-05
400.115,2.98875974896742e-05
400.11625,3.10481136073688e-05
400.1175,3.22839181559756e-05
400.11875,3.35933242158278e-05
400.12,3.4974799575423904e-05
400.12125,3.64267141034968e-05
400.1225,3.7947152064271095e-05
400.12375,3.95338225857551e-05
400.125,4.1184038661976104e-05
400.12625,4.28947328561346e-05
400.1275,4.46624740407211e-05
400.12875,4.64834953006258e-05
400.13,4.83537326482849e-05
400.13125,5.02688871108937e-05
400.1325,5.22245009807159e-05
400.13375,5.4216038816545204e-05
400.135,5.62389477053839e-05
400.13625,5.82887102823684e-05
400.1375,6.0360832940040506e-05
400.13875,6.24508457739336e-05
400.14,6.455424927455669e-05
400.14125,6.66664894886515e-05
400.1425,6.87828974327939e-05
400.14375,7.08986476912551e-05
400.145,7.30087148730903e-05
400.14625,7.51078433614159e-05
400.1475,7.71905634107854e-05
400.14875,7.925129430553211e-05
400.15,8.12845360559516e-05
400.15125,8.32851003412613e-05
400.1525,8.52483033653767e-05
400.15375,8.717006567759439e-05
400.155,8.904691362626781e-05
400.15625,9.087591005248709e-05
400.1575,9.2654547267722e-05
400.15875,9.43806264813433e-05
400.16,9.60521512939003e-05
400.16125,9.76672926449906e-05
400.1625,9.92244663885242e-05
400.16375,0.00010072251491525421
400.165,0.0001021609154395039
400.16625,0.0001035399219723544
400.1675,0.0001048606213912664
400.16875,0.0001061248888554948
400.17,0.0001073353016633412
400.17125,0.0001084950197393866
400.1725,0.0001096076659717801
400.17375,0.0001106772139696461
400.175,0.00011170789346066699
400.17625,0.0001127041144088875
400.1775,0.0001136704171427203
400.17875,0.0001146114372932349
400.18,0.0001155318768826735
400.18125,0.0001164364747432305
400.1825,0.0001173299663461179
400.18375,0.0001182170243308639
400.185,0.00011910217942490359
400.18625,0.00011998973600339451
400.1875,0.00012088366645926
400.18875,0.0001217875310933836
400.19,0.0001227043959049265
400.19125,0.0001236367848416976
400.1925,0.0001245866376005537
400.19375,0.00012555529254782322
400.195,0.0001265434534497597
400.19625,0.0001275511208430962
400.1975,0.0001285774656057923
400.19875,0.0001296206821380212
400.2,0.00013067791528335
400.20125,0.00013174538289993678
400.2025,0.000132818748381524
400.20375,0.00013389365933809682
400.205,0.0001349662544062612
400.20625,0.00013603345085958762
400.2075,0.000137092959419167
400.20875,0.0001381431079845094
400.21,0.0001391826002347497
400.21125,0.0001402102678300438
400.2125,0.0001412247667230996
400.21375,0.0001422241744808638
400.215,0.00014320570747617872
400.21625,0.0001441658870689149
400.2175,0.00014510110659613732
400.21875,0.0001460083165312041
400.22,0.00014688566417198109
400.22125,0.0001477328697686254
400.2225,0.00014855115735160358
400.22375,0.0001493427275205465
400.225,0.00015010964866449058
400.22625,0.0001508521260639739
400.2275,0.0001515666566548224
400.22875,0.00015224524923246351
400.23,0.00015287798255368272
400.23125,0.0001534582510432712
400.2325,0.0001539859079276515
400.23375,0.0001544659373902646
400.235,0.0001549048405413251
400.23625,0.0001553077725809414
400.2375,0.0001556775369130886
400.23875,0.0001560149131285321
400.24,0.0001563194405560724
400.24125,0.000156590291202096
400.2425,0.0001568273031186225
400.24375,0.000157031943990232
400.245,0.0001572075326208564
400.24625,0.0001573585258215205
400.2475,0.00015748920736974211
400.24875,0.0001576023174506486
400.25,0.0001576982332491541
400.25125,0.0001577750741620677
400.2525,0.000157829653969124
400.25375,0.00015785874016261
400.255,0.0001578600916759959
400.25625,0.00015783293467236728
400.2575,0.0001577778725033637
400.25875,0.0001576964155689752
400.26,0.00015759043798808752
400.26125,0.0001574617918293581
400.2625,0.0001573121348120045
400.26375,0.00015714290030626108
400.265,0.00015695530988346778
400.26625,0.00015675037367586682
400.2675,0.0001565288473962277
400.26875,0.00015629116119741408
400.27,0.00015603735101197002
400.27125,0.0001557670316317556
400.2725,0.0001554794396476358
400.27375,0.0001551735527392082
400.275,0.00015484825921458542
400.27625,0.0001545025212202947
400.2775,0.0001541354659814053
400.27875,0.00015374637701199922
400.28,0.0001533345990860567
400.28125,0.0001528994049187278
400.2825,0.0001524398726479026
400.28375,0.0001519548259858887
400.285,0.00015144286849098798
400.28625,0.0001509025233987428
400.2875,0.0001503324202627245
400.28875,0.0001497314408848735
400.29,0.0001490987656454841
400.29125,0.0001484338340229266
400.2925,0.00014773628913310842
400.29375,0.000147005960948623
400.295,0.00014624289764754512
400.29625,0.0001454474121818997
400.2975,0.00014462010241588709
400.29875,0.0001437618129340099
400.3,0.0001428735135692537
400.30125,0.0001419560892614932
400.3025,0.0001410100900462253
400.30375,0.00014003558308355642
400.305,0.00013903222229726608
400.30625,0.0001379995087238058
400.3075,0.0001369370578513427
400.30875,0.0001358447225490912
400.31,0.0001347225609571431
400.31125,0.00013357072550685689
400.3125,0.000132389358721708
400.31375,0.00013117852728845058
400.315,0.00012993819163844512
400.31625,0.0001286681938290345
400.3175,0.0001273682597648873
400.31875,0.0001260380290992
400.32,0.00012467712062470292
400.32125,0.0001232852436743786
400.3225,0.0001218623241318996
400.32375,0.00012040860779183539
400.325,0.0001189247105097319
400.32625,0.00011741160621217091
400.3275,0.0001158705772268788
400.32875,0.00011430315605291161
400.33,0.00011271108397090731
400.33125,0.0001110962958733033
400.3325,0.000109460926614646
400.33375,0.0001078073314517688
400.335,0.00010613811174394421
400.33625,0.0001044561288929461
400.3375,0.0001027645185230268
400.33875,0.0001010666848007635
400.34,9.93662798148491e-05
400.34125,9.766719438573e-05
400.3425,9.59735287441739e-05
400.34375,9.428958321773049e-05
400.345,9.261982694616359e-05
400.34625,9.09688824638372e-05
400.3475,8.93414880551278e-05
400.34875,8.774248405191089e-05
400.35,8.61768087420328e-05
400.35125,8.46495048878976e-05
400.3525,8.31657415700604e-05
400.35375,8.17308087028996e-05
400.355,8.03500828663757e-05
400.35625,7.902896398886779e-05
400.3575,7.77727594901699e-05
400.35875,7.65865434416114e-05
400.36,7.54749828233418e-05
400.36125,7.44421493377699e-05
400.3625,7.349135633112351e-05
400.36375,7.262508862801709e-05
400.365,7.18450928358509e-05
400.36625,7.115261526988899e-05
400.3675,7.05487237789646e-05
400.36875,7.003458523992231e-05
400.37,6.9611616322002e-05
400.37125,6.92814915463682e-05
400.3725,6.90460507349145e-05
400.37375,6.890716465536131e-05
400.375,6.88666028016144e-05
400.37625,6.89259078103578e-05
400.3775,6.908626717482879e-05
400.37875,6.934836238978211e-05
400.38,6.971222939859399e-05
400.38125,7.01771443654335e-05
400.3825,7.07415285864514e-05
400.38375,7.140282817097881e-05
400.385,7.21573930637083e-05
400.38625,7.300055317865451e-05
400.3875,7.39270496705337e-05
400.38875,7.49317282803085e-05
400.39,7.60101587730108e-05
400.39125,7.71588484332746e-05
400.3925,7.8374984711121e-05
400.39375,7.965593148825729e-05
400.395,8.09987254148784e-05
400.39625,8.23996821168256e-05
400.3975,8.38541256769557e-05
400.39875,8.5356272293568e-05
400.4,8.68994169385961e-05
400.40125,8.84764144332816e-05
400.4025,9.00802777172457e-05
400.40375,9.1704706580104e-05
400.405,9.33444833348298e-05
400.40625,9.49956952541265e-05
400.4075,9.665574447706741e-05
400.40875,9.832296357839081e-05
400.41,9.99952620252961e-05
400.41125,0.0001016673409039126
400.4125,0.0001033278025652262
400.41375,0.000104959917804877
400.415,0.0001065480284364159
400.41625,0.0001080839324529642
400.4175,0.0001095675172583507
400.41875,0.00011100295547292461
400.42,0.0001123946956244343
400.42125,0.0001137453847814775
400.4225,0.0001150555660271178
400.42375,0.00011632424891151711
400.425,0.0001175496564034322
400.42625,0.0001187298082509112
400.4275,0.0001198628691215618
400.42875,0.0001209472916126843
400.43,0.00012198183795138269
400.43125,0.0001229655343247081
400.4325,0.0001238976084097883
400.43375,0.00012477742600391169
400.435,0.0001256044341945298
400.43625,0.00012637811200917279
400.4375,0.00012709793649526407
400.43875,0.00012776336320987911
400.44,0.0001283738432394292
400.44125,0.0001289288568693525
400.4425,0.0001294279726437816
400.44375,0.00012987088818540757
400.445,0.00013025747253532619
400.44625,0.0001305877697231769
400.4475,0.0001308619942374733
400.44875,0.0001310805147060977
400.45,0.0001312438442869462
400.45125,0.0001313526242987029
400.4525,0.00013140763702163268
400.45375,0.00013140981809836322
400.455,0.00013136029058460267
400.45625,0.0001312603934697586
400.4575,0.000131111732427389
400.45875,0.0001309162123355551
400.46,0.0001306760653769856
400.46125,0.00013039387528909652
400.4625,0.00013007256187393972
400.46375,0.0001297153665880019
400.465,0.0001293258032119715
400.46625,0.00012890759936046538
400.4675,0.0001284646259917472
400.46875,0.00012800082818744188
400.47,0.0001275201537122929
400.47125,0.0001270264890439467
400.4725,0.0001265236065627848
400.47375,0.0001260151318618067
400.475,0.0001255045087065514
400.47625,0.0001249949854050368
400.4775,0.0001244896114277701
400.47875,0.0001239912308277058
400.48,0.0001235024890302795
400.48125,0.0001230258370633793
400.4825,0.0001225635316373337
400.48375,0.0001221176446048432
400.485,0.0001216900591509169
400.48625,0.0001212824682727475
400.4875,0.00012089637818954971
400.48875,0.0001205331003623631
400.49,0.0001201937541038091
400.49125,0.000119879266787807
400.4925,0.0001195903737292401
400.49375,0.00011932763041359759
400.495,0.0001190914136465659
400.49625,0.0001188819410035891
400.4975,0.0001186992777794143
400.49875,0.0001185433560675925
400.5,0.0001184139841399681
400.50125,0.00011831085603613881
400.5025,0.0001182335567328983
400.50375,0.0001181815592136637
400.505,0.000118154220077892
400.50625,0.0001181507587704905
400.5075,0.0001181702457112544
400.50875,0.0001182115723243199
400.51,0.000118273435527685
400.51125,0.0001183543139827955
400.5125,0.0001184524572542251
400.51375,0.00011856588181947089
400.515,0.0001186923812688691
400.51625,0.0001188295481556418
400.5175,0.00011897480781606219
400.51875,0.0001191254693097562
400.52,0.0001192787801800853
400.52125,0.000119431990564634
400.5225,0.0001195824219157432
400.52375,0.0001197275306911174
400.525,0.0001198649651644266
400.52625,0.0001199926171659371
400.5275,0.00012010865506315179
400.52875,0.0001202115435314195
400.53,0.00012030004949456521
400.53125,0.00012037322987551261
400.5325,0.0001204304048868924
400.53375,0.0001204711237016738
400.535,0.0001204951212538201
400.53625,0.0001205022726289319
400.5375,0.0001204925458749413
400.53875,0.0001204659642427897
400.54,0.00012042256748714421
400.54125,0.0001203623926670681
400.5425,0.00012028544704666441
400.54375,0.0001201917098756746
400.545,0.0001200811214899496
400.54625,0.0001199535845518222
400.5475,0.00011980897147029
400.54875,0.000119647125431021
400.55,0.000119467861166155
400.55125,0.00011927096736388179
400.5525,0.0001190562049578029
400.55375,0.00011882330300610221
400.555,0.0001185719599605519
400.55625,0.0001183018390954115
400.5575,0.0001180125708562392
400.55875,0.0001177037608087058
400.56,0.0001173749943074448
400.56125,0.0001170258495849961
400.5625,0.0001166559126208888
400.56375,0.0001162647962408932
400.565,0.0001158521479964843
400.56625,0.000115417678194509
400.5675,0.000114961167717094
400.56875,0.0001144824803017608
400.57,0.00011398157519177289
400.57125,0.0001134585125366768
400.5725,0.0001129134597630299
400.57375,0.0001123466965052466
400.575,0.0001117586152265808
400.57625,0.0001111497278701207
400.5775,0.0001105206631098382
400.57875,0.0001098721705715536
400.58,0.000109205124413828
400.58125,0.0001085205152587123
400.5825,0.0001078194554423159
400.58375,0.0001071031664651842
400.585,0.000106372977002435
400.58625,0.0001056303004337133
400.5875,0.0001048766345729237
400.58875,0.0001041135286777661
400.59,0.00010334258180915511
400.59125,0.0001025654188505147
400.5925,0.0001017836831970027
400.59375,0.0001009990261247195
400.595,0.0001002131089399422
400.59625,9.94276032233848e-05
400.5975,9.86441969275456e-05
400.59875,9.786460445713e-05
400.6,9.7090576775583e-05
400.60125,9.63238998816854e-05
400.6025,9.55663960072613e-05
400.60375,9.481990825795829e-05
400.605,9.4086275896129e-05
400.60625,9.33673019277847e-05
400.6075,9.26646990016736e-05
400.60875,9.19800365574702e-05
400.61,9.13146790270986e-05
400.61125,9.06697141661828e-05
400.6125,9.00458873176737e-05
400.61375,8.9443535638547e-05
400.615,8.886253111369219e-05
400.61625,8.830222900283309e-05
400.6175,8.77614317125363e-05
400.61875,8.7238367122255e-05
400.62,8.67306832973659e-05
400.62125,8.62354701821642e-05
400.6225,8.574929267581469e-05
400.62375,8.52682607082123e-05
400.625,8.47881138356991e-05
400.62625,8.43043363596586e-05
400.6275,8.38122925529171e-05
400.62875,8.330737757493781e-05
400.63,8.27851910007981e-05
400.63125,8.224170319489301e-05
400.6325,8.16734323273998e-05
400.63375,8.107760308346859e-05
400.635,8.04522850042103e-05
400.63625,7.97965045204833e-05
400.6375,7.91103179275393e-05
400.63875,7.8394842885615e-05
400.64,7.765224299552241e-05
400.64125,7.68856675732935e-05
400.6425,7.609914701099221e-05
400.64375,7.52974475746502e-05
400.645,7.4485893659411e-05
400.64625,7.367017195791189e-05
400.6475,7.28561179308395e-05
400.64875,7.204951058069479e-05
400.65,7.12558751737278e-05
400.65125,7.0480324586048e-05
400.6525,6.972742016284659e-05
400.65375,6.90010894237468e-05
400.655,6.83045785931963e-05
400.65625,6.764045360390809e-05
400.6575,6.70106294842764e-05
400.65875,6.641643011369349e-05
400.66,6.58586654207795e-05
400.66125,6.533771455139799e-05
400.6625,6.485360098749589e-05
400.66375,6.44060705707481e-05
400.665,6.399465110500659e-05
400.66625,6.36187015096177e-05
400.6675,6.32774505336791e-05
400.66875,6.29700307663072e-05
400.67,6.2695492256993e-05
400.67125,6.24528239321464e-05
400.6725,6.22409553048582e-05
400.67375,6.205875349092259e-05
400.675,6.190502187916529e-05
400.67625,6.17784767589879e-05
400.6775,6.167773394213721e-05
400.67875,6.16012885745945e-05
400.68,6.15475045995642e-05
400.68125,6.15146127864059e-05
400.6825,6.15007302795343e-05
400.68375,6.15038959662428e-05
400.685,6.15221376224428e-05
400.68625,6.15535506013762e-05
400.6875,6.15964099713665e-05
400.68875,6.16492757746558e-05
400.69,6.17111193124266e-05
400.69125,6.17814217329634e-05
400.6925,6.1860266489015e-05
400.69375,6.194839917929449e-05
400.695,6.20472459579892e-05
400.69625,6.21588992762137e-05
400.6975,6.22860538772556e-05
400.69875,6.24319089934891e-05
400.7,6.26000386678665e-05
400.70125,6.27942300479002e-05
400.7025,6.30183187671662e-05
400.70375,6.32760179992813e-05
400.705,6.35707678845024e-05
400.70625,6.39056014449941e-05
400.7075,6.42830526289689e-05
400.70875,6.47051053717507e-05
400.71,6.51731815429767e-05
400.71125,6.56881795559906e-05
400.7125,6.62505408345157e-05
400.71375,6.68603569596673e-05
400.715,6.7517484318279e-05
400.71625,6.82216726835349e-05
400.7175,6.89726947378724e-05
400.71875,6.97704509080481e-05
400.72,7.06150634623312e-05
400.72125,7.15069378417071e-05
400.7225,7.244679489901749e-05
400.72375,7.34356715999824e-05
400.725,7.44748926599682e-05
400.72625,7.5566017015507e-05
400.7275,7.67107610725017e-05
400.72875,7.79109117621135e-05
400.73,7.916823161838261e-05
400.73125,8.04843556436431e-05
400.7325,8.186070956682471e-05
400.73375,8.329841858681281e-05
400.735,8.47982533329534e-05
400.73625,8.63605682149127e-05
400.7375,8.79852782989649e-05
400.73875,8.96718352348541e-05
400.74,9.14192279072608e-05
400.74125,9.32259875769084e-05
400.7425,9.50902018462573e-05
400.74375,9.70095320597109e-05
400.745,9.8981229322168e-05
400.74625,0.0001010021493277703
400.7475,0.0001030687639205842
400.74875,0.000105177162383043
400.75,0.00010732306034692261
400.75125,0.0001095018048886809
400.7525,0.00011170837703008831
400.75375,0.0001139374130081145
400.755,0.0001161832342541897
400.75625,0.0001184398865429544
400.7575,0.000120701205840772
400.75875,0.0001229608941842206
400.76,0.0001252126062888287
400.76125,0.0001274500597882965
400.7625,0.0001296671393142671
400.76375,0.0001318580061268185
400.765,0.00013401720326555
400.76625,0.0001361397491012222
400.7675,0.0001382212251777532
400.76875,0.00014025783121437432
400.77,0.00014224643475772432
400.77125,0.0001441845868936654
400.7725,0.0001460705200586529
400.77375,0.0001479031144505324
400.775,0.0001496818475986777
400.77625,0.0001514067185734582
400.7775,0.0001530781642350848
400.77875,0.0001546969476119047
400.78,0.0001562640628782615
400.78125,0.0001577806312420735
400.7825,0.0001592478023422987
400.78375,0.0001606666808564225
400.785,0.0001620382596681583
400.78625,0.00016336338331545558
400.7875,0.0001646427250989833
400.78875,0.0001658767883211292
400.79,0.00016706592628555449
400.79125,0.0001682103703173791
400.7925,0.0001693102761238516
400.79375,0.0001703657658855703
400.795,0.0001713769816980738
400.79625,0.0001723441354937384
400.7975,0.0001732675549538728
400.79875,0.0001741477310408785
400.8,0.0001749853621103641
400.80125,0.0001757813847931259
400.8025,0.0001765370091468786
400.80375,0.0001772537289276865
400.805,0.000177933323871021
400.80625,0.0001785778407824429
400.8075,0.00017918956148786058
400.80875,0.00017977095081339478
400.81,0.0001803245979848568
400.81125,0.0001808531474269199
400.8125,0.00018135923056195199
400.81375,0.00018184539799865671
400.815,0.000182314053940559
400.81625,0.00018276741103436152
400.8175,0.000183207442668315
400.81875,0.0001836358649405862
400.82,0.0001840541260277238
400.82125,0.0001844633972532898
400.8225,0.00018486458332666719
400.82375,0.0001852583277621038
400.825,0.0001856450187780489
400.82625,0.0001860248021367795
400.8275,0.0001863976039842905
400.82875,0.0001867631613005004
400.83,0.0001871210751296812
400.83125,0.0001874708743911126
400.8325,0.0001878120916998514
400.83375,0.0001881443377076998
400.835,0.00018846736855412198
400.83625,0.0001887811417672453
400.8375,0.00018908588537475078
400.83875,0.0001893820385944539
400.84,0.0001896704622447812
400.84125,0.0001899524166547887
400.8425,0.0001902295566137605
400.84375,0.0001905040280206891
400.845,0.0001907781621333297
400.84625,0.0001910544152873783
400.8475,0.0001913349928555318
400.84875,0.0001916217934668982
400.85,0.0001919160815464459
400.85125,0.00019221831867470072
400.8525,0.0001925279951677626
400.85375,0.0001928435025976733
400.855,0.00019316205225318502
400.85625,0.00019347971413087939
400.8575,0.0001937916314765229
400.85875,0.0001940924348965112
400.86,0.0001943768337692504
400.86125,0.0001946403112163385
400.8625,0.0001948797756134756
400.86375,0.0001950939881411199
400.865,0.0001952836402749813
400.86625,0.000195451076526435
400.8675,0.0001955997570928845
400.86875,0.0001957335689381
400.87,0.0001958561049625195
400.87125,0.000195970029793496
400.8725,0.0001960767138953094
400.87375,0.00019617630617860252
400.875,0.0001962682495389127
400.87625,0.0001963519809642915
400.8775,0.0001964273603325537
400.87875,0.0001964946012689126
400.88,0.0001965538713344538
400.88125,0.0001966049011753902
400.8825,0.0001966468175927457
400.88375,0.0001966782120721353
400.885,0.0001966973325834859
400.88625,0.00019670228712072448
400.8875,0.00019669116237155569
400.88875,0.0001966620765074456
400.89,0.0001966131499738923
400.89125,0.0001965424081910256
400.8925,0.00019644759708457228
400.89375,0.00019632592298719358
400.895,0.0001961737434101672
400.89625,0.0001959862888653263
400.8975,0.0001957576951369513
400.89875,0.00019548164834306642
400.9,0.0001951525415156795
400.90125,0.0001947664804600677
400.9025,0.00019432152326382649
400.90375,0.00019381717893638098
400.905,0.0001932536526792262
400.90625,0.00019263126374667312
400.9075,0.0001919501884867283
400.90875,0.000191210468691828
400.91,0.0001904121423892823
400.91125,0.0001895553912315128
400.9125,0.00018864066736607062
400.91375,0.0001876687566756603
400.915,0.00018664079189815042
400.91625,0.00018555824189669148
400.9175,0.000184422871269909
400.91875,0.00018323670643216722
400.92,0.0001820019829239215
400.92125,0.000180721120591993
400.9225,0.0001793966967297853
400.92375,0.0001780314434873343
400.925,0.00017662825517110909
400.92625,0.0001751902220535341
400.9275,0.0001737206446621937
400.92875,0.0001722230497487673
400.93,0.00017070117435771638
400.93125,0.0001691589196248317
400.9325,0.00016760027273571808
400.93375,0.000166029200214335
400.935,0.000164449523751664
400.93625,0.0001628647856145895
400.9375,0.00016127812050500002
400.93875,0.0001596921572491088
400.94,0.00015810896871692011
400.94125,0.0001565300989217281
400.9425,0.00015495663182956259
400.94375,0.0001533893222084258
400.945,0.00015182871165732659
400.94625,0.0001502752471550294
400.9475,0.0001487293715185299
400.94875,0.0001471915789313256
400.95,0.00014566245647157908
400.95125,0.00014414269389027558
400.9525,0.00014263308821953219
400.95375,0.00014113452611157171
400.955,0.0001396479424378175
400.95625,0.000138174283259161
400.9575,0.00013671445907699812
400.95875,0.0001352692997052056
400.96,0.0001338395273830088
400.96125,0.00013242577007856028
400.9625,0.00013102863036299232
400.96375,0.00012964880689463398
400.965,0.0001282872314931189
400.96625,0.0001269451885631289
400.9675,0.0001256243638076029
400.96875,0.00012432682502036188
400.97,0.00012305491268803988
400.97125,0.00012181107936140639
400.9725,0.0001205976899761217
400.97375,0.0001194168179729949
400.975,0.0001182700488278657
400.97625,0.0001171583197112219
400.9775,0.000116081799577652
400.97875,0.00011503981603530729
400.98,0.0001140308444254116
400.98125,0.0001130525340520188
400.9825,0.0001121017948320209
400.98375,0.0001111749109255328
400.985,0.00011026768528661679
400.98625,0.00010937560115437101
400.9875,0.0001084940004542465
400.98875,0.0001076182656094829
400.99,0.00010674401313248259
400.99125,0.0001058672836859487
400.9925,0.000104984730593674
400.99375,0.0001040938135407854
400.995,0.0001031929633834841
400.99625,0.0001022817368781669
400.9975,0.0001013609162600446
400.99875,0.000100432567951265
401.0,9.95000376265402e-05
401.00125,9.856787895235691e-05
401.0025,9.764171997974281e-05
401.00375,9.67280819965328e-05
401.005,9.58341458521869e-05
401.00625,9.496748687709951e-05
401.0075,9.41357804746171e-05
401.00875,9.334651083682531e-05
401.01,9.26066862304554e-05
401.01125,9.19225980552196e-05
401.0125,9.12996355979633e-05
401.01375,9.074218953795221e-05
401.015,9.02536106216339e-05
401.01625,8.983624439798491e-05
401.0175,8.949150144247401e-05
401.01875,8.92199561224674e-05
401.02,8.902144760571809e-05
401.02125,8.889517950543529e-05
401.0225,8.883981081435901e-05
401.02375,8.8853539700276e-05
401.025,8.89341801104614e-05
401.02625,8.907921974671249e-05
401.0275,8.92858649178539e-05
401.02875,8.95510629457767e-05
401.03,8.98715037762919e-05
401.03125,9.024361134822219e-05
401.0325,9.06635197591755e-05
401.03375,9.112705903849619e-05
401.035,9.162973811675409e-05
401.03625,9.21667522190021e-05
401.0375,9.273300181694279e-05
401.03875,9.332314242697249e-05
401.04,9.393164276503981e-05
401.04125,9.45528780511333e-05
401.0425,9.51812062823373e-05
401.04375,9.58110741693228e-05
401.045,9.643712767424341e-05
401.04625,9.70543314059428e-05
401.0475,9.765811303644691e-05
401.04875,9.824451818758959e-05
401.05,9.88103326467095e-05
401.05125,9.935317731621829e-05
401.0525,9.98715235558617e-05
401.05375,0.0001003646493345122
401.055,0.00010083251774527859
401.05625,0.00010127563735788
401.0575,0.0001016948965020867
401.05875,0.0001020914173763627
401.06,0.000102466412006686
401.06125,0.00010282107226475769
401.0625,0.0001031564544157798
401.06375,0.00010347338811604751
401.065,0.0001037723911305545
401.06625,0.00010405359263078161
401.0675,0.0001043166701928473
401.06875,0.0001045608069060123
401.07,0.0001047846634216233
401.07125,0.0001049863749624079
401.0725,0.0001051635649020935
401.07375,0.0001053133834852236
401.075,0.00010543254326713651
401.07625,0.0001055173651140393
401.0775,0.0001055638251531222
401.07875,0.00010556759689274941
401.08,0.00010552410823273521
401.08125,0.0001054286122747431
401.0825,0.0001052762838728315
401.08375,0.00010506233267423681
401.085,0.0001047821570303126
401.08625,0.0001044315027576668
401.0875,0.0001040066561593819
401.08875,0.000103504639556263
401.09,0.0001029234067479348
401.09125,0.000102262035303676
401.0925,0.0001015208747928794
401.09375,0.0001007016469450233
401.095,9.98074677461334e-05
401.09625,9.88427981727165e-05
401.0975,9.78132932612443e-05
401.09875,9.67255782293149e-05
401.1,9.558694789056731e-05
401.10125,9.44050170385586e-05
401.1025,9.31873380817265e-05
401.10375,9.19410226475522e-05
401.105,9.06723755270786e-05
401.10625,8.938658487081259e-05
401.1075,8.80874680920747e-05
401.10875,8.677731593777281e-05
401.11,8.545683325656989e-05
401.11125,8.41251878863675e-05
401.1125,8.27801725460207e-05
401.11375,8.14184551751778e-05
401.115,8.00358997731603e-05
401.11625,7.862793889179789e-05
401.1175,7.71899480461548e-05
401.11875,7.57176211241009e-05
401.12,7.42073222786994e-05
401.12125,7.26563876193698e-05
401.1225,7.10633934068409e-05
401.12375,6.942835736084381e-05
401.125,6.775288123254779e-05
401.12625,6.604021207973191e-05
401.1275,6.42952409736563e-05
401.12875,6.25244136146596e-05
401.13,6.07355748464853e-05
401.13125,5.89377540923779e-05
401.1325,5.7140899457031397e-05
401.13375,5.53555677615505e-05
401.135,5.35925985965338e-05
401.13625,5.18627850795194e-05
401.1375,5.01765608749701e-05
401.13875,4.8543722123969703e-05
401.14,4.6973202144761995e-05
401.14125,4.54728994792124e-05
401.1425,4.40495801471117e-05
401.14375,4.27088302842816e-05
401.145,4.14550759421915e-05
401.14625,4.02916352789057e-05
401.1475,3.92208094940273e-05
401.14875,3.82439836853324e-05
401.15,3.7361734999859e-05
401.15125,3.6573933373203695e-05
401.1525,3.5879823980948597e-05
401.15375,3.5278098576168804e-05
401.155,3.47669509140764e-05
401.15625,3.43441140419705e-05
401.1575,3.40068824417338e-05
401.15875,3.37521321921085e-05
401.16,3.35763299550391e-05
401.16125,3.34755404613307e-05
401.1625,3.3445443818800995e-05
401.16375,3.34813524290493e-05
401.165,3.35782490808279e-05
401.16625,3.37308313259506e-05
401.1675,3.39335800575955e-05
401.16875,3.41808306007703e-05
401.17,3.44668622507354e-05
401.17125,3.47859874641616e-05
401.1725,3.51326323908815e-05
401.17375,3.55014128711295e-05
401.175,3.58871898942641e-05
401.17625,3.62851020559991e-05
401.1775,3.6690580587252e-05
401.17875,3.70993442037394e-05
401.18,3.75073780214258e-05
401.18125,3.79109051309549e-05
401.1825,3.83063637771428e-05
401.18375,3.86903730035841e-05
401.185,3.90597304464075e-05
401.18625,3.94114056861666e-05
401.1875,3.97425484208826e-05
401.18875,4.00505119222032e-05
401.19,4.0332863653702604e-05
401.19125,4.0587413204292996e-05
401.1925,4.08122151037645e-05
401.19375,4.10055649824759e-05
401.195,4.11659643321666e-05
401.19625,4.12920703139013e-05
401.1975,4.1382600046178304e-05
401.19875,4.14362047320584e-05
401.2,4.14513064113699e-05
401.20125,4.14258870748703e-05
401.2025,4.13572616283171e-05
401.20375,4.1241823182378504e-05
401.205,4.10748180144093e-05
401.20625,4.0850187471082e-05
401.2075,4.05605678110411e-05
401.20875,4.0197543169832004e-05
401.21,3.97522941984749e-05
401.21125,3.92167091670783e-05
401.2125,3.85850181259514e-05
401.21375,3.78558341123837e-05
401.215,3.7034297228923906e-05
401.21625,3.61338515204358e-05
401.2175,3.51770723317283e-05
401.21875,3.4195076442214904e-05
401.22,3.32253696903385e-05
401.22125,3.2308433323084205e-05
401.2225,3.14837441258803e-05
401.22375,3.07860962749651e-05
401.225,3.02429296399132e-05
401.22625,2.98730415157817e-05
401.2275,2.9686631378110798e-05
401.22875,2.9686377267288502e-05
401.23,2.9869094840264e-05
401.23125,3.02275970682874e-05
401.2325,3.0752428085005906e-05
401.23375,3.14333052714048e-05
401.235,3.2260161227919896e-05
401.23625,3.32237668964106e-05
401.2375,3.4315987102679596e-05
401.23875,3.55297326915439e-05
401.24,3.6858725896544396e-05
401.24125,3.8297181295437704e-05
401.2425,3.98394843217309e-05
401.24375,4.1479925386379504e-05
401.245,4.3212518880752505e-05
401.24625,4.50308962458939e-05
401.2475,4.6928268218030294e-05
401.24875,4.88974322752178e-05
401.25,5.09307996399883e-05
401.25125,5.30204384128842e-05
401.2525,5.51581200046856e-05
401.25375,5.73353659322126e-05
401.255,5.95434959575935e-05
401.25625,6.17736835368873e-05
401.2575,6.401701174003731e-05
401.25875,6.626453337809199e-05
401.26,6.85073222217428e-05
401.26125,7.07365163201788e-05
401.2625,7.29433375993772e-05
401.26375,7.511909989891269e-05
401.265,7.72551919525569e-05
401.26625,7.934306866284809e-05
401.2675,8.13742604070388e-05
401.26875,8.3340434185685e-05
401.27,8.523352061027481e-05
401.27125,8.70459375941904e-05
401.2725,8.87708949801206e-05
401.27375,9.0402764648033e-05
401.275,9.193748427959021e-05
401.27625,9.33729391747989e-05
401.2775,9.47092792396004e-05
401.27875,9.59491246180541e-05
401.28,9.709764722275301e-05
401.28125,9.81625025991865e-05
401.2825,9.915361915770699e-05
401.28375,0.0001000828518059569
401.285,0.00010096351856445509
401.28625,0.0001018098298253033
401.2875,0.00010263626592485799
401.28875,0.00010345692845635919
401.29,0.0001042849335604952
401.29125,0.00010513190494501891
401.2925,0.0001060076037134092
401.29375,0.00010691972877279421
401.295,0.000107873893231259
401.29625,0.0001088737429547276
401.2975,0.0001099211847236518
401.29875,0.0001110166738097643
401.3,0.0001121595211431506
401.30125,0.0001133481862098654
401.3025,0.0001145805514502852
401.30375,0.0001158541714483365
401.305,0.00011716650306158731
401.30625,0.0001185151082822165
401.3075,0.0001198978359887442
401.30875,0.0001213129616984057
401.31,0.0001227592801999641
401.31125,0.0001242361394568046
401.3125,0.0001257434214600428
401.31375,0.0001272814674614376
401.315,0.0001288509436258093
401.31625,0.000130452686712817
401.3175,0.0001320874995177706
401.31875,0.0001337559389513891
401.32,0.0001354581002483496
401.32125,0.0001371934006345031
401.3225,0.0001389604028927498
401.32375,0.00014075666854758428
401.325,0.00014257867319839382
401.32625,0.0001444217797417074
401.3275,0.0001462802742826323
401.32875,0.0001481474809058764
401.33,0.00015001591437676862
401.33125,0.00015187748829281048
401.3325,0.00015372374729627679
401.33375,0.00015554611066842292
401.335,0.000157336099395746
401.33625,0.0001590855508187297
401.3375,0.00016078679232326028
401.33875,0.0001624327760047762
401.34,0.0001640171752349865
401.34125,0.0001655344421908086
401.3425,0.0001669798312548949
401.34375,0.00016834939461709829
401.345,0.0001696399626060114
401.34625,0.0001708491125097884
401.3475,0.0001719751446055195
401.34875,0.0001730170686064953
401.35,0.000173974624747014
401.35125,0.0001748483353645249
401.3525,0.0001756396007292109
401.35375,0.00017635083032127542
401.355,0.0001769856045664489
401.35625,0.0001775488353303022
401.3575,0.0001780469092320048
401.35875,0.0001784877734281961
401.36,0.0001788809342675121
401.36125,0.000179237344796267
401.3625,0.0001795691639555795
401.36375,0.0001798893862201832
401.365,0.0001802113564189244
401.36625,0.00018054820085688908
401.3675,0.0001809122038988948
401.36875,0.0001813141736639842
401.37,0.00018176283930042769
401.37125,0.0001822643156706441
401.3725,0.00018282168295543372
401.37375,0.0001834347157169037
401.375,0.0001840998068096095
401.37625,0.0001848100904695725
401.3775,0.0001855557907411599
401.37875,0.00018632474107198421
401.38,0.0001871030455464388
401.38125,0.0001878758037385778
401.3825,0.0001886278305252891
401.38375,0.0001893443128406313
401.385,0.00019001134571203988
401.38625,0.0001906163390987941
401.3875,0.0001911482812927507
401.38875,0.000191597880440998
401.39,0.00019195760007971393
401.39125,0.000192221628318528
401.3925,0.0001923857912244429
401.39375,0.0001924474514647643
401.395,0.0001924053883184824
401.39625,0.00019225968984596458
401.3975,0.000192011666387142
401.39875,0.0001916637998786038
401.4,0.0001912197472003487
401.40125,0.0001906843719230017
401.4025,0.0001900638088363695
401.40375,0.0001893654939799795
401.405,0.0001885981407559133
401.40625,0.00018777158962374419
401.4075,0.000186896529026926
401.40875,0.0001859840712895597
401.41,0.00018504523544228218
401.41125,0.0001840903892161688
401.4125,0.00018312874538375901
401.41375,0.0001821679868869796
401.415,0.0001812140972022254
401.41625,0.00018027139637334782
401.4175,0.0001793427937336779
401.41875,0.00017843017044821689
401.42,0.00017753483802705568
401.42125,0.0001766579654907258
401.4225,0.0001758009302578898
401.42375,0.0001749655306553139
401.425,0.0001741540565198278
401.42625,0.0001733692272817925
401.4275,0.0001726140295893878
401.42875,0.00017189150545317852
401.43,0.0001712045403103455
401.43125,0.0001705556896381055
401.4325,0.0001699470931260154
401.43375,0.0001693804629868482
401.435,0.0001688571674460526
401.43625,0.00016837834897986368
401.4375,0.000167945051102368
401.43875,0.0001675582915320057
401.44,0.00016721903751809898
401.44125,0.00016692806861809252
401.4425,0.0001666857190960556
401.44375,0.0001664915485729239
401.445,0.00016634399425861872
401.44625,0.0001662400701959443
401.4475,0.0001661751859658331
401.44875,0.00016614311716332662
401.45,0.00016613615715355888
401.45125,0.0001661454157469854
401.4525,0.0001661612472133183
401.45375,0.0001661737265337887
401.455,0.00016617314082164312
401.45625,0.00016615040623107138
401.4575,0.00016609740888490608
401.45875,0.000166007227961617
401.46,0.0001658742500721428
401.46125,0.0001656941872569631
401.4625,0.00016546402771383498
401.46375,0.0001651819318263648
401.465,0.00016484711743342418
401.46625,0.0001644597339293392
401.4675,0.00016402074475458671
401.46875,0.0001635318297466943
401.47,0.0001629953026910677
401.47125,0.00016241404488140268
401.4725,0.0001617914564395288
401.47375,0.0001611314199445238
401.475,0.0001604382832011074
401.47625,0.0001597168324374169
401.4775,0.0001589722892323398
401.47875,0.00015821027943262989
401.48,0.0001574368138501162
401.48125,0.00015665823590923142
401.4825,0.0001558811574350907
401.48375,0.00015511235957230713
401.485,0.0001543586806445552
401.48625,0.0001536268733549223
401.4875,0.0001529234505968887
401.48875,0.0001522545297257589
401.49,0.0001516256772403065
401.49125,0.00015104177782438382
401.4925,0.0001505069297282531
401.49375,0.0001500243820194717
401.495,0.00014959651135322628
401.49625,0.0001492248457821071
401.4975,0.0001489101273053889
401.49875,0.0001486523994779975
401.5,0.00014845111733935068
401.50125,0.00014830525666227701
401.5025,0.0001482134185522178
401.50375,0.0001481739100369023
401.505,0.0001481848007664987
401.50625,0.0001482439571642815
401.5075,0.0001483490414477307
401.50875,0.0001484975024499187
401.51,0.0001486865558509845
401.51125,0.00014891316378954248
401.5125,0.0001491740356138517
401.51375,0.000149465645472626
401.515,0.0001497842774954566
401.51625,0.0001501261052428085
401.5175,0.0001504872764357301
401.51875,0.0001508640182153296
401.52,0.0001512527298022145
401.52125,0.00015165006468598132
401.5225,0.0001520529770949421
401.52375,0.0001524587542960738
401.525,0.0001528650096152592
401.52625,0.000153269660927781
401.5275,0.0001536708818989336
401.52875,0.000154067049074676
401.53,0.000154456673472227
401.53125,0.0001548383477804355
401.5325,0.00015521070361989472
401.53375,0.0001555723963227235
401.535,0.00015592211353201069
401.53625,0.0001562585994310198
401.5375,0.00015658069843218288
401.53875,0.0001568873881960307
401.54,0.00015717779518021686
401.54125,0.00015745120555872038
401.5425,0.00015770704831132045
401.54375,0.0001579448541434779
401.545,0.00015816422436652107
401.54625,0.0001583647563183043
401.5475,0.00015854595530422104
401.54875,0.00015870710861859
401.55,0.0001588471228263754
401.55125,0.00015896437490514788
401.5525,0.00015905666728708765
401.55375,0.00015912137125074135
401.555,0.00015915577104224106
401.55625,0.00015915751455582072
401.5575,0.0001591250051836722
401.55875,0.00015905760562535365
401.56,0.00015895562441699143
401.56125,0.00015882016022044203
401.5625,0.0001586529113424423
401.56375,0.0001584560106937423
401.565,0.00015823188855820864
401.56625,0.00015798312035197214
401.5675,0.0001577121965727747
401.56875,0.00015742117536970027
401.57,0.00015711130070340305
401.57125,0.0001567829158966087
401.5725,0.00015643595100441429
401.57375,0.00015607089609394686
401.575,0.00015568970316343165
401.57625,0.0001552961443011492
401.5775,0.000154895546584819
401.57875,0.00015449413307172378
401.58,0.00015409827623955556
401.58125,0.00015371386597775357
401.5825,0.0001533458361690623
401.58375,0.0001529977963511385
401.585,0.00015267174116811817
401.58625,0.00015236789894200033
401.5875,0.00015208487103356085
401.58875,0.00015182018654237087
401.59,0.00015157114441567707
401.59125,0.00015133559672636063
401.5925,0.0001511123051106223
401.59375,0.000150900751316139
401.595,0.00015070060632109582
401.59625,0.0001505112134940108
401.5975,0.0001503313255839224
401.59875,0.00015015910799058818
401.6,0.00014999232266442152
401.60125,0.0001498285703661527
401.6025,0.0001496655160162069
401.60375,0.0001495010718840167
401.605,0.00014933350766721328
401.60625,0.00014916151533083443
401.6075,0.00014898421755665334
401.60875,0.0001488011408125832
401.61,0.00014861215209222383
401.61125,0.00014841736173455886
401.6125,0.00014821698980389575
401.61375,0.00014801119635982527
401.615,0.00014779990189751942
401.61625,0.00014758266756807972
401.6175,0.00014735873360885942
401.61875,0.00014712725663357804
401.62,0.00014688768326211687
401.62125,0.00014664005810005116
401.6225,0.00014638511333815067
401.62375,0.000146124121142049
401.625,0.00014585861934209322
401.62625,0.0001455901391836019
401.6275,0.00014532003050703136
401.62875,0.00014504937408817882
401.63,0.00014477898202827164
401.63125,0.00014450942049391418
401.6325,0.00014424105886691203
401.63375,0.00014397409745403462
401.635,0.0001437085946167471
401.63625,0.00014344448037096426
401.6375,0.00014318155666686236
401.63875,0.00014291951071877622
401.64,0.0001426579170651713
401.64125,0.0001423962530387198
401.6425,0.0001421339168264546
401.64375,0.0001418702478199911
401.645,0.00014160454960582053
401.64625,0.00014133610411567966
401.6475,0.00014106419312693468
401.64875,0.00014078809198305237
401.65,0.00014050708509408987
401.65125,0.00014022046296723186
401.6525,0.00013992753374734515
401.65375,0.00013962763102755836
401.655,0.00013932013304985267
401.65625,0.00013900447856566079
401.6575,0.00013868019344645966
401.65875,0.00013834690384439876
401.66,0.00013800436775287985
401.66125,0.00013765248791715572
401.6625,0.000137291325564908
401.66375,0.0001369211178367918
401.665,0.0001365422755869618
401.66625,0.00013615538750356025
401.6675,0.00013576120762917303
401.66875,0.00013536064982124359
401.67,0.00013495476586245495
401.67125,0.00013454472722108438
401.6725,0.0001341318054513256
401.67375,0.00013371735480357635
401.675,0.00013330278835471445
401.67625,0.00013288956828832747
401.6775,0.0001324791995649008
401.67875,0.00013207321253195695
401.68,0.0001316731696141381
401.68125,0.00013128065533320727
401.6825,0.000130897278237957
401.68375,0.00013052466751401523
401.685,0.00013016447241357622
401.68625,0.0001298183462749815
401.6875,0.0001294879455922512
401.68875,0.00012917490565447898
401.69,0.00012888082981519128
401.69125,0.00012860726250161459
401.6925,0.00012835566731392235
401.69375,0.0001281274057044541
401.695,0.0001279237092669327
401.69625,0.000127745661135698
401.6975,0.00012759417510497026
401.69875,0.00012746997944816134
401.7,0.0001273736039972437
401.70125,0.00012730536920217952
401.7025,0.000127265375210418
401.70375,0.00012725350751648576
401.705,0.00012726942115162725
401.70625,0.00012731255218354542
401.7075,0.00012738211732620427
401.70875,0.00012747712177972086
401.71,0.00012759636992032086
401.71125,0.00012773847548037327
401.7125,0.0001279018758984836
401.71375,0.00012808484982965848
401.715,0.0001282855347855269
401.71625,0.00012850193892459828
401.7175,0.00012873197011258563
401.71875,0.00012897344703272862
401.72,0.00012922411957618285
401.72125,0.0001294816938923826
401.7225,0.0001297438430094408
401.72375,0.00013000823044454298
401.725,0.000130272526424344
401.72625,0.0001305344220653625
401.7275,0.00013079164259436715
401.72875,0.00013104196159878132
401.73,0.00013128320340705663
401.73125,0.00013151324966905413
401.7325,0.0001317300359564221
401.73375,0.00013193154637295549
401.735,0.00013211580117494364
401.73625,0.0001322808383414951
401.7375,0.00013242469038483046
401.73875,0.00013254535896056125
401.74,0.0001326407905879458
401.74125,0.0001327088423700935
401.7425,0.00013274726267417354
401.74375,0.00013275367116157618
401.745,0.00013272554855806517
401.74625,0.00013266023795388876
401.7475,0.00013255496089385537
401.74875,0.0001324068451273683
401.75,0.00013221296879837528
401.75125,0.0001319704128552279
401.7525,0.00013167633505044592
401.75375,0.0001313280337603247
401.755,0.00013092302908440602
401.75625,0.00013045913425479308
401.7575,0.0001299345214053155
401.75875,0.00012934777844056172
401.76,0.00012869794819482292
401.76125,0.0001279845550609685
401.7625,0.0001272076137993716
401.76375,0.000126367622446847
401.765,0.000125465538925764
401.76625,0.00012450275166332609
401.7675,0.0001234810350710835
401.76875,0.0001224025050546994
401.77,0.00012126957229398479
401.77125,0.00012008489163317471
401.7725,0.0001188513265314591
401.77375,0.0001175719033336609
401.775,0.0001162497876310965
401.77625,0.0001148882594824761
401.7775,0.0001134906970148761
401.77875,0.0001120605692046518
401.78,0.0001106014382083203
401.78125,0.00010911696181332921
401.7825,0.00010761090212870691
401.78375,0.0001060871443655694
401.785,0.000104549706517476
401.78625,0.0001030027554406295
401.7875,0.0001014506230939233
401.78875,9.98978103508213e-05
401.79,9.83489953261163e-05
401.79125,9.68090264545366e-05
401.7925,9.52829157642471e-05
401.79375,9.3775816715238e-05
401.795,9.22929982276383e-05
401.79625,9.08398080579723e-05
401.7975,8.94216312763832e-05
401.79875,8.804383995283501e-05
401.8,8.67117391993555e-05
401.80125,8.54305075693054e-05
401.8025,8.42051402367329e-05
401.80375,8.304038565880951e-05
401.805,8.19406876263909e-05
401.80625,8.091012806969531e-05
401.8075,7.99523721971172e-05
401.80875,7.9070624593188e-05
401.81,7.82675847346568e-05
401.81125,7.754541645470711e-05
401.8125,7.69057231102733e-05
401.81375,7.6349534559449e-05
401.815,7.587730569696639e-05
401.81625,7.548892381971919e-05
401.8175,7.51837315043188e-05
401.81875,7.49605533506609e-05
401.82,7.48177420445081e-05
401.82125,7.47532209450548e-05
401.8225,7.47645424335209e-05
401.82375,7.48489436987078e-05
401.825,7.50034091056055e-05
401.82625,7.522472349896439e-05
401.8275,7.550953142490961e-05
401.82875,7.58543861035304e-05
401.83,7.62557919954699e-05
401.83125,7.671024174349e-05
401.8325,7.72142456329895e-05
401.83375,7.776435023446419e-05
401.835,7.83571586918834e-05
401.83625,7.89893330359608e-05
401.8375,7.96576049133315e-05
401.83875,8.03587767876074e-05
401.84,8.108972316732589e-05
401.84125,8.1847390636791e-05
401.8425,8.262880587286229e-05
401.84375,8.3431071974634e-05
401.845,8.42513815711147e-05
401.84625,8.50870182438544e-05
401.8475,8.59353703926058e-05
401.84875,8.679393814197171e-05
401.85,8.7660339643104e-05
401.85125,8.85323231784299e-05
401.8525,8.9407771310419e-05
401.85375,9.02847041343952e-05
401.855,9.11612824143763e-05
401.85625,9.20358047009453e-05
401.8575,9.290670653514039e-05
401.85875,9.37725540203559e-05
401.86,9.463204009525559e-05
401.86125,9.54839778156776e-05
401.8625,9.63272926495334e-05
401.86375,9.71610176266992e-05
401.865,9.798428343789219e-05
401.86625,9.879630908952269e-05
401.8675,9.95963926655464e-05
401.86875,0.000100383894331266
401.87,0.0001011582219581366
401.87125,0.0001019188111005332
401.8725,0.00010266509995350131
401.87375,0.0001033965100714858
401.875,0.00010411241632803759
401.87625,0.000104812127715516
401.8775,0.0001054948658147826
401.87875,0.0001061597486148935
401.88,0.00010680578164281279
401.88125,0.0001074318568731544
401.8825,0.00010803676254795679
401.88375,0.00010861919751651559
401.885,0.0001091777979352727
401.88625,0.0001097111745977889
401.8875,0.0001102179506147797
401.88875,0.00011069681195423941
401.89,0.0001111465504816279
401.89125,0.00011156611886014469
401.8925,0.00011195466611103461
401.89375,0.0001123115804839522
401.895,0.0001126365142073374
401.89625,0.00011292940002879621
401.8975,0.0001131904598854909
401.89875,0.0001134201976544664
401.9,0.000113619387772986
401.90125,0.0001137890541887947
401.9025,0.0001139304474003404
401.90375,0.000114045020266947
401.905,0.0001141344053189519
401.90625,0.000114200396807783
401.9075,0.0001142449349259969
401.90875,0.00011427009572727641
401.91,0.00011427808623639459
401.91125,0.00011427123663912559
401.9125,0.0001142519951521175
401.91375,0.00011422291536270441
401.915,0.000114186640268677
401.91625,0.00011414588178798451
401.9175,0.0001141033804083917
401.91875,0.00011406186887707069
401.92,0.00011402402254017271
401.92125,0.0001139924028823715
401.9225,0.00011396940235641669
401.92375,0.000113957186972714
401.925,0.0001139576423989513
401.92625,0.0001139723277497847
401.9275,0.00011400243604658641
401.92875,0.0001140487646572373
401.93,0.0001141116954859536
401.93125,0.0001141911889631332
401.9325,0.0001142867814051809
401.93375,0.0001143975974743544
401.935,0.00011452236499858589
401.93625,0.00011465943828137231
401.9375,0.00011480682472174951
401.93875,0.000114962214674419
401.94,0.0001151230147201061
401.94125,0.00011528638141616571
401.9425,0.0001154492558674666
401.94375,0.0001156084028475197
401.945,0.0001157604430397571
401.94625,0.0001159018962088745
401.9475,0.00011602921599204551
401.94875,0.0001161388299898582
401.95,0.00011622717781680761
401.95125,0.0001162907484012241
401.9525,0.000116326117024588
401.95375,0.0001163299739902306
401.955,0.00011629915630155741
401.95625,0.0001162306690599662
401.9575,0.0001161217040027023
401.95875,0.00011596965475092699
401.96,0.0001157721227682502
401.96125,0.000115526926549937
401.9625,0.000115232103362917
401.96375,0.0001148859106666472
401.965,0.0001144868265247687
401.96625,0.0001140335467674219
401.9675,0.0001135249855140499
401.96875,0.0001129602661764042
401.97,0.0001123387181915833
401.97125,0.0001116598651348191
401.9725,0.00011092341383187641
401.97375,0.00011012923759091049
401.975,0.00010927736308371761
401.97625,0.00010836795242635859
401.9775,0.00010740128982918821
401.97875,0.0001063777724463735
401.98,0.0001052979019749851
401.98125,0.0001041622847537778
401.9825,0.0001029716396318047
401.98375,0.000101726805896929
401.985,0.00010042876659437509
401.98625,9.90786628053337e-05
401.9875,9.76778318897462e-05
401.98875,9.62278266391871e-05
401.99,9.47304516629502e-05
401.99125,9.31877984292698e-05
401.9925,9.16022711566738e-05
401.99375,8.99766206914634e-05
401.995,8.83139633792781e-05
401.99625,8.661780789575309e-05
401.9975,8.489205778223211e-05
401.99875,8.31410176655376e-05
402.0,8.136938671880399e-05
402.00125,7.95822402893432e-05
402.0025,7.778500431255051e-05
402.00375,7.59834221778417e-05
402.005,7.41835125676063e-05
402.00625,7.23915249491562e-05
402.0075,7.06138835226437e-05
402.00875,6.88571320559102e-05
402.01,6.712787393127489e-05
402.01125,6.54327031901855e-05
402.0125,6.377813565076449e-05
402.01375,6.217053745923441e-05
402.015,6.0616044652235e-05
402.01625,5.9120493166090196e-05
402.0175,5.76893425230449e-05
402.01875,5.6327610306544795e-05
402.02,5.50398139016075e-05
402.02125,5.38299268233383e-05
402.0225,5.27013503566207e-05
402.02375,5.16568981740203e-05
402.025,5.06988001508835e-05
402.02625,4.98287194206376e-05
402.0275,4.90477793762768e-05
402.02875,4.83565992259621e-05
402.03,4.77553333317583e-05
402.03125,4.72437097564325e-05
402.0325,4.68210638732927e-05
402.03375,4.64863709940636e-05
402.035,4.6238269759761594e-05
402.03625,4.6075082707572306e-05
402.0375,4.59948343817105e-05
402.03875,4.5995268091256195e-05
402.04,4.60738665679546e-05
402.04125,4.62278710559558e-05
402.0425,4.64543154574756e-05
402.04375,4.67500536763382e-05
402.045,4.71118024773973e-05
402.04625,4.75361803917858e-05
402.0475,4.80197537410053e-05
402.04875,4.85590811278344e-05
402.05,4.91507550010746e-05
402.05125,4.97914416511359e-05
402.0525,5.04779176255121e-05
402.05375,5.12070929191447e-05
402.055,5.19760343017271e-05
402.05625,5.27819804049881e-05
402.0575,5.36223440669545e-05
402.05875,5.44947137092707e-05
402.06,5.53968424525188e-05
402.06125,5.63266364016713e-05
402.0625,5.7282141433629495e-05
402.06375,5.82615143068478e-05
402.065,5.9263012671173896e-05
402.06625,6.02849692658002e-05
402.0675,6.132577415941749e-05
402.06875,6.23838588965486e-05
402.07,6.34576832610815e-05
402.07125,6.45457189539422e-05
402.0725,6.56464417209533e-05
402.07375,6.67583154277823e-05
402.075,6.78797822659879e-05
402.07625,6.90092498980932e-05
402.0775,7.01450781756531e-05
402.07875,7.12855677672655e-05
402.08,7.24289474994586e-05
402.08125,7.35733695654474e-05
402.0825,7.47169048496943e-05
402.08375,7.585754492125271e-05
402.085,7.69932138048641e-05
402.08625,7.81217818728359e-05
402.0875,7.9241088527646e-05
402.08875,8.034897395735439e-05
402.09,8.14433113297893e-05
402.09125,8.25220405345709e-05
402.0925,8.35832098810006e-05
402.09375,8.46250058838706e-05
402.095,8.564578369221e-05
402.09625,8.66440920760224e-05
402.0975,8.76186857180409e-05
402.09875,8.85685330855642e-05
402.1,8.94928098053255e-05
402.10125,9.039088637348311e-05
402.1025,9.12623102157132e-05
402.10375,9.210677698741729e-05
402.105,9.29241011320195e-05
402.10625,9.371418762542929e-05
402.1075,9.447700084257309e-05
402.10875,9.52125376210558e-05
402.11,9.59208090649389e-05
402.11125,9.66018243986176e-05
402.1125,9.72555820098018e-05
402.11375,9.78820710646082e-05
402.115,9.84812792817423e-05
402.11625,9.90532014977767e-05
402.1175,9.95978618845118e-05
402.11875,0.0001001153351174146
402.12,0.0001006057700851253
402.12125,0.00010106941915300029
402.1225,0.000101506658093699
402.12375,0.0001019180157047802
402.125,0.0001023041884493014
402.12625,0.0001026660561663851
402.1275,0.00010300469495177971
402.12875,0.0001033213715183297
402.13,0.0001036175424464171
402.13125,0.0001038948386943247
402.1325,0.0001041550416885104
402.13375,0.0001044000602438369
402.135,0.0001046318900137151
402.13625,0.0001048525810002036
402.1375,0.0001050641901540793
402.13875,0.00010526875160490461
402.14,0.0001054682247911042
402.14125,0.0001056644669500902
402.1425,0.0001058592016684658
402.14375,0.0001060539912522933
402.145,0.0001062502185874765
402.14625,0.0001064490831102373
402.1475,0.00010665159088765931
402.14875,0.0001068585617283219
402.15,0.0001070706433129911
402.15125,0.000107288319915309
402.1525,0.0001075119411525067
402.15375,0.0001077417376360879
402.155,0.0001079778495324717
402.15625,0.000108220347973574
402.1575,0.000108469259517332
402.15875,0.00010872458564814341
402.16,0.0001089863247172242
402.16125,0.0001092544866928766
402.1625,0.0001095291111806634
402.16375,0.0001098102788434781
402.165,0.00011009812810149969
402.16625,0.0001103928616120255
402.1675,0.00011069476273918241
402.16875,0.0001110041980334837
402.17,0.0001113216238112502
402.17125,0.0001116475863139214
402.1725,0.0001119827114672145
402.17375,0.00011232769615021329
402.175,0.0001126832844943589
402.17625,0.0001130502337124568
402.1775,0.0001134292759976462
402.17875,0.0001138210759724652
402.18,0.00011422617232797929
402.18125,0.00011464492951306611
402.1825,0.0001150774846138513
402.18375,0.00011552370004331761
402.185,0.0001159831302211198
402.18625,0.0001164549952635705
402.1875,0.00011693817431383481
402.18875,0.0001174312141622603
402.19,0.0001179323582368607
402.19125,0.00011843959258391539
402.1925,0.0001189507067186288
402.19375,0.0001194633741558381
402.195,0.0001199752352107142
402.19625,0.0001204839968993909
402.1975,0.00012098751902955829
402.19875,0.0001214839040608881
402.2,0.0001219715687853597
402.20125,0.0001224492942974251
402.2025,0.0001229162585940231
402.20375,0.00012337203436447032
402.205,0.00012381655649026268
402.20625,0.0001242500632348123
402.2075,0.00012467300773317188
402.20875,0.0001250859584718113
402.21,0.00012548946846843118
402.21125,0.0001258839563418708
402.2125,0.0001262695889221112
402.21375,0.00012664617147031262
402.215,0.00012701306998890368
402.21625,0.0001273691604816385
402.2175,0.0001277128153936202
402.21875,0.0001280419284212181
402.22,0.0001283539845019174
402.22125,0.0001286461634340815
402.2225,0.0001289154779366483
402.22375,0.000129158931668832
402.225,0.00012937369776985048
402.22625,0.0001295572907087138
402.2275,0.00012970773062409148
402.22875,0.00012982367960428712
402.23,0.00012990454201724892
402.23125,0.0001299505202406251
402.2325,0.00012996262009180761
402.23375,0.0001299426040879087
402.235,0.00012989289893565592
402.23625,0.0001298164596111535
402.2375,0.00012971660210951748
402.23875,0.00012959682879439962
402.24,0.0001294606411273879
402.24125,0.0001293113713873278
402.2425,0.0001291520356096031
402.24375,0.00012898522614540478
402.245,0.0001288130490210609
402.24625,0.0001286370973574449
402.2475,0.0001284584839395614
402.24875,0.00012827790295630632
402.25,0.0001280957364605183
402.25125,0.0001279121722892729
402.2525,0.0001277273384344603
402.25375,0.00012754143617364828
402.255,0.0001273548557111565
402.25625,0.0001271682690693098
402.2575,0.0001269826929897898
402.25875,0.0001267995108649963
402.26,0.000126620458369358
402.26125,0.0001264475754205038
402.2625,0.000126283124640267
402.26375,0.0001261294877954281
402.265,0.0001259890449382315
402.26625,0.00012586405082662289
402.2675,0.0001257565085942464
402.26875,0.0001256680567302201
402.27,0.0001255998711687222
402.27125,0.0001255525843784742
402.2725,0.0001255262391921539
402.27375,0.0001255202575058178
402.275,0.0001255334452683973
402.27625,0.0001255640213213207
402.2775,0.0001256096747783027
402.27875,0.0001256676372753069
402.28,0.0001257347883507002
402.28125,0.0001258077593455551
402.2825,0.00012588305349405868
402.28375,0.0001259571649039849
402.285,0.0001260267027171302
402.28625,0.0001260884908997018
402.2875,0.0001261396708525303
402.28875,0.0001261777745211271
402.29,0.0001262007872654761
402.29125,0.0001262071809295907
402.2925,0.0001261959325607937
402.29375,0.0001261665138187311
402.295,0.0001261188669141427
402.29625,0.0001260533642274104
402.2975,0.0001259707431969529
402.29875,0.0001258720430975001
402.3,0.000125758535348345
402.30125,0.0001256316440216402
402.3025,0.0001254928809908365
402.30375,0.00012534378059934342
402.305,0.0001251858543394879
402.30625,0.0001250205524918432
402.3075,0.00012484924178497652
402.30875,0.0001246732014756163
402.31,0.0001244936278092664
402.31125,0.00012431165396119812
402.3125,0.0001241283751377981
402.31375,0.0001239448819381591
402.315,0.00012376229071583972
402.31625,0.00012358178112069392
402.3175,0.0001234046173506463
402.31875,0.00012323217914335431
402.32,0.0001230659720976588
402.32125,0.000122907642144784
402.3225,0.0001227589755492391
402.32375,0.0001226219032794263
402.325,0.00012249849031796588
402.32625,0.00012239093091174198
402.3275,0.0001223015342417696
402.32875,0.0001222327125928668
402.33,0.0001221869628532492
402.33125,0.0001221668481340698
402.3325,0.0001221749730489761
402.33375,0.0001222139560037089
402.335,0.00012228639678579578
402.33625,0.00012239484040432418
402.3375,0.0001225417374998152
402.33875,0.0001227294046041751
402.34,0.0001229599846706991
402.34125,0.0001232354113741191
402.3425,0.00012355738147062678
402.34375,0.0001239273312179217
402.345,0.00012434642815518758
402.34625,0.00012481556295310272
402.3475,0.0001253353616538
402.34875,0.0001259061959308517
402.35,0.00012652820010930908
402.35125,0.0001272012928457716
402.3525,0.00012792519455854902
402.35375,0.00012869944359789368
402.355,0.0001295234048862705
402.35625,0.0001303962740187094
402.3575,0.0001313170688931308
402.35875,0.0001322846222306175
402.36,0.0001332975592056341
402.36125,0.000134354270946107
402.3625,0.0001354528949333159
402.36375,0.0001365912830816332
402.365,0.00013776697707803892
402.36625,0.0001389771920114507
402.3675,0.00014021880307187758
402.36875,0.0001414883405094167
402.37,0.00014278199819316249
402.37125,0.000144095644350043
402.3725,0.00014542485136365789
402.37375,0.00014676491886315662
402.375,0.0001481109188722362
402.37625,0.0001494577287082498
402.3775,0.00015080007806155262
402.37875,0.00015213259154501528
402.38,0.0001534498301338536
402.38125,0.0001547463312556688
402.3825,0.00015601665079079948
402.38375,0.0001572553945029176
402.385,0.0001584572606198808
402.38625,0.0001596170670048153
402.3875,0.00016072978563733942
402.38875,0.000161790573724933
402.39,0.0001627948025943497
402.39125,0.0001637380804230403
402.3925,0.0001646162848604989
402.39375,0.000165425577709492
402.395,0.0001661624257571156
402.39625,0.0001668236146556277
402.3975,0.0001674062617230516
402.39875,0.0001679078152335358
402.4,0.0001683260673574419
402.40125,0.0001686591432012295
402.4025,0.0001689055033571257
402.40375,0.00016906393768264998
402.405,0.00016913355803001312
402.40625,0.0001691137910154834
402.4075,0.0001690043717687285
402.40875,0.000168805336282216
402.41,0.0001685170147507003
402.41125,0.0001681400283408137
402.4125,0.0001676752779308113
402.41375,0.0001671239432504355
402.415,0.0001664874699609186
402.41625,0.0001657675638050941
402.4175,0.00016496617382756438
402.41875,0.0001640854733048996
402.42,0.0001631278384958225
402.42125,0.0001620958180513276
402.4225,0.0001609920932546709
402.42375,0.0001598194429612783
402.425,0.00015858069637844099
402.42625,0.0001572786891048989
402.4275,0.0001559162204302524
402.42875,0.00015449601590426988
402.43,0.00015302069382609
402.43125,0.0001514927455433649
402.4325,0.0001499145234114108
402.43375,0.000148288242372389
402.435,0.0001466159887445421
402.43625,0.0001448997476115823
402.4375,0.0001431414287121847
402.43875,0.0001413429057196629
402.44,0.0001395060529318104
402.44125,0.0001376327907409369
402.4425,0.000135725116494045
402.44375,0.0001337851409231789
402.445,0.00013181511069589171
402.44625,0.0001298174244558229
402.4475,0.0001277946396333193
402.44875,0.00012574946595611422
402.45,0.00012368475161999898
402.45125,0.00012160346441946719
402.4525,0.00011950865772833819
402.45375,0.00011740344251032011
402.455,0.0001152909511695296
402.45625,0.0001131743065910039
402.4575,0.00011105659292115059
402.45875,0.0001089408320482353
402.46,0.000106829967582864
402.46125,0.0001047268555384976
402.4625,0.0001026342604120041
402.46375,0.0001005548584742233
402.465,9.84912439195578e-05
402.46625,9.64459380425218e-05
402.4675,9.44213959102878e-05
402.46875,9.24200156311172e-05
402.47,9.0444145197695e-05
402.47125,8.849607969035059e-05
402.4725,8.65780690021042e-05
402.47375,8.4692301236562e-05
402.475,8.284090731565449e-05
402.47625,8.10259388301944e-05
402.4775,7.92493597723059e-05
402.47875,7.75130247656913e-05
402.48,7.581866270979459e-05
402.48125,7.41678546158279e-05
402.4825,7.25620088377148e-05
402.48375,7.10023415219461e-05
402.485,6.94898533034022e-05
402.48625,6.80253103861193e-05
402.4875,6.660922436308471e-05
402.48875,6.524183633610129e-05
402.49,6.39231062677274e-05
402.49125,6.265270116239489e-05
402.4925,6.14299916247194e-05
402.49375,6.02540550870463e-05
402.495,5.9123681702306397e-05
402.49625,5.8037394115122204e-05
402.4975,5.69934683742285e-05
402.49875,5.5989971952172204e-05
402.5,5.50248017422468e-05
402.50125,5.40957366026343e-05
402.5025,5.32004883236702e-05
402.50375,5.23367611142035e-05
402.505,5.15023060119347e-05
402.50625,5.06949713446849e-05
402.5075,4.99127540535642e-05
402.50875,4.91538312589055e-05
402.51,4.84165865519849e-05
402.51125,4.76996239884898e-05
402.5125,4.70017675287147e-05
402.51375,4.6322048434508704e-05
402.515,4.5659682291996804e-05
402.51625,4.50140410161484e-05
402.5175,4.4384612875199e-05
402.51875,4.37709672110331e-05
402.52,4.3172717278553704e-05
402.52125,4.25894887810886e-05
402.5225,4.20208965158815e-05
402.52375,4.14665318666551e-05
402.525,4.09259614382806e-05
402.52625,4.03987367684963e-05
402.5275,3.9884415919693204e-05
402.52875,3.9382593187662906e-05
402.53,3.88929336523538e-05
402.53125,3.8415207486491405e-05
402.5325,3.79493208300979e-05
402.53375,3.7495336349845395e-05
402.535,3.70534840302266e-05
402.53625,3.66241582525731e-05
402.5375,3.62078975859011e-05
402.53875,3.5805355350644906e-05
402.54,3.54172670603611e-05
402.54125,3.50444116454378e-05
402.5425,3.46875831769306e-05
402.54375,3.43475776126127e-05
402.545,3.40251899023257e-05
402.54625,3.37212503597035e-05
402.5475,3.34366592603326e-05
402.54875,3.3172458883357494e-05
402.55,3.29298914505247e-05
402.55125,3.27104755746103e-05
402.5525,3.25160493671499e-05
402.55375,3.2348792267408e-05
402.555,3.22112245234212e-05
402.55625,3.21061532430665e-05
402.5575,3.20366019900443e-05
402.55875,3.20057097487027e-05
402.56,3.20166162936648e-05
402.56125,3.2072349975278e-05
402.5625,3.21757261327948e-05
402.56375,3.2329269618359e-05
402.565,3.2535162284780896e-05
402.56625,3.2795223157085496e-05
402.5675,3.31109116188475e-05
402.56875,3.34833605892971e-05
402.57,3.39134176532012e-05
402.57125,3.44017027395238e-05
402.5725,3.49486598988727e-05
402.57375,3.5554621347785004e-05
402.575,3.62198457508778e-05
402.57625,3.69445633569617e-05
402.5775,3.77290024781105e-05
402.57875,3.85734054098136e-05
402.58,3.9478029849206796e-05
402.58125,4.044314476442e-05
402.5825,4.14690009510545e-05
402.58375,4.2555806222761696e-05
402.585,4.3703672631882394e-05
402.58625,4.4912573511140304e-05
402.5875,4.61822813863075e-05
402.58875,4.7512310121835e-05
402.59,4.89018592614065e-05
402.59125,5.03497664374163e-05
402.5925,5.185446154635e-05
402.59375,5.3413945783103004e-05
402.595,5.50257748802311e-05
402.59625,5.66870649021688e-05
402.5975,5.83945123594744e-05
402.59875,6.01444291200896e-05
402.6,6.19327918366614e-05
402.60125,6.375529819299081e-05
402.6025,6.560743199858249e-05
402.60375,6.74845298803578e-05
402.605,6.93818442854966e-05
402.60625,7.12946094804527e-05
402.6075,7.32181058681173e-05
402.60875,7.5147719153151e-05
402.61,7.70790140284989e-05
402.61125,7.90078034101077e-05
402.6125,8.09302316088757e-05
402.61375,8.284285064185439e-05
402.615,8.47427032407018e-05
402.61625,8.66273936303886e-05
402.6175,8.84951442830605e-05
402.61875,9.03448366930046e-05
402.62,9.217602180754429e-05
402.62125,9.39889011866689e-05
402.6225,9.57842768072316e-05
402.62375,9.756346116148949e-05
402.625,9.93281610858529e-05
402.62625,0.0001010803335577404
402.6275,0.0001028220321795799
402.62875,0.0001045552478730585
402.63,0.0001062817678639139
402.63125,0.0001080030527645528
402.6325,0.00010972015392097281
402.63375,0.0001114336547803442
402.635,0.0001131436522197151
402.63625,0.00011484976408604449
402.6375,0.0001165511507277711
402.63875,0.0001182465556078584
402.64,0.0001199343351080736
402.64125,0.00012161249183410709
402.6425,0.00012327869642096738
402.64375,0.0001249302934780401
402.645,0.0001265643076231495
402.64625,0.0001281774353350708
402.6475,0.0001297660398541331
402.64875,0.00013132614878066408
402.65,0.0001328534653013314
402.65125,0.0001343433821236806
402.6525,0.0001357910236693632
402.65375,0.0001371913051066972
402.655,0.0001385390095233079
402.65625,0.0001398288961395746
402.6575,0.0001410558152835131
402.65875,0.0001422148514976004
402.66,0.00014330145503773221
402.66125,0.000144311578114392
402.6625,0.0001452417945458414
402.66375,0.0001460893849329235
402.665,0.00014685240226506988
402.66625,0.0001475296860469167
402.6675,0.0001481208568450397
402.66875,0.0001486262702842508
402.67,0.0001490469492231033
402.67125,0.00014938450836822582
402.6725,0.0001496410702373087
402.67375,0.0001498191861406591
402.675,0.00014992176809137532
402.67625,0.0001499520291843061
402.6775,0.0001499134341540235
402.67875,0.0001498096566521502
402.68,0.0001496445458543391
402.68125,0.0001494220833471876
402.6825,0.0001491463429453943
402.68375,0.0001488214511492355
402.685,0.0001484515290725162
402.68625,0.0001480406450709577
402.6875,0.0001475927492609575
402.68875,0.0001471116243986497
402.69,0.0001466008276691094
402.69125,0.00014606364830562068
402.6925,0.0001455030745189116
402.69375,0.00014492177804633618
402.695,0.0001443221138309755
402.69625,0.0001437061380407071
402.6975,0.00014307563960729632
402.69875,0.0001424321782755662
402.7,0.0001417771329027396
402.70125,0.0001411117394379712
402.7025,0.0001404371286821503
402.70375,0.000139754349297971
402.705,0.0001390643835602802
402.70625,0.0001383681523266533
402.7075,0.0001376665098081786
402.70875,0.0001369602452303913
402.71,0.00013625007893423648
402.71125,0.0001355366784270473
402.7125,0.0001348206802434264
402.71375,0.0001341027319359782
402.715,0.0001333835481158367
402.71625,0.0001326639726029817
402.7175,0.0001319450452562447
402.71875,0.0001312280634531247
402.72,0.0001305146273393089
402.72125,0.0001298066694080296
402.7225,0.0001291064593992679
402.72375,0.0001284165720488776
402.725,0.0001277398455276767
402.72625,0.0001270793035105804
402.7275,0.0001264380639858133
402.72875,0.00012581924364420282
402.73,0.0001252258651286381
402.73125,0.0001246607659635915
402.7325,0.000124126537314782
402.73375,0.0001236254597489187
402.735,0.0001231594780535694
402.73625,0.0001227301715371631
402.7375,0.00012233874768916448
402.73875,0.0001219860454204995
402.74,0.0001216725306642314
402.74125,0.00012139830704657051
402.7425,0.0001211631237181824
402.74375,0.0001209663780957651
402.745,0.0001208071218238786
402.74625,0.00012068407514692361
402.7475,0.0001205956366811989
402.74875,0.0001205399108769493
402.75,0.00012051473107031039
402.75125,0.0001205176970550433
402.7525,0.0001205462081639966
402.75375,0.0001205974978002033
402.755,0.0001206686602775583
402.75625,0.0001207566719210429
402.7575,0.0001208584015965323
402.75875,0.0001209706159101527
402.76,0.0001210899817373252
402.76125,0.000121213062851561
402.7625,0.0001213363277931341
402.76375,0.0001214561587677698
402.765,0.0001215688772154654
402.76625,0.0001216707819595557
402.7675,0.0001217581964760777
402.76875,0.000121827537543501
402.77,0.0001218753872727985
402.77125,0.0001218985747778559
402.7725,0.00012189425289613201
402.77375,0.0001218599667995396
402.775,0.0001217937056154615
402.77625,0.0001216939356777941
402.7775,0.0001215596056979944
402.77875,0.00012139013251601609
402.78,0.0001211853573310643
402.78125,0.0001209454972221061
402.7825,0.0001206710848180856
402.78375,0.0001203628926277764
402.785,0.0001200218869393349
402.78625,0.0001196491639395138
402.7875,0.000119245916872652
402.78875,0.00011881340911952751
402.79,0.000118352964366159
402.79125,0.0001178659753826614
402.7925,0.00011735392459221571
402.79375,0.00011681841720018791
402.795,0.00011626122761341071
402.79625,0.00011568435098952671
402.7975,0.00011509005016641601
402.79875,0.00011448090435157789
402.8,0.0001138598414614364
402.80125,0.000113230154520572
402.8025,0.0001125954973807983
402.80375,0.0001119598566602303
402.805,0.0001113275112522899
402.80625,0.0001107029531947733
402.8075,0.0001100908193490365
402.80875,0.0001094957932893157
402.81,0.0001089225146022429
402.81125,0.0001083754910865474
402.8125,0.0001078590108728984
402.81375,0.0001073770694138962
402.815,0.00010693332012412389
402.81625,0.0001065310115702099
402.8175,0.0001061729645908722
402.81875,0.00010586154229689261
402.82,0.0001055986337709798
402.82125,0.0001053856413975586
402.8225,0.0001052234718124386
402.82375,0.00010511253277241941
402.825,0.00010505271871487541
402.82625,0.0001050434167773246
402.8275,0.00010508350457706291
402.82875,0.0001051713589508977
402.83,0.0001053048763950052
402.83125,0.0001054814990649785
402.8325,0.0001056982608060562
402.83375,0.0001059518363535564
402.835,0.0001062386131435252
402.83625,0.0001065547594135784
402.8375,0.0001068963084439182
402.83875,0.0001072592359885108
402.84,0.00010763954232637569
402.84125,0.0001080333250729934
402.8425,0.0001084368440117632
402.84375,0.0001088465784654976
402.845,0.0001092592687479527
402.84625,0.00010967195054532781
402.8475,0.000110081983067768
402.84875,0.0001104870583807931
402.85,0.00011088521345670711
402.85125,0.0001112748341759024
402.8525,0.0001116546471080792
402.85375,0.0001120237269133456
402.855,0.0001123814774631854
402.85625,0.00011272762427124221
402.8575,0.00011306220271393389
402.85875,0.0001133855352008658
402.86,0.00011369821105498781
402.86125,0.000114001057002572
402.8625,0.0001142951124428994
402.86375,0.000114581587797768
402.865,0.0001148618255807529
402.86625,0.0001151372664762818
402.8675,0.0001154093981185552
402.86875,0.00011567971475030839
402.87,0.00011594967921147821
402.87125,0.0001162206759078092
402.8725,0.0001164939819194123
402.87375,0.0001167707338493056
402.875,0.0001170519054519816
402.87625,0.00011733829096200519
402.8775,0.000117630487332634
402.87875,0.0001179288923545316
402.88,0.0001182336915744885
402.88125,0.0001185448550742751
402.8825,0.00011886212970951711
402.88375,0.0001191850309987046
402.885,0.0001195128291722855
402.88625,0.0001198445382018843
402.8875,0.00012017891168968269
402.88875,0.00012051443190794
402.89,0.0001208493104886855
402.89125,0.0001211815005236094
402.8925,0.00012150871373411859
402.89375,0.00012182845037157211
402.895,0.0001221380474976963
402.89625,0.0001224347271351393
402.8975,0.00012271566143815332
402.89875,0.00012297803721339059
402.9,0.0001232191232607479
402.90125,0.00012343633994429351
402.9025,0.0001236273062831716
402.90375,0.0001237898980825028
402.905,0.0001239222802742316
402.90625,0.0001240229263679153
402.9075,0.00012409062829140768
402.90875,0.000124124493431437
402.91,0.0001241239176540913
402.91125,0.0001240885596451947
402.9125,0.00012401830260057078
402.91375,0.0001239132046162643
402.915,0.00012377346566866198
402.91625,0.00012359937684459888
402.9175,0.0001233912989014591
402.91875,0.0001231496323972327
402.92,0.0001228748088106694
402.92125,0.00012256728418138878
402.9225,0.0001222275331401239
402.92375,0.0001218560521289828
402.925,0.00012145333930182251
402.92625,0.0001210198898147117
402.9275,0.0001205561730964712
402.92875,0.00012006261326929059
402.93,0.0001195395731194087
402.93125,0.0001189873292678407
402.9325,0.0001184060730910807
402.93375,0.0001177959003218066
402.935,0.0001171568240095092
402.93625,0.00011648880669099421
402.9375,0.00011579178809077491
402.93875,0.0001150657415712612
402.94,0.0001143107192927866
402.94125,0.0001135269002834334
402.9425,0.0001127146242086945
402.94375,0.000111874416000983
402.945,0.0001110069866190264
402.94625,0.0001101132347271854
402.9475,0.0001091942300347024
402.94875,0.0001082511878549636
402.95,0.0001072854398947337
402.95125,0.0001062983892134866
402.9525,0.0001052914587827704
402.95375,0.0001042660375756909
402.955,0.0001032234188264848
402.95625,0.0001021647725201835
402.9575,0.000101091141102313
402.95875,0.00010000349432859661
402.96,9.89028247615817e-05
402.96125,9.779026416919521e-05
402.9625,9.66671788042408e-05
402.96375,9.553521399889551e-05
402.965,9.439628913925679e-05
402.96625,9.32525348580111e-05
402.9675,9.2106205550259e-05
402.96875,9.09595773364587e-05
402.97,8.98148294516199e-05
402.97125,8.86739245216226e-05
402.9725,8.7538489187751e-05
402.97375,8.640973380336179e-05
402.975,8.52884572025908e-05
402.97625,8.4175157468955e-05
402.9775,8.30702505207182e-05
402.97875,8.197435498193119e-05
402.98,8.08885680061616e-05
402.98125,7.98146356730555e-05
402.9825,7.87549690279133e-05
402.98375,7.77125140614375e-05
402.985,7.66905290097406e-05
402.98625,7.5692318823591e-05
402.9875,7.472095454586121e-05
402.98875,7.37790144380975e-05
402.99,7.286837476112649e-05
402.99125,7.19900747476246e-05
402.9925,7.11443290925429e-05
402.99375,7.03308263871768e-05
402.995,6.954931601868189e-05
402.99625,6.88002917760081e-05
402.9975,6.8085366704591e-05
402.99875,6.740714968932009e-05
403.0,6.67687837921123e-05
403.00125,6.61734463160851e-05
403.0025,6.56240169500727e-05
403.00375,6.512294795822101e-05
403.005,6.46722777924705e-05
403.00625,6.4273705819863e-05
403.0075,6.39286638116981e-05
403.00875,6.36383634275902e-05
403.01,6.34038063284765e-05
403.01125,6.322575716063e-05
403.0125,6.31046803037035e-05
403.01375,6.30406521298281e-05
403.015,6.30332901117221e-05
403.01625,6.308176045071679e-05
403.0175,6.31849222305373e-05
403.01875,6.33416010837248e-05
403.02,6.35509024497198e-05
403.02125,6.381243018979841e-05
403.0225,6.41263134431625e-05
403.02375,6.44930639424049e-05
403.025,6.49133529184292e-05
403.02625,6.5387822908703e-05
403.0275,6.59169710977107e-05
403.02875,6.65011320433815e-05
403.03,6.71404732455596e-05
403.03125,6.78350463122864e-05
403.0325,6.858480809605069e-05
403.03375,6.938963786197e-05
403.035,7.02493198409846e-05
403.03625,7.11635244170636e-05
403.0375,7.21317549824572e-05
403.03875,7.315330077205819e-05
403.04,7.422721292070409e-05
403.04125,7.535231475154779e-05
403.0425,7.65272844673108e-05
403.04375,7.77507980453529e-05
403.045,7.90216651566625e-05
403.04625,8.033893652167071e-05
403.0475,8.170192293703631e-05
403.04875,8.31101269845022e-05
403.05,8.45631326077968e-05
403.05125,8.60604756736555e-05
403.0525,8.76015471718472e-05
403.05375,8.918551618923351e-05
403.055,9.08112849118177e-05
403.05625,9.247746504875541e-05
403.0575,9.41823616143245e-05
403.05875,9.592397784488759e-05
403.06,9.77000270977994e-05
403.06125,9.950797950827601e-05
403.0625,0.00010134510623324079
403.06375,0.0001032085445121145
403.065,0.00010509534205362019
403.06625,0.0001070025029385574
403.0675,0.0001089269972466476
403.06875,0.0001108657709164262
403.07,0.0001128157417351592
403.07125,0.0001147737949988527
403.0725,0.000116736780512272
403.07375,0.0001187015190890092
403.075,0.00012066480733156561
403.07625,0.0001226234268614558
403.0775,0.0001245741583593289
403.07875,0.0001265137903250929
403.08,0.0001284391268080787
403.08125,0.0001303469992372024
403.0825,0.000132234273711171
403.08375,0.0001340978748586788
403.085,0.0001359347956586239
403.08625,0.0001377421242703376
403.0875,0.0001395170709237962
403.08875,0.0001412569889098234
403.09,0.00014295939908029841
403.09125,0.00014462200817832768
403.0925,0.0001462427218983903
403.09375,0.00014781965875648
403.095,0.0001493511558001897
403.09625,0.000150835775208773
403.0975,0.00015227230726317498
403.09875,0.0001536597714760349
403.1,0.0001549974216116323
403.10125,0.0001562847483958273
403.1025,0.00015752148233595979
403.10375,0.0001587075932907425
403.105,0.0001598432970001218
403.10625,0.0001609290449651266
403.1075,0.00016196552447775541
403.10875,0.00016295364383081169
403.11,0.00016389451875781759
403.11125,0.0001647894556128877
403.1125,0.0001656399270506834
403.11375,0.00016644754828637522
403.115,0.0001672140609256196
403.11625,0.0001679413009246003
403.1175,0.0001686311905900599
403.11875,0.00016928571684937378
403.12,0.0001699069296806161
403.12125,0.0001704969351726368
403.1225,0.00017105790459511421
403.12375,0.00017159208022860778
403.125,0.0001721017932145651
403.12625,0.0001725894814453066
403.1275,0.0001730577060439761
403.12875,0.00017350916971443532
403.13,0.00017394672986113658
403.13125,0.00017437340334894275
403.1325,0.00017479235878291928
403.13375,0.00017520690802806202
403.135,0.00017562046766901154
403.13625,0.0001760365191997046
403.1375,0.00017645855425299053
403.13875,0.00017689000286019466
403.14,0.00017733416241064398
403.14125,0.00017779411597114463
403.1425,0.00017827266109542888
403.14375,0.0001787722409235913
403.145,0.00017929489054151304
403.14625,0.0001798422082603365
403.1475,0.00018041534168596691
403.14875,0.00018101500752868132
403.15,0.0001816415257528106
403.15125,0.0001822948772065503
403.1525,0.00018297477390186466
403.15375,0.0001836807360945376
403.155,0.00018441216493428117
403.15625,0.00018516840572496674
403.1575,0.00018594880148492505
403.15875,0.00018675272400733107
403.16,0.0001875795864906532
403.16125,0.0001884288443092128
403.1625,0.00018929998059383262
403.16375,0.0001901924834726225
403.165,0.0001911058235418918
403.16625,0.00019203943368717067
403.1675,0.0001929926933143873
403.16875,0.0001939649170710665
403.17,0.000194955358697581
403.17125,0.00019596320887832908
403.1725,0.00019698759654275668
403.17375,0.0001980275912661751
403.175,0.000199082190620257
403.17625,0.0002001502975731824
403.1775,0.0002012306893094019
403.17875,0.0002023219652790306
403.18,0.00020342249102692228
403.18125,0.0002045303304414656
403.1825,0.000205643184663247
403.18375,0.00020675832269362969
403.185,0.0002078725406434072
403.18625,0.0002089821237415347
403.1875,0.00021008283425406378
403.18875,0.0002111699183832678
403.19,0.0002122381414569554
403.19125,0.0002132818287579176
403.1925,0.0002142949388334877
403.19375,0.0002152711377351066
403.195,0.00021620389228788831
403.19625,0.0002170865633201033
403.1975,0.0002179125086926368
403.19875,0.0002186751859284037
403.2,0.0002193682543118341
403.20125,0.00021998567875848598
403.2025,0.0002205218211749101
403.20375,0.000220971533618869
403.205,0.0002213302327199643
403.20625,0.0002215939658007478
403.2075,0.00022175945489825218
403.20875,0.00022182413055596748
403.21,0.00022178614020606602
403.21125,0.00022164433975178338
403.2125,0.00022139827688982342
403.21375,0.00022104815541253652
403.215,0.000220594799529801
403.21625,0.0002200396086504517
403.2175,0.0002193845232431883
403.21875,0.0002186319804669115
403.22,0.0002177848799805389
403.22125,0.00021684654812232512
403.2225,0.0002158206932788003
403.22375,0.0002147113566734166
403.225,0.0002135228530350643
403.22625,0.00021225969535654238
403.2275,0.0002109265134231357
403.22875,0.0002095279621713639
403.23,0.00020806861933799278
403.23125,0.0002065528926193269
403.2325,0.0002049849236407961
403.23375,0.000203368505566795
403.235,0.0002017070126907519
403.23625,0.0002000033444653888
403.2375,0.0001982599019530408
403.23875,0.0001964785816261165
403.24,0.0001946608021275238
403.24125,0.0001928075609611889
403.2425,0.00019091952095255188
403.24375,0.0001889971196191306
403.245,0.0001870407009211471
403.24625,0.0001850506548122258
403.2475,0.0001830275557802139
403.24875,0.0001809722929480956
403.25,0.000178886180815009
403.25125,0.0001767710362273398
403.2525,0.0001746292226698244
403.25375,0.0001724636537166388
403.255,0.0001702777597723845
403.25625,0.0001680754214829128
403.2575,0.0001658608685159284
403.25875,0.0001636385739413563
403.26,0.000161413130251431
403.26125,0.0001591891384405417
403.2625,0.0001569711158548956
403.26375,0.00015476342484203748
403.265,0.000152570234740329
403.26625,0.0001503955148984737
403.2675,0.0001482430538151429
403.26875,0.0001461164997987616
403.27,0.0001440194139374596
403.27125,0.0001419553251791655
403.2725,0.00013992777518176739
403.27375,0.00013794035431327061
403.275,0.0001359967117118226
403.27625,0.0001341005504855177
403.2775,0.0001322555937818454
403.27875,0.0001304655451167575
403.28,0.0001287340239632468
403.28125,0.0001270645018394719
403.2825,0.0001254602301764131
403.28375,0.0001239241758451823
403.285,0.0001224589506939735
403.28625,0.00012106675185485829
403.2875,0.0001197493118505231
403.28875,0.00011850784348105041
403.29,0.0001173430051009272
403.29125,0.0001162548633163643
403.2925,0.0001152428717030352
403.29375,0.0001143058575743694
403.295,0.000113442026650378
403.29625,0.0001126489783271276
403.2975,0.00011192374389683361
403.29875,0.0001112628371885924
403.3,0.0001106623328097115
403.30125,0.0001101179442875755
403.3025,0.00010962512349196937
403.30375,0.00010917916669782403
403.305,0.00010877531080815249
403.30625,0.0001084088307071575
403.3075,0.00010807512150331668
403.30875,0.00010776976440234974
403.31,0.00010748857172993184
403.31125,0.0001072276157540862
403.3125,0.00010698323228717528
403.31375,0.00010675201528746868
403.315,0.0001065307935302752
403.31625,0.00010631659931864807
403.3175,0.00010610663518371578
403.31875,0.0001058982341946412
403.32,0.0001056888294983254
403.32125,0.00010547592040882902
403.3225,0.00010525704753663774
403.32375,0.00010502978360779451
403.325,0.00010479171828296285
403.32625,0.00010454047194650267
403.3275,0.00010427370722557892
403.32875,0.00010398916031937505
403.33,0.00010368468100845695
403.33125,0.00010335827731426444
403.3325,0.00010300817045878489
403.33375,0.0001026328470943636
403.335,0.00010223110813363589
403.33625,0.0001018021143095439
403.3375,0.00010134541143537771
403.33875,0.00010086095157483001
403.34,0.0001003490913319971
403.34125,9.98105783853206e-05
403.3425,9.92465169044427e-05
403.34375,9.86583275209813e-05
403.345,9.80476902902589e-05
403.34625,9.74164853629724e-05
403.3475,9.67667253458878e-05
403.34875,9.6100493810574e-05
403.35,9.54198847812457e-05
403.35125,9.472695118474329e-05
403.3525,9.40236649177051e-05
403.35375,9.33118860999502e-05
403.355,9.259334654409431e-05
403.35625,9.18696468233898e-05
403.3575,9.11422607967753e-05
403.35875,9.0412553656101e-05
403.36,8.968180405645191e-05
403.36125,8.895123091956461e-05
403.3625,8.82220246031898e-05
403.36375,8.74953751103742e-05
403.365,8.67725033305679e-05
403.36625,8.60546878805162e-05
403.3675,8.53432939058163e-05
403.36875,8.4639791676127e-05
403.37,8.39457804860071e-05
403.37125,8.32630055483125e-05
403.3725,8.259337519118121e-05
403.37375,8.193896835960279e-05
403.375,8.13020441975974e-05


==> Data/SingleTruck/processed-Force_tire_front_1.dat <==
T,value
400.001,0.0002575471769254238
400.003,0.0002603210589238602
400.004,0.0002627675366647679
400.005,0.0002649697737444358
400.006,0.0002668745449911942
400.008,0.0002682848752382854
400.009,0.0002688662591141583
400.01,0.000268289923287957
400.011,0.000266653218944351
400.0125,0.0003797783084609252
400.01375,0.00037557519674630394
400.015,0.000374631280274779
400.01625,0.0003751095477533348
400.0175,0.0003754093343881971
400.01875,0.00037521758978547774
400.02,0.0003747484900273557
400.02125,0.0003742500903939085
400.0225,0.0003737469353921779
400.02375,0.0003730611043814646
400.025,0.0003720101641377091
400.02625,0.000370659774808964
400.0275,0.0003693554412981757
400.02875,0.0003684670077930465
400.03,0.0003681657149450119
400.03125,0.0003683772409577031
400.0325,0.0003688753890803676
400.03375,0.0003694176143687719
400.035,0.0003698333496138122
400.03625,0.0003700473532216484
400.0375,0.00037006302150473393
400.03875,0.0003699282057677755
400.04,0.00036970000845290823
400.04125,0.0003694224293794789
400.0425,0.0003691214895196979
400.04375,0.0003688110733000576
400.045,0.0003685022378345579
400.04625,0.00036821719546225505
400.0475,0.0003680051992059185
400.04875,0.00036794283245718604
400.05,0.00036810692547087343
400.05125,0.0003685345430636444
400.0525,0.00036919641702059614
400.05375,0.00036999581693946597
400.055,0.0003707849358380281
400.05625,0.0003713888256022704
400.0575,0.0003716462167314626
400.05875,0.0003714835685051913
400.06,0.0003709919732466275
400.06125,0.0003704240542316652
400.0625,0.00037007372266296127
400.06375,0.0003701202989642429
400.065,0.00037056719350992714
400.06625,0.00037129709900380784
400.0675,0.0003721604012251466
400.06875,0.00037303250652391507
400.07,0.0003738301448695465
400.07125,0.0003745048863046947
400.0725,0.000375032416775926
400.07375,0.00037540484102721974
400.075,0.0003756252253321185
400.07625,0.00037570273420738017
400.0775,0.0003756485553604575
400.07875,0.0003754733874438842
400.08,0.0003751866050794747
400.08125,0.0003747969476243343
400.0825,0.0003743169045616978
400.08375,0.00037377524470388673
400.085,0.0003732330200713869
400.08625,0.0003727843562335558
400.0875,0.00037252939704142125
400.08875,0.0003725295117023288
400.09,0.0003727718768452381
400.09125,0.00037316847621395613
400.0925,0.00037359234274265176
400.09375,0.0003739302422977883
400.095,0.0003741243095062674
400.09625,0.0003741815899689684
400.0975,0.0003741480375099487
400.09875,0.0003740690903276989
400.1,0.00037396531401599086
400.10125,0.00037383149988013184
400.1025,0.000373649040482449
400.10375,0.0003733988964400765
400.105,0.0003730689084959711
400.10625,0.000372655817623308
400.1075,0.0003721655429385865
400.10875,0.0003716148311939439
400.11,0.0003710347170106907
400.11125,0.0003704728029232277
400.1125,0.00036998880021702
400.11375,0.0003696393847202884
400.115,0.0003694567215632693
400.11625,0.00036943401797239763
400.1175,0.000369528941409257
400.11875,0.0003696817825825602
400.12,0.0003698353728667177
400.12125,0.0003699467140966233
400.1225,0.0003699891832648493
400.12375,0.00036994960587273464
400.125,0.0003698244679935507
400.12625,0.0003696172630797648
400.1275,0.0003693368922868198
400.12875,0.0003689962883146952
400.13,0.000368610397627082
400.13125,0.0003681935850076729
400.1325,0.0003677570134036222
400.13375,0.0003673068862973456
400.135,0.0003668439833184826
400.13625,0.00036636450918794294
400.1375,0.0003658618549849432
400.13875,0.00036532881880774377
400.14,0.0003647598717275295
400.14125,0.00036415324415505255
400.1425,0.0003635127374688202
400.14375,0.0003628493657341258
400.145,0.0003621827673820519
400.14625,0.00036154120198689737
400.1475,0.0003609581606289294
400.14875,0.0003604649021688682
400.15,0.0003600814475530968
400.15125,0.00035981030093303854
400.1525,0.0003596358116952379
400.15375,0.00035952880971822
400.155,0.0003594537794388135
400.15625,0.00035937593042723156
400.1575,0.0003592674004190125
400.15875,0.00035911268430221637
400.16,0.000358911945907045
400.16125,0.00035867927383166685
400.1625,0.000358434923166666
400.16375,0.00035819527186524614
400.165,0.0003579662134044836
400.16625,0.00035774240158644257
400.1675,0.00035751101562663727
400.16875,0.0003572568288715827
400.17,0.0003569666384640073
400.17125,0.0003566322975228507
400.1725,0.0003562523077152585
400.17375,0.00035583213609832525
400.175,0.00035538331944872775
400.17625,0.0003549215222588554
400.1775,0.0003544639153887456
400.17875,0.0003540262702136205
400.18,0.00035362045288795985
400.18125,0.0003532526864073681
400.1825,0.00035292283648966544
400.18375,0.0003526248904168733
400.185,0.0003523482791590032
400.18625,0.0003520798415304726
400.1875,0.0003518056994188906
400.18875,0.000351512891055951
400.19,0.00035119036678955693
400.19125,0.00035082947322665603
400.1925,0.00035042396462607703
400.19375,0.0003499701032414987
400.195,0.00034946768578561873
400.19625,0.0003489226343674213
400.1975,0.0003483507035338705
400.19875,0.0003477799972043789
400.2,0.00034724924310226856
400.20125,0.0003468003085254027
400.2025,0.0003464667829610007
400.20375,0.0003462635152869525
400.205,0.0003461819857889854
400.20625,0.0003461930911648674
400.2075,0.0003462548388424317
400.20875,0.000346320683451335
400.21,0.0003463459132442699
400.21125,0.0003462932990248573
400.2125,0.0003461419672149066
400.21375,0.0003459001002749016
400.215,0.00034561047390780763
400.21625,0.0003453367794507906
400.2175,0.0003451388107007046
400.21875,0.00034504881530850976
400.22,0.0003450538368150289
400.22125,0.00034509513860154193
400.2225,0.000345088218362215
400.22375,0.0003449587426190365
400.225,0.00034469139155326366
400.22625,0.0003443665384511994
400.2275,0.000344153542387432
400.22875,0.0003442590211504898
400.23,0.0003448266716967822
400.23125,0.000345839155451592
400.2325,0.0003471277230617493
400.23375,0.00034847639411100004
400.235,0.00034972315409611247
400.23625,0.0003508003475056442
400.2375,0.0003517215961076827
400.23875,0.0003525455042443361
400.24,0.00035333965291707174
400.24125,0.00035415040423623104
400.2425,0.0003549763685659184
400.24375,0.00035575959201134005
400.245,0.0003564063150507853
400.24625,0.00035682734959864787
400.2475,0.00035698405509998856
400.24875,0.0003569254703350514
400.25,0.00035679008918368605
400.25125,0.0003567598711717775
400.2525,0.00035699134961858633
400.25375,0.0003575633737437868
400.255,0.0003584645613780961
400.25625,0.0003596146487704335
400.2575,0.0003609018702590095
400.25875,0.00036221891215180746
400.26,0.00036348386794588026
400.26125,0.0003646436243102366
400.2625,0.00036566738325602253
400.26375,0.0003665392650407394
400.265,0.0003672539025309513
400.26625,0.0003678146459689637
400.2675,0.00036823288633694375
400.26875,0.000368527342839636
400.27,0.00036872260109517736
400.27125,0.0003688465664329076
400.2725,0.000368926803247156
400.27375,0.0003689861880166181
400.275,0.0003690390578902665
400.27625,0.0003690895094626884
400.2775,0.00036913291763289685
400.27875,0.0003691602398598688
400.28,0.00036916353029571667
400.28125,0.0003691409486049638
400.2825,0.0003690997550967003
400.28375,0.00036905580460521955
400.285,0.000369028706944394
400.28625,0.00036903424783296397
400.2875,0.00036907840560253323
400.28875,0.0003691569509446997
400.29,0.0003692602656639896
400.29125,0.0003693789539984474
400.2925,0.0003695060435542377
400.29375,0.0003696350596087596
400.295,0.0003697562965491635
400.29625,0.00036985405529687567
400.2975,0.00036990647148125446
400.29875,0.0003698884769965447
400.3,0.0003697782277165392
400.30125,0.00036956638332056154
400.3025,0.0003692638884591012
400.30375,0.00036890029244741467
400.305,0.00036850979086070737
400.30625,0.000368114437595755
400.3075,0.0003677170753516682
400.30875,0.00036730642882790187
400.31,0.0003668672170282938
400.31125,0.0003663881656882307
400.3125,0.0003658656853075676
400.31375,0.0003653044735634377
400.315,0.0003647167844903239
400.31625,0.0003641212002967608
400.3175,0.00036354072323847815
400.31875,0.0003629996155873602
400.32,0.00036251888898539283
400.32125,0.0003621114136036792
400.3225,0.0003617786129085058
400.32375,0.0003615103363181925
400.325,0.0003612880156044908
400.32625,0.00036108952240051476
400.3275,0.0003608936723045344
400.32875,0.00036068302682716044
400.33,0.00036044481631921624
400.33125,0.000360170544448307
400.3325,0.000359855110283514
400.33375,0.00035949600561835203
400.335,0.0003590929118227115
400.33625,0.00035864771672451955
400.3375,0.00035816481943158797
400.33875,0.0003576514698437794
400.34,0.0003571178414751594
400.34125,0.0003565765775455277
400.3425,0.0003560417296705754
400.34375,0.0003555273240802614
400.345,0.00035504601016555425
400.34625,0.0003546081649142112
400.3475,0.00035422144695628513
400.34875,0.0003538904692296227
400.35,0.0003536163058452559
400.35125,0.00035339587342257347
400.3525,0.00035322151541458766
400.35375,0.0003530811905140681
400.355,0.0003529594529314787
400.35625,0.0003528394370757452
400.3575,0.00035270565663848266
400.35875,0.00035254769036225053
400.36,0.0003523644732930186
400.36125,0.0003521683891161462
400.3625,0.00035198720224318813
400.36375,0.00035186132061416653
400.365,0.00035183520691886566
400.36625,0.0003519453219034771
400.3675,0.0003522098364649995
400.36875,0.00035262464011135086
400.37,0.00035316627381641656
400.37125,0.0003537988073557427
400.3725,0.0003544809799035367
400.37375,0.0003551715839881956
400.375,0.0003558329566828988
400.37625,0.00035643374982924337
400.3775,0.000356952167643705
400.37875,0.0003573790466862372
400.38,0.0003577185479976024
400.38125,0.0003579863379718392
400.3825,0.0003582075724036722
400.38375,0.0003584163981435384
400.385,0.0003586559211521403
400.38625,0.00035897212409774157
400.3875,0.000359400137976467
400.38875,0.0003599503945259193
400.39,0.0003606028641640784
400.39125,0.0003613132077103102
400.3925,0.000362027047429137
400.39375,0.0003626944465454302
400.395,0.0003632799594824333
400.39625,0.0003637689503852092
400.3975,0.0003641719337256758
400.39875,0.0003645244077633959
400.4,0.00036487665980992066
400.40125,0.0003652748449564986
400.4025,0.0003657426424778838
400.40375,0.00036626998775436253
400.405,0.00036681078316560997
400.40625,0.000367290554859199
400.4075,0.00036762276609373984
400.40875,0.00036773674941026823
400.41,0.0003676281898392596
400.41125,0.00036741681988888776
400.4125,0.00036734915756459944
400.41375,0.0003676932683818036
400.415,0.00036856316161466927
400.41625,0.00036985168057209557
400.4175,0.0003713293975035686
400.41875,0.0003727794732675777
400.42,0.0003740667617460574
400.42125,0.00037513969828255035
400.4225,0.00037600257403405343
400.42375,0.0003766860643160148
400.425,0.0003772268235397533
400.42625,0.0003776571178526148
400.4275,0.0003780016523849426
400.42875,0.0003782781842608732
400.43,0.0003784994668350194
400.43125,0.00037867526858452287
400.4325,0.00037881400386512707
400.43375,0.00037892388980986287
400.435,0.00037901360797915583
400.43625,0.00037909242057133403
400.4375,0.0003791696710226332
400.43875,0.00037925371414596727
400.44,0.0003793505340981083
400.44125,0.00037946252246551677
400.4425,0.00037958789819965487
400.44375,0.0003797210576929204
400.445,0.0003798537310362989
400.44625,0.0003799766260191851
400.4475,0.00038008111674135757
400.44875,0.00038016062073654256
400.45,0.0003802114453467267
400.45125,0.00038023304169636387
400.4525,0.0003802277189457564
400.45375,0.0003801999554731427
400.455,0.0003801554767353131
400.45625,0.0003801002601268063
400.4575,0.0003800396098779455
400.45875,0.0003799774261320973
400.46,0.0003799157394726189
400.46125,0.0003798545633399585
400.4625,0.00037979205891931463
400.46375,0.00037972494449914134
400.465,0.0003796490666606059
400.46625,0.0003795600171779525
400.4675,0.0003794536984495864
400.46875,0.0003793267654396238
400.47,0.00037917689976960925
400.47125,0.0003790028996301408
400.4725,0.00037880459762217587
400.47375,0.00037858263862787777
400.475,0.0003783381724409441
400.47625,0.00037807251287645113
400.4775,0.0003777868271903052
400.47875,0.0003774818892284653
400.48,0.000377157919106062
400.48125,0.0003768145179365835
400.4825,0.0003764506808212107
400.48375,0.00037606488440839733
400.485,0.0003756552192437113
400.48625,0.000375219555269956
400.4875,0.0003747557203675476
400.48875,0.00037426167538510117
400.49,0.0003737356736201811
400.49125,0.000373176393580147
400.4925,0.0003725830362330406
400.49375,0.0003719553822484359
400.495,0.00037129380132820596
400.49625,0.0003705992179871411
400.4975,0.00036987303158337085
400.49875,0.00036911700592857796
400.5,0.00036833313775798247
400.50125,0.00036752352451012676
400.5025,0.00036669024853650456
400.50375,0.0003658352922610922
400.505,0.0003649604920498545
400.50625,0.0003640675306502847
400.5075,0.0003631579576710144
400.50875,0.000362233227661527
400.51,0.0003612947354719538
400.51125,0.000360343840362935
400.5125,0.0003593818666055096
400.51375,0.000358410081410993
400.515,0.00035742965285082346
400.51625,0.0003564415988763575
400.5175,0.00035544673783862417
400.51875,0.0003544456524680589
400.52,0.0003534386766942478
400.52125,0.0003524259082057162
400.5225,0.00035140724961980457
400.52375,0.0003503824688026438
400.525,0.00034935127419925523
400.52625,0.00034831339491377507
400.5275,0.0003472686536697856
400.52875,0.00034621702721074083
400.53,0.0003451586893504557
400.53125,0.00034409402845362897
400.5325,0.0003430236445863695
400.53375,0.000341948325226702
400.535,0.000340869005565032
400.53625,0.00033978671826456
400.5375,0.0003387025423116434
400.53875,0.0003376175584761128
400.54,0.0003365328149415623
400.54125,0.0003354493137756278
400.5425,0.0003343680125202795
400.54375,0.0003332898471121324
400.545,0.00033221576334279654
400.54625,0.0003311467594592446
400.5475,0.00033008392498420057
400.54875,0.0003290284738665092
400.55,0.0003279817645914645
400.55125,0.0003269453025010578
400.5525,0.0003259207247241109
400.55375,0.00032490976789626477
400.555,0.00032391422267979785
400.55625,0.000322935879393264
400.5575,0.00032197647410095345
400.55875,0.0003210376368421817
400.56,0.0003201208537804425
400.56125,0.00031922744594245484
400.5625,0.0003183585650671521
400.56375,0.00031751521165466427
400.565,0.00031669826894533396
400.56625,0.0003159085513488236
400.5675,0.00031514685552333407
400.56875,0.00031441401145497163
400.57,0.00031371092267726627
400.57125,0.0003130385895308462
400.5725,0.0003123981118632573
400.57375,0.0003117906685289137
400.575,0.0003112174770391562
400.57625,0.0003106797368024063
400.5775,0.0003101785655843942
400.57875,0.000309714935488459
400.58,0.00030928961405589774
400.58125,0.0003089031286163836
400.5825,0.0003085557438284292
400.58375,0.0003082474680299009
400.585,0.0003079780786485778
400.58625,0.00030774716980273
400.5875,0.0003075542104517058
400.58875,0.000307398608706495
400.59,0.00030727977104022834
400.59125,0.000307197150288582
400.5925,0.00030715027433005163
400.59375,0.0003071387513960539
400.595,0.0003071622541408508
400.59625,0.00030722048295127796
400.5975,0.00030731311846628943
400.59875,0.0003074397665663473
400.6,0.0003075999109426903
400.60125,0.0003077928732965259
400.6025,0.0003080177909382009
400.60375,0.0003082736117263884
400.605,0.0003085591048473328
400.60625,0.00030887288828418234
400.6075,0.0003092134620864134
400.60875,0.000309579249569356
400.61,0.0003099686364138072
400.61125,0.0003103800075257171
400.6125,0.00031081177692591637
400.61375,0.00031126241296988797
400.615,0.0003117304550975364
400.61625,0.00031221453035297904
400.6175,0.0003127133657443404
400.61875,0.0003132258026135701
400.62,0.0003137508127363062
400.62125,0.0003142875178318133
400.6225,0.0003148352097930117
400.62375,0.0003153933686966296
400.625,0.00031596168115349317
400.62625,0.00031654004663894924
400.6275,0.0003171285773534138
400.62875,0.0003177275828930189
400.63,0.0003183375460203251
400.63125,0.0003189590823250459
400.6325,0.0003195928954647513
400.63375,0.0003202397263454972
400.635,0.000320900301412349
400.63625,0.0003215752892097769
400.6375,0.0003222652661219177
400.63875,0.0003229706960727049
400.64,0.0003236919261758891
400.64125,0.0003244291984249809
400.6425,0.00032518267481314745
400.64375,0.00032595247315310487
400.645,0.0003267387071870361
400.64625,0.0003275415277865595
400.6475,0.0003283611552627598
400.64875,0.00032919790178628647
400.65,0.0003300521775475028
400.65125,0.0003309244804066723
400.6525,0.0003318153679141454
400.65375,0.0003327254168405282
400.655,0.0003336551736468026
400.65625,0.0003346051032843835
400.6575,0.00033557554314509814
400.65875,0.00033656666998110006
400.66,0.0003375784831547218
400.66125,0.0003386108098782956
400.6625,0.00033966332911395314
400.66375,0.0003407356142234392
400.665,0.0003418271857879523
400.66625,0.000342937569198022
400.6675,0.0003440663471834286
400.66875,0.0003452131990331575
400.67,0.0003463779213453735
400.67125,0.0003475604246674014
400.6725,0.0003487607053356908
400.67375,0.000349978795285749
400.675,0.00035121469478203266
400.67625,0.0003524682956677864
400.6775,0.0003537393058848363
400.67875,0.00035502718372334383
400.68,0.0003563310890015272
400.68125,0.0003576498605653817
400.6825,0.0003589820187184049
400.68375,0.00036032579120134553
400.685,0.0003616791609419988
400.68625,0.0003630399233650447
400.6875,0.0003644057512319598
400.68875,0.0003657742493709787
400.69,0.0003671430012171342
400.69125,0.0003685095948723528
400.6925,0.0003698716310356159
400.69375,0.0003712267139331727
400.695,0.0003725724246887949
400.69625,0.0003739062932040687
400.6975,0.000375225767168708
400.69875,0.0003765281943608862
400.7,0.0003778108229875824
400.70125,0.00037907082173493554
400.7025,0.0003803053259386133
400.70375,0.0003815115014441996
400.705,0.00038268662442760714
400.70625,0.00038382816255550737
400.7075,0.0003849338540157882
400.70875,0.00038600177000803137
400.71,0.0003870303549839916
400.71125,0.0003880184391280713
400.7125,0.0003889652183277576
400.71375,0.0003898702070540085
400.715,0.0003907331626615501
400.71625,0.0003915539941390724
400.7175,0.00039233266379930557
400.71875,0.00039306909262897276
400.72,0.00039376308295863084
400.72125,0.00039441426996242264
400.7225,0.00039502210591777756
400.72375,0.0003955858833850963
400.725,0.00039610479477747326
400.72625,0.0003965780204004885
400.7275,0.0003970048353120985
400.72875,0.00039738472007264217
400.73,0.00039771746022495094
400.73125,0.0003980032183745339
400.7325,0.00039824256708981
400.73375,0.0003984364713923072
400.735,0.000398586221936801
400.73625,0.0003986933223013105
400.7375,0.0003987593473969511
400.73875,0.0003987857902176123
400.74,0.0003987739239695068
400.74125,0.0003987246981406311
400.7425,0.0003986386858502135
400.74375,0.0003985160894282263
400.745,0.000398356801795031
400.74625,0.0003981605184212095
400.7475,0.00039792687961761735
400.74875,0.00039765563167564654
400.75,0.00039734678474769204
400.75125,0.0003970007508877688
400.7525,0.0003966184406922058
400.75375,0.0003962013121803538
400.755,0.0003957513534052152
400.75625,0.0003952710007439156
400.7575,0.000394762996377953
400.75875,0.0003942301961431867
400.76,0.0003936753541495462
400.76125,0.00039310091524050444
400.7625,0.0003925088444523819
400.76375,0.000391900537293588
400.765,0.00039127682083393763
400.76625,0.0003906380579341502
400.7675,0.00038998435030565684
400.76875,0.000389315798820737
400.77,0.00038863279004301563
400.77125,0.0003879362648082196
400.7725,0.0003872279131451051
400.77375,0.0003865102659963732
400.775,0.00038578665642940773
400.77625,0.0003850610476066648
400.7775,0.0003843377525655966
400.77875,0.0003836210845780433
400.78,0.0003829149972991312
400.78125,0.0003822227770057881
400.7825,0.0003815468257950303
400.78375,0.0003808885687822346
400.785,0.000380248485649566
400.78625,0.0003796262534247287
400.7875,0.0003790209781401297
400.78875,0.00037843148821253153
400.79,0.0003778566641031997
400.79125,0.00037729577846852086
400.7925,0.00037674881385104867
400.79375,0.00037621672020084874
400.795,0.000375701567817016
400.79625,0.000375206543239152
400.7975,0.0003747357451685659
400.79875,0.00037429375819895836
400.8,0.0003738850207563675
400.80125,0.0003735130828083033
400.8025,0.00037317987418212053
400.80375,0.000372885164782917
400.805,0.0003726263421813615
400.80625,0.0003723985780019224
400.8075,0.0003721953641219022
400.80875,0.0003720093349915599
400.81,0.0003718332491953961
400.81125,0.00037166099932452596
400.8125,0.0003714885156399043
400.81375,0.00037131442071600086
400.815,0.0003711402967144208
400.81625,0.0003709704443768343
400.8175,0.0003708111042465801
400.81875,0.0003706692538685073
400.82,0.00037055122211691036
400.82125,0.0003704614361819061
400.8225,0.0003704015458549155
400.82375,0.0003703700521640581
400.825,0.00037036242211019375
400.82625,0.00037037157539409916
400.8275,0.0003703886128349941
400.82875,0.00037040370014043586
400.83,0.00037040708012751926
400.83125,0.0003703902312953095
400.8325,0.00037034719513846006
400.83375,0.0003702760246519453
400.835,0.0003701801387866405
400.83625,0.0003700690606150029
400.8375,0.00036995779091541614
400.83875,0.0003698642627430951
400.84,0.0003698050396059418
400.84125,0.0003697905620249125
400.8425,0.00036982169144080776
400.84375,0.0003698888035009275
400.845,0.000369973483978872
400.84625,0.0003700517809897806
400.8475,0.0003700977066009897
400.84875,0.0003700861834072469
400.85,0.00036999547241898476
400.85125,0.0003698097326632992
400.8525,0.0003695222563879257
400.85375,0.0003691390387983746
400.855,0.00036868084918633955
400.85625,0.0003681813214744896
400.8575,0.0003676804189616225
400.85875,0.00036721550273477373
400.86,0.00036681271595909317
400.86125,0.0003664802475494407
400.8625,0.0003662052406301624
400.86375,0.0003659561877712752
400.865,0.0003656906283581376
400.86625,0.0003653658918175562
400.8675,0.00036495077402918234
400.86875,0.0003644370270986941
400.87,0.0003638486931770765
400.87125,0.0003632444318864653
400.8725,0.0003627062168885806
400.87375,0.0003623118853815012
400.875,0.0003621003393499992
400.87625,0.00036205022907399766
400.8775,0.0003620901681183468
400.87875,0.00036213376556403463
400.88,0.00036211313844354624
400.88125,0.0003619928133975272
400.8825,0.0003617650981164167
400.88375,0.0003614372480133316
400.885,0.0003610195156687075
400.88625,0.0003605184581049134
400.8875,0.00035993562705959324
400.88875,0.000359269662553152
400.89,0.0003585202504327009
400.89125,0.0003576932388431543
400.8925,0.0003568057443944001
400.89375,0.0003558892577607421
400.895,0.0003549903363083713
400.89625,0.0003541683957566638
400.8975,0.0003534871402156645
400.89875,0.00035299706759977866
400.9,0.00035271530973665004
400.90125,0.0003526185634709958
400.9025,0.0003526560008515911
400.90375,0.00035277135861304533
400.905,0.0003529199829625552
400.90625,0.0003530753621238851
400.9075,0.000353227437555286
400.90875,0.0003533773335062202
400.91,0.0003535320114137848
400.91125,0.000353700393362175
400.9125,0.00035389123627883743
400.91375,0.000354112337949744
400.915,0.0003543706131054141
400.91625,0.0003546725927682499
400.9175,0.0003550250091712171
400.91875,0.000355435233997514
400.92,0.0003559113896506663
400.92125,0.0003564620297244735
400.9225,0.00035709530535216937
400.92375,0.00035781764982432604
400.925,0.0003586321817852675
400.92625,0.00035953723467821897
400.9275,0.0003605254852698809
400.92875,0.00036158403415550565
400.93,0.0003626954964655316
400.93125,0.0003638398779545367
400.9325,0.0003649968721128118
400.93375,0.0003661482598804543
400.935,0.0003672802089436555
400.93625,0.0003683852642826501
400.9375,0.0003694635845703568
400.93875,0.0003705227448299832
400.94,0.0003715756565893425
400.94125,0.0003726369984601187
400.9425,0.000373719415401989
400.94375,0.0003748307979933507
400.945,0.0003759732898513863
400.94625,0.00037714384504387307
400.9475,0.0003783356759840334
400.94875,0.0003795398735484995
400.95,0.0003807467046976411
400.95125,0.0003819464353772679
400.9525,0.00038312978686089216
400.95375,0.0003842882556122518
400.955,0.0003854144853378843
400.95625,0.00038650293653027314
400.9575,0.0003875508948719094
400.95875,0.0003885597422406411
400.96,0.0003895360135859761
400.96125,0.0003904913275448443
400.9625,0.0003914405499244775
400.96375,0.000392398370780489
400.965,0.0003933754041198748
400.96625,0.00039437520785066244
400.9675,0.0003953930956308788
400.96875,0.0003964170123199682
400.97,0.00039742981443417785
400.97125,0.0003984122175364723
400.9725,0.00039934561214028183
400.97375,0.00040021428906579363
400.975,0.00040100689412741585
400.97625,0.0004017170908212078
400.9775,0.0004023434844913182
400.97875,0.0004028888972847307
400.98,0.00040335913428387953
400.98125,0.00040376145234696575
400.9825,0.0004041030025361654
400.98375,0.00040438952470421704
400.985,0.0004046244799900953
400.98625,0.0004048086844145254
400.9875,0.0004049404074659936
400.98875,0.00040501583829771054
400.99,0.0004050297823357506
400.99125,0.0004049764435583344
400.9925,0.0004048501759860666
400.99375,0.00040464614614285985
400.995,0.00040436091032730067
400.99625,0.0004039929105442754
400.9975,0.0004035428648766808
400.99875,0.00040301394689699216
401.0,0.0004024115967283445
401.00125,0.0004017428031946409
401.0025,0.0004010148156092168
401.00375,0.0004002334700218217
401.005,0.0003994015653441348
401.00625,0.0003985178347146545
401.0075,0.00039757690620415297
401.00875,0.0003965702932729281
401.01,0.0003954880738805831
401.01125,0.0003943207092483804
401.0125,0.0003930605095535404
401.01375,0.0003917025008145466
401.015,0.0003902447363665777
401.01625,0.0003886882754965157
401.0175,0.0003870370753773705
401.01875,0.00038529792992217165
401.02,0.0003834804190174101
401.02125,0.000381596694855891
401.0225,0.0003796609157886361
401.02375,0.0003776882684053857
401.025,0.0003756937661335001
401.02625,0.0003736911608154886
401.0275,0.0003716922423357738
401.02875,0.0003697065865373996
401.03,0.0003677416189191948
401.03125,0.0003658028533236545
401.0325,0.0003638942345956399
401.03375,0.0003620185616319144
401.035,0.0003601779646114746
401.03625,0.0003583744015665734
401.0375,0.0003566101693843101
401.03875,0.0003548884662786942
401.04,0.0003532140538231688
401.04125,0.00035159400254352967
401.0425,0.0003500383692111075
401.04375,0.0003485604674056629
401.045,0.000347176296467091
401.04625,0.0003459028267047499
401.0475,0.0003447552782234512
401.04875,0.00034374412925604
401.05,0.0003428729412137109
401.05125,0.0003421378779362195
401.0525,0.0003415291027943384
401.05375,0.00034103342501614004
401.055,0.00034063714413737426
401.05625,0.0003403281692149669
401.0575,0.0003400970291421167
401.05875,0.0003399369223636017
401.06,0.0003398432646105407
401.06125,0.0003398131803544437
401.0625,0.00033984521276076953
401.06375,0.0003399392817521799
401.065,0.000340096750941454
401.06625,0.00034032039336369125
401.0675,0.000340614069257189
401.06875,0.0003409820620023811
401.07,0.0003414281383084211
401.07125,0.00034195451169738233
401.0725,0.0003425609323465124
401.07375,0.0003432440966893893
401.075,0.00034399751266712497
401.07625,0.0003448118362208248
401.0775,0.0003456755940563366
401.07875,0.0003465761453119635
401.08,0.0003475007261393903
401.08125,0.00034843745380767373
401.0825,0.0003493762104698096
401.08375,0.0003503093656811495
401.085,0.0003512322997187733
401.08625,0.0003521436624508098
401.0875,0.0003530452451546169
401.08875,0.000353941358132757
401.09,0.0003548377199659742
401.09125,0.0003557400358128451
401.0925,0.0003566525897064542
401.09375,0.0003575771640889735
401.095,0.0003585125128953558
401.09625,0.0003594544700973672
401.0975,0.0003603966422789818
401.09875,0.0003613314786737249
401.1,0.00036225143973403994
401.10125,0.0003631500061122932
401.1025,0.0003640223910828016
401.10375,0.0003648659384842394
401.105,0.0003656802653319376
401.10625,0.00036646719933975335
401.1075,0.00036723053487132477
401.10875,0.000367975590060605
401.11,0.0003687085757416475
401.11125,0.000369435797697649
401.1125,0.00037016279708939427
401.11375,0.0003708935888533778
401.115,0.0003716301793900336
401.11625,0.0003723724953925866
401.1175,0.00037311873614695934
401.11875,0.00037386602763292783
401.12,0.0003746112014464646
401.12125,0.0003753515293029715
401.1225,0.0003760853074110135
401.12375,0.00037681226214618624
401.125,0.0003775337836748233
401.12625,0.0003782530058573349
401.1275,0.000378974715490976
401.12875,0.0003797050671118485
401.13,0.00038045108482593097
401.13125,0.0003812200029890172
401.1325,0.00038201854635558683
401.13375,0.0003828522811268165
401.135,0.00038372512786802917
401.13625,0.0003846390930459347
401.1375,0.00038559423428597534
401.13875,0.0003865888474100419
401.14,0.00038761982910472673
401.14125,0.0003886831483101749
401.1425,0.00038977434456949177
401.14375,0.0003908889859985713
401.145,0.0003920230446961959
401.14625,0.0003931731697542339
401.1475,0.0003943368470178007
401.14875,0.00039551246291527864
401.15,0.0003966992613381138
401.15125,0.00039789721665034857
401.1525,0.0003991068267478544
401.15375,0.00040032885651729083
401.155,0.0004015640473948196
401.15625,0.0004028128368346524
401.1575,0.0004040751182975318
401.15875,0.0004053500744592841
401.16,0.0004066361019295658
401.16125,0.0004079308321009167
401.1625,0.00040923123032820255
401.16375,0.0004105337539384548
401.165,0.0004118345399011029
401.16625,0.0004131295938485343
401.1675,0.0004144149614168911
401.16875,0.0004156868581670194
401.17,0.0004169417528454651
401.17125,0.0004181763891154392
401.1725,0.00041938775246766583
401.17375,0.0004205729860510802
401.175,0.0004217292776733464
401.17625,0.000422853735371216
401.1775,0.0004239432769507597
401.17875,0.0004249945518075234
401.18,0.0004260039063366681
401.18125,0.00042696739219312904
401.1825,0.0004278808206118336
401.18375,0.00042873983652796493
401.185,0.0004295400256172897
401.18625,0.0004302770192065097
401.1875,0.00043094660609362443
401.18875,0.0004315448321282839
401.19,0.0004320680855620905
401.19125,0.000432513161358851
401.1925,0.00043287729416473556
401.19375,0.000433158160518331
401.195,0.0004333538457105666
401.19625,0.0004334627821945135
401.1975,0.00043348366402504006
401.19875,0.000433415348818365
401.2,0.00043325676524152637
401.20125,0.0004330068278717984
401.2025,0.000432664384246139
401.20375,0.00043222818709067807
401.205,0.00043169690524031757
401.20625,0.00043106916390846516
401.2075,0.00043034361358692413
401.20875,0.0004295190142559367
401.21,0.00042859432929437673
401.21125,0.0004275688149400641
401.2125,0.000426442095880159
401.21375,0.000425214220381609
401.215,0.0004238856891915926
401.21625,0.00042245745545793346
401.2175,0.0004209309003494442
401.21875,0.0004193077871861895
401.22,0.00041759020543966053
401.22125,0.0004157805109228701
401.2225,0.0004138812752603898
401.22375,0.00041189524991837057
401.225,0.0004098253510345631
401.22625,0.0004076746659483958
401.2275,0.000405446480381117
401.22875,0.00040314432075603255
401.23,0.0004007720029688356
401.23125,0.0003983336822380246
401.2325,0.0003958338916653871
401.23375,0.0003932775657065163
401.235,0.0003906700404113367
401.23625,0.0003880170299745822
401.2375,0.0003853245787462162
401.23875,0.00038259899645174626
401.24,0.0003798467767124242
401.24125,0.0003770745148153273
401.2425,0.0003742888272733148
401.24375,0.0003714962830748754
401.245,0.0003687033524238857
401.24625,0.00036591637065928466
401.2475,0.0003631415288847002
401.24875,0.0003603848676480184
401.25,0.0003576522958209282
401.25125,0.0003549496016684148
401.2525,0.00035228247294822934
401.25375,0.0003496565074703163
401.255,0.0003470772136061888
401.25625,0.0003445500006582645
401.2575,0.00034208015379914224
401.25875,0.0003396728000708424
401.26,0.000337332861053997
401.26125,0.00033506500446702447
401.2625,0.0003328735920652906
401.26375,0.0003307626366502979
401.265,0.0003287357658289059
401.26625,0.0003267962013826342
401.2675,0.0003249467518870454
401.26875,0.0003231898255512625
401.27,0.0003215274505575965
401.27125,0.00031996131165132026
401.2725,0.0003184927921805831
401.27375,0.0003171230163764448
401.275,0.0003158528931330341
401.27625,0.0003146831496078004
401.2775,0.00031361435626183794
401.27875,0.0003126469361002508
401.28,0.00031178116107254426
401.28125,0.0003110171319830031
401.2825,0.00031035474640104627
401.28375,0.0003097936568815355
401.285,0.00030933322661504456
401.28625,0.0003089724839180736
401.2875,0.00030871008710323057
401.28875,0.0003085442949093829
401.29,0.00030847295355179515
401.29125,0.00030849349755226747
401.2925,0.00030860296373928634
401.29375,0.0003087980196781869
401.295,0.0003090750031613407
401.29625,0.00030942997135835807
401.2975,0.00030985875662630787
401.29875,0.0003103570276099477
401.3,0.0003109203523719622
401.30125,0.00031154426155320376
401.3025,0.00031222430971293786
401.30375,0.0003129561319890904
401.305,0.000313735496518506
401.30625,0.00031455834972721777
401.3075,0.00031542085406073637
401.30875,0.00031631941943436177
401.31,0.00031725072665352873
401.31125,0.0003182117449441739
401.3125,0.00031919974244314217
401.31375,0.0003202122914786095
401.315,0.00032124726953052516
401.31625,0.000322302855861063
401.3175,0.0003233775258650678
401.31875,0.00032447004230048374
401.32,0.00032557944428874896
401.32125,0.0003267050312551422
401.3225,0.0003278463448690647
401.32375,0.0003290031432442354
401.325,0.0003301753704087951
401.32625,0.0003313631178652935
401.3275,0.0003325665814005604
401.32875,0.0003337860140754587
401.33,0.0003350216802945205
401.33125,0.0003362738093654769
401.3325,0.0003375425578187043
401.33375,0.0003388279800366064
401.335,0.0003401300055429538
401.33625,0.0003414484300922136
401.3375,0.0003427829132688919
401.33875,0.0003441329837569125
401.34,0.0003454980485890561
401.34125,0.00034687740509647133
401.3425,0.00034827024791827464
401.34375,0.0003496756733012328
401.345,0.0003510926761995396
401.34625,0.0003525201411146699
401.3475,0.0003539568278653068
401.34875,0.0003554013564773385
401.35,0.0003568521965339129
401.35125,0.0003583076643055541
401.3525,0.0003597659337703403
401.35375,0.00036122506463415405
401.355,0.0003626830453610104
401.35625,0.0003641378511534664
401.3575,0.0003655875107831188
401.35875,0.0003670301748511755
401.36,0.0003684641781890849
401.36125,0.0003698880874791909
401.3625,0.0003713007277653736
401.36375,0.0003727011823636266
401.365,0.0003740887645725197
401.36625,0.0003754629627634998
401.3675,0.0003768233644009975
401.36875,0.0003781695680223194
401.37,0.00037950109447733733
401.37125,0.0003808173087979997
401.3725,0.00038211736219771747
401.37375,0.0003834001615406855
401.375,0.0003846643677712083
401.37625,0.0003859084212030855
401.3775,0.00038713058578910436
401.37875,0.0003883290080506703
401.38,0.0003895017769275717
401.38125,0.00039064698155788274
401.3825,0.0003917627585079713
401.38375,0.0003928473251525939
401.385,0.0003938989988750356
401.38625,0.00039491620057728307
401.3875,0.0003958974456101993
401.38875,0.0003968413244236883
401.39,0.00039774647755685597
401.39125,0.00039861156685814473
401.3925,0.0003994352520754724
401.39375,0.00040021617522636234
401.395,0.0004009529582180885
401.39625,0.0004016442190178494
401.3975,0.0004022886056529682
401.39875,0.0004028848497411422
401.4,0.0004034318346407401
401.40125,0.0004039286712411438
401.4025,0.0004043747737431324
401.40375,0.0004047699226692811
401.405,0.0004051143059943548
401.40625,0.0004054085305756551
401.4075,0.0004056535926832868
401.40875,0.0004058508176003
401.41,0.0004060017653826964
401.41125,0.0004061081190992629
401.4125,0.0004061715690212719
401.41375,0.0004061937086720472
401.415,0.00040617595439645926
401.41625,0.0004061194990703902
401.4175,0.00040602530177022823
401.41875,0.0004058941094424354
401.42,0.0004057265076232211
401.42125,0.0004055229829983418
401.4225,0.0004052839949830181
401.42375,0.0004050100400519631
401.425,0.000404701702119487
401.42625,0.00040435968084963527
401.4275,0.000403984794726336
401.42875,0.00040357795495349477
401.43,0.000403140113365019
401.43125,0.0004026721860847383
401.4325,0.000402174966586211
401.43375,0.00040164903175242975
401.435,0.00040109466522544694
401.43625,0.0004005118060059653
401.4375,0.0003999000411029577
401.43875,0.0003992586495333737
401.44,0.0003985866994019982
401.44125,0.0003978831916314986
401.4425,0.00039714723107268696
401.44375,0.0003963782051749723
401.445,0.0003955759426169657
401.44625,0.0003947408260271613
401.4475,0.0003938738416846097
401.44875,0.000392976552559491
401.45,0.0003920509973935083
401.45125,0.0003910995225500579
401.4525,0.0003901245746541507
401.45375,0.0003891284773521179
401.455,0.0003881132323011807
401.45625,0.00038708036624896094
401.4575,0.0003860308555130807
401.45875,0.0003849651327609442
401.46,0.0003838831800997953
401.46125,0.00038278469629711865
401.4625,0.00038166931728136937
401.46375,0.0003805368695129979
401.465,0.0003793876226456742
401.46625,0.0003782225162275752
401.4675,0.0003770433292925761
401.46875,0.0003758527697611722
401.47,0.0003746544619509567
401.47125,0.00037345282270651796
401.4725,0.0003722528276286466
401.47375,0.000371059682442832
401.475,0.0003698784351471021
401.47625,0.0003687135850793663
401.4775,0.0003675687541145366
401.47875,0.000366446482611778
401.48,0.00036534819807230046
401.48125,0.0003642743713280725
401.4825,0.0003632248271317735
401.48375,0.00036219916306815
401.485,0.0003611971951667809
401.48625,0.0003602193563260525
401.4875,0.000359266977037982
401.48875,0.0003583424007633707
401.49,0.0003574489037366676
401.49125,0.0003565904210998865
401.4925,0.00035577110539495617
401.49375,0.0003549947903440359
401.495,0.00035426444198752044
401.49625,0.0003535817045497793
401.4975,0.00035294661776293833
401.49875,0.00035235755912926944
401.5,0.0003518114155829431
401.50125,0.00035130395614198077
401.5025,0.0003508303481912265
401.50375,0.0003503857567670831
401.505,0.00034996596396458013
401.50625,0.0003495679457971052
401.5075,0.0003491903602488529
401.50875,0.0003488338905997267
401.51,0.00034850139575214793
401.51125,0.0003481978013189364
401.5125,0.0003479296649012996
401.51375,0.0003477043658758466
401.515,0.0003475289515397394
401.51625,0.0003474087966234002
401.5175,0.0003473463394706912
401.51875,0.0003473402212070434
401.52,0.0003473850611663931
401.52125,0.0003474719490279445
401.5225,0.00034758955083365997
401.52375,0.0003477256063770677
401.525,0.0003478685768136306
401.52625,0.00034800923389261066
401.5275,0.0003481420265901281
401.52875,0.0003482660504428966
401.53,0.0003483853906218709
401.53125,0.0003485085916247646
401.5325,0.0003486471528163096
401.53375,0.00034881325087540694
401.535,0.00034901719398904404
401.53625,0.0003492652175037348
401.5375,0.000349558124895963
401.53875,0.0003498909921133529
401.54,0.00035025382902800816
401.54125,0.0003506328562528045
401.5425,0.000351012041350779
401.54375,0.0003513746287872301
401.545,0.0003517047844143233
401.54625,0.0003519895312479938
401.5475,0.0003522215544876881
401.54875,0.00035240333554988957
401.55,0.0003525519720457642
401.55125,0.0003527021579505601
401.5525,0.0003529034761883655
401.55375,0.0003532097659736955
401.555,0.0003536630413443645
401.55625,0.00035427904875822726
401.5575,0.0003550417979549355
401.55875,0.0003559093755868443
401.56,0.00035682686420825924
401.56125,0.0003577394125630879
401.5625,0.0003586008269341925
401.56375,0.0003593772874165735
401.565,0.0003600484089594455
401.56625,0.0003606081459560023
401.5675,0.00036106764805289685
401.56875,0.00036146074146283587
401.57,0.00036184720982845707
401.57125,0.0003623039646436244
401.5725,0.0003629014749243821
401.57375,0.0003636780646373304
401.575,0.00036462730843459814
401.57625,0.0003657014636800122
401.5775,0.000366825673831463
401.57875,0.00036791699912296457
401.58,0.00036890249507156057
401.58125,0.0003697327034696762
401.5825,0.0003703917229450216
401.58375,0.0003709059582930607
401.585,0.0003713479008441393
401.58625,0.0003718276086917225
401.5875,0.0003724670913571688
401.58875,0.00037336053694222597
401.59,0.0003745386798584161
401.59125,0.0003759584493419754
401.5925,0.0003775235767970836
401.59375,0.0003791243429778993
401.595,0.0003806735902161847
401.59625,0.0003821225747001171
401.5975,0.0003834575794173195
401.59875,0.0003846876914678387
401.6,0.00038583261553654216
401.60125,0.00038691413318127577
401.6025,0.0003879513163535908
401.60375,0.0003889584841675912
401.605,0.00038994487615952875
401.60625,0.00039091536931992814
401.6075,0.0003918717265986859
401.60875,0.0003928140399530426
401.61,0.0003937422345081203
401.61125,0.00039465768760975253
401.6125,0.0003955650946797585
401.61375,0.0003964742971428216
401.615,0.0003974013457241983
401.61625,0.0003983673930549713
401.6175,0.0003993942057106959
401.61875,0.0004004967561901611
401.62,0.0004016761917757144
401.62125,0.0004029174926122886
401.6225,0.0004041932974638558
401.62375,0.0004054713895218649
401.625,0.00040672189134392865
401.62625,0.0004079217125481543
401.6275,0.0004090558332573685
401.62875,0.0004101164419702677
401.63,0.0004111011191383455
401.63125,0.0004120109597590249
401.6325,0.0004128490627760679
401.63375,0.0004136195110183926
401.635,0.00041432675801817597
401.63625,0.0004149752854387855
401.6375,0.00041556936737276596
401.63875,0.0004161128054198823
401.64,0.0004166085621150844
401.64125,0.0004170582978762611
401.6425,0.0004174619141717643
401.64375,0.0004178172541078562
401.645,0.0004181201011463968
401.64625,0.00041836452506312396
401.6475,0.0004185435094068255
401.64875,0.0004186497114794654
401.65,0.00041867617438715504
401.65125,0.0004186168799816876
401.6525,0.0004184670807723158
401.65375,0.000418223438287497
401.655,0.0004178840192164308
401.65625,0.000417448204810297
401.6575,0.0004169165530331814
401.65875,0.0004162906369726951
401.66,0.00041557286360032657
401.66125,0.0004147662798215366
401.6625,0.0004138743757756398
401.66375,0.00041290089506551
401.665,0.0004118496732271609
401.66625,0.0004107245158892707
401.6675,0.00040952912601271003
401.66875,0.0004082670828501385
401.67,0.0004069418625657067
401.67125,0.0004055568880348822
401.6725,0.0004041155912743985
401.67375,0.0004026214716623032
401.675,0.0004010781388880603
401.67625,0.0003994893300726735
401.6775,0.00039785890392879115
401.67875,0.0003961908079007478
401.68,0.0003944890345745504
401.68125,0.00039275756362777713
401.6825,0.0003910003145494278
401.68375,0.0003892211066997341
401.685,0.000387423643119962
401.68625,0.00038561151789225193
401.6875,0.0003837882459595078
401.68875,0.0003819573133553762
401.69,0.0003801222374643032
401.69125,0.00037828662300167583
401.6925,0.00037645420064400605
401.69375,0.0003746288397991332
401.695,0.0003728145245663923
401.69625,0.0003710152986167245
401.6975,0.0003692351876227072
401.69875,0.0003674781134685112
401.7,0.0003657478207798133
401.70125,0.00036404782061370236
401.7025,0.0003623813623086102
401.70375,0.0003607514317843152
401.705,0.0003591607527919946
401.70625,0.0003576118010443481
401.7075,0.0003561068032957476
401.70875,0.0003546477281923887
401.71,0.0003532362640724235
401.71125,0.00035187378881603923
401.7125,0.00035056133985549373
401.71375,0.0003492995921550972
401.715,0.0003480888441111574
401.71625,0.000346929021901898
401.7175,0.00034581969858737315
401.71875,0.0003447601279893854
401.72,0.00034374928918140936
401.72125,0.00034278594198854827
401.7225,0.00034186868375749165
401.72375,0.0003409960087764921
401.725,0.00034016636483534166
401.72625,0.0003393782036753345
401.7275,0.0003386300264192063
401.72875,0.00033792041986102417
401.73,0.0003372480819760173
401.73125,0.00033661184289032867
401.7325,0.00033601066741065704
401.73375,0.0003354436539437893
401.735,0.0003349100192260017
401.73625,0.000334409074452327
401.7375,0.00033394019032568877
401.73875,0.0003335027560759185
401.74,0.000333096131168679
401.74125,0.0003327195895643268
401.7425,0.00033237227163677703
401.74375,0.0003320531236824065
401.745,0.0003317608552390808
401.74625,0.000331493892815353
401.7475,0.00033125035129990947
401.74875,0.0003310280110312933
401.75,0.00033082431274795613
401.75125,0.00033063636252862993
401.7525,0.0003304609542230142
401.75375,0.00033029459862271983
401.755,0.00033013356587241146
401.75625,0.0003299739341310531
401.7575,0.0003298116425231554
401.75875,0.0003296425491999308
401.76,0.0003294624874602539
401.76125,0.00032926732703136857
401.7625,0.0003290530296392783
401.76375,0.0003288157095188323
401.765,0.0003285516855634994
401.76625,0.00032825753855490134
401.7675,0.0003279301562021674
401.76875,0.0003275667793312049
401.77,0.0003271650394439788
401.77125,0.0003267229867178861
401.7725,0.00032623911528529957
401.77375,0.0003257123724933281
401.775,0.000325142167873814
401.77625,0.00032452836991357073
401.7775,0.00032387129931481587
401.77875,0.0003231717168557783
401.78,0.0003224308107314098
401.78125,0.00032165017900416206
401.7825,0.0003208318130247821
401.78375,0.00031997808083311126
401.785,0.0003190917076988652
401.78625,0.00031817575828241073
401.7875,0.0003172336142155565
401.78875,0.00031626895192237244
401.79,0.0003152857177200618
401.79125,0.0003142880990998882
401.7925,0.0003132804982781557
401.79375,0.0003122675007672099
401.795,0.0003112538451264231
401.79625,0.0003102443967631099
401.7975,0.00030924411595331723
401.79875,0.0003082580338124398
401.8,0.00030729122539561294
401.80125,0.0003063487854578704
401.8025,0.0003054358040240601
401.80375,0.0003045573422885418
401.805,0.0003037184068447027
401.80625,0.0003029239243843455
401.8075,0.0003021787145870037
401.80875,0.0003014874621492358
401.81,0.0003008546890139451
401.81125,0.0003002847250797464
401.8125,0.000299781680530399
401.81375,0.0002993494180942953
401.815,0.0002989915261939854
401.81625,0.0002987112948357168
401.8175,0.0002985116919689556
401.81875,0.0002983953446558668
401.82,0.00029836452099073663
401.82125,0.0002984211172493334
401.8225,0.0002985666468982065
401.82375,0.00029880223477395714
401.825,0.0002991286112524832
401.82625,0.0002995461111082552
401.8275,0.0003000546697036312
401.82875,0.0003006538227082645
401.83,0.00030134270243861467
401.83125,0.0003021200350675906
401.8325,0.0003029841387143401
401.83375,0.0003039329212741881
401.835,0.0003049638885387343
401.83625,0.00030607415349609386
401.8375,0.00030726046380127723
401.83875,0.00030851924147669134
401.84,0.0003098466409327417
401.84125,0.0003112386246385072
401.8425,0.0003126910540224509
401.84375,0.0003141997887431343
401.845,0.0003157607874798771
401.84625,0.0003173701980533173
401.8475,0.00031902442663581137
401.84875,0.000320720177171634
401.85,0.000322454452076922
401.85125,0.000324224515989356
401.8525,0.0003260278209775629
401.85375,0.00032786190191026244
401.855,0.0003297242540252065
401.85625,0.00033161220356797574
401.8575,0.00033352278747072057
401.85875,0.0003354526521009457
401.86,0.000337397982150434
401.86125,0.0003393544649344078
401.8625,0.000341317292041002
401.86375,0.0003432811961811031
401.865,0.0003452405193785816
401.86625,0.0003471893063709115
401.8675,0.00034912141501014233
401.86875,0.00035103063730416046
401.87,0.0003529108243181519
401.87125,0.0003547560107861677
401.8725,0.0003565605273326829
401.87375,0.0003583191068240489
401.875,0.00036002696745974193
401.87625,0.0003616798792133426
401.8775,0.0003632742041132016
401.87875,0.00036480691036277807
401.88,0.0003662755607106696
401.88125,0.0003676782774203794
401.8825,0.0003690136885698942
401.88375,0.0003702808622811384
401.885,0.0003714792373693915
401.88625,0.0003726085640027332
401.8875,0.0003736688512215564
401.88875,0.0003746603395181753
401.89,0.0003755834895765143
401.89125,0.00037643899260185985
401.8925,0.00037722778995062634
401.89375,0.0003779511009401028
401.895,0.00037861044415813967
401.89625,0.00037920764667275544
401.8975,0.0003797448337916561
401.89875,0.00038022439705168886
401.9,0.0003806489382082344
401.90125,0.0003810211960345853
401.9025,0.0003813439601313349
401.90375,0.0003816199799558057
401.905,0.00038185187616154067
401.90625,0.0003820420625878887
401.9075,0.0003821926817696955
401.90875,0.0003823055585271237
401.91,0.0003823821724156196
401.91125,0.0003824236467560369
401.9125,0.0003824307543249221
401.91375,0.00038240393487495546
401.915,0.00038234332372552024
401.91625,0.0003822487881033735
401.9175,0.00038211996581335057
401.91875,0.0003819563097290751
401.92,0.00038175713162360203
401.92125,0.0003815216449799574
401.9225,0.0003812490069015481
401.92375,0.00038093835610242347
401.925,0.0003805888469473981
401.92625,0.0003801996792420551
401.9275,0.0003797701222226584
401.92875,0.0003792995339060091
401.93,0.00037878737489927607
401.93125,0.0003782332178698276
401.9325,0.0003776367519850762
401.93375,0.000376997782972337
401.935,0.00037631623012870767
401.93625,0.0003755921185609434
401.9375,0.0003748255689753312
401.93875,0.0003740167856475525
401.94,0.0003731660416625342
401.94125,0.0003722736652243006
401.9425,0.0003713400264558346
401.94375,0.0003703655275689755
401.945,0.00036935059615435825
401.94625,0.0003682956839014171
401.9475,0.00036720127030845357
401.94875,0.000366067871372772
401.95,0.00036489605262087383
401.95125,0.0003636864453187019
401.9525,0.0003624397642519218
401.95375,0.0003611568247662209
401.955,0.0003598385588676182
401.95625,0.00035848602757276263
401.9575,0.00035710042926921057
401.95875,0.000355683104795674
401.96,0.0003542355365522199
401.96125,0.0003527593465704327
401.9625,0.0003512562907435238
401.96375,0.0003497282523563994
401.965,0.00034817723606569463
401.96625,0.00034660536286978803
401.9675,0.0003450148676688143
401.96875,0.000343408099674701
401.97,0.0003417875258112362
401.97125,0.0003401557370641866
401.9725,0.0003385154562814634
401.97375,0.0003368695461233351
401.975,0.0003352210189726864
401.97625,0.0003335730425553123
401.9775,0.0003319289440002445
401.97875,0.0003302922083400931
401.98,0.00032866647089139584
401.98125,0.0003270555030249664
401.9825,0.0003254631894462285
401.98375,0.00032389350012554033
401.985,0.0003223504526485025
401.98625,0.0003208380713862497
401.9875,0.0003193603370257155
401.98875,0.0003179211347298587
401.99,0.00031652419681782765
401.99125,0.0003151730454250503
401.9925,0.0003138709355332193
401.99375,0.00031262080334016983
401.995,0.0003114252212196345
401.99625,0.0003102863625408935
401.9975,0.0003092059787483145
401.99875,0.0003081853901208221
402.0,0.0003072254878113121
402.00125,0.00030632674986603964
402.0025,0.00030548926604401173
402.00375,0.0003047127705764023
402.005,0.0003039966786860059
402.00625,0.00030334012575674126
402.0075,0.0003027420057031992
402.00875,0.0003022010118302375
402.01,0.000301715672932607
402.01125,0.00030128439687460504
402.0125,0.0003009055139897498
402.01375,0.0003005773277304793
402.015,0.0003002981730578824
402.01625,0.0003000664815314837
402.0175,0.0002998808550891027
402.01875,0.0002997401411368112
402.02,0.00029964351014900414
402.02125,0.0002995905271285986
402.0225,0.0002995812081873449
402.02375,0.00029961606067623113
402.025,0.0002996960925059446
402.02625,0.0002998227887473369
402.0275,0.0002999980481218369
402.02875,0.0003002240806217763
402.03,0.0003005032637505625
402.03125,0.0003008379692526926
402.0325,0.0003012303720736016
402.03375,0.0003016822510693399
402.035,0.0003021948067361293
402.03625,0.0003027685080298238
402.0375,0.0003034029858853347
402.03875,0.0003040969846660686
402.04,0.0003048483793634314
402.04125,0.00030565425669644577
402.0425,0.0003065110558715149
402.04375,0.00030741475738235404
402.045,0.00030836110003008946
402.04625,0.0003093458108335086
402.0475,0.0003103648249294245
402.04875,0.00031141447833310775
402.05,0.0003124916572887249
402.05125,0.0003135938947597225
402.0525,0.00031471940847910886
402.05375,0.0003158670771995706
402.055,0.0003170363639834067
402.05625,0.0003182271901122545
402.0575,0.0003194397726466098
402.05875,0.0003206744393351502
402.06,0.0003219314343539135
402.06125,0.0003232107346253431
402.0625,0.000324511887187285
402.06375,0.00032583388731198147
402.065,0.00032717510416511666
402.06625,0.0003285332597249934
402.0675,0.0003299054646718714
402.06875,0.0003312883023175185
402.07,0.00033267795326499204
402.07125,0.0003340703489186604
402.0725,0.00033546133577445127
402.07375,0.0003368468400902998
402.075,0.0003382230166067598
402.07625,0.00033958637203772936
402.0775,0.0003409338556812417
402.07875,0.0003422629132702679
402.08,0.00034357150348349126
402.08125,0.0003448580804860123
402.0825,0.00034612154632995444
402.08375,0.0003473611790349598
402.085,0.0003485765444985653
402.08625,0.0003497673958764609
402.0875,0.0003509335691926452
402.08875,0.0003520748809294929
402.09,0.00035319103287775395
402.09125,0.00035428153063649993
402.0925,0.00035534562189304603
402.09375,0.0003563822597628455
402.095,0.0003573900912293841
402.09625,0.00035836747616407286
402.0975,0.0003593125327261423
402.09875,0.00036022320619253403
402.1,0.0003610973541077996
402.10125,0.0003619328415239919
402.1025,0.0003627276348005605
402.10375,0.00036347988868424907
402.105,0.00036418801727901594
402.10625,0.0003648507450259738
402.1075,0.0003654671362733896
402.10875,0.0003660366034367428
402.11,0.00036655889813886754
402.11125,0.0003670340894901899
402.1125,0.0003674625347890629
402.11375,0.00036784484971219783
402.115,0.00036818187706518413
402.11625,0.0003684746597530747
402.1175,0.00036872441501102193
402.11875,0.00036893250882493383
402.12,0.000369100428092126
402.12125,0.0003692297486819484
402.1225,0.0003693220980163574
402.12375,0.0003693791131604234
402.125,0.0003694023954527503
402.12625,0.0003693934654258027
402.1275,0.00036935372265613144
402.12875,0.0003692844119344972
402.13,0.0003691866020458949
402.13125,0.0003690611786294904
402.1325,0.0003689088491584794
402.13375,0.0003687301655098898
402.135,0.0003685255548643383
402.13625,0.0003682953625857725
402.1375,0.0003680398973511996
402.13875,0.00036775948135043624
402.14,0.00036745449182586527
402.14125,0.0003671254023322322
402.1425,0.0003667728099664583
402.14375,0.0003663974551674906
402.145,0.0003660002272461636
402.14625,0.00036558216350509513
402.1475,0.00036514443449858606
402.14875,0.0003646883261225439
402.15,0.0003642152170544171
402.15125,0.00036372655694315574
402.1525,0.0003632238464991954
402.15375,0.0003627086234944724
402.155,0.0003621824568824858
402.15625,0.0003616469470884029
402.1575,0.0003611037343992147
402.15875,0.0003605545118039427
402.16,0.0003600010402038913
402.16125,0.0003594451623929333
402.1625,0.00035888881220781833
402.16375,0.0003583340153484827
402.165,0.0003577828806683485
402.16625,0.00035723757900458673
402.1675,0.00035670031400833707
402.16875,0.00035617328137487
402.17,0.0003556586254836893
402.17125,0.0003551583954185756
402.1725,0.0003546745037975821
402.17375,0.00035420869656299837
402.175,0.00035376253001129536
402.17625,0.000353337367463067
402.1775,0.0003529343843029933
402.17875,0.000352554590489835
402.18,0.00035219886121645987
402.18125,0.00035186797532991325
402.1825,0.0003515626572315232
402.18375,0.0003512836173470348
402.185,0.0003510315847967487
402.18625,0.0003508073329956567
402.1875,0.000350611690793543
402.18875,0.0003504455418250373
402.19,0.0003503098091395964
402.19125,0.00035020542941139633
402.1925,0.0003501333223791399
402.19375,0.0003500943536357592
402.195,0.0003500893038780334
402.19625,0.0003501188419861298
402.1975,0.0003501835151230777
402.19875,0.0003502837454342086
402.2,0.00035041984666656583
402.20125,0.0003505920508883137
402.2025,0.00035080054174815286
402.20375,0.00035104549242474906
402.205,0.0003513270997161758
402.20625,0.0003516456085593754
402.2075,0.00035200132226962576
402.20875,0.0003523945952700092
402.21,0.00035282581307089286
402.21125,0.0003532953556094175
402.2125,0.0003538035547190086
402.21375,0.0003543506518789366
402.215,0.0003549367619839413
402.21625,0.0003555618517839536
402.2175,0.00035622573606393013
402.21875,0.00035692809507382626
402.22,0.0003576685101387063
402.22125,0.0003584465162889915
402.2225,0.00035926166339083677
402.22375,0.0003601135799266034
402.225,0.0003610020310554088
402.22625,0.0003619269621437152
402.2275,0.0003628885238059286
402.22875,0.0003638870702849667
402.23,0.0003649231348227835
402.23125,0.0003659973799308175
402.2325,0.0003671105292203552
402.23375,0.00036826328679280117
402.235,0.00036945625708986263
402.23625,0.0003706898658336425
402.2375,0.0003719643009666716
402.23875,0.0003732794682618815
402.24,0.0003746349722725441
402.24125,0.0003760301196421995
402.2425,0.0003774639377845743
402.24375,0.0003789352093935168
402.245,0.0003804425088229371
402.24625,0.0003819842389967564
402.2475,0.0003835586582588542
402.24875,0.0003851638943129961
402.25,0.0003867979405027191
402.25125,0.00038845863828116376
402.2525,0.00039014364447083447
402.25375,0.0003918503894432754
402.255,0.0003935760327186656
402.25625,0.0003953174220153419
402.2575,0.0003970710641692673
402.25875,0.00039883311106347094
402.26,0.0004005993654574891
402.26125,0.00040236530823684177
402.2625,0.00040412614361256535
402.26375,0.0004058768605008358
402.265,0.000407612302142681
402.26625,0.0004093272391137979
402.2675,0.0004110164370144572
402.26875,0.00041267471349948673
402.27,0.0004142969791983057
402.27125,0.00041587826019498476
402.2725,0.0004174137012983165
402.27375,0.0004188985524918602
402.275,0.0004203281434939703
402.27625,0.00042169785140779324
402.2775,0.0004230030683512445
402.27875,0.0004242391786769871
402.28,0.0004254015442724297
402.28125,0.00042648551088976603
402.2825,0.0004274864313560902
402.28375,0.0004283997061735927
402.285,0.0004292208384698606
402.28625,0.00042994550116826747
402.2875,0.00043056960573846243
402.28875,0.00043108937220692273
402.29,0.0004315013888375642
402.29125,0.00043180266207236797
402.2925,0.0004319906489620056
402.29375,0.0004320632760764363
402.295,0.0004320189399654581
402.29625,0.000431856495139204
402.2975,0.0004315752348885756
402.29875,0.0004311748651956312
402.3,0.00043065547763392395
402.30125,0.0004300175314988163
402.3025,0.0004292618386677796
402.30375,0.0004283895626906916
402.305,0.00042740222418014104
402.30625,0.0004263017186917403
402.3075,0.0004250903370844358
402.30875,0.0004237707901208225
402.31,0.0004223462291574371
402.31125,0.0004208202596850438
402.3125,0.0004191969446989059
402.31375,0.0004174807939390778
402.315,0.0004156767387707478
402.31625,0.0004137900947946981
402.3175,0.0004118265100379433
402.31875,0.00040979190742462877
402.32,0.00040769242269724453
402.32125,0.0004055343430381835
402.3225,0.0004033240487916191
402.32375,0.0004010679641456036
402.325,0.00039877251563420367
402.32625,0.0003964440979894125
402.3275,0.0003940890498825009
402.32875,0.0003917136330644609
402.33,0.0003893240170351936
402.33125,0.00038692626725119687
402.3325,0.0003845263358516248
402.33375,0.000382130058912802
402.335,0.0003797431584314576
402.33625,0.0003773712533871819
402.3375,0.0003750198771547525
402.33875,0.0003726944995570929
402.34,0.0003704005501996281
402.34125,0.0003681434371866903
402.3425,0.000365928556070428
402.34375,0.00036376128519235274
402.345,0.00036164696585736303
402.34625,0.0003595908709197365
402.3475,0.0003575981592603752
402.34875,0.00035567383033445894
402.35,0.0003538226788486709
402.35125,0.0003520492573373276
402.3525,0.00035035784984694643
402.35375,0.00034875245601910266
402.355,0.00034723678222169443
402.35625,0.000345814231798941
402.3575,0.0003444878901506131
402.35875,0.0003432604897409646
402.36,0.0003421343580477655
402.36125,0.0003411113422116689
402.3625,0.000340192713315933
402.36375,0.0003393790647263193
402.365,0.0003386702138408923
402.36625,0.0003380651182693619
402.3675,0.00033756183019170477
402.36875,0.0003371574906258936
402.37,0.0003368483742147438
402.37125,0.0003366299859420572
402.3725,0.0003364972024983799
402.37375,0.0003364444503467456
402.375,0.0003364659070488007
402.37625,0.0003365557117316283
402.3775,0.000336708170555468
402.37875,0.00033691794634243156
402.38,0.00033718021989614195
402.38125,0.0003374908199722071
402.3825,0.0003378463142093348
402.38375,0.00033824406274093226
402.385,0.0003386822313170403
402.38625,0.0003391597719264941
402.3875,0.0003396763716192463
402.38875,0.000340232377118788
402.39,0.0003408287034846296
402.39125,0.0003414667349447784
402.3925,0.000342148220608149
402.39375,0.0003428751778768161
402.395,0.0003436498000980312
402.39625,0.00034447437228593103
402.3975,0.0003453511917328857
402.39875,0.0003462824940804793
402.4,0.0003472703748201466
402.40125,0.00034831671428351123
402.4025,0.0003494230964525047
402.40375,0.0003505907304193315
402.405,0.00035182037622634546
402.40625,0.0003531122809758656
402.4075,0.0003544661306099468
402.40875,0.0003558810223000811
402.41,0.0003573554590367934
402.41125,0.00035888736890909767
402.4125,0.00036047414410376457
402.41375,0.000362112698584404
402.415,0.0003637995379703531
402.41625,0.00036553083643541304
402.4175,0.0003673025155364839
402.41875,0.0003691103199021651
402.42,0.000370949885051389
402.42125,0.0003728167943221573
402.4225,0.0003747066224504247
402.42375,0.00037661496318915663
402.425,0.0003785374433075807
402.42625,0.0003804697213505925
402.4275,0.0003824074767582959
402.42875,0.0003843463915556159
402.43,0.0003862821318819361
402.43125,0.0003882103357407212
402.4325,0.0003901266146090907
402.43375,0.0003920265738373511
402.435,0.00039390585546850545
402.43625,0.0003957602006677818
402.4375,0.0003975855234822384
402.43875,0.00039937798410050207
402.44,0.0004011340460326926
402.44125,0.0004028505056105889
402.4425,0.0004045244802380459
402.44375,0.0004061533591416902
402.445,0.000407734717281867
402.44625,0.000409266207453806
402.4475,0.0004107454481489601
402.44875,0.0004121699220564366
402.45,0.0004135369033344581
402.45125,0.0004148434247017854
402.4525,0.0004160862844590142
402.45375,0.00041726209712971855
402.455,0.0004183673767913793
402.45625,0.0004193986423160771
402.4575,0.0004203525314409447
402.45875,0.0004212259093183716
402.46,0.00042201595863598833
402.46125,0.0004227202429964563
402.4625,0.0004233367372371025
402.46375,0.0004238638254294505
402.465,0.0004243002714086895
402.46625,0.00042464516847313944
402.4675,0.00042489788016372986
402.46875,0.00042505798294354747
402.47,0.0004251252172274487
402.47125,0.0004250994579717417
402.4725,0.00042498070013395286
402.47375,0.00042476906664263886
402.475,0.0004244648266872562
402.47625,0.0004240684260980596
402.4775,0.0004235805182760246
402.47875,0.0004230019938127861
402.48,0.00042233400295058033
402.48125,0.00042157797047219687
402.4825,0.0004207356020509253
402.48375,0.000419808883170502
402.485,0.00041880007328504637
402.48625,0.0004177116965289919
402.4875,0.0004165465315569983
402.48875,0.0004153076010238518
402.49,0.0004139981616043498
402.49125,0.0004126216945131738
402.4925,0.0004111818963847573
402.49375,0.00040968267047315787
402.495,0.00040812811699193817
402.49625,0.0004065225243040787
402.4975,0.0004048703584419189
402.49875,0.0004031762522771446
402.5,0.000401444992560821
402.50125,0.0003996815037134739
402.5025,0.0003978908278452132
402.50375,0.00039607809767588795
402.505,0.0003942485033452646
402.50625,0.000392407251503206
402.5075,0.00039055951501983457
402.50875,0.0003887103798556696
402.51,0.00038686478701171204
402.51125,0.0003850274742694763
402.5125,0.0003832029236509517
402.51375,0.00038139531698850064
402.515,0.0003796085042946919
402.51625,0.00037784598571207536
402.5175,0.0003761109124329164
402.51875,0.0003744061014388978
402.52,0.0003727340659208097
402.52125,0.00037109705659824223
402.5225,0.000369497110279296
402.52375,0.0003679361008403287
402.525,0.000366415788335743
402.52625,0.0003649378615178337
402.5275,0.00036350397053669094
402.52875,0.00036211574864017566
402.53,0.0003607748209839525
402.53125,0.0003594828034215987
402.5325,0.0003582412916247705
402.53375,0.00035705184577343105
402.535,0.0003559159712561321
402.53625,0.0003548351033003322
402.5375,0.0003538105926727471
402.53875,0.0003528436961496945
402.54,0.0003519355777074305
402.54125,0.0003510873045924191
402.5425,0.0003502998537815238
402.54375,0.0003495741137820776
402.545,0.000348910884041803
402.54625,0.00034831086682856943
402.5475,0.000347774652819977
402.54875,0.0003473026960427952
402.55,0.0003468952791522715
402.55125,0.0003465524712713946
402.5525,0.0003462740819701652
402.55375,0.0003460596110149681
402.555,0.00034590820327814163
402.55625,0.000345818609627809
402.5575,0.0003457891584480412
402.55875,0.0003458177435993729
402.56,0.0003459018292496601
402.56125,0.0003460384742652208
402.5625,0.00034622437501217074
402.56375,0.00034645592703782483
402.565,0.00034672930065202145
402.56625,0.0003470405279482325
402.5675,0.0003473855947243318
402.56875,0.000347760533712947
402.57,0.0003481615105213482
402.57125,0.0003485848996409011
402.5725,0.0003490273447661513
402.57375,0.0003494857996136592
402.575,0.0003499575511707189
402.57625,0.0003504402211741101
402.5775,0.0003509317523490243
402.57875,0.000351430379948252
402.58,0.000351934594411701
402.58125,0.00035244310096626353
402.5825,0.00035295477795598077
402.58375,0.00035346864300247663
402.585,0.00035398382493554803
402.58625,0.0003544995486238604
402.5875,0.0003550151290156563
402.58875,0.0003555299744694436
402.59,0.0003560435981346286
402.59125,0.0003565556323720981
402.5925,0.0003570658400547444
402.59375,0.0003575741237879689
402.595,0.0003580805239901542
402.59625,0.0003585852107531306
402.5975,0.0003590884620826028
402.59875,0.0003595906374185446
402.6,0.00036009214576552694
402.60125,0.0003605934129029523
402.6025,0.0003610948529751899
402.60375,0.0003615968464415928
402.605,0.00036209972713640404
402.60625,0.0003626037796685618
402.6075,0.000363109245531427
402.60875,0.00036361633441244477
402.61,0.0003641252411127769
402.61125,0.0003646361600469111
402.6125,0.0003651492980222688
402.61375,0.0003656648791288077
402.615,0.00036618314354863003
402.61625,0.00036670433814558253
402.6175,0.0003672287006648498
402.61875,0.0003677564403325344
402.62,0.0003682877166152197
402.62125,0.00036882261996952986
402.6225,0.000369361157421678
402.62375,0.0003699032438070396
402.625,0.0003704487011597449
402.62625,0.00037099726500232214
402.6275,0.0003715485976153966
402.62875,0.0003721023050774658
402.63,0.0003726579562147412
402.63125,0.0003732150999010678
402.6325,0.0003737732799279069
402.63375,0.0003743320401143661
402.635,0.0003748909257672639
402.63625,0.0003754494722912137
402.6375,0.0003760071881187037
402.63875,0.0003765635324501699
402.64,0.0003771178868040484
402.64125,0.000377669529446808
402.6425,0.0003782176120429691
402.64375,0.0003787611430151069
402.645,0.00037929898125385993
402.64625,0.00037982983936794937
402.6475,0.0003803522978242114
402.64875,0.000380864829647657
402.65,0.000381365833051569
402.65125,0.0003818536678476128
402.6525,0.0003823266948159828
402.65375,0.0003827833125455598
402.655,0.0003832219894240745
402.65625,0.0003836412887882715
402.6575,0.00038403988265405003
402.65875,0.0003844165623365919
402.66,0.0003847702314504509
402.66125,0.0003850998996196139
402.6625,0.0003854046703475353
402.66375,0.0003856837261171414
402.665,0.0003859363219008323
402.66625,0.00038616177952047046
402.6675,0.0003863594963373934
402.66875,0.00038652895955244913
402.67,0.00038666977080606207
402.67125,0.00038678167677834506
402.6725,0.000386864600979245
402.67375,0.0003869186716787201
402.675,0.0003869442426869312
402.67625,0.00038694189872443176
402.6775,0.0003869124463123366
402.67875,0.00038685688685244433
402.68,0.0003867763768373185
402.68125,0.0003866721751103011
402.6825,0.00038654558618546477
402.68375,0.0003863979064975317
402.685,0.00038623037497174484
402.68625,0.0003860441383137379
402.6875,0.0003858402291194041
402.68875,0.0003856195608447983
402.69,0.00038538293625607297
402.69125,0.0003851310682894658
402.6925,0.0003848646080413362
402.69375,0.0003845841769382475
402.695,0.00038429039784708717
402.69625,0.0003839839215552122
402.6975,0.00038366544539060167
402.69875,0.00038333572220200523
402.7,0.00038299555771906723
402.70125,0.000382645798872419
402.7025,0.0003822873129537275
402.70375,0.0003819209621156951
402.705,0.0003815475768620172
402.70625,0.0003811679334973046
402.7075,0.00038078273961697604
402.70875,0.0003803926326171495
402.71,0.0003799981902645396
402.71125,0.00037959995686638473
402.7125,0.00037919847897040703
402.71375,0.0003787943476848173
402.715,0.0003783882398983579
402.71625,0.00037798095198036106
402.7175,0.0003775734175908224
402.71875,0.0003771667074604393
402.72,0.00037676200518061624
402.72125,0.0003763605663833944
402.7225,0.0003759636600913177
402.72375,0.0003755725022572102
402.725,0.0003751881920639034
402.72625,0.0003748116556539174
402.7275,0.0003744436040091242
402.72875,0.00037408451093043176
402.73,0.00037373461267750473
402.73125,0.00037339392191854993
402.7325,0.0003730622623601798
402.73375,0.00037273930796735097
402.735,0.00037242463195338973
402.73625,0.0003721177499600765
402.7375,0.0003718181606977889
402.73875,0.0003715253755356766
402.74,0.0003712389335418469
402.74125,0.0003709584051935453
402.7425,0.0003706833800173104
402.74375,0.0003704134451090947
402.745,0.00037014815491433857
402.74625,0.0003698870023580064
402.7475,0.0003696293923645914
402.74875,0.00036937462933810534
402.75,0.0003691219198320725
402.75125,0.0003688703959995599
402.7525,0.0003686191581832539
402.75375,0.0003683673341956082
402.755,0.0003681141483890626
402.75625,0.00036785899149633267
402.7575,0.0003676014814107364
402.75875,0.0003673415037265478
402.76,0.00036707922726932573
402.76125,0.00036681508693617987
402.7625,0.0003665497384559506
402.76375,0.0003662839879492669
402.765,0.00036601870808848923
402.76625,0.00036575474914753094
402.7675,0.0003654928604215943
402.76875,0.000365233629186848
402.77,0.0003649774448300864
402.77125,0.00036472449104841
402.7725,0.0003644747643589579
402.77375,0.000364228116148715
402.775,0.00036398430968440337
402.77625,0.0003637430854724671
402.7775,0.0003635042288791254
402.77875,0.0003632676286704934
402.78,0.000363033323362731
402.78125,0.00036280153045220847
402.7825,0.0003625726522456492
402.78375,0.0003623472612702308
402.785,0.0003621260655936261
402.78625,0.0003619098550839639
402.7875,0.0003616994392797117
402.78875,0.0003614955808194817
402.79,0.00036129893579177726
402.79125,0.0003611100100247109
402.7925,0.00036092913680571976
402.79375,0.00036075648262131883
402.795,0.0003605920821369207
402.79625,0.0003604358990567666
402.7975,0.0003602879052239536
402.79875,0.0003601481680705883
402.8,0.0003600169360380354
402.80125,0.00035989470395722317
402.8025,0.0003597822537589868
402.80375,0.0003596806582643696
402.805,0.00035959125089486996
402.80625,0.0003595155561225672
402.8075,0.0003594551988001259
402.80875,0.000359411797940665
402.81,0.0003593868593475101
402.81125,0.00035938168308386257
402.8125,0.0003593972926424237
402.81375,0.00035943439575502093
402.815,0.0003594933774822875
402.81625,0.0003595743225334143
402.8175,0.000359677066296016
402.81875,0.0003598012622761093
402.82,0.0003599464614282117
402.82125,0.0003601121955155406
402.8225,0.000360298053230299
402.82375,0.0003605037458240215
402.825,0.0003607291537379331
402.82625,0.00036097434848331086
402.8275,0.00036123958961179517
402.82875,0.0003615252927856262
402.83,0.0003618319733577862
402.83125,0.0003621601690120204
402.8325,0.0003625103518427478
402.83375,0.00036288283852486166
402.835,0.0003632777156134517
402.83625,0.0003636947866334899
402.8375,0.0003641335570995238
402.83875,0.0003645932578054324
402.84,0.000365072912714289
402.84125,0.00036557143750836995
402.8425,0.0003660877646493148
402.84375,0.0003666209737584421
402.845,0.0003671704138071714
402.84625,0.00036773579302752164
402.8475,0.00036831722858260077
402.84875,0.0003689152370170201
402.85,0.000369530672037168
402.85125,0.0003701646064312834
402.8525,0.00037081817752930617
402.85375,0.0003714924142425094
402.855,0.00037218806967293666
402.85625,0.00037290547772271564
402.8575,0.0003736444549333126
402.85875,0.0003744042542648092
402.86,0.0003751835751152751
402.86125,0.0003759806257802869
402.8625,0.0003767932267626382
402.86375,0.0003776189512622441
402.865,0.00037845527904625164
402.86625,0.00037929976361932754
402.8675,0.00038015018570409506
402.86875,0.0003810046854316672
402.87,0.0003818618585822279
402.87125,0.0003827207994555846
402.8725,0.0003835810833616311
402.87375,0.000384442682630648
402.875,0.00038530582153338983
402.87625,0.00038617078099091893
402.8775,0.00038703767773419197
402.87875,0.0003879062536034358
402.88,0.0003887757081674015
402.88125,0.00038964460957260184
402.8825,0.00039051090369268454
402.88375,0.00039137202760804613
402.885,0.0003922251166757958
402.88625,0.0003930672770901211
402.8875,0.000393895890643027
402.88875,0.000394708907965415
402.89,0.00039550508531836353
402.89125,0.0003962841250444544
402.8925,0.0003970466863589721
402.89375,0.0003977942520207807
402.895,0.000398528863552749
402.89625,0.0003992527491516292
402.8975,0.0003999679103673923
402.89875,0.0004006757221621119
402.9,0.0004013766138685519
402.90125,0.0004020698755786588
402.9025,0.00040275361051216323
402.90375,0.0004034248343054628
402.905,0.0004040797019409093
402.90625,0.00040471383509656716
402.9075,0.0004053227200964719
402.90875,0.0004059021386813551
402.91,0.0004064485974497805
402.91125,0.0004069597086895922
402.9125,0.0004074344692195134
402.91375,0.0004078733971007242
402.915,0.000408278469388192
402.91625,0.0004086528382515132
402.9175,0.00040900033213505727
402.91875,0.0004093247836972858
402.92,0.00040962930325923153
402.92125,0.0004099156326923625
402.9225,0.0004101837226161594
402.92375,0.00041043162466587
402.925,0.00041065572150089457
402.92625,0.0004108512510641082
402.9275,0.0004110130411723216
402.92875,0.0004111363561978785
402.93,0.0004112177553512557
402.93125,0.00041125586035441897
402.9325,0.0004112519103645253
402.93375,0.000411209975417483
402.935,0.0004111367060307532
402.93625,0.0004110405619048047
402.9375,0.0004109305840127767
402.93875,0.0004108149085682287
402.94,0.0004106993409312697
402.94125,0.0004105863044837402
402.9425,0.0004104743805943171
402.94375,0.0004103584740843676
402.945,0.00041023048366512063
402.94625,0.00041008028475639344
402.9475,0.0004098968643168647
402.94875,0.0004096695053957395
402.95,0.00040938896979561816
402.95125,0.0004090486401363761
402.9525,0.0004086455575698382
402.95375,0.00040818122116491557
402.955,0.0004076618894126239
402.95625,0.0004070979977099623
402.9575,0.0004065023890213052
402.95875,0.00040588746263611313
402.96,0.000405261943632721
402.96125,0.0004046282862193344
402.9625,0.000403981508694425
402.96375,0.0004033096746788857
402.965,0.0004025956599416152
402.96625,0.0004018195814091194
402.9675,0.0004009613828988571
402.96875,0.0004000034874658312
402.97,0.0003989337154222138
402.97125,0.0003977486436999801
402.9725,0.0003964567286158587
402.97375,0.00039507958826598947
402.975,0.000393649728265961
402.97625,0.0003922041361517735
402.9775,0.0003907746912289148
402.97875,0.0003893781280701375
402.98,0.0003880097719572396
402.98125,0.00038664430655588377
402.9825,0.0003852432877618537
402.98375,0.0003837659218824645
402.985,0.0003821792631616362
402.98625,0.00038046574764410594
402.9875,0.0003786271115929908
402.98875,0.0003766837412837523
402.99,0.00037467005748867887
402.99125,0.00037262872516053916
402.9925,0.0003706042567358814
402.99375,0.00036863465532728263
402.995,0.000366741698474663
402.99625,0.0003649239196009261
402.9975,0.0003631582505142228
402.99875,0.0003614103275480962
403.0,0.0003596465060201161
403.00125,0.0003578414051404685
403.0025,0.0003559797352608215
403.00375,0.0003540544028578021
403.005,0.0003520635007000466
403.00625,0.0003500079392106643
403.0075,0.0003478903427576951
403.00875,0.00034571516721479195
403.01,0.0003434899264336479
403.01125,0.00034122750175919327
403.0125,0.00033894916621780765
403.01375,0.0003366871430574828
403.015,0.00033448442326665026
403.01625,0.0003323893869464314
403.0175,0.00033044491843117453
403.01875,0.00032867576172623613
403.02,0.0003270806833886501
403.02125,0.0003256344641414725
403.0225,0.0003242989810121915
403.02375,0.0003230370850486975
403.025,0.0003218224111178488
403.02625,0.0003206424786675477
403.0275,0.0003194966120648197
403.02875,0.0003183917747167636
403.03,0.0003173386488950849
403.03125,0.0003163489468764503
403.0325,0.00031543400759114344
403.03375,0.00031460436834170426
403.035,0.0003138699585624789
403.03625,0.0003132406281203188
403.0375,0.00031272672571608953
403.03875,0.00031233942290613645
403.04,0.0003120902799721559
403.04125,0.00031198982763785987
403.0425,0.0003120452288210238
403.04375,0.0003122577073107644
403.045,0.00031262093254175107
403.04625,0.0003131211630180979
403.0475,0.0003137391999098562
403.04875,0.0003144533604537603
403.05,0.0003152424182784382
403.05125,0.00031608778050332457
403.0525,0.0003169747036903487
403.05375,0.00031789276022778677
403.055,0.0003188359036561005
403.05625,0.0003198023782057136
403.0575,0.0003207944870864514
403.05875,0.0003218180361978435
403.06,0.00032288126144908744
403.06125,0.000323993260137407
403.0625,0.00032516224578403054
403.06375,0.0003263940847177474
403.065,0.0003276914869166278
403.06625,0.00032905394647877653
403.0675,0.0003304782895928968
403.06875,0.0003319595372691579
403.07,0.00033349179270051585
403.07125,0.0003350689422543606
403.0725,0.0003366850990942378
403.07375,0.00033833481447132673
403.075,0.0003400131625354471
403.07625,0.00034171578521538325
403.0775,0.00034343896168840664
403.07875,0.0003451797032588984
403.08,0.0003469358269960073
403.08125,0.00034870593141031063
403.0825,0.0003504892167995077
403.08375,0.0003522851427132913
403.085,0.0003540929850577053
403.08625,0.0003559114033194363
403.0875,0.0003577381273306035
403.08875,0.0003595698319245742
403.09,0.0003614022145031977
403.09125,0.0003632302475456729
403.0925,0.0003650485563490446
403.09375,0.00036685186731014966
403.095,0.0003686354724687635
403.09625,0.0003703956565115926
403.0975,0.00037213003488678457
403.09875,0.00037383775676861356
403.1,0.0003755195425020421
403.10125,0.00037717755421689175
403.1025,0.0003788151165514296
403.10375,0.0003804363367752343
403.105,0.0003820456752412883
403.10625,0.0003836475203672862
403.1075,0.0003852458255262391
403.10875,0.0003868438276464791
403.11,0.00038844389490123816
403.11125,0.0003900474955980051
403.1125,0.0003916552906078467
403.11375,0.0003932673203948794
403.115,0.0003948832456559841
403.11625,0.0003965026083607754
403.1175,0.0003981250600917582
403.11875,0.0003997505383445092
403.12,0.0004013793625877097
403.12125,0.0004030122442628383
403.1225,0.000404650215333407
403.12375,0.0004062944944536982
403.125,0.0004079463092470719
403.12625,0.00040960671046399614
403.1275,0.000411276402990009
403.12875,0.0004129556182338291
403.13,0.0004146440437657653
403.13125,0.0004163408096564943
403.1325,0.0004180445237361508
403.13375,0.0004197533359736035
403.135,0.0004214650117757115
403.13625,0.0004231769930364062
403.1375,0.0004248864337054815
403.13875,0.0004265902062670974
403.14,0.00042828488188809724
403.14125,0.0004299666987363197
403.1425,0.00043163153293911946
403.14375,0.0004332748914822832
403.145,0.0004348919400794702
403.14625,0.0004364775731622135
403.1475,0.00043802652507043965
403.14875,0.0004395335128433928
403.15,0.0004409933940208223
403.15125,0.0004424013202142951
403.1525,0.0004437528679385331
403.15375,0.0004450441302127107
403.155,0.0004462717594717197
403.15625,0.0004474329571874156
403.1575,0.000448525416989906
403.15875,0.0004495472261789116
403.16,0.000450496742675222
403.16125,0.00045137245859222383
403.1625,0.00045217286391745367
403.16375,0.0004528963189340886
403.165,0.0004535409438722882
403.16625,0.0004541045299903024
403.1675,0.0004545844786252693
403.16875,0.0004549777721936827
403.17,0.0004552809867515231
403.17125,0.0004554903440740855
403.1725,0.0004556018075755561
403.17375,0.0004556112139283994
403.175,0.00045551442605261226
403.17625,0.00045530749070489237
403.1775,0.0004549867803777659
403.17875,0.000454549100338694
403.18,0.0004539917498891879
403.18125,0.0004533125344739496
403.1825,0.0004525097339300479
403.18375,0.0004515820442461424
403.185,0.0004505285053317618
403.18625,0.00044934844088664915
403.1875,0.0004480414196101641
403.18875,0.0004466072484407567
403.19,0.0004450459988255131
403.19125,0.0004433580567597699
403.1925,0.000441544188176805
403.19375,0.0004396056018775964
403.195,0.0004375439983406434
403.19625,0.0004353615925518418
403.1975,0.0004330611045843907
403.19875,0.0004306457188987263
403.2,0.0004281190152524552
403.20125,0.00042548488342029016
403.2025,0.0004227474289939647
403.20375,0.0004199108863221401
403.205,0.0004169795452703022
403.20625,0.000413957700660657
403.2075,0.00041084962677204466
403.20875,0.0004076595772798752
403.21,0.000404391805646111
403.21125,0.0004010506002592935
403.2125,0.0003976403283646253
403.21375,0.00039416547967410873
403.215,0.00039063070588673507
403.21625,0.0003870408494687094
403.2175,0.0003834009632737178
403.21875,0.0003797163160232117
403.22,0.0003759923891467107
403.22125,0.0003722348650321162
403.2225,0.0003684496087960335
403.22375,0.0003646426474341034
403.225,0.0003608201472713457
403.22625,0.0003569883911225185
403.2275,0.000353153756512497
403.22875,0.00034932269288667534
403.23,0.0003455017024413851
403.23125,0.0003416973185143414
403.2325,0.0003379160850050964
403.23375,0.0003341645373855105
403.235,0.00033044918001021444
403.23625,0.0003267764684170677
403.2375,0.0003231527871176043
403.23875,0.0003195844319674466
403.24,0.0003160775892166961
403.24125,0.0003126383185502819
403.2425,0.00030927253405827886
403.24375,0.00030598598635618
403.245,0.0003027842458651372
403.24625,0.0002996726841821617
403.2475,0.0002966564566402878
403.24875,0.0002937404859987121
403.25,0.0002909294442029018
403.25125,0.00028822773802467957
403.2525,0.0002856394945922939
403.25375,0.0002831685496604703
403.255,0.0002808184381204526
403.25625,0.0002785923880300377
403.2575,0.00027649331703359723
403.25875,0.0002745238324820945
403.26,0.0002726862339730865
403.26125,0.0002709825179707085
403.2625,0.0002694143845256304
403.26375,0.0002679832451149783
403.265,0.0002666902301022049
403.26625,0.00026553619605689503
403.2675,0.00026452173074449317
403.26875,0.0002636471554859366
403.27,0.00026291252415718095
403.27125,0.0002623176166586067
403.2725,0.00026186192779430103
403.27375,0.0002615446508912097
403.275,0.0002613646555881639
403.27625,0.00026132046225479
403.2775,0.0002614102121203198
403.27875,0.00026163163930232247
403.28,0.0002619820404253887
403.28125,0.0002624582512897966
403.2825,0.000263056628080202
403.28375,0.0002637730373643777
403.285,0.0002646028559320523
403.28625,0.0002655409818538624
403.2875,0.0002665818572904546
403.28875,0.000267719502961745
403.29,0.00026894756489635236
403.29125,0.00027025937138119843
403.2925,0.0002716480007112778
403.29375,0.0002731063558295683
403.295,0.0002746272475270909
403.29625,0.00027620347951307273
403.2975,0.00027782793668521433
403.29875,0.0002794936692400227
403.3,0.0002811939752232161
403.30125,0.0002829224708201536
403.3025,0.0002846731525163073
403.30375,0.0002864404448177371
403.305,0.00028821923196158437
403.30625,0.00029000487431655694
403.3075,0.0002917932087834123
403.30875,0.0002935805351654336
403.31,0.00029536359125889827
403.31125,0.0002971395215135458
403.3125,0.0002989058422430495
403.31375,0.0003006604086255053
403.315,0.0003024013872039404
403.31625,0.0003041272327368572
403.3175,0.00030583667501880895
403.31875,0.00030752871048101777
403.32,0.00030920259924202114
403.32125,0.0003108578633683518
403.3225,0.00031249428582522955
403.32375,0.0003141119038772686
403.325,0.00031571099757916773
403.32625,0.0003172920716663921
403.3275,0.0003188558288158225
403.32875,0.00032040313733637093
403.33,0.0003219349927195484
403.33125,0.000323452476939992
403.3325,0.0003249567176659384
403.33375,0.00032644884920965075
403.335,0.0003279299789277963
403.33625,0.0003294011608417826
403.3375,0.0003308633756680469
403.33875,0.0003323175209883068
403.34,0.0003337644074497692
403.34125,0.00033520476219529746
403.3425,0.0003366392350635298
403.34375,0.00033806840851895056
403.345,0.0003394928061519
403.34625,0.000340912899388525
403.3475,0.0003423291118106599
403.34875,0.0003437418192656394
403.35,0.0003451513464760381
403.35125,0.0003465579610493459
403.3525,0.00034796186590758146
403.35375,0.00034936319053685154
403.355,0.0003507619832768693
403.35625,0.0003521582053104445
403.3575,0.00035355172551295274
403.35875,0.0003549423197618012
403.36,0.0003563296694959029
403.36125,0.0003577133632651544
403.3625,0.0003590928994699473
403.36375,0.00036046768842069903
403.365,0.0003618370552174193
403.36625,0.000363200240779302
403.3675,0.0003645564042543657
403.36875,0.0003659046228691246
403.37,0.0003672438919182966
403.37125,0.0003685731246245603
403.3725,0.0003698911521883527
403.37375,0.0003711967224977101
403.375,0.00037248850085816


==> Data/SingleTruck/processed-Force_tire_front_2.dat <==
T,value
400.001,0.0002961133741079648
400.003,0.0002988175528351687
400.004,0.00030079535172041513
400.005,0.0003025378163478445
400.006,0.00030416475080618767
400.008,0.0003056648775613173
400.009,0.00030696158032865743
400.01,0.0003079786511961179
400.011,0.00030875510841690574
400.0125,0.00044255266538274627
400.01375,0.00043320015035465647
400.015,0.0004286056435563653
400.01625,0.00042592950165300735
400.0175,0.00042372808886521034
400.01875,0.0004216730822940792
400.02,0.0004197669188845587
400.02125,0.0004180447373137415
400.0225,0.0004164137976279333
400.02375,0.0004146484339395779
400.025,0.0004125108869605154
400.02625,0.0004099866997598431
400.0275,0.00040741616528075107
400.02875,0.0004053036537173155
400.03,0.00040400948206709874
400.03125,0.0004035686282751154
400.0325,0.0004037391806526323
400.03375,0.00040418807101013607
400.035,0.0004046446538063181
400.03625,0.0004049565500260336
400.0375,0.00040507572423608855
400.03875,0.00040501538539563966
400.04,0.0004048063886767173
400.04125,0.0004044703491899227
400.0425,0.0004040133600480815
400.04375,0.00040343357713104117
400.045,0.00040273546081225856
400.04625,0.0004019491749622704
400.0475,0.0004011495981261503
400.04875,0.0004004561485410383
400.05,0.0003999984363335604
400.05125,0.0003998611901627448
400.0525,0.00040004296023464
400.05375,0.00040045174848383765
400.055,0.00040093243668296735
400.05625,0.0004013092085999919
400.0575,0.00040144011147518345
400.05875,0.0004012822306465969
400.06,0.0004009270047969932
400.06125,0.0004005583359030261
400.0625,0.0004003503379230293
400.06375,0.0004003811049437045
400.065,0.00040062322298329233
400.06625,0.00040099499904119466
400.0675,0.0004014141272221419
400.06875,0.0004018226415025757
400.07,0.0004021870071383373
400.07125,0.00040248889432566154
400.0725,0.00040271796902649276
400.07375,0.0004028693466756557
400.075,0.0004029431593349536
400.07625,0.0004029438458454507
400.0775,0.0004028788562978972
400.07875,0.0004027574234917286
400.08,0.00040258979286341464
400.08125,0.00040238677547473143
400.0825,0.0004021599991016725
400.08375,0.0004019244758662896
400.085,0.0004017031553433467
400.08625,0.0004015283359380695
400.0875,0.0004014349888058957
400.08875,0.0004014474694572106
400.09,0.0004015669272388421
400.09125,0.0004017674431534201
400.0925,0.0004020042409810339
400.09375,0.00040223089484327744
400.095,0.0004024179636300704
400.09625,0.00040256326171773655
400.0975,0.0004026871534590321
400.09875,0.0004028168595410294
400.1,0.00040297153527200523
400.10125,0.0004031563259698923
400.1025,0.0004033651342249228
400.10375,0.0004035870159120803
400.105,0.0004038115434920307
400.10625,0.0004040314493862823
400.1075,0.00040424339970323377
400.10875,0.0004044484811440176
400.11,0.0004046531618284436
400.11125,0.0004048701086008836
400.1125,0.0004051171268241815
400.11375,0.0004054127488481144
400.115,0.0004057693108400835
400.11625,0.0004061872360900384
400.1175,0.0004066542630858864
400.11875,0.0004071498189056341
400.12,0.0004076513536783067
400.12125,0.0004081392534112355
400.1225,0.00040859906737960314
400.12375,0.00040902169624512744
400.125,0.0004094027309226351
400.12625,0.0004097417468546276
400.1275,0.00041004173955432646
400.12875,0.0004103085211975029
400.13,0.000410549745612915
400.13125,0.0004107735013610619
400.1325,0.000410986658821129
400.13375,0.0004111934407765577
400.135,0.00041139461235012063
400.13625,0.00041158750771957796
400.1375,0.00041176686788490943
400.13875,0.00041192624219763956
400.14,0.00041205967867244056
400.14125,0.0004121633239506215
400.1425,0.0004122366218048078
400.14375,0.00041228288149382545
400.145,0.0004123092406268923
400.14625,0.0004123259680363168
400.1475,0.00041234488450781213
400.14875,0.0004123768164876328
400.15,0.0004124287265865855
400.15125,0.00041250163624224814
400.1525,0.0004125902303916348
400.15375,0.0004126841839663633
400.155,0.0004127705090113377
400.15625,0.0004128361268568244
400.1575,0.00041287040427346136
400.15875,0.0004128677333098938
400.16,0.0004128296482122076
400.16125,0.0004127649645426596
400.1625,0.00041268675960386803
400.16375,0.0004126071030559061
400.165,0.0004125322771973345
400.16625,0.0004124606819540641
400.1675,0.00041238377222025557
400.16875,0.0004122888289036985
400.17,0.0004121622319760134
400.17125,0.0004119923020166478
400.1725,0.00041177125247904387
400.17375,0.00041149610472732183
400.175,0.0004111685382919825
400.17625,0.0004107938273435339
400.1775,0.0004103791754234772
400.17875,0.0004099318515726892
400.18,0.0004094575515777885
400.18125,0.0004089592714564229
400.1825,0.0004084368130024529
400.18375,0.00040788692156191537
400.185,0.0004073038756103057
400.18625,0.0004066803881914586
400.1875,0.0004060084995578534
400.18875,0.0004052803785620438
400.19,0.00040448887422875373
400.19125,0.0004036279007572971
400.1925,0.0004026926490140155
400.19375,0.0004016799513347985
400.195,0.0004005894285184811
400.19625,0.0003994261312126747
400.1975,0.0003982047319836503
400.19875,0.0003969535763100739
400.2,0.0003957151628966656
400.20125,0.0003945397489902701
400.2025,0.000393472231820907
400.20375,0.0003925375784662356
400.205,0.000391732166736477
400.20625,0.0003910251218520883
400.2075,0.0003903676696945253
400.20875,0.0003897047690632824
400.21,0.0003889844396559361
400.21125,0.0003881647498168825
400.2125,0.0003872220123043787
400.21375,0.0003861608923071344
400.215,0.0003850163651913979
400.21625,0.0003838372409369857
400.2175,0.000382661793170899
400.21875,0.00038149994636669295
400.22,0.0003803232068432461
400.22125,0.00037906473262791214
400.2225,0.0003776304773583921
400.22375,0.0003759233832587272
400.225,0.00037389165381342354
400.22625,0.0003715924684792563
400.2275,0.0003692335106391188
400.22875,0.0003671425841285727
400.23,0.000365611414125827
400.23125,0.000364709302454571
400.2325,0.00036427033661882074
400.23375,0.0003640420855528236
400.235,0.0003638315462891166
400.23625,0.0003635554514266507
400.2375,0.0003632157510368842
400.23875,0.0003628567402549604
400.24,0.0003625357476871708
400.24125,0.000362303412584633
400.2425,0.00036217625531704796
400.24375,0.0003621144688655864
400.245,0.0003620337200495004
400.24625,0.0003618449422701574
400.2475,0.00036149617780785855
400.24875,0.0003609967197592871
400.25,0.000360412409316996
400.25125,0.0003598358223670292
400.2525,0.00035935020359696473
400.25375,0.0003590051518226011
400.255,0.0003588102958705524
400.25625,0.0003587425664761145
400.2575,0.0003587600320739391
400.25875,0.0003588163432905826
400.26,0.0003588712927420291
400.26125,0.00035889584720665663
400.2625,0.0003588727323763499
400.26375,0.000358794745312446
400.265,0.0003586626054862545
400.26625,0.0003584834337954834
400.2675,0.0003582702479983965
400.26875,0.00035804194576697057
400.27,0.0003578226479688758
400.27125,0.00035763960448701983
400.2725,0.00035751963226524536
400.27375,0.0003574846766194775
400.275,0.00035754770568492716
400.27625,0.0003577105761418016
400.2775,0.0003579650360232309
400.27875,0.0003582965327086878
400.28,0.00035868915926409473
400.28125,0.0003591298928273877
400.2825,0.0003596110119368069
400.28375,0.0003601303640988352
400.285,0.0003606896779932516
400.28625,0.000361291710684062
400.2875,0.0003619376090368957
400.28875,0.0003626258291151089
400.29,0.00036335285815701474
400.29125,0.00036411469687525473
400.2925,0.0003649077238475616
400.29375,0.00036572831606726704
400.295,0.0003665716038824152
400.29625,0.00036743018931338433
400.2975,0.00036829358359993347
400.29875,0.0003691488876792286
400.3,0.00036998322155686655
400.30125,0.0003707880727230079
400.3025,0.0003715640885438582
400.30375,0.0003723225808042617
400.305,0.0003730808782537975
400.30625,0.0003738539251218353
400.3075,0.00037464804395466824
400.30875,0.0003754603094523905
400.31,0.0003762821051713883
400.31125,0.0003771035084234835
400.3125,0.00037791631528955163
400.31375,0.0003787153537147456
400.315,0.0003794986628033648
400.31625,0.0003802671456924987
400.3175,0.0003810239624842012
400.31875,0.0003817735962660713
400.32,0.0003825205088300797
400.32125,0.0003832675101596337
400.3225,0.0003840143665553962
400.32375,0.0003847571892709353
400.325,0.0003854888498994224
400.32625,0.0003862001433521868
400.3275,0.0003868811658791728
400.32875,0.00038752244037075896
400.33,0.0003881155976902087
400.33125,0.00038865363616610827
400.3325,0.0003891309715344985
400.33375,0.00038954339910063254
400.335,0.0003898881236305043
400.33625,0.0003901639042723443
400.3375,0.0003903713047382427
400.33875,0.0003905129946059849
400.34,0.0003905939847509941
400.34125,0.0003906216869281763
400.3425,0.000390605728973351
400.34375,0.0003905575594340567
400.345,0.0003904899361296387
400.34625,0.0003904163144406405
400.3475,0.0003903499820973545
400.34875,0.000390302715217151
400.35,0.0003902829788301708
400.35125,0.0003902940902433765
400.3525,0.0003903330084736901
400.35375,0.0003903902934615765
400.355,0.0003904513601165044
400.35625,0.0003904988153255884
400.3575,0.00039051540854582
400.35875,0.0003904872621799896
400.36,0.0003904071246259341
400.36125,0.000390277245878335
400.3625,0.0003901108653112447
400.36375,0.00038993093903808533
400.365,0.0003897654941252927
400.36625,0.00038964086440736553
400.3675,0.00038957526149427157
400.36875,0.0003895748624849178
400.37,0.0003896332357213452
400.37125,0.0003897334619872119
400.3725,0.0003898516086721099
400.37375,0.00038996033970141236
400.375,0.000390032060360434
400.37625,0.0003900418147519321
400.3775,0.00038997077915701496
400.37875,0.0003898103040695767
400.38,0.0003895648750026166
400.38125,0.0003892531507937097
400.3825,0.0003889077869178832
400.38375,0.0003885752776778835
400.385,0.0003883155463724262
400.38625,0.0003881940257160776
400.3875,0.0003882629119698811
400.38875,0.0003885407303103958
400.39,0.0003890031552692113
400.39125,0.00038959174997365285
400.3925,0.0003902345291540373
400.39375,0.0003908658802378268
400.395,0.0003914386722100741
400.39625,0.0003919295652591759
400.3975,0.0003923407842014809
400.39875,0.0003926974249390733
400.4,0.0003930362950515469
400.40125,0.000393388515474856
400.4025,0.000393764926261171
400.40375,0.0003941489564710641
400.405,0.0003944954795182408
400.40625,0.0003947337962530739
400.4075,0.0003947740754085669
400.40875,0.00039452597777024466
400.41,0.0003939553065866766
400.41125,0.0003931833432487137
400.4125,0.0003925477615826587
400.41375,0.0003924816957674252
400.415,0.00039321857668882866
400.41625,0.00039464334416747866
400.4175,0.0003964312064638667
400.41875,0.000398263635627661
400.42,0.00039994045642501513
400.42125,0.0004013837612307205
400.4225,0.00040259655178078314
400.42375,0.0004036198511025743
400.425,0.0004045035460628424
400.42625,0.00040529147000891347
400.4275,0.0004060163435617855
400.42875,0.0004066999671613072
400.43,0.00040735553953742394
400.43125,0.0004079903797179473
400.4325,0.0004086082770017673
400.43375,0.0004092112754759688
400.435,0.00040980096078546214
400.43625,0.000410379311634014
400.4375,0.0004109490637657681
400.43875,0.0004115135122164783
400.44,0.0004120758121538859
400.44125,0.00041263809057705785
400.4425,0.00041320073721495425
400.44375,0.00041376219155477923
400.445,0.0004143193095109126
400.44625,0.0004148681521847697
400.4475,0.0004154049715058422
400.44875,0.0004159271399437487
400.45,0.0004164338293508993
400.45125,0.0004169263434552829
400.4525,0.0004174080732028898
400.45375,0.000417884111879399
400.455,0.0004183606084608823
400.45625,0.0004188439504234457
400.4575,0.0004193398952018706
400.45875,0.0004198527912374503
400.46,0.00042038500496536667
400.46125,0.0004209366635519995
400.4625,0.00042150575233258487
400.46375,0.0004220885183295686
400.465,0.0004226800948318328
400.46625,0.00042327520837482063
400.4675,0.0004238688473514225
400.46875,0.000424456801803392
400.47,0.0004250360205929999
400.47125,0.00042560477230466624
400.4725,0.000426162623266337
400.47375,0.00042671026180044223
400.475,0.00042724922515435663
400.47625,0.0004277815648003465
400.4775,0.0004283095102950397
400.47875,0.0004288351618585292
400.48,0.0004293602349331935
400.48125,0.0004298858733023706
400.4825,0.00043041253143898025
400.48375,0.0004309399328942076
400.485,0.0004314670953563238
400.48625,0.0004319924209597265
400.4875,0.0004325138381542514
400.48875,0.0004330289816647725
400.49,0.0004335353915610996
400.49125,0.000434030713118137
400.4925,0.0004345128753162608
400.49375,0.0004349802350018288
400.495,0.0004354316636577683
400.49625,0.00043586657565414136
400.4975,0.0004362848861786225
400.49875,0.0004366869108568451
400.5,0.00043707321674257144
400.50125,0.0004374444486277002
400.5025,0.0004378011570021374
400.50375,0.00043814365389358386
400.505,0.0004384719184073129
400.50625,0.0004387855643860028
400.5075,0.0004390838685496728
400.50875,0.0004393658496957696
400.51,0.0004396303768793883
400.51125,0.00043987628756361584
400.5125,0.0004401024906499548
400.51375,0.00044030804266877133
400.515,0.0004404921872897325
400.51625,0.0004406543608621882
400.5175,0.00044079417107548537
400.51875,0.00044091135812921177
400.52,0.00044100575327337966
400.52125,0.00044107724246856834
400.5225,0.00044112574508605704
400.52375,0.0004411512076679528
400.525,0.0004411536144773438
400.52625,0.00044113301078847473
400.5275,0.0004410895306169419
400.52875,0.0004410234259999049
400.53,0.0004409350894862925
400.53125,0.00044082506460698973
400.5325,0.00044069404202498656
400.53375,0.0004405428395754725
400.535,0.00044037236771586174
400.53625,0.0004401835828657503
400.5375,0.0004399774326867961
400.53875,0.00043975480627253235
400.54,0.0004395164820081343
400.54125,0.0004392630977201486
400.5425,0.0004389951281262207
400.54375,0.0004387128892848238
400.545,0.0004384165520450328
400.54625,0.0004381061772263288
400.5475,0.00043778175378846333
400.54875,0.0004374432423213625
400.55,0.0004370906145350702
400.55125,0.0004367238831697143
400.5525,0.0004363431206554776
400.55375,0.0004359484644325599
400.555,0.00043554011019111317
400.55625,0.0004351182951511468
400.5575,0.0004346832765723997
400.55875,0.0004342353081241776
400.56,0.00043377461970517514
400.56125,0.0004333014063732866
400.5625,0.00043281582291542864
400.56375,0.0004323179929973885
400.565,0.00043180802669370654
400.56625,0.00043128604782761575
400.5675,0.0004307522234010257
400.56875,0.0004302067955745658
400.57,0.0004296501080176663
400.57125,0.0004290826234186701
400.5725,0.000428504928254959
400.57375,0.00042791772266307645
400.575,0.0004273217967088261
400.57625,0.0004267179929973404
400.5775,0.000426107162873108
400.57875,0.0004254901188399642
400.58,0.0004248675875410379
400.58125,0.0004242401777086947
400.5825,0.0004236083553544634
400.58375,0.00042297244130898564
400.585,0.0004223326226920024
400.58625,0.0004216889859923876
400.5875,0.00042104155760823713
400.58875,0.0004203903559670287
400.59,0.0004197354399158221
400.59125,0.0004190769519014973
400.5925,0.00041841514705101107
400.59375,0.0004177504053816339
400.595,0.0004170832267211636
400.59625,0.00041641421020808633
400.5975,0.0004157440248316797
400.59875,0.0004150733731120616
400.6,0.000414402960830191
400.60125,0.0004137334713678338
400.6025,0.0004130655521875154
400.60375,0.0004123998134624721
400.605,0.00041173683601661667
400.60625,0.00041107719063453147
400.6075,0.0004104214565214792
400.60875,0.0004097702439034405
400.61,0.0004091242077371591
400.61125,0.0004084840551701919
400.6125,0.0004078505422709343
400.61375,0.00040722445792863097
400.615,0.00040660660015333534
400.61625,0.0004059977444158384
400.6175,0.0004053986104475513
400.61875,0.00040480983153035245
400.62,0.00040423193078641535
400.62125,0.0004036653094780358
400.6225,0.0004031102479274586
400.62375,0.0004025669203667436
400.625,0.00040203542220766664
400.62625,0.00040151580439166755
400.6275,0.0004010081131898456
400.62875,0.000400512424962994
400.63,0.0004000288790116674
400.63125,0.0003995576943962584
400.6325,0.0003990991799270783
400.63375,0.000398653730344422
400.635,0.0003982218110886088
400.63625,0.0003978039398099958
400.6375,0.0003974006630689677
400.63875,0.00039701253570590436
400.64,0.0003966401046311378
400.64125,0.000396283899594912
400.6425,0.00039594443244735073
400.64375,0.00039562220306844936
400.645,0.00039531771115809114
400.64625,0.0003950314727260909
400.6475,0.000394764034472263
400.64875,0.000394515986136509
400.65,0.0003942879665089106
400.65125,0.0003940806601898255
400.6525,0.0003938947851699582
400.65375,0.0003937310700804111
400.655,0.00039359022306269834
400.65625,0.0003934728956487266
400.6575,0.0003933796455207316
400.65875,0.00039331090137119276
400.66,0.0003932669376127297
400.66125,0.0003932478584579983
400.6625,0.0003932535972895994
400.66375,0.000393283930350018
400.665,0.0003933385024016073
400.66625,0.0003934168628066174
400.6675,0.0003935185059472727
400.66875,0.0003936429105158887
400.67,0.00039378957303501513
400.67125,0.0003939580312175895
400.6725,0.00039414787281707916
400.67375,0.00039435873142759577
400.675,0.00039459026975396743
400.67625,0.0003948421534317577
400.6775,0.0003951140222972359
400.67875,0.0003954054634473021
400.68,0.0003957159920193725
400.68125,0.0003960450440012616
400.6825,0.0003963919842210613
400.68375,0.0003967561254170396
400.685,0.0003971367618275786
400.68625,0.00039753320654114366
400.6875,0.0003979448346963025
400.68875,0.0003983711178917629
400.69,0.0003988116537764431
400.69125,0.0003992661778995327
400.6925,0.0003997345615105455
400.69375,0.0004002167931193349
400.695,0.00040071293926606413
400.69625,0.0004012231007611178
400.6975,0.0004017473550149604
400.69875,0.0004022857032779421
400.7,0.0004028380257100729
400.70125,0.000403404047140783
400.7025,0.0004039833264486931
400.70375,0.00040457526381142746
400.705,0.00040517913106548917
400.70625,0.0004057941165562088
400.7075,0.0004064193826777789
400.70875,0.00040705412377337757
400.71,0.00040769761968535267
400.71125,0.0004083492754254627
400.7125,0.0004090086399151359
400.71375,0.0004096754053057277
400.715,0.00041034938047874466
400.71625,0.00041103044826602006
400.7175,0.0004117185116598255
400.71875,0.0004124134343529247
400.72,0.0004131149892285731
400.72125,0.0004138228226404872
400.7225,0.0004145364376928083
400.72375,0.0004152552051700797
400.725,0.0004159783977372735
400.72625,0.0004167052474398746
400.7275,0.00041743501830403273
400.72875,0.0004181670859667856
400.73,0.00041890101391633267
400.73125,0.0004196366163423371
400.7325,0.00042037399611623126
400.73375,0.0004211135496214679
400.735,0.0004218559334337035
400.73625,0.00042260199248084397
400.7375,0.00042335265444295853
400.73875,0.0004241087999220205
400.74,0.0004248711255215045
400.74125,0.0004256400164258526
400.7425,0.0004264154451698613
400.74375,0.00042719691265804204
400.745,0.0004279834358140177
400.74625,0.0004287735921800097
400.7475,0.0004295656023564661
400.74875,0.0004303574556318445
400.75,0.0004311470517025732
400.75125,0.00043193234533316663
400.7525,0.0004327114749664622
400.75375,0.0004334828596339322
400.755,0.0004342452480260111
400.75625,0.0004349977166023788
400.7575,0.0004357396145521383
400.75875,0.0004364704613238626
400.76,0.0004371898179654769
400.76125,0.0004378971534239984
400.7625,0.000438591725695178
400.76375,0.0004392725170030958
400.765,0.0004399382238398132
400.76625,0.0004405873182451448
400.7675,0.000441218181346636
400.76875,0.0004418292775597707
400.77,0.0004424193572784363
400.77125,0.0004429876605555931
400.7725,0.0004435340808141088
400.77375,0.0004440592711576485
400.775,0.000444564666661523
400.77625,0.000445052409053378
400.7775,0.0004455251781736288
400.77875,0.0004459859390755589
400.78,0.0004464376337050547
400.78125,0.00044688286060999696
400.7825,0.0004473235760693573
400.78375,0.00044776086368212344
400.785,0.00044819479913616687
400.78625,0.00044862442773720303
400.7875,0.0004490478597979551
400.78875,0.00044946246921763727
400.79,0.00044986517790181354
400.79125,0.00045025279300265166
400.7925,0.00045062235661956756
400.79375,0.0004509714632301582
400.795,0.000451298501121327
400.79625,0.0004516027693404297
400.7975,0.0004518844385862533
400.79875,0.0004521443412296471
400.8,0.0004523836052736494
400.80125,0.0004526032028130528
400.8025,0.0004528034856734475
400.80375,0.0004529838290599225
400.805,0.000453142457025685
400.80625,0.0004532764920008859
400.8075,0.00045338222414190995
400.80875,0.0004534555617913027
400.81,0.0004534925947684136
400.81125,0.0004534902135107318
400.8125,0.0004534467180358219
400.81375,0.00045336233994368254
400.815,0.0004532396004992777
400.81625,0.0004530834063349073
400.8175,0.000452900800402019
400.81875,0.0004527003315620802
400.82,0.0004524910782861798
400.82125,0.00045228147210326367
400.8225,0.0004520781149671358
400.82375,0.00045188481936261416
400.825,0.0004517020379913958
400.82625,0.0004515267632382244
400.8275,0.0004513528776278784
400.82875,0.0004511718808133396
400.83,0.0004509738895653509
400.83125,0.0004507488100434196
400.8325,0.0004504875991782091
400.83375,0.0004501835293851824
400.835,0.00044983334353922155
400.83625,0.0004494380394197147
400.8375,0.00044900290565522106
400.83875,0.0004485364505463861
400.84,0.00044804818239603566
400.84125,0.0004475458127957384
400.8425,0.00044703281376957
400.84375,0.000446507108486713
400.845,0.0004459611849645884
400.84625,0.0004453833128541281
400.8475,0.0004447592571074903
400.84875,0.000444074039498297
400.85,0.0004433135843337702
400.85125,0.0004424665646088685
400.8525,0.00044152682897284775
400.85375,0.0004404965468288617
400.855,0.00043938937849646143
400.85625,0.0004382321527051198
400.8575,0.0004370633882151954
400.85875,0.00043592773540202364
400.86,0.000434866649559503
400.86125,0.0004339075096520821
400.8625,0.00043305549692869937
400.86375,0.0004322924429768793
400.865,0.0004315834437661617
400.86625,0.0004308880349961607
400.8675,0.00043017143373869776
400.86875,0.0004294127049190615
400.87,0.0004286085887796425
400.87125,0.0004277726725393245
400.8725,0.0004269298421830627
400.87375,0.0004261066755980985
400.875,0.00042532045924715883
400.87625,0.00042457181842462814
400.8775,0.0004238456141663755
400.87875,0.0004231193316022379
400.88,0.00042237266626205585
400.88125,0.0004215927341787766
400.8825,0.0004207737508806892
400.88375,0.0004199132648178675
400.885,0.0004190079145222957
400.88625,0.0004180509691242895
400.8875,0.0004170321663486335
400.88875,0.00041593917340285456
400.89,0.0004147603600191472
400.89125,0.0004134894350016654
400.8925,0.0004121321203706341
400.89375,0.0004107135408830026
400.895,0.000409284905207638
400.89625,0.0004079256182498859
400.8975,0.00040673177812258564
400.89875,0.0004057854800249644
400.9,0.0004051179438622809
400.90125,0.00040469525736904383
400.9025,0.0004044383101255435
400.90375,0.0004042583368099314
400.905,0.0004040842061379657
400.90625,0.00040387259711755787
400.9075,0.00040360525362852787
400.90875,0.0004032809888186235
400.91,0.0004029078130956524
400.91125,0.0004024973201396217
400.9125,0.000402061502809357
400.91375,0.00040161136828702746
400.915,0.00040115667042270005
400.91625,0.000400706197709904
400.9175,0.0004002682179524726
400.91875,0.0003998508485924832
400.92,0.0003994622106188873
400.92125,0.00039911034449646943
400.9225,0.0003988028738447313
400.92375,0.0003985464622664555
400.925,0.0003983461444458201
400.92625,0.0003982046855861247
400.9275,0.0003981221401873747
400.92875,0.0003980957602441245
400.93,0.0003981203106339895
400.93125,0.0003981887535671477
400.9325,0.0003982932096670014
400.93375,0.000398426101272034
400.935,0.0003985814138288249
400.93625,0.0003987559947961006
400.9375,0.0003989506848895075
400.93875,0.00039917090018639414
400.94,0.000399426253689488
400.94125,0.0003997290744782809
400.9425,0.0004000921689574673
400.94375,0.0004005264644526042
400.945,0.0004010391808739935
400.94625,0.0004016328850101039
400.9475,0.000402305415201725
400.94875,0.0004030504169275655
400.95,0.0004038581553214813
400.95125,0.0004047163935811733
400.9525,0.000405611267698097
400.95375,0.00040652822343846073
400.955,0.0004074530559751911
400.95625,0.00040837319541114263
400.9575,0.0004092792319236823
400.95875,0.000410166532290725
400.96,0.0004110364122276679
400.96125,0.0004118959791736534
400.9625,0.0004127561950750289
400.96375,0.0004136286041644772
400.965,0.0004145219569358856
400.96625,0.00041543991490664164
400.9675,0.0004163803008695569
400.96875,0.0004173359062367419
400.97,0.0004182961913463039
400.97125,0.0004192493353021724
400.9725,0.0004201841062564374
400.97375,0.0004210912826732743
400.975,0.00042196455128353297
400.97625,0.0004228009077892251
400.9775,0.00042360063026736043
400.97875,0.0004243668932827682
400.98,0.00042510510489971625
400.98125,0.0004258220615022682
400.9825,0.0004265250256634776
400.98375,0.0004272208318236056
400.985,0.0004279151063276326
400.98625,0.0004286116799923849
400.9875,0.0004293122612436246
400.98875,0.0004300164109034512
400.99,0.0004307218071383218
400.99125,0.00043142473031785824
400.9925,0.00043212066853449586
400.99375,0.0004328049431938995
400.995,0.0004334732940359924
400.99625,0.000434122375306436
400.9975,0.00043475013543835906
400.99875,0.0004353560311841267
401.0,0.0004359410291469187
401.00125,0.0004365073404618281
401.0025,0.0004370578758262232
401.00375,0.0004375954836792176
401.005,0.0004381221226202463
401.00625,0.0004386381840670392
401.0075,0.0004391421477134154
401.00875,0.0004396306574174353
401.01,0.0004400989642502965
401.01125,0.0004405415773861517
401.0125,0.0004409529345827671
401.01375,0.0004413279478727789
401.015,0.0004416623810552532
401.01625,0.0004419530873173409
401.0175,0.0004421981882259375
401.01875,0.0004423972455893339
401.02,0.000442551433768887
401.02125,0.00044266363544063423
401.0225,0.00044273835503666866
401.02375,0.00044278136689598327
401.025,0.00044279912726456023
401.02625,0.0004427980728146279
401.0275,0.0004427839484932055
401.02875,0.0004427612714901668
401.03,0.0004427329577760865
401.03125,0.0004427001354301036
401.0325,0.0004426621637080307
401.03375,0.00044261687248093565
401.035,0.0004425609767143422
401.03625,0.0004424906010981195
401.0375,0.0004424018445070366
401.03875,0.0004422913481819103
401.04,0.0004421568645012936
401.04125,0.0004419978162436059
401.0425,0.0004418157939496313
401.04375,0.0004416148440450976
401.045,0.000441401353792887
401.04625,0.0004411833701842743
401.0475,0.0004409693627386155
401.04875,0.0004407667034312946
401.05,0.0004405803161302558
401.05125,0.000440411914901965
401.0525,0.0004402600435878212
401.05375,0.0004401208158218593
401.055,0.0004399890442401152
401.05625,0.0004398593630815055
401.0575,0.0004397270834097289
401.05875,0.0004395886792855964
401.06,0.0004394419922193612
401.06125,0.0004392862927028344
401.0625,0.0004391223458413024
401.06375,0.0004389525322253385
401.065,0.0004387809970325764
401.06625,0.0004386137307493901
401.0675,0.00043845844402225513
401.06875,0.0004383241461984882
401.07,0.0004382203753660207
401.07125,0.0004381561167219344
401.0725,0.0004381385532496747
401.07375,0.0004381718993651247
401.075,0.00043825663836206746
401.07625,0.00043838938987780443
401.0775,0.0004385634412597117
401.07875,0.0004387697769432867
401.08,0.0004389983353118762
401.08125,0.0004392392394079393
401.0825,0.0004394838320054784
401.08375,0.00043972544730319527
401.085,0.0004399599009679416
401.08625,0.0004401856858880623
401.0875,0.0004404038147762115
401.08875,0.00044061726737119677
401.09,0.00044083009017852726
401.09125,0.0004410463306795357
401.0925,0.0004412690714793281
401.09375,0.0004414997700640579
401.095,0.00044173799604812017
401.09625,0.0004419815558717995
401.0975,0.0004422269444197566
401.09875,0.0004424700064705442
401.1,0.0004427066662071339
401.10125,0.0004429335919582605
401.1025,0.0004431487236703162
401.10375,0.0004433516461795197
401.105,0.00044354382668414813
401.10625,0.0004437287101066469
401.1075,0.0004439116358954208
401.10875,0.0004440994987260541
401.11,0.00044430010648169045
401.11125,0.0004445212246222922
401.1125,0.0004447694243126704
401.11375,0.0004450489672994242
401.115,0.00044536102338724317
401.11625,0.0004457034603252839
401.1175,0.0004460712656843699
401.11875,0.0004464574489755299
401.12,0.0004468541550200516
401.12125,0.0004472537133708577
401.1225,0.0004476494474947818
401.12375,0.000448036186465277
401.125,0.0004484105056451446
401.12625,0.0004487707538190014
401.1275,0.0004491168992352715
401.12875,0.0004494502110075597
401.13,0.0004497727899752894
401.13125,0.0004500870166035845
401.1325,0.0004503950139324853
401.13375,0.0004506982328157311
401.135,0.00045099720437937174
401.13625,0.0004512914687604704
401.1375,0.000451579648156084
401.13875,0.00045185963391263835
401.14,0.0004521288475357427
401.14125,0.0004523845401104292
401.1425,0.0004526240837317504
401.14375,0.00045284522585562376
401.145,0.00045304628475981753
401.14625,0.00045322628003495046
401.1475,0.00045338498756541517
401.14875,0.0004535229326601365
401.15,0.00045364130342309266
401.15125,0.0004537418021835515
401.1525,0.00045382643017596267
401.15375,0.00045389723546951377
401.155,0.00045395603643735437
401.15625,0.000454004164875546
401.1575,0.00045404225986181836
401.15875,0.0004540701447142627
401.16,0.0004540868032600777
401.16125,0.0004540904569244872
401.1625,0.00045407872028992364
401.16375,0.00045404880924550337
401.165,0.000453997770556814
401.16625,0.00045392270326597307
401.1675,0.0004538209572818971
401.16875,0.0004536902855907226
401.17,0.00045352895162630117
401.17125,0.0004533357765807072
401.1725,0.0004531101335546807
401.17375,0.00045285189030797545
401.175,0.000452561316029569
401.17625,0.0004522389637777358
401.1775,0.0004518855513299964
401.17875,0.00045150185450297216
401.18,0.00045108862476219417
401.18125,0.0004506465364019011
401.1825,0.0004501761692548779
401.18375,0.00044967800966233556
401.185,0.000449152483563886
401.18625,0.0004485999952175775
401.1875,0.0004480209780400104
401.18875,0.00044741594210651547
401.19,0.000446785515671357
401.19125,0.0004461304745179669
401.1925,0.0004454517509491588
401.19375,0.0004447504234573057
401.195,0.0004440276827244529
401.19625,0.0004432847818723627
401.1975,0.0004425229724524557
401.19875,0.0004417434350256868
401.2,0.0004409472177323511
401.20125,0.00044013518254183205
401.2025,0.0004393079763723643
401.20375,0.000438466020760795
401.205,0.0004376095298224058
401.20625,0.0004367385469108084
401.2075,0.0004358530028779376
401.20875,0.00043495278216413306
401.21,0.0004340377960683243
401.21125,0.000433108053158302
401.2125,0.0004321637174710406
401.21375,0.0004312051522330693
401.215,0.00043023294306084226
401.21625,0.0004292478971710945
401.2175,0.0004282510220411437
401.21875,0.0004272434834791301
401.22,0.0004262265523841798
401.22125,0.0004252015443764894
401.2225,0.0004241697637573386
401.22375,0.000423132455359062
401.225,0.00042209077400497667
401.22625,0.00042104576983932113
401.2275,0.0004199983940471955
401.22875,0.0004189495198145427
401.23,0.0004178999738781653
401.23125,0.00041685057608578733
401.2325,0.0004158021753661525
401.23375,0.0004147556825391426
401.235,0.0004137120888259159
401.23625,0.0004126724717590242
401.2375,0.0004116379836525223
401.23875,0.0004106098277420327
401.24,0.0004095892201047699
401.24125,0.0004085773466795283
401.2425,0.0004075753193966269
401.24375,0.0004065841365178262
401.245,0.0004056046534262381
401.24625,0.000404637566046225
401.2475,0.0004036834122033212
401.24875,0.00040274258507417383
401.25,0.0004018153630065225
401.25125,0.0004009019474392038
401.2525,0.0004000025087822022
401.25375,0.0003991172328767321
401.255,0.000398246363165335
401.25625,0.0003973902364820027
401.2575,0.0003965493066222917
401.25875,0.00039572415805344286
401.26,0.0003949155031444624
401.26125,0.0003941241717961872
401.2625,0.0003933510899912993
401.26375,0.0003925972553743109
401.265,0.0003918637112114895
401.26625,0.000391151523670759
401.2675,0.0003904617638415463
401.26875,0.0003897955018546279
401.27,0.0003891538042319387
401.27125,0.0003885377450163902
401.2725,0.0003879484209017033
401.27375,0.0003873869709022517
401.275,0.0003868545998229458
401.27625,0.000386352597049148
401.2775,0.0003858823552466289
401.27875,0.0003854453772715508
401.28,0.0003850432802504912
401.28125,0.00038467778679047407
401.2825,0.0003843507108690143
401.28375,0.0003840639364441471
401.285,0.0003838193911944514
401.28625,0.0003836190194690351
401.2875,0.0003834647582074973
401.28875,0.0003833585119898527
401.29,0.00038330213678642737
401.29125,0.0003832974275777301
401.2925,0.0003833461095743129
401.29375,0.0003834498348766201
401.295,0.00038361017828484473
401.29625,0.0003838286355787938
401.2975,0.0003841066167177701
401.29875,0.0003844454371004694
401.3,0.0003848463036248957
401.30125,0.0003853102958982843
401.3025,0.00038583834340703263
401.30375,0.00038643119905662596
401.305,0.00038708941169155906
401.30625,0.0003878132978252355
401.3075,0.0003886029154798555
401.30875,0.00038945804116627907
401.31,0.0003903781509538777
401.31125,0.0003913624082803646
401.3125,0.00039240965658163073
401.31375,0.00039351841891157517
401.315,0.0003946869044819495
401.31625,0.00039591302003222286
401.3175,0.0003971943887294764
401.31875,0.00039852837200832913
401.32,0.00039991209655089953
401.32125,0.0004013424799668
401.3225,0.0004028162598531685
401.32375,0.0004043300182747164
401.325,0.000405880204673804
401.32625,0.0004074631525405152
401.3275,0.0004090750931227358
401.32875,0.0004107121631962291
401.33,0.0004123704128946963
401.33125,0.0004140458091998244
401.3325,0.00041573424253132604
401.33375,0.0004174315366269721
401.335,0.000419133459562616
401.33625,0.0004208357425222241
401.3375,0.00042253410162790977
401.33875,0.0004242242645799759
401.34,0.00042590200084696874
401.34125,0.00042756315607574174
401.3425,0.00042920368563153133
401.34375,0.00043081969101803406
401.345,0.0004324074543474921
401.34625,0.0004339634719207728
401.3475,0.0004354844844874381
401.34875,0.0004369675046758048
401.35,0.0004384098411029836
401.35125,0.0004398091191148962
401.3525,0.0004411632981962709
401.35375,0.0004424706887306179
401.355,0.0004437299664401907
401.35625,0.0004449401871559359
401.3575,0.0004461008018174524
401.35875,0.000447211669972959
401.36,0.0004482730713592904
401.36125,0.00044928571209192314
401.3625,0.0004502507215450418
401.36375,0.000451169636201643
401.365,0.0004520443656536697
401.36625,0.0004528771381621708
401.3675,0.00045367042419746897
401.36875,0.0004544268404493247
401.37,0.0004551490383770843
401.37125,0.00045583958563980497
401.3725,0.0004565008492463529
401.37375,0.00045713489191548043
401.375,0.0004577433906458949
401.37625,0.00045832758600632497
401.3775,0.0004588882644156052
401.37875,0.000459425778512789
401.38,0.00045994009757729096
401.38125,0.00046043088648907183
401.3825,0.0004608976023388481
401.38375,0.0004613395976883311
401.385,0.00046175622314046467
401.38625,0.0004621469145996591
401.3875,0.00046251126078199293
401.38875,0.0004628490442353714
401.39,0.0004631602533196387
401.39125,0.00046344506630662
401.3925,0.0004637038137401237
401.39375,0.00046393692487588863
401.395,0.0004641448674215106
401.39625,0.0004643280907763708
401.3975,0.0004644869797315761
401.39875,0.0004646218263799466
401.4,0.0004647328222860607
401.40125,0.0004648200715063615
401.4025,0.0004648836204893309
401.40375,0.0004649234978557014
401.405,0.0004649397560686945
401.40625,0.0004649325075942412
401.4075,0.0004649019423611544
401.40875,0.0004648483303812123
401.41,0.0004647719991991383
401.41125,0.0004646732952424379
401.4125,0.0004645525320611257
401.41375,0.0004644099372373271
401.415,0.00046424560409480696
401.41625,0.00046405946164845103
401.4175,0.0004638512656637529
401.41875,0.00046362061492634333
401.42,0.0004633669937016001
401.42125,0.0004630898304643643
401.4225,0.00046278857161876713
401.42375,0.0004624627570181781
401.425,0.0004621120875752506
401.42625,0.00046173647832203847
401.4275,0.00046133608771017106
401.42875,0.0004609113195210307
401.43,0.0004604627962559197
401.43125,0.0004599913051461808
401.4325,0.0004594977264732512
401.43375,0.0004589829471686499
401.435,0.0004584477784238953
401.43625,0.0004578928841103705
401.4375,0.0004573187344291688
401.43875,0.000456725591790947
401.44,0.0004561135321858256
401.44125,0.00045548250038335796
401.4425,0.0004548323880825943
401.44375,0.0004541631252222324
401.445,0.00045347476716084965
401.44625,0.0004527675633871797
401.4475,0.0004520419964404058
401.44875,0.0004512987821004151
401.45,0.0004505388304179791
401.45125,0.0004497631669448244
401.4525,0.0004489728281735657
401.45375,0.00044816873814749
401.455,0.0004473515899302221
401.45625,0.0004465217396652705
401.4575,0.0004456791387055378
401.45875,0.0004448233075728344
401.46,0.00044395336160746296
401.46125,0.0004430680839579516
401.4625,0.0004421660372509573
401.46375,0.00044124570324137724
401.465,0.0004403056287626656
401.46625,0.0004393445616973144
401.4675,0.0004383615598974543
401.46875,0.0004373560578355026
401.47,0.0004363278774047636
401.47125,0.00043527718341991904
401.4725,0.000434204383897325
401.47375,0.0004331099864750839
401.475,0.0004319944311928829
401.47625,0.0004308579315916272
401.4775,0.0004297003530429559
401.47875,0.0004285211596187414
401.48,0.000427319448130699
401.48125,0.0004260940774102197
401.4825,0.0004248438701085045
401.48375,0.0004235678705070301
401.485,0.000422265613678331
401.48625,0.0004209373722570136
401.4875,0.00041958434275090077
401.48875,0.0004182087441521679
401.49,0.0004168138057883255
401.49125,0.0004154036330829107
401.4925,0.00041398294598575823
401.49375,0.00041255671444277443
401.495,0.0004111297185851721
401.49625,0.0004097061035582237
401.4975,0.00040828899012965733
401.49875,0.00040688021934788814
401.5,0.0004054802774903333
401.50125,0.0004040884265620502
401.5025,0.0004027030212948911
401.50375,0.0004013219714773022
401.505,0.0003999432840747991
401.50625,0.00039856560448105633
401.5075,0.000397188690519466
401.50875,0.0003958137470849556
401.51,0.0003944435749058241
401.51125,0.0003930824862653
401.5125,0.0003917359848925898
401.51375,0.0003904102068831549
401.515,0.0003891112073481141
401.51625,0.00038784420536281056
401.5175,0.0003866129355747428
401.51875,0.0003854192517812505
401.52,0.0003842630627673874
401.52125,0.00038314260979438816
401.5225,0.00038205502663900753
401.52375,0.0003809970810038517
401.525,0.0003799660071886774
401.52625,0.0003789603521025474
401.5275,0.00037798078946667534
401.52875,0.00037703083712776103
401.53,0.0003761173785315206
401.53125,0.0003752508139259686
401.5325,0.0003744446443438197
401.53375,0.0003737143525132857
401.535,0.0003730756269166639
401.53625,0.0003725421988364816
401.5375,0.0003721237649995524
401.53875,0.0003718244925298426
401.54,0.00037164243756137476
401.54125,0.0003715699255723273
401.5425,0.00037159472225116983
401.54375,0.0003717017054852155
401.545,0.0003718748134016839
401.54625,0.00037209917839113967
401.5475,0.00037236353549338
401.54875,0.0003726630744259662
401.55,0.00037300232616525473
401.55125,0.0003733967087782509
401.5525,0.0003738708148914668
401.55375,0.0003744526471721307
401.555,0.0003751653091590771
401.55625,0.0003760194097348771
401.5575,0.00037700934239472296
401.55875,0.0003781146611489012
401.56,0.0003793052184935924
401.56125,0.0003805473522608566
401.5625,0.00038180904149564724
401.56375,0.0003830636426270167
401.565,0.00038429309735182437
401.56625,0.00038549159943066115
401.5675,0.0003866706365569156
401.56875,0.00038786579182054326
401.57,0.0003891411100543339
401.57125,0.0003905809152903485
401.5725,0.0003922639164582016
401.57375,0.00039423100438773045
401.575,0.0003964681442117562
401.57625,0.00039891408941825193
401.5775,0.00040148383326349857
401.57875,0.0004040929382093723
401.58,0.0004066739840243102
401.58125,0.00040918409134400136
401.5825,0.0004116067244616484
401.58375,0.0004139505933423227
401.585,0.0004162455921972895
401.58625,0.00041853498411430445
401.5875,0.0004208642182217096
401.58875,0.0004232677012366423
401.59,0.0004257579183727262
401.59125,0.0004283219587476061
401.5925,0.0004309266687707884
401.59375,0.00043352998787811854
401.595,0.0004360931530324091
401.59625,0.0004385885295133217
401.5975,0.00044100145338787363
401.59875,0.0004433278410156326
401.6,0.0004455701991466791
401.60125,0.0004477338815232396
401.6025,0.0004498243503971061
401.60375,0.0004518456148249322
401.605,0.00045379963790313473
401.60625,0.0004556864578634814
401.6075,0.0004575047575198957
401.60875,0.0004592527336567017
401.61,0.00046092932435848067
401.61125,0.00046253601836194536
401.6125,0.0004640795012903308
401.61375,0.00046557479802093266
401.615,0.0004670477215645581
401.61625,0.00046853416914376225
401.6175,0.0004700738366240647
401.61875,0.0004716986454625924
401.62,0.000473421007734055
401.62125,0.00047522901224195986
401.6225,0.00047709122178684243
401.62375,0.0004789673076492808
401.625,0.00048081837005770067
401.62625,0.00048261311408509793
401.6275,0.0004843294575979606
401.62875,0.0004859532373623192
401.63,0.0004874758967048862
401.63125,0.0004888924311692738
401.6325,0.0004902001153082896
401.63375,0.000491398039323549
401.635,0.0004924872082434716
401.63625,0.0004934708956504721
401.6375,0.0004943549496278994
401.63875,0.0004951478241271315
401.64,0.0004958602191050797
401.64125,0.000496504323062295
401.6425,0.0004970927696117917
401.64375,0.0004976374973386526
401.645,0.0004981487217204162
401.64625,0.0004986341971981527
401.6475,0.000499098863838085
401.64875,0.00049954488959347
401.65,0.0004999720295064759
401.65125,0.0005003782078897564
401.6525,0.0005007601876675184
401.65375,0.0005011142383759779
401.655,0.0005014367166932039
401.65625,0.0005017245173884437
401.6575,0.0005019753649810493
401.65875,0.000502187953869132
401.66,0.0005023619439980512
401.66125,0.0005024978489487822
401.6625,0.0005025968512662002
401.66375,0.0005026605816072931
401.665,0.0005026909017193185
401.66625,0.0005026897135779473
401.6675,0.0005026588131254449
401.66875,0.0005025997930189726
401.67,0.0005025139909890802
401.67125,0.0005024024740984561
401.6725,0.0005022660459709885
401.67375,0.0005021052648911469
401.675,0.0005019204652736649
401.67625,0.0005017117700034941
401.6775,0.0005014790995359719
401.67875,0.0005012221691571196
401.68,0.0005009404896040537
401.68125,0.0005006333619954243
401.6825,0.0005002998894018985
401.68375,0.0004999389982566642
401.685,0.0004995494823859722
401.68625,0.0004991300650097515
401.6875,0.0004986794791923029
401.68875,0.0004981965587431089
401.69,0.0004976803312977371
401.69125,0.0004971300990488436
401.6925,0.0004965454964772194
401.69375,0.0004959265184028515
401.695,0.0004952735124459341
401.69625,0.0004945871427777987
401.6975,0.000493868335451732
401.69875,0.0004931182183636758
401.7,0.0004923380715228232
401.70125,0.0004915292917521387
401.7025,0.0004906933751588147
401.70375,0.0004898319180247096
401.705,0.0004889466087567316
401.70625,0.0004880392238671969
401.7075,0.0004871116022641273
401.70875,0.0004861656067014664
401.71,0.0004852030688492158
401.71125,0.000484225727863462
401.7125,0.0004832351701863261
401.71375,0.000482232780405832
401.715,0.0004812197065357258
401.71625,0.0004801968467252598
401.7175,0.0004791648582289784
401.71875,0.00047812418296651246
401.72,0.00047707508938238613
401.72125,0.0004760177238958742
401.7225,0.0004749521647308678
401.72375,0.0004738784742857742
401.725,0.0004727967448934307
401.72625,0.000471707132921021
401.7275,0.00047060988279999205
401.72875,0.00046950533720595565
401.73,0.0004683939345285735
401.73125,0.0004672761999914313
401.7325,0.0004661527248118761
401.73375,0.0004650241441308508
401.735,0.000463891111822708
401.73625,0.0004627542765850173
401.7375,0.0004616142600583654
401.73875,0.0004604716401561552
401.74,0.0004593269391244056
401.74125,0.0004581806151315389
401.7425,0.0004570330654881799
401.74375,0.0004558846264769274
401.745,0.00045473558652212314
401.74625,0.0004535861973595934
401.7475,0.0004524366932163802
401.74875,0.0004512873090504342
401.75,0.0004501383032903026
401.75125,0.0004489899792647917
401.7525,0.0004478427104026299
401.75375,0.0004466969603021219
401.755,0.0004455533059508226
401.75625,0.0004444124573252297
401.7575,0.000443275274810508
401.75875,0.00044214278452025743
401.76,0.0004410161870763202
401.76125,0.0004398968633786447
401.7625,0.00043878637068517937
401.76375,0.0004376864330218267
401.765,0.0004365989196524099
401.76625,0.0004355258162986743
401.7675,0.0004344691844702929
401.76875,0.00043343111422488033
401.77,0.0004324136708880027
401.77125,0.00043141883872318436
401.7725,0.0004304484695319165
401.77375,0.0004295042343336697
401.775,0.0004285875891459236
401.77625,0.0004276997529142266
401.7775,0.0004268416996022752
401.77875,0.0004260141651520417
401.78,0.00042521766797392897
401.78125,0.0004244525359769505
401.7825,0.00042371893943892103
401.78375,0.00042301692554665084
401.785,0.0004223464464161077
401.78625,0.0004217073823825402
401.7875,0.0004210995561805496
401.78875,0.0004205227370240884
401.79,0.0004199766388463918
401.79125,0.0004194609116798374
401.7925,0.0004189751332257477
401.79375,0.0004185188003941428
401.795,0.0004180913265934633
401.79625,0.0004176920464102748
401.7975,0.0004173202266189798
401.79875,0.00041697508574154747
401.8,0.0004166558181572678
401.80125,0.00041636162134254954
401.8025,0.0004160917228707606
401.80375,0.0004158454041421156
401.805,0.0004156220186236071
401.80625,0.00041542100359898127
401.8075,0.0004152418849187501
401.80875,0.0004150842742502335
401.81,0.0004149478626976276
401.81125,0.0004148324093720855
401.8125,0.00041473773044181623
401.81375,0.0004146636884721911
401.815,0.0004146101848558567
401.81625,0.000414577157042861
401.8175,0.00041456457958079137
401.81875,0.0004145724714849259
401.82,0.0004146009043684047
401.82125,0.0004146500141624211
401.8225,0.0004147200098264218
401.82375,0.00041481118028833326
401.825,0.00041492389444477826
401.82625,0.0004150585963313016
401.8275,0.0004152157918625695
401.82875,0.0004153960317725596
401.83,0.0004155998895447113
401.83125,0.00041582793815204267
401.8325,0.000416080728057231
401.83375,0.00041635876732264897
401.835,0.0004166625079503716
401.83625,0.0004169923357821471
401.8375,0.00041734856665934223
401.83875,0.00041773144633286646
401.84,0.00041814115292307846
401.84125,0.0004185778001396789
401.8425,0.0004190414396015878
401.84375,0.00041953206074681624
401.845,0.00042004958786232314
401.84625,0.0004205938743238646
401.8475,0.00042116469366583167
401.84875,0.0004217617302010885
401.85,0.0004223845688807971
401.85125,0.00042303268712425837
401.8525,0.00042370544898875646
401.85375,0.0004244021021294193
401.855,0.00042512177888910885
401.85625,0.00042586349989833866
401.8575,0.0004266261808852309
401.85875,0.00042740864151551383
401.86,0.00042820961530256165
401.86125,0.0004290277614474799
401.8625,0.0004298616774192352
401.86375,0.0004307099126848243
401.865,0.00043157098415948713
401.86625,0.00043244339343695437
401.8675,0.0004333256451697339
401.86875,0.0004342162659894286
401.87,0.0004351138231070847
401.87125,0.000436016941703561
401.8725,0.0004369243159899168
401.87375,0.000437834717877812
401.875,0.0004387469968999003
401.87625,0.0004396600741702188
401.8775,0.0004405729306245552
401.87875,0.000441484589160792
401.88,0.0004423940946492157
401.88125,0.00044330049333279534
401.8825,0.0004442028130774315
401.88375,0.0004451000475021723
401.885,0.0004459911436194111
401.88625,0.0004468749961450682
401.8875,0.00044775044446876503
401.88875,0.0004486162758340005
401.89,0.0004494712312983254
401.89125,0.0004503140153835273
401.8925,0.0004511433074058139
401.89375,0.0004519577754460018
401.895,0.00045275609198969913
401.89625,0.00045353695073747365
401.8975,0.000454299084445
401.89875,0.000455041284093181
401.9,0.0004557624170582207
401.90125,0.0004564614461516546
401.9025,0.00045713744753032523
401.90375,0.0004577896284862957
401.905,0.0004584173444866966
401.90625,0.00045902011672351527
401.9075,0.0004595976498833179
401.90875,0.0004601498511169137
401.91,0.0004606768504489692
401.91125,0.000461179022307576
401.9125,0.0004616570083637826
401.91375,0.00046211174039110343
401.915,0.0004625444629350088
401.91625,0.0004629567542424228
401.9175,0.0004633505432912081
401.91875,0.0004637281222396874
401.92,0.0004640921515061796
401.92125,0.0004644456549785656
401.9225,0.0004647920025938924
401.92375,0.0004651348771080087
401.925,0.0004654782217352337
401.92625,0.0004658261659380567
401.9275,0.0004661829269268578
401.92875,0.00046655268682965035
401.93,0.000466939446681837
401.93125,0.0004673468617159816
401.9325,0.00046777806593159587
401.93375,0.0004682354969449398
401.935,0.0004687207348288544
401.93625,0.00046923437165261446
401.9375,0.0004697759279618205
401.93875,0.0004703438308983219
401.94,0.0004709354625301674
401.94125,0.0004715472840315749
401.9425,0.000472175029042897
401.94375,0.0004728139537005751
401.945,0.0004734591228770512
401.94625,0.0004741057050506406
401.9475,0.0004747492490053558
401.94875,0.0004753859135307005
401.95,0.0004760126288414547
401.95125,0.0004766271749474857
401.9525,0.00047722817282362033
401.95375,0.00047781499463960957
401.955,0.0004783876077502177
401.95625,0.00047894637518544007
401.9575,0.00047949183814085535
401.95875,0.0004800245045680943
401.96,0.0004805446662153924
401.96125,0.0004810522588982026
401.9625,0.00048154677476982025
401.96375,0.0004820272269819888
401.965,0.00048249216293545544
401.96625,0.0004829397165904541
401.9675,0.0004833676888771042
401.96875,0.000483773645455724
401.97,0.0004841550197770611
401.97125,0.0004845092147624541
401.9725,0.0004848336945439407
401.97375,0.0004851260627643263
401.975,0.0004853841264572323
401.97625,0.0004856059415271367
401.9775,0.00048578984354941877
401.97875,0.0004859344619204154
401.98,0.00048603872158749207
401.98125,0.00048610183246913953
401.9825,0.0004861232682150835
401.98375,0.0004861027387564166
401.985,0.0004860401559657473
401.98625,0.0004859355977873566
401.9875,0.0004857892682373665
401.98875,0.0004856014639839129
401.99,0.0004853725389273132
401.99125,0.00048510287739023816
401.9925,0.0004847928726978689
401.99375,0.0004844429132280467
401.995,0.0004840533768314052
401.99625,0.0004836246321014894
401.9975,0.0004831570454248457
401.99875,0.00048265099403108926
402.0,0.0004821068795829393
402.00125,0.0004815251434962148
402.0025,0.0004809062829197957
402.00375,0.0004802508614255394
402.005,0.00047955951869815697
402.00625,0.00047883297543505006
402.0075,0.00047807203465610986
402.00875,0.0004772775827134902
402.01,0.0004764505830713583
402.01125,0.000475592073945633
402.0125,0.00047470316149371866
402.01375,0.0004737850138542479
402.015,0.00047283885492683
402.01625,0.0004718659565518219
402.0175,0.00047086763265011624
402.01875,0.0004698452309229544
402.02,0.000468800124881761
402.02125,0.00046773370651800433
402.0225,0.0004666473765030794
402.02375,0.0004655425374382124
402.025,0.0004644205859543903
402.02625,0.0004632829063023122
402.0275,0.0004621308657123595
402.02875,0.0004609658126145992
402.03,0.0004597890739787996
402.03125,0.0004586019551844696
402.0325,0.00045740574327092503
402.03375,0.0004562017056573613
402.035,0.0004549910918229449
402.03625,0.0004537751322069084
402.0375,0.00045255503408864867
402.03875,0.000451331975317821
402.04,0.0004501070949144226
402.04125,0.0004488814805588647
402.0425,0.00044765615390203136
402.04375,0.00044643205572532146
402.045,0.0004452100288706813
402.04625,0.00044399080365062414
402.0475,0.00044277498361824333
402.04875,0.0004415630337972226
402.05,0.0004403552708718415
402.05125,0.00043915185563697987
402.0525,0.00043795278863812136
402.05375,0.0004367579049813511
402.055,0.0004355668742133471
402.05625,0.0004343791988013676
402.0575,0.0004331942170232275
402.05875,0.0004320111067472641
402.06,0.0004308288924523099
402.06125,0.00042964645598764884
402.0625,0.0004284625480329883
402.06375,0.00042727580691843676
402.065,0.000426084776584489
402.06625,0.000424887928012037
402.0675,0.0004236836835223929
402.06875,0.0004224704398873348
402.07,0.00042124659134916697
402.07125,0.00042001055411079724
402.0725,0.0004187607849458219
402.07375,0.000417495801638616
402.075,0.00041621419829442177
402.07625,0.0004149146595594318
402.0775,0.0004135959718008593
402.07875,0.0004122570328669961
402.08,0.0004108968596172547
402.08125,0.00040951459367219613
402.0825,0.0004081095051935386
402.08375,0.0004066809938241555
402.085,0.000405228587988059
402.08625,0.0004037519393403686
402.0875,0.0004022508156972701
402.08875,0.00040072508992596294
402.09,0.0003991747266245969
402.09125,0.0003975997662321951
402.0925,0.0003960003072985723
402.09375,0.000394376489824232
402.095,0.00039272847627025865
402.09625,0.0003910564364181981
402.0975,0.0003893605333699278
402.09875,0.0003876409130275163
402.1,0.0003858976973930854
402.10125,0.00038413098144866675
402.1025,0.00038234083216606485
402.10375,0.00038052729176672533
402.105,0.0003786903822616201
402.10625,0.0003768301102411399
402.1075,0.00037494647368501626
402.10875,0.0003730394687722606
402.11,0.0003711090968211317
402.11125,0.0003691553725491318
402.1125,0.0003671783334530324
402.11375,0.0003651780521689299
402.115,0.0003631546494023323
402.11625,0.0003611083116982679
402.1175,0.0003590393099614188
402.11875,0.0003569480200062671
402.12,0.0003548349443072456
402.12125,0.0003527007325088912
402.1225,0.0003505462016959797
402.12375,0.00034837235392364924
402.125,0.0003461803921974903
402.12625,0.0003439717348536128
402.1275,0.000341748027368676
402.12875,0.0003395111556898922
402.13,0.0003372632571350001
402.13125,0.00033500673336221573
402.1325,0.00033274426129016366
402.13375,0.0003304788047377977
402.135,0.0003282136226343043
402.13625,0.0003259522746790083
402.1375,0.00032369861975126173
402.13875,0.00032145681038034217
402.14,0.0003192312742353301
402.14125,0.0003170266912249931
402.1425,0.0003148479557176552
402.14375,0.0003127001346110637
402.145,0.0003105884129122398
402.14625,0.0003085180389173354
402.1475,0.0003064942629614744
402.14875,0.0003045222792485989
402.15,0.00030260717342131874
402.15125,0.00030075387941077344
402.1525,0.0002989671478465138
402.15375,0.00029725153153640593
402.155,0.0002956113866865747
402.15625,0.00029405089037138206
402.1575,0.0002925740728534471
402.15875,0.0002911848593537034
402.16,0.0002898871170314926
402.16125,0.0002886847014046757
402.1625,0.0002875814954397561
402.16375,0.0002865814361619915
402.165,0.0002856885251654878
402.16625,0.0002849068192132507
402.1675,0.0002842404041571964
402.16875,0.0002836933484081086
402.17,0.0002832696451855497
402.17125,0.00028297314608773176
402.1725,0.0002828074909113643
402.17375,0.0002827760418215027
402.175,0.0002828818215914139
402.17625,0.0002831274681124757
402.1775,0.0002835151974541417
402.17875,0.00028404678203397
402.18,0.0002847235447777222
402.18125,0.0002855463606095277
402.1825,0.00028651567022209813
402.18375,0.000287631499676973
402.185,0.00028889348149475886
402.18625,0.0002903008791553496
402.1875,0.0002918526081580846
402.18875,0.00029354725581184167
402.19,0.0002953830962450439
402.19125,0.0002973581033355843
402.1925,0.0002994699627606981
402.19375,0.0003017160813567886
402.195,0.0003040936000692629
402.19625,0.0003065994073324125
402.1975,0.0003092301589393623
402.19875,0.0003119822997021401
402.2,0.0003148520879918477
402.20125,0.0003178356234389407
402.2025,0.00032092886857357304
402.20375,0.0003241276670759459
402.205,0.0003274277514065871
402.20625,0.00033082473520648284
402.2075,0.0003343140880769837
402.20875,0.0003378910894994275
402.21,0.0003415507645744725
402.21125,0.0003452877987011574
402.2125,0.00034909643814576345
402.21375,0.0003529703845306116
402.215,0.0003569026883229437
402.21625,0.0003608856564540797
402.2175,0.00036491078287901994
402.21875,0.0003689687161566541
402.22,0.0003730492728606631
402.22125,0.0003771415098711447
402.2225,0.0003812338538068977
402.22375,0.0003853142947082021
402.225,0.0003893706353898742
402.22625,0.000393390785474294
402.2275,0.0003973630842340937
402.22875,0.00040127662705418597
402.23,0.0004051215730828849
402.23125,0.0004088894066419282
402.2325,0.0004125731324053349
402.23375,0.0004161673906971449
402.235,0.0004196684914882127
402.23625,0.0004230743656823006
402.2375,0.000426384453131806
402.23875,0.0004295995311934458
402.24,0.000432721503174218
402.24125,0.0004357531541379117
402.2425,0.0004386978820423454
402.24375,0.0004415594167174828
402.245,0.0004443415346344695
402.24625,0.00044704779091560634
402.2475,0.0004496812811152109
402.24875,0.0004522444554212723
402.25,0.0004547389989677517
402.25125,0.0004571657913473555
402.2525,0.0004595249407545629
402.25375,0.00046181588543868133
402.255,0.0004640375388867256
402.25625,0.0004661884497059471
402.2575,0.000468266948945906
402.25875,0.0004702712534600434
402.26,0.0004721995157467808
402.26125,0.0004740498152602241
402.2625,0.00047582010470057
402.26375,0.0004775081357843289
402.265,0.00047911139189443124
402.26625,0.0004806270551102834
402.2675,0.0004820520255377729
402.26875,0.0004833830003992219
402.27,0.00048461660563325795
402.27125,0.00048574956319457523
402.2725,0.0004867788706635883
402.27375,0.000487701965075962
402.275,0.0004885168522420657
402.27625,0.0004892221854563693
402.2775,0.0004898172887768251
402.27875,0.0004903021321542727
402.28,0.0004906772648218937
402.28125,0.000490943731774728
402.2825,0.0004911029848392904
402.28375,0.0004911568072232799
402.285,0.0004911072593754217
402.28625,0.0004909566556854364
402.2875,0.0004907075623241701
402.28875,0.0004903628155138645
402.29,0.0004899255422785676
402.29125,0.0004893991778046422
402.2925,0.0004887874644613316
402.29375,0.0004880944313913293
402.295,0.0004873243493013001
402.29625,0.0004864816659523104
402.2975,0.00048557093247013393
402.29875,0.0004845967231654269
402.3,0.0004835635617337649
402.30125,0.00048247586482556284
402.3025,0.0004813379007958977
402.30375,0.0004801537733042642
402.305,0.0004789274219242941
402.30625,0.0004776626423134659
402.3075,0.0004763631146828227
402.30875,0.0004750324372067342
402.31,0.00047367415768269106
402.31125,0.0004722917960811586
402.3125,0.00047088885677547054
402.31375,0.0004694688253017713
402.315,0.00046803515027898224
402.31625,0.00046659121266878653
402.3175,0.0004651402804556086
402.31875,0.0004636854575765742
402.32,0.0004622296281314323
402.32125,0.0004607754021724213
402.3225,0.0004593250660040667
402.32375,0.0004578805448329024
402.325,0.00045644337857711335
402.32625,0.0004550147138161116
402.3275,0.0004535953142200559
402.32875,0.0004521855864393576
402.33,0.0004507856203341922
402.33125,0.0004493952403640714
402.3325,0.0004480140623575
402.33375,0.00044664155127176257
402.335,0.0004452770753628387
402.33625,0.0004439199524354652
402.3375,0.0004425694842633095
402.33875,0.0004412249777792215
402.34,0.00043988575136551375
402.34125,0.0004385511299642064
402.3425,0.00043722042738719957
402.34375,0.00043589292438630996
402.345,0.0004345678428231844
402.34625,0.00043324432626906705
402.3475,0.0004319214236044704
402.34875,0.0004305980866287855
402.35,0.0004292731781498823
402.35125,0.00042794549107376227
402.3525,0.0004266137781842892
402.35375,0.0004252767873130245
402.355,0.0004239332982491673
402.35625,0.0004225821572395461
402.3575,0.0004212223051786466
402.35875,0.0004198527917785946
402.36,0.00041847278092903777
402.36125,0.0004170815410168933
402.3625,0.0004156784215059394
402.36375,0.00041426282505625426
402.365,0.0004128341768735695
402.36625,0.00041139189387859565
402.3675,0.0004099353697764454
402.36875,0.0004084639723362496
402.37,0.0004069770614510755
402.37125,0.0004054740280082291
402.3725,0.0004039543529299909
402.37375,0.0004024176807447721
402.375,0.0004008639035386471
402.37625,0.00039929324593717124
402.3775,0.0003977063452773355
402.37875,0.0003961043173495404
402.38,0.0003944888033693958
402.38125,0.0003928619943892626
402.3825,0.0003912266304593969
402.38375,0.0003895859773186593
402.385,0.0003879437799647559
402.38625,0.0003863042017840381
402.3875,0.00038467175031092147
402.38875,0.0003830511964969859
402.39,0.00038144749213985945
402.39125,0.00037986569091196697
402.3925,0.0003783108709092422
402.39375,0.0003767880685798681
402.395,0.0003753022178431183
402.39625,0.0003738580976383438
402.3975,0.0003724602864141368
402.39875,0.0003711131244876907
402.4,0.00036982067700436997
402.40125,0.00036858670594746857
402.4025,0.00036741464028815923
402.40375,0.00036630755038559676
402.405,0.0003652681239671534
402.40625,0.00036429864518874064
402.4075,0.0003634009765751885
402.40875,0.0003625765473406368
402.41,0.000361826346918903
402.41125,0.0003611509284238071
402.4125,0.0003605504198594163
402.41375,0.00036002454540022533
402.415,0.0003595726561112554
402.41625,0.00035919376758809676
402.4175,0.0003588866031269113
402.41875,0.0003586496395144109
402.42,0.0003584811511978271
402.42125,0.00035837925215488186
402.4225,0.0003583419306537493
402.42375,0.0003583670784429865
402.425,0.0003584525124314312
402.42625,0.0003585959909880114
402.4275,0.0003587952260214667
402.42875,0.0003590478940199556
402.43,0.00035935164664054937
402.43125,0.000359704123858638
402.4325,0.0003601029712272676
402.43375,0.000360545859296468
402.435,0.0003610305065826191
402.43625,0.00036155470517791063
402.4375,0.0003621163452299458
402.43875,0.00036271343934152136
402.44,0.0003633441429605904
402.44125,0.00036400677156041473
402.4425,0.0003646998085498549
402.44375,0.0003654219083137697
402.445,0.0003661718883934565
402.44625,0.0003669487132670757
402.4475,0.0003677514687000157
402.44875,0.0003685793276851456
402.45,0.0003694315096529499
402.45125,0.0003703072369615501
402.4525,0.00037120568881661046
402.45375,0.00037212595976119327
402.455,0.00037306702461557985
402.45625,0.0003740277132071047
402.4575,0.0003750066978000431
402.45875,0.0003760024938355571
402.46,0.0003770134744617179
402.46125,0.00037803789660359086
402.4625,0.0003790739363133576
402.46375,0.0003801197300504597
402.465,0.0003811734185417231
402.46625,0.00038223318838145524
402.4675,0.00038329731092148084
402.46875,0.00038436417464113743
402.47,0.0003854323099872242
402.47125,0.0003865004113839149
402.4725,0.0003875673493126834
402.47375,0.00038863218479223287
402.475,0.00038969417779847603
402.47625,0.00039075279944456563
402.4775,0.0003918077421009868
402.47875,0.00039285893054571367
402.48,0.0003939065310044132
402.48125,0.0003949509560506999
402.4825,0.0003959928633564161
402.48375,0.0003970331445219376
402.485,0.000398072903526493
402.48625,0.00039911342236850273
402.4875,0.000400156116155933
402.48875,0.00040120247780667815
402.49,0.0004022540158289755
402.49125,0.00040331218933186016
402.4925,0.00040437834299566057
402.49375,0.00040545364842253643
402.495,0.0004065390525870417
402.49625,0.0004076352390667142
402.4975,0.0004087426021826575
402.49875,0.0004098612362701068
402.5,0.0004109909384389496
402.50125,0.0004121312241541849
402.5025,0.0004132813534462975
402.50375,0.0004144403627515318
402.505,0.00041560709978205357
402.50625,0.0004167802573459921
402.5075,0.0004179583995873545
402.50875,0.00041913998216583246
402.51,0.00042032336052650156
402.51125,0.0004215067853994443
402.5125,0.00042268838900932
402.51375,0.0004238661622849233
402.515,0.0004250379280487616
402.51625,0.00042620131594669016
402.5175,0.0004273537478576393
402.51875,0.00042849243775344573
402.52,0.0004296144161887991
402.52125,0.00043071658127128744
402.5225,0.0004317957791615027
402.52375,0.0004328489114331611
402.525,0.0004338730639531604
402.52625,0.0004348656465715121
402.5275,0.0004358245316210672
402.52875,0.0004367481763269993
402.53,0.0004376357149759941
402.53125,0.00043848700760517923
402.5325,0.00043930263600080874
402.53375,0.00044008384256678926
402.535,0.00044083241041314097
402.53625,0.0004415504959644933
402.5375,0.0004422404208087386
402.53875,0.0004429044429959227
402.54,0.0004435445318174691
402.54125,0.0004441621562657614
402.5425,0.00044475812119412273
402.54375,0.0004453324570671733
402.545,0.0004458843787915335
402.54625,0.00044641231409682725
402.5475,0.0004469140008069104
402.54875,0.0004473866386712658
402.55,0.0004478270807964651
402.55125,0.0004482320447376442
402.5525,0.0004485983252398996
402.55375,0.0004489229847195418
402.555,0.0004492035114651663
402.55625,0.00044943793071848477
402.5575,0.0004496248642449166
402.55875,0.000449763541083939
402.56,0.0004498537609292177
402.56125,0.0004498958245585564
402.5625,0.0004498904381637191
402.56375,0.00044983861024016985
402.565,0.0004497415501167732
402.56625,0.0004496005800954944
402.5675,0.0004494170678811121
402.56875,0.0004491923838109611
402.57,0.0004489278805846863
402.57125,0.000448624894154008
402.5725,0.0004482847592424768
402.57375,0.0004479088315452153
402.575,0.00044749851465863483
402.57625,0.0004470552815801287
402.5775,0.0004465806913477651
402.57875,0.000446076398119972
402.58,0.0004455441529952454
402.58125,0.00044498580173189844
402.5825,0.000444403278317842
402.58375,0.00044379859968044107
402.585,0.0004431738594164172
402.58625,0.0004425312252618277
402.5875,0.0004418729368321001
402.58875,0.0004412013016521273
402.59,0.00044051869111641305
402.59125,0.00043982753089926043
402.5925,0.00043913028360498247
402.59375,0.0004384294256581356
402.595,0.0004377274149037465
402.59625,0.0004370266532875338
402.5975,0.0004363294439460933
402.59875,0.0004356379484370587
402.6,0.0004349541473492237
402.60125,0.0004342798067226199
402.6025,0.00043361645495856887
402.60375,0.0004329653710197043
402.605,0.0004323275846899805
402.60625,0.0004317038891546749
402.6075,0.0004310948625903982
402.60875,0.00043050089532510713
402.61,0.0004299222218081393
402.61125,0.0004293589503702555
402.6125,0.0004288110910736983
402.61375,0.00042827857660225
402.615,0.00042776127791129833
402.61625,0.0004272590122478899
402.6175,0.00042677154577077986
402.61875,0.00042629859126046434
402.62,0.0004258398032591975
402.62125,0.0004253947717610005
402.6225,0.0004249630185216469
402.62375,0.0004245439940886507
402.625,0.0004241370810412411
402.62625,0.00042374160093034183
402.6275,0.0004233568277285527
402.62875,0.0004229820041801444
402.63,0.00042261636254105654
402.63125,0.0004222591449389105
402.6325,0.0004219096241630278
402.63375,0.0004215671179844468
402.635,0.00042123100113593
402.63625,0.0004209007076319617
402.6375,0.0004205757278987145
402.63875,0.0004202556026539915
402.64,0.0004199399100171334
402.64125,0.0004196282561988935
402.6425,0.0004193202671412882
402.64375,0.0004190155839474186
402.645,0.0004187138653212833
402.64625,0.0004184147928375837
402.6475,0.0004181180805615206
402.64875,0.0004178234851285967
402.65,0.0004175308148244294
402.65125,0.00041723993402455683
402.6525,0.00041695076198425713
402.65375,0.0004166632653783682
402.655,0.00041637744414110817
402.65625,0.0004160933126059047
402.6575,0.00041581087504522163
402.65875,0.0004155301052704016
402.66,0.00041525091865151384
402.66125,0.0004149731536872195
402.6625,0.00041469655501465944
402.66375,0.00041442076115936387
402.665,0.00041414530156520053
402.66625,0.0004138695965543486
402.6675,0.0004135929687073231
402.66875,0.00041331465700304346
402.67,0.0004130338382989398
402.67125,0.0004127496522211133
402.6725,0.000412461227014532
402.67375,0.0004121677032532587
402.675,0.00041186825512069624
402.67625,0.0004115621015098361
402.6775,0.0004112485109434923
402.67875,0.00041092679596449764
402.68,0.0004105963017258642
402.68125,0.00041025638728088207
402.6825,0.0004099064062131526
402.68375,0.00040954569060658
402.685,0.0004091735374552963
402.68625,0.0004087892049235573
402.6875,0.0004083919153356008
402.68875,0.0004079808655054936
402.69,0.0004075552449669672
402.69125,0.0004071142560432516
402.6925,0.0004066571361269135
402.69375,0.0004061831781996952
402.695,0.0004056917479123562
402.69625,0.0004051822949245147
402.6975,0.00040465435795448377
402.69875,0.0004041075635391013
402.7,0.0004035416175135501
402.70125,0.00040295629326117
402.7025,0.0004023514168832647
402.70375,0.00040172685279890347
402.705,0.0004010824932047335
402.70625,0.0004004182544948102
402.7075,0.0003997340835204529
402.70875,0.0003990299753601448
402.71,0.00039830600316948547
402.71125,0.00039756235939120697
402.7125,0.0003967994045652509
402.71375,0.0003960177199389112
402.715,0.0003952181577770335
402.71625,0.0003944018836422435
402.7175,0.0003935704044752068
402.71875,0.00039272558054486876
402.72,0.00039186961702868063
402.72125,0.0003910050414727711
402.7225,0.0003901346667320734
402.72375,0.0003892615468503846
402.725,0.0003883889351003927
402.72625,0.00038752024665366714
402.7275,0.0003866590296406399
402.72875,0.0003858089492206063
402.73,0.000384973782591753
402.73125,0.00038415742040124234
402.7325,0.0003833638748453515
402.73375,0.0003825972852196692
402.735,0.0003818619231993516
402.73625,0.0003811621866294152
402.7375,0.0003805025867950581
402.73875,0.00037988772327198845
402.74,0.00037932224599673467
402.74125,0.0003788108079869216
402.7425,0.0003783580084214902
402.74375,0.0003779683286708479
402.745,0.0003776460671269348
402.74625,0.0003773952766332106
402.7475,0.0003772197073045616
402.74875,0.0003771227620871416
402.75,0.0003771074657881617
402.75125,0.0003771764506056581
402.7525,0.0003773319571282528
402.75375,0.0003775758483049354
402.755,0.0003779096316148792
402.75625,0.00037833448275730584
402.7575,0.0003788512637113863
402.75875,0.0003794605267761913
402.76,0.0003801625015106568
402.76125,0.0003809570588435547
402.7625,0.0003818436564334532
402.76375,0.0003828212676786452
402.765,0.0003838883051970517
402.76625,0.0003850425448360922
402.7675,0.0003862810635525461
402.76875,0.00038760019777242196
402.77,0.00038899552812086
402.77125,0.0003904618939220939
402.7725,0.00039199343633949523
402.77375,0.0003935836688357142
402.775,0.0003952255684829284
402.77625,0.000396911683673209
402.7775,0.00039863425336898576
402.77875,0.0004003853286436122
402.78,0.0004021568933719992
402.78125,0.0004039409788713011
402.7825,0.00040572976575161047
402.78375,0.0004075156732166252
402.785,0.0004092914356242509
402.78625,0.0004110501641070857
402.7875,0.0004127854027427525
402.78875,0.0004144911827340346
402.79,0.0004161620856887882
402.79125,0.0004177933254596097
402.7925,0.00041938085394323916
402.79375,0.00042092149615969763
402.795,0.0004224131098411505
402.79625,0.0004238547569505247
402.7975,0.0004252468646698664
402.79875,0.0004265913478284979
402.8,0.0004278916619910149
402.80125,0.000429152752405187
402.8025,0.00043038087903989107
402.80375,0.000431583301353167
402.805,0.0004327678283905583
402.80625,0.0004339422516938506
402.8075,0.00043511371168033597
402.80875,0.0004362880583226829
402.81,0.0004374692863094481
402.81125,0.0004386591273862061
402.8125,0.000439856868627202
402.81375,0.00044105944156737977
402.815,0.00044226178397459574
402.81625,0.0004434574380518054
402.8175,0.0004446393123790598
402.81875,0.0004458005035851808
402.82,0.0004469350708890788
402.82125,0.00044803866403073453
402.8225,0.00044910892441193316
402.82375,0.0004501456263068616
402.825,0.0004511505543926501
402.82625,0.0004521271588799588
402.8275,0.0004530800536436091
402.82875,0.0004540144355732534
402.83,0.0004549355049040419
402.83125,0.0004558479495072129
402.8325,0.00045675554236056974
402.83375,0.0004576608723387984
402.835,0.0004585652173336238
402.83625,0.00045946854248382467
402.8375,0.000460369606645137
402.83875,0.00046126614912009263
402.84,0.00046215512897782664
402.84125,0.0004630329902938886
402.8425,0.0004638959296300531
402.84375,0.0004647401438441362
402.845,0.0004655620433297761
402.84625,0.0004663584107261701
402.8475,0.0004671265032877157
402.84875,0.00046786408526353193
402.85,0.00046856940436684687
402.85125,0.0004692411102342416
402.8525,0.00046987813947476823
402.85375,0.0004704795840689845
402.855,0.00047104456545794045
402.85625,0.0004715721297921926
402.8575,0.0004720611809308984
402.85875,0.0004725104530010438
402.86,0.0004729185237368554
402.86125,0.0004732838622594063
402.8625,0.00047360489926644226
402.86375,0.000473880118892399
402.865,0.00047410815047861334
402.86625,0.0004742878674336884
402.8675,0.0004744184707139851
402.86875,0.0004744995561341927
402.87,0.00047453115691794157
402.87125,0.0004745137472683909
402.8725,0.0004744482019787449
402.87375,0.0004743357064526364
402.875,0.0004741776182143257
402.87625,0.00047397528858868443
402.8775,0.0004737298609509526
402.87875,0.0004734420754862938
402.88,0.0004731121094192148
402.88125,0.0004727394845129267
402.8825,0.0004723230624087858
402.88375,0.0004718611386558999
402.885,0.0004713516273810122
402.88625,0.000470792312998724
402.8875,0.00047018114000204166
402.88875,0.0004695164977232414
402.89,0.0004687974594749395
402.89125,0.00046802393917124335
402.8925,0.0004671967355688404
402.89375,0.0004663174557078645
402.895,0.00046538833163243257
402.89625,0.0004644119556207806
402.8975,0.00046339099568500227
402.89875,0.0004623279313204753
402.9,0.0004612248608550893
402.90125,0.0004600834059184403
402.9025,0.0004589047077811111
402.90375,0.000457689512764162
402.905,0.0004564383179488808
402.90625,0.00045515155621681403
402.9075,0.000453829807350076
402.90875,0.0004524740125618975
402.91,0.0004510856901673729
402.91125,0.0004496671245343592
402.9125,0.0004482215035344318
402.91375,0.0004467529770338077
402.915,0.0004452665862341042
402.91625,0.0004437680327527659
402.9175,0.00044226327473299664
402.91875,0.0004407579531730748
402.92,0.0004392567378149743
402.92125,0.00043776269808241676
402.9225,0.0004362768468685656
402.92375,0.000434797963223726
402.925,0.0004333227522434729
402.92625,0.0004318463202175166
402.9275,0.0004303628873895698
402.92875,0.00042886663249827215
402.93,0.0004273525497490947
402.93125,0.0004258172011170179
402.9325,0.0004242592397596042
402.93375,0.00042267959420002986
402.935,0.0004210812358495363
402.93625,0.0004194685341488344
402.9375,0.00041784631578816253
402.93875,0.00041621882944598926
402.94,0.00041458885996666225
402.94125,0.0004129571746975405
402.9425,0.0004113223856062081
402.94375,0.0004096811883382671
402.945,0.000408028865316
402.94625,0.0004063599216779724
402.9475,0.0004046687750395068
402.94875,0.0004029504699839162
402.95,0.00040120142832440135
402.95125,0.0003994202459065532
402.9525,0.0003976085091313974
402.95375,0.0003957715188688184
402.955,0.0003939186821709861
402.95625,0.00039206317079502
402.9575,0.0003902204624937542
402.95875,0.0003884056925534401
402.96,0.00038663035835785083
402.96125,0.0003848993919894371
402.9625,0.0003832095986093423
402.96375,0.0003815499260985993
402.965,0.000379903325172468
402.96625,0.0003782495144688963
402.9675,0.0003765679518410705
402.96875,0.00037484070409349947
402.97,0.0003730551812410288
402.97125,0.0003712067999201815
402.9725,0.0003693009448018339
402.97375,0.00036735308107283503
402.975,0.0003653862079134015
402.97625,0.0003634261044177742
402.9775,0.0003614955855573959
402.97875,0.00035960915852791887
402.98,0.00035776974255331465
402.98125,0.0003559687611217151
402.9825,0.00035418944271705787
402.98375,0.0003524119198983961
402.985,0.0003506188191266645
402.98625,0.00034880110537810255
402.9875,0.0003469640567732782
402.98875,0.0003451318340990928
402.99,0.00034334888676930663
402.99125,0.00034167769079937146
402.9925,0.0003401905484302955
402.99375,0.00033895299703446644
402.995,0.0003380023304993391
402.99625,0.000337332488085708
402.9975,0.00033689723911042467
402.99875,0.0003366301494140189
403.0,0.0003364673961583956
403.00125,0.0003363617454039414
403.0025,0.0003362856029506724
403.00375,0.0003362271682727407
403.005,0.000336184483562713
403.00625,0.0003361603706369847
403.0075,0.0003361592529256321
403.00875,0.0003361857663298773
403.01,0.0003362446852994433
403.01125,0.0003363417177911393
403.0125,0.0003364847150891097
403.01375,0.00033668474345640074
403.015,0.0003369562600165717
403.01625,0.00033731562693340637
403.0175,0.0003377778018967939
403.01875,0.00033835218745420595
403.02,0.0003390395081994219
403.02125,0.00033983138518189427
403.0225,0.0003407129393703175
403.02375,0.0003416670851220537
403.025,0.0003426784550574499
403.02625,0.0003437356363864451
403.0275,0.00034483158590484746
403.02875,0.00034596287513873286
403.03,0.0003471286171367188
403.03125,0.0003483294986305556
403.0325,0.0003495672500148806
403.03375,0.0003508445892469609
403.035,0.0003521656429671198
403.03625,0.0003535367720603389
403.0375,0.0003549675634091998
403.03875,0.00035647156767779347
403.04,0.0003580658963553681
403.04125,0.0003597691863378853
403.0425,0.0003615977798856197
403.04375,0.0003635611540360297
403.045,0.00036565861167338863
403.04625,0.0003678786563883553
403.0475,0.0003702013811610637
403.04875,0.0003726026319598152
403.05,0.0003750582331452434
403.05125,0.0003775470447581245
403.0525,0.0003800524915385049
403.05375,0.0003825628855342693
403.055,0.0003850711031281837
403.05625,0.000387574064663187
403.0575,0.0003900721716260695
403.05875,0.0003925686026096104
403.06,0.0003950683137331014
403.06125,0.0003975767472311399
403.0625,0.00040009849496085094
403.06375,0.000402636256278101
403.065,0.0004051903415035146
403.06625,0.0004077587406090938
403.0675,0.0004103376132659489
403.06875,0.0004129219674132867
403.07,0.0004155063254684755
403.07125,0.0004180852364777974
403.0725,0.00042065359286746747
403.07375,0.00042320676207452943
403.075,0.00042574061514740933
403.07625,0.00042825151274601783
403.0775,0.0004307363142614355
403.07875,0.0004331924289552769
403.08,0.0004356178950588437
403.08125,0.0004380114374221613
403.0825,0.0004403724498429414
403.08375,0.000442700857215487
403.085,0.000444996850629564
403.08625,0.0004472605275392723
403.0875,0.0004494914980520294
403.08875,0.00045168852872779375
403.09,0.0004538492902286633
403.09125,0.0004559702593389814
403.0925,0.0004580468040760214
403.09375,0.000460073452181246
403.095,0.0004620443163621105
403.09625,0.00046395361675426145
403.0975,0.0004657962259039721
403.09875,0.000467568150350606
403.1,0.0004692668769889239
403.10125,0.0004708915422610647
403.1025,0.00047244290696812175
403.10375,0.00047392316191129157
403.105,0.00047533560224264764
403.10625,0.0004766842230656217
403.1075,0.000477973298885309
403.10875,0.00047920697624868647
403.11,0.00048038894090482394
403.11125,0.0004815221678151515
403.1125,0.0004826087763437912
403.11375,0.000483649988327974
403.115,0.00048464616985852154
403.11625,0.00048559695227035266
403.1175,0.00048650139041298734
403.11875,0.0004873581522609795
403.12,0.00048816570832423736
403.12125,0.0004889225056281588
403.1225,0.0004896271126535404
403.12375,0.0004902783275562007
403.125,0.0004908752405563043
403.12625,0.0004914172581073715
403.1275,0.000491904089924995
403.12875,0.0004923357108153188
403.13,0.0004927123105933458
403.13125,0.0004930342431711628
403.1325,0.0004933019867261725
403.13375,0.0004935161218294281
403.135,0.000493677330994117
403.13625,0.0004937864171842573
403.1375,0.0004938443336136062
403.13875,0.0004938522199647788
403.14,0.0004938114287885426
403.14125,0.0004937235384032426
403.1425,0.0004935903417643166
403.14375,0.0004934138102838517
403.145,0.0004931960328401543
403.14625,0.0004929391345273167
403.1475,0.0004926451838347778
403.14875,0.0004923160964968881
403.15,0.0004919535458125008
403.15125,0.0004915588876446105
403.1525,0.000491133106540069
403.15375,0.0004906767865993907
403.155,0.0004901901087666732
403.15625,0.0004896728726396256
403.1575,0.0004891245417797188
403.15875,0.0004885443052524387
403.16,0.000487931153337637
403.16125,0.0004872839593599579
403.1625,0.00048660156361932273
403.16375,0.00048588285382144354
403.165,0.0004851268378283478
403.16625,0.0004843327038288879
403.1675,0.00048349986818920583
403.16875,0.00048262800444314716
403.17,0.00048171705811260625
403.17125,0.0004807672427777982
403.1725,0.0004797790218674644
403.17375,0.00047875307728902674
403.175,0.00047769026721870557
403.17625,0.0004765915771816249
403.1775,0.00047545806735194087
403.17875,0.00047429082000300315
403.18,0.00047309088981758416
403.18125,0.000471859260448189
403.1825,0.000470596808807453
403.18375,0.00046930428105862335
403.185,0.0004679822766761193
403.18625,0.0004666312469961601
403.1875,0.00046525150445742686
403.18875,0.0004638432443417466
403.19,0.0004624065793347815
403.19125,0.0004609415864767005
403.1925,0.00045944836758284084
403.19375,0.0004579271216443501
403.195,0.00045637822714881946
403.19625,0.0004548023312609133
403.1975,0.000453200438022985
403.19875,0.0004515739889156838
403.2,0.0004499249246885105
403.20125,0.0004482557204203084
403.2025,0.0004465693843496212
403.20375,0.00044486941793489077
403.205,0.0004431597370644338
403.20625,0.0004414445616461638
403.2075,0.0004397282861670402
403.20875,0.0004380153477122324
403.21,0.0004363101077140308
403.21125,0.00043461676246052996
403.2125,0.00043293929023414794
403.21375,0.0004312814349600453
403.215,0.0004296467200045127
403.21625,0.00042803847797338434
403.2175,0.00042645988365056127
403.21875,0.000424913974526674
403.22,0.0004234036522479412
403.22125,0.00042193166257525617
403.2225,0.00042050055708351867
403.22375,0.00041911264734123077
403.225,0.00041776996148035737
403.22625,0.0004164742127164451
403.2275,0.0004152267880689805
403.22875,0.00041402875211196037
403.23,0.00041288087008462183
403.23125,0.0004117836308622916
403.2325,0.0004107372698672842
403.23375,0.0004097417800598003
403.235,0.0004087969076987553
403.23625,0.0004079021398325061
403.2375,0.00040705668289943707
403.23875,0.0004062594527183823
403.24,0.0004055090748388797
403.24125,0.0004048039125412486
403.2425,0.0004041421199565113
403.24375,0.0004035217220461558
403.245,0.0004029407151817743
403.24625,0.000402397177544584
403.2475,0.000401889380164855
403.24875,0.0004014158872812805
403.25,0.0004009756344303033
403.25125,0.0004005679807354209
403.2525,0.0004001927283365014
403.25375,0.000399850109309115
403.255,0.0003995407409939036
403.25625,0.0003992655555860046
403.2575,0.0003990257104745287
403.25875,0.00039882248818211605
403.26,0.0003986571969745686
403.26125,0.00039853108124057225
403.2625,0.00039844525069151
403.26375,0.0003984006356313713
403.265,0.00039839796884675005
403.26625,0.00039843779384692404
403.2675,0.00039852049305399973
403.26875,0.0003986463268431008
403.27,0.0003988154735525752
403.27125,0.0003990280584941925
403.2725,0.0003992841651533041
403.27375,0.0003995838226389472
403.275,0.0003999269688838746
403.27625,0.0004003133941345109
403.2775,0.0004007426719308408
403.27875,0.0004012140906362523
403.28,0.0004017265926573653
403.28125,0.0004022787364838791
403.2825,0.0004028686861784849
403.28375,0.000403494231356864
403.285,0.0004041528374778197
403.28625,0.0004048417194435393
403.2875,0.0004055579274100029
403.28875,0.0004062984362775216
403.29,0.0004070602255013875
403.29125,0.0004078403407726007
403.2925,0.0004086359338886471
403.29375,0.0004094442774742717
403.295,0.0004102627622822487
403.29625,0.0004110888795340929
403.2975,0.0004119202006207208
403.29875,0.000412754360273038
403.3,0.0004135890524624765
403.30125,0.0004144220388214618
403.3025,0.0004152511738238464
403.30375,0.0004160744400452903
403.305,0.0004168899898836227
403.30625,0.0004176961850991611
403.3075,0.0004184916291550053
403.30875,0.00041927518487729017
403.31,0.0004200459768053979
403.31125,0.00042080337802212606
403.3125,0.0004215469814538029
403.31375,0.000422276563790361
403.315,0.0004229920458953636
403.31625,0.00042369345290600057
403.3175,0.000424380882843055
403.31875,0.00042505448264085904
403.32,0.0004257144348172357
403.32125,0.0004263609517334489
403.3225,0.00042699427825414345
403.32375,0.0004276146949172979
403.325,0.00042822252110416
403.32625,0.0004288181146891784
403.3275,0.0004294018652699137
403.32875,0.0004299741813869283
403.33,0.0004305354732336492
403.33125,0.00043108613258621557
403.3325,0.0004316265139133103
403.33375,0.00043215691884599213
403.335,0.0004326775866075371
403.33625,0.0004331886920333088
403.3375,0.00043369035005065874
403.33875,0.0004341826276388727
403.34,0.0004346655597891624
403.34125,0.00043513916905470553
403.3425,0.0004356034851307248
403.34375,0.0004360585647646127
403.345,0.0004365045085860783
403.34625,0.00043694147467732494
403.3475,0.00043736968947323735
403.34875,0.00043778945426158186
403.35,0.00043820114669320006
403.35125,0.0004386052218122023
403.3525,0.00043900220806614577
403.35375,0.00043939270318619643
403.355,0.0004397773690872674
403.35625,0.00044015692779813794
403.3575,0.0004405321573815406
403.35875,0.0004409038927142256
403.36,0.0004412730226869976
403.36125,0.0004416404937647171
403.3625,0.00044200731033628343
403.36375,0.0004423745350045807
403.365,0.0004427432863063978
403.36625,0.000443114732282304
403.3675,0.0004434900801165022
403.36875,0.0004438705610866353
403.37,0.00044425741090354864
403.37125,0.0004446518472510203
403.3725,0.0004450550456754514
403.37375,0.0004454681140755174
403.375,0.0004458920692217988


==> Data/SingleTruck/processed-Force_truck-head-new.dat <==
T,value
400.001,0.01165975136055241
400.003,0.01171659564839054
400.004,0.01174934299291694
400.005,0.01182588613087727
400.006,0.01191576675655686
400.008,0.011875855907054849
400.009,0.011502993551454689
400.01,0.010757606173122509
400.011,0.010214499820814741
400.0125,0.01668072321470044
400.01375,0.019172830792671063
400.015,0.021473469785297333
400.01625,0.02238197294273297
400.0175,0.0220605385103613
400.01875,0.021211161094746488
400.02,0.02040029357001585
400.02125,0.01979008440945938
400.0225,0.01917293413493431
400.02375,0.01824936740009142
400.025,0.016915388032158123
400.02625,0.015477084417380889
400.0275,0.01450314511358079
400.02875,0.01436449968978684
400.03,0.01500677273242933
400.03125,0.01602779139747287
400.0325,0.01696279691052155
400.03375,0.0175362652080474
400.035,0.01770317354137647
400.03625,0.01755915874081818
400.0375,0.01724178600000066
400.03875,0.01686397784513824
400.04,0.01648577541408951
400.04125,0.01612068336010914
400.0425,0.01576008630540807
400.04375,0.015395683299344081
400.045,0.01503454090188496
400.04625,0.014715231135864409
400.0475,0.01451794740324053
400.04875,0.01454136915607525
400.05,0.01484429811120696
400.05125,0.01539467251687966
400.0525,0.016068238724766922
400.05375,0.01669331217726898
400.055,0.017103990367442312
400.05625,0.017179902754019368
400.0575,0.016891356181530072
400.05875,0.01635590835799031
400.06,0.01583231758381833
400.06125,0.015592040797399601
400.0625,0.015751909315297963
400.06375,0.016217888950727392
400.065,0.01678918388074228
400.06625,0.017299131955622698
400.0675,0.017671169574265518
400.06875,0.01789945962039045
400.07,0.01800810909125001
400.07125,0.01802372519446794
400.0725,0.01796741778043778
400.07375,0.01785630393975587
400.075,0.01770513354119471
400.07625,0.017526045793795828
400.0775,0.01732819588144106
400.07875,0.017118262231566077
400.08,0.01690130823304226
400.08125,0.016681472399696112
400.0825,0.01646482958416757
400.08375,0.01626883700081123
400.085,0.01613237643654591
400.08625,0.016108098911328708
400.0875,0.01623214463619629
400.08875,0.01649180668807572
400.09,0.01681828858333474
400.09125,0.01711367068900156
400.0925,0.0172951507516238
400.09375,0.017330201881825602
400.095,0.017246038489942
400.09625,0.017108303099724262
400.0975,0.016980113480363077
400.09875,0.01689078637480956
400.1,0.01683372490722944
400.10125,0.01678461462108009
400.1025,0.016720600498855
400.10375,0.01662971192223797
400.105,0.016510797871885752
400.10625,0.0163696675781724
400.1075,0.01621670860970419
400.10875,0.01606780938332732
400.11,0.01594667874804424
400.11125,0.01588404637104876
400.1125,0.01590929184541854
400.11375,0.016035253889034182
400.115,0.01624596062858991
400.11625,0.01649936392002506
400.1175,0.016745225896806867
400.11875,0.01694463527569312
400.12,0.01707877494498727
400.12125,0.017146120879945048
400.1225,0.01715482449285278
400.12375,0.017116344874059542
400.125,0.01704235301791493
400.12625,0.016944097045070848
400.1275,0.01683260792690144
400.12875,0.01671848918053587
400.13,0.01661083599796576
400.13125,0.016515714479604933
400.1325,0.016435025599671818
400.13375,0.01636640734857996
400.135,0.01630425274486491
400.13625,0.01624146802052692
400.1375,0.01617140477111929
400.13875,0.01608957712557435
400.14,0.015994879696144812
400.14125,0.015890181927658578
400.1425,0.01578226118107267
400.14375,0.01568138413801998
400.145,0.01560076636394161
400.14625,0.01555529291864208
400.1475,0.01555828332956375
400.14875,0.01561646952333915
400.15,0.01572579643000513
400.15125,0.01587101575723305
400.1525,0.01602968314590648
400.15375,0.01617838265120933
400.155,0.01629814506940248
400.15625,0.016377611136410668
400.1575,0.01641464792937987
400.15875,0.016417232384309567
400.16,0.01640237894459338
400.16125,0.01639094956777434
400.1625,0.01639923239429343
400.16375,0.01643228637491502
400.165,0.01648338441009285
400.16625,0.016538673905295072
400.1675,0.01658339361544533
400.16875,0.01660631576540989
400.17,0.01660183850394923
400.17125,0.01657029620758164
400.1725,0.01651717884372177
400.17375,0.01645164897287861
400.175,0.01638456629456384
400.17625,0.016326303920092308
400.1775,0.01628481614339169
400.17875,0.01626425449129272
400.18,0.01626449208897454
400.18125,0.01628143460282418
400.1825,0.016307924436535122
400.18375,0.01633515906845805
400.185,0.016354072687803103
400.18625,0.01635666777303948
400.1875,0.01633666637245073
400.18875,0.01628986882626475
400.19,0.016213901198795993
400.19125,0.01610787876143946
400.1925,0.01597185764883047
400.19375,0.01580695402526559
400.195,0.01561701380016724
400.19625,0.015412517149705051
400.1975,0.01521542324343454
400.19875,0.01506094346959827
400.2,0.014991549341645219
400.20125,0.01504224740994824
400.2025,0.0152234482100867
400.20375,0.01551222432447891
400.205,0.01585824984367269
400.20625,0.01620052713209207
400.2075,0.01648451681499663
400.20875,0.01667161974114629
400.21,0.016740783037345962
400.21125,0.01668861089629808
400.2125,0.016534572463361288
400.21375,0.01632776365555499
400.215,0.016136111527825
400.21625,0.01601265220866492
400.2175,0.01597031712828741
400.21875,0.015977507554246803
400.22,0.0159632342425663
400.22125,0.01583844055287204
400.2225,0.01552501048620006
400.22375,0.01498562177029974
400.225,0.01426900116361801
400.22625,0.01354894335281036
400.2275,0.01311826582559019
400.22875,0.013285723790131529
400.23,0.01411106845011343
400.23125,0.01527399139045533
400.2325,0.01633801788191269
400.23375,0.0170586573231306
400.235,0.01743850957971093
400.23625,0.01760945103071798
400.2375,0.01771489725018513
400.23875,0.01785495229099255
400.24,0.01807612738977846
400.24125,0.0183720715923101
400.2425,0.018679108394262862
400.24375,0.018893562184112513
400.245,0.01892341221163692
400.24625,0.01873593587428031
400.2475,0.01837735353733442
400.24875,0.01796254031311704
400.25,0.017632498395911852
400.25125,0.01749713144914356
400.2525,0.01759483174225548
400.25375,0.017886795333365072
400.255,0.018283061562064728
400.25625,0.018680880840939728
400.2575,0.018998293525418198
400.25875,0.019191555149666542
400.26,0.01925263792030205
400.26125,0.019194995808952668
400.2625,0.01903981148907614
400.26375,0.01880877817356042
400.265,0.01852234847346856
400.26625,0.01820045883592232
400.2675,0.01786379045980149
400.26875,0.01753415214752074
400.27,0.01723309303201399
400.27125,0.016978993947533588
400.2725,0.016783535460735587
400.27375,0.01664863121201542
400.275,0.016565359556788593
400.27625,0.0165163866546949
400.2775,0.01648169062829964
400.27875,0.01644516112765932
400.28,0.01639920488201304
400.28125,0.01634600107585152
400.2825,0.01629550467656804
400.28375,0.016260745487778068
400.285,0.0162516010309872
400.28625,0.01626980486738076
400.2875,0.01630851324471822
400.28875,0.01635695136667642
400.29,0.01640641483544493
400.29125,0.01645303883113766
400.2925,0.01649606639557703
400.29375,0.016533943305895457
400.295,0.01656136928400747
400.29625,0.016568849317889
400.2975,0.01654459398418062
400.29875,0.016478187572798668
400.3,0.016365860352701
400.30125,0.0162163702873181
400.3025,0.0160530104244146
400.30375,0.01590572529166498
400.305,0.01579552953633315
400.30625,0.01572402912199233
400.3075,0.01567673888472788
400.30875,0.01563492698853518
400.31,0.015585450550387651
400.31125,0.01552393352741422
400.3125,0.01545324694200544
400.31375,0.01538078560826421
400.315,0.015316391643229049
400.31625,0.01527098221749223
400.3175,0.01525508986311146
400.31875,0.015276629733850869
400.32,0.015338113837275688
400.32125,0.015434642352566851
400.3225,0.015554210068192608
400.32375,0.01568064488078666
400.325,0.01579780958373923
400.32625,0.01589304825173923
400.3275,0.01595864750640532
400.32875,0.01599141253624721
400.33,0.0159912666158394
400.33125,0.01595981669760476
400.3325,0.0158993683611677
400.33375,0.01581253648396513
400.335,0.015702309367907452
400.33625,0.015572365658414042
400.3375,0.01542743942065302
400.33875,0.01527352931842717
400.34,0.015117789304689891
400.34125,0.0149680523139064
400.3425,0.01483212577103923
400.34375,0.014717161864776989
400.345,0.01462934141247383
400.34625,0.01457374491028944
400.3475,0.014553926639434691
400.34875,0.01457083488890895
400.35,0.014621354687140391
400.35125,0.01469730728547164
400.3525,0.01478568823673974
400.35375,0.01487035238040162
400.355,0.01493464134124799
400.35625,0.014964496295204629
400.3575,0.014951343593251521
400.35875,0.01489483930391659
400.36,0.01480518525169762
400.36125,0.01470404548720528
400.3625,0.01462212737800278
400.36375,0.01459196005251359
400.365,0.01463740785112429
400.36625,0.01476487847926609
400.3675,0.01496102049745251
400.36875,0.01519770601270366
400.37,0.015440783479215832
400.37125,0.01565789609217756
400.3725,0.015822909115998072
400.37375,0.015917193874449613
400.375,0.01592931831857368
400.37625,0.015855121174073887
400.3775,0.01569929497471534
400.37875,0.01547654740612844
400.38,0.0152092339605925
400.38125,0.014924017639367971
400.3825,0.01465284977913172
400.38375,0.01443766827879737
400.385,0.014330657022197131
400.38625,0.0143767972477777
400.3875,0.01458585478427353
400.38875,0.01491759600252362
400.39,0.015293646088128849
400.39125,0.01562939776167845
400.3925,0.01586354806095019
400.39375,0.015969623824697122
400.395,0.015952614022740237
400.39625,0.01584172841351585
400.3975,0.01568435826439688
400.39875,0.01553605538444643
400.4,0.01544123185321549
400.40125,0.0154142469503843
400.4025,0.0154344004743114
400.40375,0.01545209804340879
400.405,0.015398924552736339
400.40625,0.01520033970289429
400.4075,0.014789548936293629
400.40875,0.01413541716788262
400.41,0.013315753876832039
400.41125,0.01261250588794092
400.4125,0.01247671975366354
400.41375,0.01319788663119517
400.415,0.01454817060593782
400.41625,0.01597375166632555
400.4175,0.01705143144079394
400.41875,0.017659594983587688
400.42,0.01787819500184616
400.42125,0.01784871112488479
400.4225,0.017695386335422447
400.42375,0.01750082370766647
400.425,0.01730878108010207
400.42625,0.01713619348569255
400.4275,0.01698523878529637
400.42875,0.01685189356185982
400.43,0.01673082308892372
400.43125,0.016617709549945903
400.4325,0.016510121430163577
400.43375,0.01640766707826255
400.435,0.016311780051800732
400.43625,0.01622517595907945
400.4375,0.016150924383296822
400.43875,0.01609122902767747
400.44,0.01604627646449237
400.44125,0.0160136450867089
400.4425,0.0159885718241798
400.44375,0.01596501889031263
400.445,0.01593708288231859
400.44625,0.01590032269208726
400.4475,0.015852629706837238
400.44875,0.015794519269975098
400.45,0.01572888764549469
400.45125,0.01566038577387251
400.4525,0.015594587755923501
400.45375,0.015537111741647151
400.455,0.01549280886680329
400.45625,0.01546509498679324
400.4575,0.01545549202533847
400.45875,0.01546344335038259
400.46,0.01548644556861671
400.46125,0.015520486719082219
400.4625,0.015560708961478409
400.46375,0.01560215677406156
400.465,0.01564045986829401
400.46625,0.01567233358160818
400.4675,0.015695840666742168
400.46875,0.01571041802909416
400.47,0.015716709167463927
400.47125,0.01571626355344274
400.4725,0.01571116741458503
400.47375,0.0157036680653646
400.475,0.01569584678179977
400.47625,0.0156893756045494
400.4775,0.015685375650250948
400.47875,0.01568437353089516
400.48,0.015686334844069092
400.48125,0.0156907547999654
400.4825,0.01569677989909323
400.48375,0.015703345645675607
400.485,0.01570931155273806
400.48625,0.01571358552092613
400.4875,0.01571522815610117
400.48875,0.015713530892772217
400.49,0.01570806754743097
400.49125,0.01569871759985155
400.4925,0.01568566339741882
400.49375,0.01566936186354035
400.495,0.01565049366419518
400.49625,0.01562989350065777
400.4975,0.01560846532041581
400.49875,0.015587095094283401
400.5,0.01556656766767171
400.50125,0.01554750292196382
400.5025,0.01553031923191856
400.50375,0.015515229632029521
400.505,0.015502269167780771
400.50625,0.01549134505176887
400.5075,0.01548229606669299
400.50875,0.015474949395251
400.51,0.01546916037799055
400.51125,0.015464831217177039
400.5125,0.01546190683372691
400.51375,0.0154603527352356
400.515,0.01546012415210795
400.51625,0.01546113480177097
400.5175,0.015463234621934911
400.51875,0.01546620153885592
400.52,0.01546974986355556
400.52125,0.015473552794958661
400.5225,0.01547727644392984
400.52375,0.01548061662420024
400.525,0.01548333484319994
400.52625,0.015485286591820151
400.5275,0.01548643747013744
400.52875,0.015486866909139441
400.53,0.01548675761048498
400.53125,0.015486372372327901
400.5325,0.01548602135522542
400.53375,0.01548602330213944
400.535,0.015486665271527169
400.53625,0.01548816655250555
400.5375,0.01549065038206089
400.53875,0.01549413033527387
400.54,0.01549850895251903
400.54125,0.01550359471161399
400.5425,0.015509128661889731
400.54375,0.015514821779176341
400.545,0.01552039344870555
400.54625,0.015525607454945951
400.5475,0.015530299647398091
400.54875,0.01553439302737776
400.55,0.01553789955082093
400.55125,0.0155409082721373
400.5525,0.01554356265413324
400.55375,0.015546030752015109
400.555,0.0155484727094719
400.55625,0.01555101112882789
400.5575,0.01555370804824374
400.55875,0.01555655235094054
400.56,0.01555945911741561
400.56125,0.015562281802621841
400.5625,0.0155648343050839
400.56375,0.01556692197593661
400.565,0.01556837459587603
400.56625,0.01556907939703259
400.5675,0.01556900586577956
400.56875,0.01556822149850752
400.57,0.01556689307739449
400.57125,0.01556527387120719
400.5725,0.015563677376162821
400.57375,0.01556244078787309
400.575,0.01556188267337918
400.57625,0.01556226101927472
400.5775,0.01556373701889879
400.57875,0.01556635070857315
400.58,0.01557000955284529
400.58125,0.01557449729070948
400.5825,0.01557949523076389
400.58375,0.01558461964228607
400.585,0.01558946697321052
400.58625,0.0155936617900077
400.5875,0.01559690097848127
400.58875,0.015598988080509841
400.59,0.01559985101276896
400.59125,0.01559954268647662
400.5925,0.015598223226200488
400.59375,0.01559612628375428
400.595,0.015593517625202979
400.59625,0.01559065061197094
400.5975,0.01558772774403628
400.59875,0.01558487383918041
400.6,0.015582124623252811
400.60125,0.015579431193412839
400.6025,0.01557667918931573
400.60375,0.01557371761021896
400.605,0.015570392308999719
400.60625,0.015566579735089119
400.6075,0.015562212380335049
400.60875,0.01555729620882392
400.61,0.01555191438268934
400.61125,0.01554621844593963
400.6125,0.0155404073703302
400.61375,0.01553469943830221
400.615,0.015529299121990461
400.61625,0.01552436659429947
400.6175,0.015519993163028609
400.61875,0.015516187258021799
400.62,0.015512873470313441
400.62125,0.01550990499224245
400.6225,0.01550708574950962
400.62375,0.01550420177817056
400.625,0.01550105330455949
400.62625,0.015497484427157461
400.6275,0.01549340533342601
400.62875,0.01548880247363186
400.63,0.015483738043693612
400.63125,0.015478335921071111
400.6325,0.015472760792718029
400.63375,0.015467191986102231
400.635,0.01546179663028854
400.63625,0.015456708485072261
400.6375,0.01545201393714102
400.63875,0.01544774746823998
400.64,0.01544389687731638
400.64125,0.015440417317623469
400.6425,0.015437250730768199
400.64375,0.01543434850969851
400.645,0.01543169288763201
400.64625,0.01542931423593852
400.6475,0.015427300656993709
400.64875,0.01542579890102851
400.65,0.01542500496299724
400.65125,0.015425145130487221
400.6525,0.01542644968468677
400.65375,0.01542912207042078
400.655,0.015433307759252609
400.65625,0.01543906728264161
400.6575,0.01544635700113449
400.65875,0.01545502210656588
400.66,0.015464802586236939
400.66125,0.01547535280004621
400.6625,0.015486271553549091
400.66375,0.015497140632937749
400.665,0.015507565221939511
400.66625,0.01551721141764598
400.6675,0.015525835776295821
400.66875,0.01553330210303898
400.67,0.0155395842937169
400.67125,0.01554475386968829
400.6725,0.01554895460272597
400.67375,0.01555236846500011
400.675,0.01555517792914962
400.67625,0.01555753091043071
400.6775,0.015559514224919531
400.67875,0.01556113960273713
400.68,0.015562343602259691
400.68125,0.01556300359328529
400.6825,0.015562964285127661
400.68375,0.01556207103662249
400.685,0.01556020652504812
400.68625,0.015557321400966379
400.6875,0.01555345897501287
400.68875,0.01554876393565841
400.69,0.015543480490985891
400.69125,0.0155379321935077
400.6925,0.01553249153106035
400.69375,0.0155275385687916
400.695,0.01552341495024834
400.69625,0.01552038096355809
400.6975,0.01551857880967735
400.69875,0.01551801142267432
400.7,0.015518538916001589
400.70125,0.01551989333871505
400.7025,0.01552171231860586
400.70375,0.01552358568122279
400.705,0.01552510815177797
400.70625,0.01552593201394979
400.7075,0.01552581029560769
400.70875,0.01552462618850065
400.71,0.01552240189895126
400.71125,0.01551928778360562
400.7125,0.01551553030227684
400.71375,0.0155114257269152
400.715,0.015507263390714891
400.71625,0.015503269492353621
400.7175,0.01549955909133701
400.71875,0.0154961043314031
400.72,0.01549272557493082
400.72125,0.0154891080552911
400.7225,0.01548484234808319
400.72375,0.01547948516021217
400.725,0.01547263206978246
400.72625,0.01546399362880637
400.7275,0.01545346384275019
400.72875,0.01544117224696657
400.73,0.01542751041007926
400.73125,0.01541312678440019
400.7325,0.01539888830546543
400.73375,0.0153858067327602
400.735,0.015374940758693759
400.73625,0.0153672795028352
400.7375,0.01536362831039631
400.73875,0.01536450848089221
400.74,0.01537009083889358
400.74125,0.015380170358761339
400.7425,0.015394187673266651
400.74375,0.01541129327401742
400.745,0.01543044473264326
400.74625,0.01545052531172592
400.7475,0.015470465989487989
400.74875,0.01548935882928302
400.75,0.0155065471559505
400.75125,0.01552168157611511
400.7525,0.01553473369052055
400.75375,0.01554596602749655
400.755,0.0155558569056448
400.75625,0.01556498977381655
400.7575,0.01557391974841902
400.75875,0.01558303508403895
400.76,0.015592438431318
400.76125,0.01560187143595756
400.7625,0.01561070140968849
400.76375,0.015617980903028161
400.765,0.0156225754456704
400.76625,0.01562334076940237
400.7675,0.01561932603952608
400.76875,0.015609964975829201
400.77,0.01559522857623515
400.77125,0.01557571361831467
400.7725,0.01555264635987242
400.77375,0.0155277972268298
400.775,0.01550331068859196
400.77625,0.01548146889801795
400.7775,0.01546442069901519
400.77875,0.01545391506067133
400.78,0.01545108098274854
400.78125,0.01545628589630969
400.7825,0.01546909181424665
400.78375,0.015488313305523619
400.785,0.01551216214600347
400.78625,0.01553845954479343
400.7875,0.015564888371085151
400.78875,0.015589263039501481
400.79,0.01560979085098419
400.79125,0.015625299210293552
400.7925,0.01563540287224731
400.79375,0.01564057769588265
400.795,0.015642117472810992
400.79625,0.01564194866208414
400.7975,0.01564229900491276
400.79875,0.01564524571450996
400.8,0.01565221018214357
400.80125,0.01566351394620212
400.8025,0.015678112994761302
400.80375,0.01569360629994879
400.805,0.01570653315139084
400.80625,0.01571290033421609
400.8075,0.01570883038439135
400.80875,0.0156912155384543
400.81,0.015658285623920132
400.81125,0.01561003327478207
400.8125,0.01554845467964088
400.81375,0.015477560057132151
400.815,0.01540310245645191
400.81625,0.015331989702782621
400.8175,0.01527140680515434
400.81875,0.01522777224473115
400.82,0.01520572797888809
400.82125,0.01520738300703929
400.8225,0.015231971517138211
400.82375,0.0152759807640558
400.825,0.01533368412745994
400.82625,0.01539793854715002
400.8275,0.01546110000991964
400.82875,0.01551595523296549
400.83,0.01555661930375309
400.83125,0.01557938737617389
400.8325,0.01558354138682216
400.83375,0.01557206182442359
400.835,0.01555202124015416
400.83625,0.015534172481985891
400.8375,0.01553116239878148
400.83875,0.01555431450591301
400.84,0.015609770008940689
400.84125,0.01569577322292293
400.8425,0.01580240737860872
400.84375,0.01591390309464149
400.845,0.01601229213555317
400.84625,0.0160808279638216
400.8475,0.016106095226963962
400.84875,0.01607892779706178
400.85,0.015994765760685137
400.85125,0.01585454524030567
400.8525,0.01566654933494437
400.85375,0.01544863325084613
400.855,0.01522895245919482
400.85625,0.015043061541803869
400.8575,0.01492701720342199
400.85875,0.01490813261665311
400.86,0.014995565835400048
400.86125,0.01517414695951597
400.8625,0.01540618132430357
400.86375,0.01564254291827884
400.865,0.01583793651651001
400.86625,0.01596325200645311
400.8675,0.01601195269434247
400.86875,0.01600169613862554
400.87,0.015972427549771392
400.87125,0.01597878420908686
400.8725,0.016072774205145
400.87375,0.016278808545427677
400.875,0.016575083867313142
400.87625,0.01689951640407878
400.8775,0.017181847113598908
400.87875,0.01737741559113287
400.88,0.01747811251275578
400.88125,0.017500972145686168
400.8825,0.0174698642508608
400.88375,0.017402123001973968
400.885,0.01730383467936106
400.88625,0.01717207899422642
400.8875,0.01699993581312211
400.88875,0.01678093401008241
400.89,0.01651265791894308
400.89125,0.01620093095144618
400.8925,0.01586469141288438
400.89375,0.01554048611748237
400.895,0.01528597015813769
400.89625,0.015175683370576249
400.8975,0.01527561056818635
400.89875,0.015599034357085751
400.9,0.01608037554752948
400.90125,0.01660307409502584
400.9025,0.01705902977193144
400.90375,0.01738827725454175
400.905,0.01758122055112516
400.90625,0.01765942644833473
400.9075,0.01765484706926181
400.90875,0.01759675483359777
400.91,0.01750672107779654
400.91125,0.01739857702444681
400.9125,0.017280419317760948
400.91375,0.01715695970026345
400.915,0.01703145171565386
400.91625,0.01690698626892584
400.9175,0.01678716426980826
400.91875,0.016676239362346138
400.92,0.01657884561622876
400.92125,0.01649941203643547
400.9225,0.016441342141807442
400.92375,0.01640609061500964
400.925,0.01639236857376088
400.92625,0.016395779212305478
400.9275,0.01640910954433756
400.92875,0.01642328308744907
400.93,0.01642874306077047
400.93125,0.0164169260234549
400.9325,0.01638155802748698
400.93375,0.01631968127763199
400.935,0.01623243786634375
400.93625,0.016125547147751072
400.9375,0.016009133958918582
400.93875,0.01589642224681077
400.94,0.01580120407499901
400.94125,0.0157348094362025
400.9425,0.01570377728709152
400.94375,0.015709046663338798
400.945,0.01574665661335202
400.94625,0.01580934751178999
400.9475,0.01588830171509049
400.94875,0.01597446452811065
400.95,0.01605926645863696
400.95125,0.016134923237502728
400.9525,0.01619464196003892
400.95375,0.01623291854518037
400.955,0.01624619071311066
400.95625,0.01623365941695202
400.9575,0.016198326743819137
400.95875,0.016147804823858868
400.96,0.01609406453601039
400.96125,0.01605130521517052
400.9625,0.01603216863650947
400.96375,0.01604387446544479
400.965,0.01608609528056715
400.96625,0.01615132892463098
400.9675,0.01622730190424843
400.96875,0.01630016348010497
400.97,0.01635744596562853
400.97125,0.016390021115666023
400.9725,0.01639295143564438
400.97375,0.01636546680201893
400.975,0.01631040228707926
400.97625,0.01623334988573492
400.9775,0.01614167043670488
400.97875,0.01604345134936192
400.98,0.01594649710321076
400.98125,0.01585745145356002
400.9825,0.0157811569885506
400.98375,0.015720314232518108
400.985,0.01567544674081192
400.98625,0.01564513718348272
400.9875,0.01562648812451042
400.98875,0.01561573561946945
400.99,0.0156089072897904
400.99125,0.01560240513699126
400.9925,0.01559344421830472
400.99375,0.015580345815986042
400.995,0.01556272626540209
400.99625,0.01554161015493161
400.9975,0.01551944399181772
400.99875,0.0154999273123895
401.0,0.015487553657405211
401.00125,0.01548679409644935
401.0025,0.01550100533313246
401.00375,0.01553134063511934
401.005,0.01557606791992935
401.00625,0.01563062988155185
401.0075,0.01568848929773169
401.00875,0.015742474455547557
401.01,0.01578614134422686
401.01125,0.01581472960138333
401.0125,0.01582552469540327
401.01375,0.01581771316141926
401.015,0.01579198818351198
401.01625,0.015750171974981533
401.0175,0.01569501300813611
401.01875,0.01563014598214587
401.02,0.01556007565001408
401.02125,0.01548998818027958
401.0225,0.01542527044333128
401.02375,0.01537079291884234
401.025,0.01533020038493619
401.02625,0.01530547614889542
401.0275,0.01529687089019603
401.02875,0.01530308245832057
401.03,0.01532152405344528
401.03125,0.01534862781924453
401.0325,0.015380214717904779
401.03375,0.01541193522138601
401.035,0.01543972369406579
401.03625,0.01546020155393748
401.0375,0.01547102384638909
401.03875,0.015471218316357121
401.04,0.01546156513955166
401.04125,0.01544497153363015
401.0425,0.01542666243279004
401.04375,0.01541386292409234
401.045,0.01541467810561053
401.04625,0.01543616776749567
401.0475,0.015482121933737129
401.04875,0.01555144489107967
401.05,0.015637954003392848
401.05125,0.01573178231015178
401.0525,0.0158218139691299
401.05375,0.015898153744231043
401.055,0.015953770088010837
401.05625,0.015984975840406482
401.0575,0.015990976736357222
401.05875,0.01597300101626197
401.06,0.015933502353751117
401.06125,0.015875700010576702
401.0625,0.01580348128155673
401.06375,0.01572151207207937
401.065,0.015635345823358578
401.06625,0.01555135189711556
401.0675,0.01547636405047236
401.06875,0.0154170436225927
401.07,0.01537901199712277
401.07125,0.01536588180505053
401.0725,0.015378412574296431
401.07375,0.01541409580214994
401.075,0.01546740991662581
401.07625,0.01553073833902514
401.0775,0.01559568198839249
401.07875,0.01565439081297182
401.08,0.015700615633064317
401.08125,0.01573035117583912
401.0825,0.01574209322863094
401.08375,0.01573680994016714
401.085,0.01571770346114052
401.08625,0.01568975638168733
401.0875,0.01565899694953018
401.08875,0.01563147540549907
401.09,0.0156121202466261
401.09125,0.01560378450519354
401.0925,0.015606766113566999
401.09375,0.015618890584586959
401.095,0.01563607135551744
401.09625,0.01565319334784484
401.0975,0.0156651251856613
401.09875,0.01566763379098829
401.1,0.015658007425901
401.10125,0.015635317460410858
401.1025,0.015600389637773769
401.10375,0.01555562014448552
401.105,0.015504743143985549
401.10625,0.015452566833080699
401.1075,0.01540462241122814
401.10875,0.015366643176910479
401.11,0.01534383328432619
401.11125,0.015339973146468901
401.1125,0.01535655094338621
401.11375,0.01539222308799738
401.115,0.01544287830349789
401.11625,0.01550236935036189
401.1175,0.01556369568934006
401.11875,0.01562025146543472
401.12,0.01566679699634664
401.12125,0.01569998278510144
401.1225,0.015718453049503638
401.12375,0.01572266688783946
401.125,0.01571458086904681
401.12625,0.01569727346250646
401.1275,0.015674515082653852
401.12875,0.01565026946465433
401.13,0.015628151827260132
401.13125,0.015610941790692811
401.1325,0.015600265862123439
401.13375,0.0155965097752494
401.135,0.01559893497657581
401.13625,0.01560592995215865
401.1375,0.01561533598766866
401.13875,0.01562480146571298
401.14,0.015632119891456832
401.14125,0.015635508498700972
401.1425,0.01563379330162628
401.14375,0.01562649451541322
401.145,0.01561382683889569
401.14625,0.0155966358433565
401.1475,0.01557628954354307
401.14875,0.01555453829297103
401.15,0.01553334547456923
401.15125,0.015514696462707419
401.1525,0.01550039219161023
401.15375,0.015491847503132681
401.155,0.01548991586781904
401.15625,0.01549477481612856
401.1575,0.01550589823566909
401.15875,0.015522130908272699
401.16,0.01554185223776406
401.16125,0.01556319796533449
401.1625,0.01558429475649945
401.16375,0.015603469909681741
401.165,0.01561941024450662
401.16625,0.01563125790891577
401.1675,0.01563864283921709
401.16875,0.015641657630187173
401.17,0.01564078471133229
401.17125,0.015636785588390267
401.1725,0.01563056787912238
401.17375,0.015623047586401869
401.175,0.01561502629855746
401.17625,0.015607100419892961
401.1775,0.01559961360628231
401.17875,0.01559265491474004
401.18,0.01558609724088834
401.18125,0.015579662282267119
401.1825,0.0155730010254707
401.18375,0.015565770310108099
401.185,0.015557705003620931
401.18625,0.01554866941298222
401.1875,0.015538692319323961
401.18875,0.01552798095553503
401.19,0.015516914014872221
401.19125,0.01550601765663396
401.1925,0.01549592217592944
401.19375,0.01548730589157646
401.195,0.015480829856141609
401.19625,0.01547707207212307
401.1975,0.015476466116250451
401.19875,0.01547925611887218
401.2,0.01548547064137826
401.20125,0.01549492015061122
401.2025,0.015507218323218979
401.20375,0.0155218232189123
401.205,0.01553809306860279
401.20625,0.015555349660412441
401.2075,0.01557294245656061
401.20875,0.01559030462614225
401.21,0.015606999280831629
401.21125,0.0156227477595424
401.2125,0.01563743974808447
401.21375,0.01565112475285971
401.215,0.01566398506862951
401.21625,0.01567629452838274
401.2175,0.01568836790931764
401.21875,0.01570050814393789
401.22,0.01571295831724578
401.22125,0.01572586501300257
401.2225,0.01573925827701717
401.22375,0.0157530510854228
401.225,0.015767055760898648
401.22625,0.015781017764811653
401.2275,0.01579465756025316
401.22875,0.01580771780297071
401.23,0.01582000660920094
401.23125,0.0158314329144286
401.2325,0.01584202752410257
401.23375,0.015851947829347738
401.235,0.01586146596171397
401.23625,0.01587093982299126
401.2375,0.0158807739451206
401.23875,0.01589137295920529
401.24,0.01590309451161867
401.24125,0.01591620990119174
401.2425,0.01593087437744809
401.24375,0.01594711241885451
401.245,0.01596481933405631
401.24625,0.015983775346065533
401.2475,0.01600367381538882
401.24875,0.01602415409708039
401.25,0.016044839591724588
401.25125,0.01606537171135299
401.2525,0.01608544035431658
401.25375,0.016104804490130638
401.255,0.01612330133631414
401.25625,0.016140846353251533
401.2575,0.01615742088409085
401.25875,0.01617305400469855
401.26,0.01618779692267076
401.26125,0.016201699136405852
401.2625,0.01621478510922086
401.26375,0.01622703970450025
401.265,0.01623839951884816
401.26625,0.016248755457227322
401.2675,0.01625796258505976
401.26875,0.01626585877227916
401.27,0.01627228548632125
401.27125,0.01627711169905635
401.2725,0.01628025602766954
401.27375,0.016281703389498678
401.275,0.01628151727885253
401.27625,0.01627984246982456
401.2775,0.01627690058012608
401.27875,0.01627297594495393
401.28,0.0162683967519112
401.28125,0.01626350957698306
401.2825,0.016258653500571003
401.28375,0.01625413481457447
401.285,0.01625020760150879
401.28625,0.016247059372636877
401.2875,0.016244806691101052
401.28875,0.016243496766034912
401.29,0.016243116925647002
401.29125,0.01624360823127015
401.2925,0.01624488141737814
401.29375,0.01624683184457319
401.295,0.01624935307155599
401.29625,0.01625234596908614
401.2975,0.01625572386894488
401.29875,0.01625941335590866
401.3,0.01626335146374086
401.30125,0.01626747980220481
401.3025,0.01627173767610003
401.30375,0.016276054656318328
401.305,0.01628034498191573
401.30625,0.01628450309719049
401.3075,0.01628840307976123
401.30875,0.01629190033963332
401.31,0.01629483709524775
401.31125,0.01629704976950314
401.3125,0.01629837915374931
401.31375,0.01629868148874788
401.315,0.01629783981960074
401.31625,0.01629577575165114
401.3175,0.01629245928636082
401.31875,0.016287916298171782
401.32,0.016282233090364
401.32125,0.01627555497491815
401.3225,0.016268081559400183
401.32375,0.01626005486387485
401.325,0.01625174379286047
401.32625,0.01624342458732687
401.3275,0.01623536019273561
401.32875,0.016227781396116643
401.33,0.01622087123516772
401.33125,0.01621475445636328
401.3325,0.01620949421706024
401.33375,0.01620509469758855
401.335,0.01620150794431756
401.33625,0.01619864567469809
401.3375,0.01619639188027859
401.33875,0.01619461559670051
401.34,0.01619318234267954
401.34125,0.01619196289098059
401.3425,0.0161908384573955
401.34375,0.0161897020567317
401.345,0.01618845666382145
401.34625,0.01618700979855574
401.3475,0.016185265783945482
401.34875,0.016183118285209998
401.35,0.01618044321888341
401.35125,0.01617709503392862
401.3525,0.01617290760484339
401.35375,0.01616770108874063
401.355,0.016161294658385828
401.35625,0.016153525030177078
401.3575,0.01614426956105991
401.35875,0.01613347060537415
401.36,0.01612115893564197
401.36125,0.01610747155631324
401.3625,0.016092661178495678
401.36375,0.01607709303769988
401.365,0.01606122817563389
401.36625,0.01604559302007565
401.3675,0.01603073819384285
401.36875,0.01601719140786384
401.37,0.01600541136333886
401.37125,0.01599574897196461
401.3725,0.01598842158618729
401.37375,0.015983503608446758
401.375,0.01598093412537966
401.37625,0.01598053849195662
401.3775,0.01598206015954335
401.37875,0.01598519834488737
401.38,0.015989643593038082
401.38125,0.015995110105223607
401.3825,0.016001358225704507
401.38375,0.01600820639463265
401.385,0.01601553146093993
401.38625,0.01602325760728006
401.3875,0.01603133597703932
401.38875,0.016039718134424497
401.39,0.01604832876162779
401.39125,0.01605703897004869
401.3925,0.01606565019155494
401.39375,0.01607388726974007
401.395,0.01608140758914318
401.39625,0.016087825664390713
401.3975,0.01609275035822551
401.39875,0.01609583317240675
401.4,0.01609681974047628
401.40125,0.01609559819440942
401.4025,0.01609223641118644
401.40375,0.0160870001913346
401.405,0.01608034864550328
401.40625,0.01607290380313049
401.4075,0.01606539582725091
401.40875,0.016058591576476
401.41,0.016053214283150073
401.41125,0.01604986579465596
401.4125,0.01604896471082728
401.41375,0.016050706638399498
401.415,0.01605505363343709
401.41625,0.016061752923677307
401.4175,0.01607038066174845
401.41875,0.01608040365524082
401.42,0.01609125058962977
401.42125,0.016102382247068
401.4225,0.01611335287507867
401.42375,0.01612385584919373
401.425,0.01613374747558456
401.42625,0.01614304628773626
401.4275,0.01615190950621871
401.42875,0.01616058551259089
401.43,0.01616935128547283
401.43125,0.01617844000279215
401.4325,0.01618797057719267
401.43375,0.01619788965656417
401.435,0.0162079382536257
401.43625,0.0162176511844753
401.4375,0.01622639529801335
401.43875,0.01623344356415326
401.44,0.01623807748476294
401.44125,0.016239702266317373
401.4425,0.01623795776129323
401.44375,0.01623280562837603
401.445,0.01622457814958858
401.44625,0.01621397726046398
401.4475,0.01620202208938894
401.44875,0.016189947734219813
401.45,0.01617906778023767
401.45125,0.016170618169460187
401.4525,0.01616560331526852
401.45375,0.01616466692325981
401.455,0.01616800785719957
401.45625,0.016175352687930588
401.4575,0.01618599207211028
401.45875,0.016198874221670972
401.46,0.016212743780943197
401.46125,0.0162263088814288
401.4625,0.01623841127924635
401.46375,0.016248180137316208
401.465,0.01625514796738051
401.46625,0.01625931180997481
401.4675,0.016261130286486552
401.46875,0.01626145378643765
401.47,0.01626138955011214
401.47125,0.01626211876963439
401.4725,0.01626468206754595
401.47375,0.01626976501787316
401.475,0.01627751832058833
401.47625,0.01628745098927616
401.4775,0.01629842939874404
401.47875,0.01630879638528125
401.48,0.0163165998703061
401.48125,0.0163198976582406
401.4825,0.01631708322658507
401.48375,0.0163071783523101
401.485,0.01629004427779825
401.48625,0.01626647799163581
401.4875,0.01623818123358622
401.48875,0.016207601696057748
401.49,0.01617766095532693
401.49125,0.01615139584168401
401.4925,0.01613155364052779
401.49375,0.01612019819827299
401.495,0.01611838918877409
401.49625,0.016125995155870838
401.4975,0.01614167848164562
401.49875,0.01616306040805085
401.5,0.01618704210469148
401.50125,0.01621023186768243
401.5025,0.01622941387861459
401.50375,0.016241997381752308
401.505,0.016246390659640262
401.50625,0.016242257644344112
401.5075,0.016230628082587288
401.50875,0.016213843673089468
401.51,0.01619532832045938
401.51125,0.01617917026604427
401.5125,0.01616951711216595
401.51375,0.0161698242060922
401.515,0.01618206824382262
401.51625,0.01620611432732784
401.5175,0.01623943284438325
401.51875,0.01627729736584346
401.52,0.0163134455432347
401.52125,0.01634105258392373
401.5225,0.01635379727365397
401.52375,0.01634682686970491
401.525,0.01631751226819406
401.52625,0.016265966764132177
401.5275,0.01619533187392285
401.52875,0.016111790157232513
401.53,0.01602418549254943
401.53125,0.01594310283197531
401.5325,0.015879374846389693
401.53375,0.01584221411701067
401.535,0.01583738088907367
401.53625,0.01586587071251891
401.5375,0.01592350168250314
401.53875,0.01600150738216013
401.54,0.016087911084028808
401.54125,0.01616925187245491
401.5425,0.01623228281162732
401.54375,0.01626536108888901
401.545,0.0162597888858017
401.54625,0.01621113730632076
401.5475,0.01612130263346611
401.54875,0.01600142668927138
401.55,0.015874357438595162
401.55125,0.01577336519162188
401.5525,0.015734201460478162
401.55375,0.01578185036362351
401.555,0.01591841296488668
401.55625,0.01611954913356311
401.5575,0.01634208768798196
401.55875,0.01653833687636044
401.56,0.01666909977641253
401.56125,0.016709916702089128
401.5625,0.01665066788006939
401.56375,0.01649235503982284
401.565,0.01624486791604286
401.56625,0.01592806851280707
401.5675,0.01557745070792955
401.56875,0.01525232449169006
401.57,0.01503475987910355
401.57125,0.01500399173954529
401.5725,0.01519320120912249
401.57375,0.01556361945482254
401.575,0.01602078672765373
401.57625,0.01645652323114964
401.5775,0.01678528510970392
401.57875,0.01696075536180715
401.58,0.016975220334459522
401.58125,0.01685056023122121
401.5825,0.01662962386934085
401.58375,0.01637117060111656
401.585,0.016144939242551278
401.58625,0.0160219289170325
401.5875,0.016055241641847323
401.58875,0.01625455396366871
401.59,0.0165743690930503
401.59125,0.01693020325927766
401.5925,0.01723412606798391
401.59375,0.01742828546228745
401.595,0.01749732822397031
401.59625,0.01745860643332727
401.5975,0.01734386820479595
401.59875,0.01718465734771954
401.6,0.01700509048521499
401.60125,0.01682026039155049
401.6025,0.01663749080235627
401.60375,0.0164585380243154
401.605,0.01628179676500102
401.60625,0.01610413818720348
401.6075,0.01592229370908868
401.60875,0.015733956892133003
401.61,0.015538982563048481
401.61125,0.015341093607151109
401.6125,0.01515024426518188
401.61375,0.01498468711313509
401.615,0.01487069138042412
401.61625,0.01483696372679696
401.6175,0.01490304715793292
401.61875,0.01506664636200974
401.62,0.01529945826167286
401.62125,0.015556578314310879
401.6225,0.015793458283299828
401.62375,0.01597944490968698
401.625,0.01610209635323252
401.62625,0.01616384977769499
401.6275,0.01617567265812927
401.62875,0.01615137667356269
401.63,0.01610403641390835
401.63125,0.01604441404841227
401.6325,0.01598069509038354
401.63375,0.01591885948225776
401.635,0.01586322503786052
401.63625,0.01581691121014239
401.6375,0.01578211172379552
401.63875,0.0157601587961537
401.64,0.01575142985165805
401.64125,0.015755199856937928
401.6425,0.01576957018724384
401.64375,0.01579158296568011
401.645,0.01581755753557648
401.64625,0.015843588563489452
401.6475,0.01586607920269898
401.64875,0.01588217070045983
401.65,0.015889983874529938
401.65125,0.015888663499532482
401.6525,0.01587827179256875
401.65375,0.0158596034172982
401.655,0.01583398261953783
401.65625,0.015803076399339422
401.6575,0.01576873316848361
401.65875,0.01573284415434142
401.66,0.01569722119906456
401.66125,0.01566349071205922
401.6625,0.015633010432680592
401.66375,0.015606815706056988
401.665,0.01558560232394038
401.66625,0.01556974598748238
401.6675,0.01555935174485658
401.66875,0.015554322539686081
401.67,0.01555443129527108
401.67125,0.01555938347864818
401.6725,0.01556886061053712
401.67375,0.01558253979723952
401.675,0.01560008957754939
401.67625,0.01562114893172511
401.6775,0.01564529639254809
401.67875,0.01567201785847091
401.68,0.01570068388084133
401.68125,0.015730540581163903
401.6825,0.0157607227563572
401.68375,0.01579028700795358
401.685,0.015818264969196968
401.68625,0.015843731619009073
401.6875,0.015865876301804208
401.68875,0.01588407083617044
401.69,0.01589791867144404
401.69125,0.015907278973237758
401.6925,0.01591225726098495
401.69375,0.01591316613356769
401.695,0.01591046178607192
401.69625,0.01590467212268556
401.6975,0.01589633257271756
401.69875,0.015885943077687852
401.7,0.01587395421442917
401.70125,0.01586077751814836
401.7025,0.01584681206542445
401.70375,0.01583247169014805
401.705,0.01581820007143366
401.70625,0.01580446830054831
401.7075,0.01579175249789501
401.70875,0.015780498095074348
401.71,0.01577108011303055
401.71125,0.01576376703826391
401.7125,0.01575869733508593
401.71375,0.01575587141788361
401.715,0.01575515809536162
401.71625,0.0157563155237416
401.7175,0.01575901974090111
401.71875,0.015762898684450858
401.72,0.01576756366274679
401.72125,0.01577264014985386
401.7225,0.01577778952546454
401.72375,0.01578272609679186
401.725,0.01578722636644625
401.72625,0.015791132124307602
401.7275,0.01579434917840259
401.72875,0.01579684182979206
401.73,0.01579862495447414
401.73125,0.01579975585230687
401.7325,0.0158003227649462
401.73375,0.01580043654780619
401.735,0.01580022106703484
401.73625,0.01579980547150613
401.7375,0.01579931707682452
401.73875,0.01579887620034039
401.74,0.01579859214217323
401.74125,0.01579855937323839
401.7425,0.015798857803280327
401.74375,0.015799549744902133
401.745,0.015800681919598242
401.74625,0.0158022847437822
401.7475,0.0158043747918141
401.74875,0.01580695492902142
401.75,0.01581001707471924
401.75125,0.015813543009224603
401.7525,0.015817506605869072
401.75375,0.015821874543007562
401.755,0.015826607756025592
401.75625,0.015831662386345157
401.7575,0.015836990397429442
401.75875,0.015842540791787728
401.76,0.01584825957897867
401.76125,0.015854091835615577
401.7625,0.01585998106336746
401.76375,0.015865872248963662
401.765,0.01587171132719245
401.76625,0.015877448345901532
401.7675,0.015883037348992702
401.76875,0.01588843890841626
401.77,0.01589362130916178
401.77125,0.01589856135424567
401.7725,0.01590324616869791
401.77375,0.0159076728615457
401.775,0.01591184951579773
401.77625,0.015915794673428543
401.7775,0.0159195361363633
401.77875,0.015923110109466808
401.78,0.01592655916453477
401.78125,0.01592992975928928
401.7825,0.01593326959337877
401.78375,0.01593662519338298
401.785,0.015940038807821418
401.78625,0.015943546241165712
401.7875,0.01594717445585422
401.78875,0.01595094034730886
401.79,0.01595484970495185
401.79125,0.015958896642221727
401.7925,0.01596306462058916
401.79375,0.0159673268235694
401.795,0.01597164749573271
401.79625,0.01597598418471267
401.7975,0.01598028860521029
401.79875,0.01598450952199768
401.8,0.01598859362191709
401.80125,0.01599248774788
401.8025,0.01599613991286327
401.80375,0.01599950077390508
401.805,0.016002524110099052
401.80625,0.01600516782558862
401.8075,0.01600739431356069
401.80875,0.01600917065123895
401.81,0.01601046905887753
401.81125,0.01601126653375353
401.8125,0.0160115453301606
401.81375,0.016011292802401572
401.815,0.016010501117780632
401.81625,0.01600916755359615
401.8175,0.016007294087132768
401.81875,0.01600488734665389
401.82,0.0160019580573942
401.82125,0.01599852090955369
401.8225,0.01599459345829143
401.82375,0.01599019583872225
401.825,0.01598534933891373
401.82625,0.015980076033886802
401.8275,0.01597439658361574
401.82875,0.01596833034203324
401.83,0.01596189364703493
401.83125,0.015955099212486112
401.8325,0.01594795589022984
401.83375,0.01594046773109399
401.835,0.01593263532290068
401.83625,0.01592445507947261
401.8375,0.01591592073564027
401.83875,0.01590702409224733
401.84,0.015897756151155008
401.84125,0.015888108301245277
401.8425,0.01587807310842237
401.84375,0.01586764569061485
401.845,0.01585682423777609
401.84625,0.01584561081088526
401.8475,0.01583401144394765
401.84875,0.01582203707599681
401.85,0.015809702667094357
401.85125,0.015797028385333
401.8525,0.01578403917283773
401.85375,0.01577076461376653
401.855,0.01575723946331134
401.85625,0.01574350331869661
401.8575,0.01572960102617703
401.85875,0.01571558252303268
401.86,0.015701502741562012
401.86125,0.01568742160207324
401.8625,0.01567340361987372
401.86375,0.01565951716225784
401.865,0.0156458336024947
401.86625,0.015632426325816347
401.8675,0.01561936887840644
401.86875,0.01560673373039235
401.87,0.01559458990283865
401.87125,0.015583001772745589
401.8725,0.01557202612504912
401.87375,0.0155617116346268
401.875,0.01555209637630452
401.87625,0.01554320742586731
401.8775,0.015535059987070929
401.87875,0.0155276573616546
401.88,0.01552099118235297
401.88125,0.01551504243890763
401.8825,0.01550978276907684
401.88375,0.01550517596664284
401.885,0.015501179532416849
401.88625,0.01549774715724246
401.8875,0.015494829684995841
401.88875,0.01549237758558581
401.89,0.01549034176295148
401.89125,0.015488675266060578
401.8925,0.01548733351590636
401.89375,0.01548627549150634
401.895,0.01548546382290078
401.89625,0.01548486500415188
401.8975,0.015484449372343181
401.89875,0.015484191828580459
401.9,0.01548407106098987
401.90125,0.01548407031271706
401.9025,0.015484177695924639
401.90375,0.015484386493787809
401.905,0.01548469509148732
401.90625,0.015485107822202561
401.9075,0.01548563458610193
401.90875,0.01548629065233307
401.91,0.01548709620101367
401.91125,0.01548807518422313
401.9125,0.0154892539319965
401.91375,0.01549065941632149
401.915,0.01549231711913867
401.91625,0.01549424976034734
401.9175,0.01549647367781106
401.91875,0.01549899858037087
401.92,0.015501825511858249
401.92125,0.015504945831109309
401.9225,0.01550834134697972
401.92375,0.01551198459335756
401.925,0.01551583983317334
401.92625,0.015519864981407009
401.9275,0.0155240133540896
401.92875,0.015528236202301069
401.93,0.0155324848681632
401.93125,0.01553671321582935
401.9325,0.01554087941847142
401.93375,0.01554494690426457
401.935,0.01554888601337448
401.93625,0.0155526733779439
401.9375,0.015556291956083719
401.93875,0.015559730302867919
401.94,0.015562981108332239
401.94125,0.015566040299478319
401.9425,0.01556890548628059
401.94375,0.015571575534697341
401.945,0.01557404957768187
401.94625,0.01557632727019448
401.9475,0.01557840906421216
401.94875,0.01558029713473561
401.95,0.015581996537792289
401.95125,0.015583516484435
401.9525,0.015584871669736789
401.95375,0.015586082835781489
401.955,0.015587177629653311
401.95625,0.015588190059424622
401.9575,0.01558915969814515
401.95875,0.01559013038483385
401.96,0.01559114749147318
401.96125,0.015592256133009639
401.9625,0.01559349813135762
401.96375,0.01559490956740814
401.965,0.015596518701041041
401.96625,0.015598344367139149
401.9675,0.015600395068602679
401.96875,0.01560266937736308
401.97,0.01560515649639291
401.97125,0.01560783830471231
401.9725,0.015610691442389659
401.97375,0.01561368986653673
401.975,0.01561680787329919
401.97625,0.01562002237384232
401.9775,0.01562331484233399
401.97875,0.01562667283992691
401.98,0.01563009013774128
401.98125,0.0156335667408513
401.9825,0.015637107115275
401.98375,0.01564071881997117
401.985,0.01564440996684202
401.98625,0.0156481871027424
401.9875,0.01565205279449422
401.98875,0.01565600460290571
401.99,0.01566003352579089
401.99125,0.015664125112991298
401.9925,0.01566825974239242
401.99375,0.01567241510893691
401.995,0.01567656882263085
401.99625,0.01568070124954238
401.9975,0.01568479886279338
401.99875,0.01568885697654445
402.0,0.01569288145197447
402.00125,0.015696889794257658
402.0025,0.01570091091654071
402.00375,0.01570498365692248
402.005,0.015709153921438648
402.00625,0.01571347125305394
402.0075,0.01571798424466201
402.00875,0.015722736678094873
402.01,0.01572776268713907
402.01125,0.01573308383455864
402.0125,0.01573870647212127
402.01375,0.01574462076462519
402.015,0.015750801047923108
402.01625,0.015757207707941
402.0175,0.01576379039568856
402.01875,0.015770491896260178
402.02,0.01577725280882563
402.02125,0.01578401625261155
402.0225,0.01579073190087504
402.02375,0.015797359215871828
402.025,0.0158038694958234
402.02625,0.01581024625188574
402.0275,0.01581648361312304
402.02875,0.01582258485549291
402.03,0.01582855741683947
402.03125,0.015834408920900763
402.0325,0.01584014346432951
402.03375,0.01584575635372179
402.035,0.01585123202265584
402.03625,0.01585654214773349
402.0375,0.015861646145621588
402.03875,0.015866493214087812
402.04,0.01587102620002702
402.04125,0.015875186686475168
402.0425,0.01587892077160844
402.04375,0.01588218525472837
402.045,0.01588495258823347
402.04625,0.015887214927581092
402.0475,0.015888986094243798
402.04875,0.0158903014866654
402.05,0.01589121536122148
402.05125,0.01589179643418988
402.0525,0.01589212125973425
402.05375,0.01589226686390324
402.055,0.0158923028016454
402.05625,0.0158922840988391
402.0575,0.015892245174333002
402.05875,0.01589219565899194
402.06,0.01589212004174614
402.06125,0.01589197812963083
402.0625,0.015891709912817638
402.06375,0.015891242480629703
402.065,0.01589049767553625
402.06625,0.015889401999130432
402.0675,0.01588789539608753
402.06875,0.01588593914210956
402.07,0.01588352133786064
402.07125,0.01588066017890118
402.0725,0.01587740311662655
402.07375,0.015873823399218542
402.075,0.01587001334661495
402.07625,0.0158660755205016
402.0775,0.01586211255932804
402.07875,0.01585821703134657
402.08,0.015854462447670598
402.08125,0.01585089665234723
402.0825,0.01584753777643539
402.08375,0.01584437416608322
402.085,0.01584136788759643
402.08625,0.01583846046248941
402.0875,0.015835581783516538
402.08875,0.015832659967679952
402.09,0.0158296312512137
402.09125,0.015826448787546937
402.0925,0.01582308977825149
402.09375,0.015819559372978763
402.095,0.01581589141639433
402.09625,0.01581214620811808
402.0975,0.015808404638675753
402.09875,0.015804759637467553
402.1,0.01580130659975956
402.10125,0.01579813238469664
402.1025,0.01579530481133652
402.10375,0.015792864116701128
402.105,0.01579081710383901
402.10625,0.015789133681887623
402.1075,0.01578774926913183
402.10875,0.015786569619044392
402.11,0.01578548010930428
402.11125,0.01578435765678697
402.1125,0.01578308393752479
402.11375,0.015781558997640492
402.115,0.015779712633258752
402.11625,0.015777512717404893
402.1175,0.01577496936990272
402.11875,0.0157721336282821
402.12,0.01576909113570783
402.12125,0.01576595197293974
402.1225,0.01576283652032702
402.12375,0.01575986111784107
402.125,0.0157571233761407
402.12625,0.01575469077966529
402.1275,0.01575259286974413
402.12875,0.01575081836471148
402.13,0.01574931756901509
402.13125,0.01574800952630764
402.1325,0.015746792838512477
402.13375,0.01574555951685865
402.135,0.01574420870088081
402.13625,0.015742661295388722
402.1375,0.01574087034740563
402.13875,0.0157388307020894
402.14,0.0157365807936378
402.14125,0.01573420275919755
402.1425,0.01573181521878229
402.14375,0.0157295623062134
402.145,0.01572759807808983
402.14625,0.015726070298796208
402.1475,0.01572510196654546
402.14875,0.01572477486745422
402.15,0.01572511749664381
402.15125,0.015726096998351178
402.1525,0.015727619418038873
402.15375,0.01572953526948338
402.155,0.01573165364683246
402.15625,0.015733760913617462
402.1575,0.01573564314071682
402.15875,0.0157371092562719
402.16,0.01573801199656375
402.16125,0.01573826323086371
402.1625,0.01573784221527763
402.16375,0.01573679465860239
402.165,0.015735223663215267
402.16625,0.015733272585008857
402.1675,0.01573110366938154
402.16875,0.01572887464928354
402.17,0.015726717352311858
402.17125,0.01572472106484041
402.1725,0.01572292335816891
402.17375,0.01572130889567069
402.175,0.01571981662292214
402.17625,0.01571835317679681
402.1775,0.01571681187851766
402.17875,0.015715092778658978
402.18,0.015713122926102538
402.18125,0.01571087238495261
402.1825,0.01570836539242383
402.18375,0.01570568431771698
402.185,0.01570296474089884
402.18625,0.01570038409880693
402.1875,0.01569814198999048
402.18875,0.01569643702870186
402.19,0.01569544051493956
402.19125,0.015695271431540522
402.1925,0.01569597726831384
402.19375,0.01569752007319377
402.195,0.01569977414739613
402.19625,0.0157025334345533
402.1975,0.0157055294458067
402.19875,0.01570845738084303
402.2,0.015711007438863417
402.20125,0.01571289761148839
402.2025,0.015713902784607152
402.20375,0.01571387687218997
402.205,0.01571276426708747
402.20625,0.01571059957584492
402.2075,0.01570749491155515
402.20875,0.015703616395769608
402.21,0.015699156063482402
402.21125,0.015694299850183908
402.2125,0.01568919880197595
402.21375,0.0156839483427326
402.215,0.01567857626627945
402.21625,0.0156730430525688
402.2175,0.01566725224282509
402.21875,0.015661070612644337
402.22,0.01565435279703296
402.22125,0.01564696889338526
402.2225,0.01563882961240276
402.22375,0.015629905779966622
402.225,0.015620240594983601
402.22625,0.01560995138822496
402.2275,0.01559922152018298
402.22875,0.01558828169596427
402.23,0.01557738459623985
402.23125,0.0155667736502588
402.2325,0.01555665084492815
402.23375,0.01554714764895103
402.235,0.015538302681005981
402.23625,0.01553004969194487
402.2375,0.01552221846098268
402.23875,0.01551454795685115
402.24,0.0155067120028946
402.24125,0.01549835455309311
402.2425,0.01548912798200362
402.24375,0.01547873307562912
402.245,0.01546695156522666
402.24625,0.01545366994908196
402.2475,0.01543888915527772
402.24875,0.01542272086148863
402.25,0.01540536871582727
402.25125,0.01538710033876451
402.2525,0.015368212261132221
402.25375,0.01534899345720565
402.255,0.01532969354885402
402.25625,0.01531049915773598
402.2575,0.01529152223051366
402.25875,0.01527280054905648
402.26,0.01525430969360842
402.26125,0.01523598495890084
402.2625,0.0152177479501963
402.26375,0.01519953611826387
402.265,0.01518132857028744
402.26625,0.015163167566724998
402.2675,0.01514517033113465
402.26875,0.01512753152399336
402.27,0.015110514791531431
402.27125,0.01509443446960523
402.2725,0.01507962931862619
402.27375,0.01506643141255581
402.275,0.01505513366496931
402.27625,0.015045959712179419
402.2775,0.01503904008140478
402.27875,0.01503439848796216
402.28,0.01503194892445551
402.28125,0.01503150507693617
402.2825,0.01503280190401505
402.28375,0.01503552474790763
402.285,0.0150393444624078
402.28625,0.01504395254479065
402.2875,0.01504909324765855
402.28875,0.015054587104746529
402.29,0.01506034479371406
402.29125,0.01506636839994639
402.2925,0.01507274114639074
402.29375,0.0150796075264471
402.295,0.01508714595792445
402.29625,0.01509553885006747
402.2975,0.01510494358064695
402.29875,0.01511546892410268
402.3,0.01512715843971659
402.30125,0.015139985205796501
402.3025,0.015153855435844259
402.30375,0.01516862263768916
402.305,0.015184108607568868
402.30625,0.01520012961114877
402.3075,0.01521652270047481
402.30875,0.01523317164086979
402.31,0.0152500256037802
402.31125,0.01526711142259711
402.3125,0.01528453529747019
402.31375,0.015302475133141
402.315,0.01532116274881549
402.31625,0.015340859156094679
402.3175,0.015361823976971408
402.31875,0.01538428394089616
402.32,0.015408403718904342
402.32125,0.01543426215378884
402.3225,0.01546183756329755
402.32375,0.01549100367433098
402.325,0.015521536939116289
402.32625,0.015553134528336829
402.3275,0.01558544059420131
402.32875,0.015618078356446801
402.33,0.01565068328427449
402.33125,0.015682934322229048
402.3325,0.01571457811203517
402.33375,0.015745445696415908
402.335,0.01577545672391155
402.33625,0.01580461425672659
402.3375,0.015832988612621772
402.33875,0.015860693589865887
402.34,0.01588785891325581
402.34125,0.015914601200200232
402.3425,0.01594099959886119
402.34375,0.01596707623433021
402.345,0.01599278855382396
402.34625,0.01601803002186651
402.3475,0.016042642758438908
402.34875,0.01606643923407295
402.35,0.01608922955487333
402.35125,0.01611085258446529
402.3525,0.016131204504868348
402.35375,0.01615026249831268
402.355,0.016168099680020472
402.35625,0.01618488662997637
402.3575,0.016200882980724113
402.35875,0.01621641499421157
402.36,0.01623184383770712
402.36125,0.01624752844680142
402.3625,0.01626378660749377
402.36375,0.01628085916635065
402.365,0.01629888365271869
402.36625,0.016317877348958978
402.3675,0.01633773665667828
402.36875,0.016358248349922607
402.37,0.01637911358231161
402.37125,0.01639998144809919
402.3725,0.01642048670215356
402.37375,0.01644028786986305
402.375,0.01645909998198071
402.37625,0.01647671950543255
402.3775,0.01649303621711148
402.37875,0.01650803435369052
402.38,0.01652177895247258
402.38125,0.01653439498130447
402.3825,0.01654603771455879
402.38375,0.016556862504189772
402.385,0.016566995452850293
402.38625,0.016576511559055613
402.3875,0.01658542228536964
402.38875,0.0165936733295849
402.39,0.01660115446587333
402.39125,0.01660771805788383
402.3925,0.01661320442177457
402.39375,0.01661746958617397
402.395,0.01662041139607661
402.39625,0.016621990165689392
402.3975,0.01662224008224883
402.39875,0.016621270594837218
402.4,0.016619256553223688
402.40125,0.01661641860675155
402.4025,0.01661299677728918
402.40375,0.01660922035024913
402.405,0.016605278902673038
402.40625,0.01660129723336758
402.4075,0.01659731894007397
402.40875,0.01659329923764536
402.41,0.01658910878320979
402.41125,0.016584547578297682
402.4125,0.016579366007917137
402.41375,0.01657329219557269
402.415,0.01656605958022351
402.41625,0.016557433336191748
402.4175,0.01654723149903374
402.41875,0.01653533864939205
402.42,0.01652171090184772
402.42125,0.01650637224179178
402.4225,0.01648940355133122
402.42375,0.016470925085237273
402.425,0.01645107789394401
402.42625,0.01643000338158866
402.4275,0.01640782739408985
402.42875,0.01638464830124718
402.43,0.01636053179684777
402.43125,0.01633551282676465
402.4325,0.016309602766030377
402.43375,0.01628280164687771
402.435,0.01625511292374136
402.43625,0.01622655802122077
402.4375,0.01619718896101083
402.43875,0.01616709675381068
402.44,0.0161364142002245
402.44125,0.016105312914669552
402.4425,0.016073994402305003
402.44375,0.01604267686199262
402.445,0.016011578772295167
402.44625,0.0159809018875135
402.4475,0.015950816195758888
402.44875,0.015921447173048508
402.45,0.01589286910541475
402.45125,0.015865104307013572
402.4525,0.01583812685521525
402.45375,0.01581187370167163
402.455,0.01578625824534731
402.45625,0.015761186472513553
402.4575,0.01573657383170799
402.45875,0.01571235909966335
402.46,0.01568851546421843
402.46125,0.01566505627322188
402.4625,0.015642034962441438
402.46375,0.01561954028949218
402.465,0.015597686557790619
402.46625,0.01557660136754215
402.4675,0.015556411141759029
402.46875,0.01553722927531042
402.47,0.01551914523799202
402.47125,0.0155022184516071
402.4725,0.015486476608047611
402.47375,0.01547191879836214
402.475,0.01545852308380285
402.47625,0.015446257075843161
402.4775,0.015435089916163321
402.47875,0.015425004479606309
402.48,0.01541600701610734
402.48125,0.01540813414260837
402.4825,0.015401454768966441
402.48375,0.015396067435869151
402.485,0.015392092573767219
402.48625,0.01538966139183461
402.4875,0.01538890143595933
402.48875,0.01538992165776797
402.49,0.015392798436680339
402.49125,0.015397563790986751
402.4925,0.01540419797393897
402.49375,0.01541262704884351
402.495,0.01542272503414455
402.49625,0.01543432210248892
402.4975,0.01544721573576311
402.49875,0.015461185183100011
402.5,0.015476006562854581
402.50125,0.01549146733755251
402.5025,0.01550737843281925
402.50375,0.01552358222129789
402.505,0.01553995665656866
402.50625,0.01555641431307894
402.5075,0.015572896527092569
402.50875,0.015589365639667969
402.51,0.01560579387666392
402.51125,0.01562215259877541
402.5125,0.015638402518592737
402.51375,0.01565448707367791
402.515,0.01567032923564695
402.51625,0.01568583241424721
402.5175,0.01570088642442083
402.51875,0.015715376085343312
402.52,0.015729192766433
402.52125,0.015742246802328858
402.5225,0.015754478918838008
402.52375,0.01576586968385997
402.525,0.01577644475429522
402.52625,0.01578627589395105
402.5275,0.015795476195454537
402.52875,0.015804191536187062
402.53,0.0158125861762442
402.53125,0.01582082797343255
402.5325,0.0158290708232985
402.53375,0.015837439256189058
402.535,0.01584601593333601
402.53625,0.0158548331599519
402.5375,0.015863870635326658
402.53875,0.01587305818691118
402.54,0.01588228556237918
402.54125,0.01589141449365603
402.5425,0.01590029567691437
402.54375,0.015908785526534658
402.545,0.01591676184803611
402.54625,0.01592413662998744
402.5475,0.015930863841907842
402.54875,0.015936942421173352
402.55,0.01594241176493677
402.55125,0.01594734387207755
402.5525,0.015951830547184513
402.55375,0.01595596822657577
402.555,0.01595984407135505
402.55625,0.01596352269649472
402.5575,0.015967038209937758
402.55875,0.015970391095703872
402.56,0.0159735508609859
402.56125,0.01597646383722313
402.5625,0.01597906579014327
402.56375,0.015981296875766052
402.565,0.01598311647436734
402.56625,0.01598451690941033
402.5675,0.01598553234245047
402.56875,0.01598624348503045
402.57,0.015986774591576262
402.57125,0.01598728519231191
402.5725,0.01598795559720362
402.57375,0.015988968959943478
402.575,0.01599049116397446
402.57625,0.01599265108255424
402.5775,0.01599552542685251
402.57875,0.01599912725206424
402.58,0.01600340248052693
402.58125,0.01600823464982579
402.5825,0.016013454802867002
402.58375,0.016018860550916062
402.585,0.01602423616358637
402.58625,0.016029376425785058
402.5875,0.01603410775861749
402.58875,0.01603830511026297
402.59,0.01604190348683848
402.59125,0.01604490114126627
402.5925,0.01604735428116215
402.59375,0.01604936585276192
402.595,0.01605106753489241
402.59625,0.016052599961993538
402.5975,0.01605409203118607
402.59875,0.01605564434337775
402.6,0.016057317847392612
402.60125,0.01605912870410437
402.6025,0.01606105167855971
402.60375,0.016063029227072763
402.605,0.016064985828281277
402.60625,0.01606684500415836
402.6075,0.01606854625698021
402.60875,0.01607005864125495
402.61,0.01607139112662686
402.61125,0.01607259548476744
402.6125,0.01607376330727148
402.61375,0.0160750162075724
402.615,0.01607649136089055
402.61625,0.016078323129220782
402.6175,0.01608062422436323
402.61875,0.01608346831999232
402.62,0.01608687651875413
402.62125,0.01609081031137902
402.6225,0.01609517183779135
402.62375,0.016099811513199218
402.625,0.01610454320814933
402.62625,0.016109164632535897
402.6275,0.01611348079755891
402.62875,0.01611732744663405
402.63,0.01612059093926228
402.63125,0.016123222955876527
402.6325,0.01612524657468224
402.63375,0.016126753485513918
402.635,0.016127892512725717
402.63625,0.01612885124513248
402.6375,0.01612983245800657
402.63875,0.01613103076113427
402.64,0.01613260990392039
402.64125,0.01613468681152991
402.6425,0.016137322543047332
402.64375,0.01614052082363247
402.645,0.016144235823657913
402.64625,0.01614838490181003
402.6475,0.01615286537714553
402.64875,0.01615757328010205
402.65,0.01616242028746492
402.65125,0.01616734649429757
402.6525,0.016172328451850328
402.65375,0.01617738063746156
402.655,0.01618255022246545
402.65625,0.01618790684612311
402.6575,0.01619352660358401
402.65875,0.01619947584088873
402.66,0.01620579216300843
402.66125,0.01621247007691995
402.6625,0.01621945059570372
402.66375,0.01622661714464804
402.665,0.0162338006203439
402.66625,0.0162407907217482
402.6675,0.016247356703204322
402.66875,0.01625327184540604
402.67,0.01625833973130175
402.67125,0.01626242040494848
402.6725,0.01626544987332643
402.67375,0.01626745134313734
402.675,0.01626853582261251
402.67625,0.01626889061135563
402.6775,0.0162687581502435
402.67875,0.016268406627397022
402.68,0.01626809928423075
402.68125,0.01626806357856944
402.6825,0.01626846670481756
402.68375,0.01626940251616383
402.685,0.01627088586278764
402.68625,0.01627286050005191
402.6875,0.01627521344165669
402.68875,0.016277796834745138
402.69,0.0162804512049525
402.69125,0.01628302840540066
402.6925,0.01628541082864512
402.69375,0.01628752463958555
402.695,0.01628934606035603
402.69625,0.01629089990821164
402.6975,0.016292250681428262
402.69875,0.016293487390231218
402.7,0.01629470364976417
402.70125,0.01629597598010487
402.7025,0.016297342536326878
402.70375,0.016298785639598818
402.705,0.016300221309306587
402.70625,0.016301498095177242
402.7075,0.016302405553378262
402.70875,0.016302694308571907
402.71,0.016302103765902392
402.71125,0.01630039630890853
402.7125,0.01629739119636026
402.71375,0.01629299481203544
402.715,0.01628722131346202
402.71625,0.01628019835465659
402.7175,0.01627215916890167
402.71875,0.01626341739758809
402.72,0.01625433180015209
402.72125,0.01624526444711372
402.7225,0.016236539038211078
402.72375,0.01622840622561013
402.725,0.01622102241116323
402.72625,0.01621444177167789
402.7275,0.016208623297164968
402.72875,0.016203450859040368
402.73,0.016198760731259757
402.73125,0.01619437323238047
402.7325,0.01619012372455077
402.73375,0.016185887541434532
402.735,0.01618159926509035
402.73625,0.016177260357820307
402.7375,0.01617293808001452
402.73875,0.01616875400001283
402.74,0.016164862989003492
402.74125,0.016161426648978308
402.7425,0.01615858215375158
402.74375,0.01615641214104663
402.745,0.01615491821163818
402.74625,0.01615400386753388
402.7475,0.016153468941165167
402.74875,0.01615301869255542
402.75,0.01615228752743163
402.75125,0.016150875833252188
402.7525,0.016148395248131997
402.75375,0.016144517431663778
402.755,0.0161390184826487
402.75625,0.016131812585767593
402.7575,0.01612296747423269
402.75875,0.01611270069147313
402.76,0.01610135368289588
402.76125,0.01608934847875974
402.7625,0.01607713403718147
402.76375,0.01606512976827053
402.765,0.01605367632037168
402.76625,0.0160430004313785
402.7675,0.016033199128074008
402.76875,0.01602424352445364
402.77,0.016016000425993892
402.77125,0.01600826666784052
402.7725,0.016000810195903332
402.77375,0.015993411693856287
402.775,0.015985901297051987
402.77625,0.01597818743436907
402.7775,0.01597027385001229
402.77875,0.015962264604293133
402.78,0.01595435608941659
402.78125,0.01594681774730308
402.7825,0.015939961558467587
402.78375,0.01593410442397686
402.785,0.01592952652249469
402.78625,0.01592642997541547
402.7875,0.015924903908074498
402.78875,0.01592489970300871
402.79,0.015926222236233807
402.79125,0.01592853944649596
402.7925,0.01593141054145481
402.79375,0.0159343309607612
402.795,0.015936789505005627
402.79625,0.0159383317805332
402.7975,0.0159386184421323
402.79875,0.01593747342763525
402.8,0.01593491217147549
402.80125,0.01593114464525875
402.8025,0.01592655355340904
402.80375,0.01592164631293343
402.805,0.015916992865345758
402.80625,0.015913151628749518
402.8075,0.01591060193107397
402.80875,0.01590968798042261
402.81,0.01591058398348658
402.81125,0.01591328490996969
402.8125,0.01591762070297359
402.81375,0.01592329094130442
402.815,0.0159299132516765
402.81625,0.01593707679879988
402.8175,0.015944396249356157
402.81875,0.015951558538870998
402.82,0.01595836041650297
402.82125,0.015964733421770173
402.8225,0.015970755249243268
402.82375,0.01597664651723546
402.825,0.015982751681521752
402.82625,0.0159895064431263
402.8275,0.015997390510205562
402.82875,0.01600687043805513
402.83,0.01601833710425394
402.83125,0.01603204332594103
402.8325,0.016048051689205138
402.83375,0.01606619897554186
402.835,0.01608608708232141
402.83625,0.016107102465195932
402.8375,0.016128467919382182
402.83875,0.01614931932576167
402.84,0.01616880228377033
402.84125,0.01618617253706916
402.8425,0.01620089028202693
402.84375,0.016212692584069047
402.845,0.01622163286897052
402.84625,0.01622808016518667
402.8475,0.01623267560731223
402.84875,0.01623625025874802
402.85,0.01623971486662407
402.85125,0.016243938591994002
402.8525,0.016249633371268862
402.85375,0.01625726446883097
402.855,0.01626699751273748
402.85625,0.01627869003942486
402.8575,0.01629192470433035
402.85875,0.01630607500136775
402.86,0.01632039365722299
402.86125,0.01633410784944933
402.8625,0.016346514278367582
402.86375,0.016357064015779542
402.865,0.01636543307051888
402.86625,0.01637157566587198
402.8675,0.016375752913912942
402.86875,0.01637853561181897
402.87,0.01638077444424298
402.87125,0.016383533547831137
402.8725,0.01638798796197578
402.87375,0.016395287934877163
402.875,0.01640640098195692
402.87625,0.0164219509416163
402.8775,0.01644208074726986
402.87875,0.01646636677651792
402.88,0.01649381221128254
402.88125,0.01652292707570712
402.8825,0.01655189462465938
402.88375,0.01657879776272201
402.885,0.01660187555964206
402.88625,0.01661976963928389
402.8875,0.01663172361220317
402.88875,0.016637706822028447
402.89,0.016638436425868812
402.89125,0.01663528835698817
402.8925,0.016630103016965582
402.89375,0.01662490911849318
402.895,0.01662161017186336
402.89625,0.01662168654707265
402.8975,0.01662597061136593
402.89875,0.0166345307289732
402.9,0.01664668112578711
402.90125,0.01666110298576877
402.9025,0.01667604445293899
402.90375,0.01668956161788274
402.905,0.01669976666973827
402.90625,0.01670506276467089
402.9075,0.01670435510484933
402.90875,0.01669722802496994
402.91,0.01668407827042873
402.91125,0.01666618404330698
402.9125,0.01664568727341316
402.91375,0.016625461689684477
402.915,0.016608844137288758
402.91625,0.01659921857973922
402.9175,0.01659948134622788
402.91875,0.016611465000156388
402.92,0.0166354507555409
402.92125,0.01666991740570736
402.9225,0.016711618912545557
402.92375,0.01675600169967959
402.925,0.01679787687314778
402.92625,0.01683220494146732
402.9275,0.01685486099322151
402.92875,0.01686327143245965
402.93,0.01685685219232018
402.93125,0.01683719319940873
402.9325,0.016807928698595077
402.93375,0.01677425290901487
402.935,0.01674208517201093
402.93625,0.01671699447647343
402.9375,0.01670310056651808
402.93875,0.016702224837847997
402.94,0.01671352139170498
402.94125,0.016733672315217652
402.9425,0.01675755042524556
402.94375,0.01677912037233583
402.945,0.01679233694387448
402.94625,0.01679189319271273
402.9475,0.01677380054549769
402.94875,0.01673586014579894
402.95,0.01667809696007112
402.95125,0.01660319331657034
402.9525,0.01651689145054501
402.95375,0.016428200461399547
402.955,0.01634903884920962
402.95625,0.0162928096767705
402.9575,0.01627168103452182
402.95875,0.01629312870724411
402.96,0.01635709379565245
402.96125,0.01645511579965906
402.9625,0.01657189279472026
402.96375,0.01668856681837805
402.965,0.016786415294701693
402.96625,0.01684983118730432
402.9675,0.016868225104936928
402.96875,0.01683724431345859
402.97,0.0167599570324878
402.97125,0.01664799266472814
402.9725,0.0165216127189933
402.97375,0.01640701080332238
402.975,0.01633044655349114
402.97625,0.01631080081488512
402.9775,0.016352808573247113
402.97875,0.01644353083159338
402.98,0.01655462866804051
402.98125,0.0166503601440369
402.9825,0.01669762282016721
402.98375,0.0166737140128099
402.985,0.01657021467719931
402.98625,0.01639430214594469
402.9875,0.01616865132115484
402.98875,0.01592949154178169
402.99,0.015723487423674333
402.99125,0.01560378528351615
402.9925,0.01561908858654807
402.99375,0.015792777048216168
402.995,0.01610331562332364
402.99625,0.01648539963851896
402.9975,0.016858116212232342
402.99875,0.01715889574804618
403.0,0.017359372624414723
403.00125,0.01746070876164163
403.0025,0.017479935287554697
403.00375,0.01743769825535411
403.005,0.01735143496031742
403.00625,0.01723346291282293
403.0075,0.017091881790630908
403.00875,0.016932543293454262
403.01,0.01676130830646928
403.01125,0.016586420809062138
403.0125,0.01642070118277736
403.01375,0.01628253005721841
403.015,0.0161937665712954
403.01625,0.01617327700580982
403.0175,0.016227807193859557
403.01875,0.01634549427999604
403.02,0.016497223379798958
403.02125,0.0166462798400159
403.0225,0.01676088489411079
403.02375,0.01682250957878806
403.025,0.01682685927143097
403.02625,0.016779600542358893
403.0275,0.01669081195609402
403.02875,0.016570890456674682
403.03,0.01642858410569934
403.03125,0.01627070523363828
403.0325,0.01610273858044678
403.03375,0.01592984265886563
403.035,0.01575798216347816
403.03625,0.015595018096871251
403.0375,0.01545141684368884
403.03875,0.01534004428302797
403.04,0.015274217175007569
403.04125,0.015264095734152749
403.0425,0.01531240466221565
403.04375,0.0154116720803352
403.045,0.01554500448355686
403.04625,0.015690275088080508
403.0475,0.015825756762954942
403.04875,0.015934648542914
403.05,0.016007113513119668
403.05125,0.01603999637041493
403.0525,0.01603526596355431
403.05375,0.01599826527861308
403.055,0.01593640401556503
403.05625,0.01585837370306735
403.0575,0.015773572863370812
403.05875,0.01569133934516772
403.06,0.01561983913433997
403.06125,0.015564857905683691
403.0625,0.01552899128340241
403.06375,0.0155115987514202
403.065,0.01550951405183029
403.06625,0.01551818401469309
403.0675,0.015532825400320041
403.06875,0.01554929229577657
403.07,0.01556452426154925
403.07125,0.0155766020571992
403.0725,0.015584546303495601
403.07375,0.01558802047013472
403.075,0.01558707693586928
403.07625,0.01558201353275089
403.0775,0.01557334773524139
403.07875,0.01556185965911931
403.08,0.01554862871532668
403.08125,0.01553499235107453
403.0825,0.015522392032555359
403.08375,0.0155121294364666
403.085,0.015505104745285901
403.08625,0.0155016203729869
403.0875,0.015501310098779869
403.08875,0.015503203153502029
403.09,0.01550589675942214
403.09125,0.01550779739237794
403.0925,0.015507386620268071
403.09375,0.01550347362099328
403.095,0.01549540323500648
403.09625,0.01548318419766922
403.0975,0.015467514872657078
403.09875,0.0154496972516594
403.1,0.015431452122575861
403.10125,0.015414669973321091
403.1025,0.01540114621524225
403.10375,0.01539234647505238
403.105,0.01538923512612464
403.10625,0.015392180911967791
403.1075,0.01540094319271401
403.10875,0.01541472712146111
403.11,0.01543229822234003
403.11125,0.01545213649121162
403.1125,0.01547260845094147
403.11375,0.01549213555826117
403.115,0.01550933883427281
403.11625,0.0155231460466877
403.1175,0.015532856373913469
403.11875,0.015538161133097231
403.12,0.01553912618422882
403.12125,0.015536140450383141
403.1225,0.01552984061016382
403.12375,0.015521019972379329
403.125,0.01551053213095727
403.12625,0.0154992001050734
403.1275,0.01548773969744743
403.12875,0.01547670563574397
403.13,0.01546646395300822
403.13125,0.01545719115507306
403.1325,0.015448896852887249
403.13375,0.01544146377473488
403.135,0.015434696381334939
403.13625,0.01542837102283178
403.1375,0.01542227946569862
403.13875,0.0154162614505873
403.14,0.01541022275715851
403.14125,0.01540413920892583
403.1425,0.0153980476911382
403.14375,0.01539202835571832
403.145,0.015386181891262481
403.14625,0.01538060581709736
403.1475,0.01537537449438369
403.14875,0.01537052423824835
403.15,0.01536604639292778
403.15125,0.015361886815902158
403.1525,0.015357953083007891
403.15375,0.01535412521151353
403.155,0.01535027088615771
403.15625,0.01534625963514348
403.1575,0.01534197790409811
403.15875,0.01533733984300146
403.16,0.01533229587809589
403.16125,0.01532683661578607
403.1625,0.015320993484540229
403.16375,0.015314835117799441
403.165,0.01530846189190411
403.16625,0.01530199823504067
403.1675,0.01529558307420898
403.16875,0.01528936113921342
403.17,0.015283474093672669
403.17125,0.01527805285804577
403.1725,0.01527321152066902
403.17375,0.0152690435947997
403.175,0.015265619778659801
403.17625,0.015262987959475852
403.1775,0.01526117538151166
403.17875,0.01526019157608918
403.18,0.01526003275659763
403.18125,0.01526068700949093
403.1825,0.01526213859927247
403.18375,0.01526437337847287
403.185,0.01526738062861806
403.18625,0.0152711571301995
403.1875,0.01527570694564197
403.18875,0.01528104120927743
403.19,0.01528717637232636
403.19125,0.01529413110688793
403.1925,0.01530192306394118
403.19375,0.01531056488835569
403.195,0.015320060740911301
403.19625,0.01533040371632543
403.1975,0.015341573291282901
403.19875,0.01535353524246901
403.2,0.01536624138459876
403.20125,0.01537963210444414
403.2025,0.01539363821285214
403.20375,0.01540818519575684
403.205,0.01542319704518151
403.20625,0.01543860039823186
403.2075,0.015454328944081929
403.20875,0.01547032640995206
403.21,0.01548654985708391
403.21125,0.01550297070971152
403.2125,0.01551957534103327
403.21375,0.01553636441418692
403.215,0.01555335103122942
403.21625,0.01557055694412139
403.2175,0.01558801006472255
403.21875,0.01560573932179216
403.22,0.01562377067299869
403.22125,0.01564212332093656
403.2225,0.01566080563314723
403.22375,0.01567981278214495
403.225,0.015699124767443253
403.22625,0.01571870598158139
403.2275,0.01573850554314739
403.22875,0.01575845887179698
403.23,0.01577849046526642
403.23125,0.01579851689137819
403.2325,0.01581845071003971
403.23375,0.015838204422235012
403.235,0.015857694086010017
403.23625,0.015876842704452908
403.2375,0.01589558275967201
403.23875,0.01591385806477212
403.24,0.01593162433983231
403.24125,0.01594884865888568
403.2425,0.0159655087079053
403.24375,0.01598159017779393
403.245,0.01599708506638213
403.24625,0.01601198863443122
403.2475,0.01602629663764161
403.24875,0.01604000380966747
403.25,0.01605310183413322
403.25125,0.01606557834665165
403.2525,0.01607741689284268
403.25375,0.0160885970443498
403.255,0.01609909503585367
403.25625,0.01610888530108325
403.2575,0.0161179412208215
403.25875,0.01612623667290864
403.26,0.016133746898241267
403.26125,0.016140449395769273
403.2625,0.016146324217490408
403.26375,0.016151354424444507
403.265,0.016155525975707092
403.26625,0.01615882758738331
403.2675,0.01616125060760279
403.26875,0.0161627887385149
403.27,0.01616343817828511
403.27125,0.016163197441091272
403.2725,0.01616206773412009
403.27375,0.016160053408563378
403.275,0.01615716234561324
403.27625,0.016153406726456578
403.2775,0.01614880347426847
403.27875,0.016143375191205032
403.28,0.0161371502373954
403.28125,0.01613016326393396
403.2825,0.01612245543387351
403.28375,0.01611407357221774
403.285,0.01610507062491796
403.28625,0.01609550432286931
403.2875,0.01608543652691054
403.28875,0.01607493228682552
403.29,0.016064058702347173
403.29125,0.016052883879163222
403.2925,0.01604147636292466
403.29375,0.01602990316825272
403.295,0.01601823044275056
403.29625,0.01600652177901194
403.2975,0.01599483840163178
403.29875,0.01598323826521482
403.3,0.01597177623338461
403.30125,0.01596050353279053
403.3025,0.015949467931114528
403.30375,0.01593871277207438
403.305,0.01592827758142814
403.30625,0.01591819711597454
403.3075,0.01590850158055349
403.30875,0.015899216155044082
403.31,0.01589036108336173
403.31125,0.015881951907454263
403.3125,0.01587399952729668
403.31375,0.015866511008886218
403.315,0.0158594903892369
403.31625,0.01585293905937393
403.3175,0.01584685685532882
403.31875,0.01584124297613556
403.32,0.01583609599482584
403.32125,0.01583141501542733
403.3225,0.01582719944596056
403.32375,0.015823449104437958
403.325,0.01582016394786291
403.32625,0.015817343570229483
403.3275,0.01581498655052289
403.32875,0.015813089962720718
403.33,0.0158116482067933
403.33125,0.01581065316570619
403.3325,0.01581009358042151
403.33375,0.01580995532490001
403.335,0.01581022161010263
403.33625,0.01581087407999289
403.3375,0.01581189332253812
403.33875,0.015813260086711012
403.34,0.0158149560964907
403.34125,0.01581696494086371
403.3425,0.01581927210182375
403.34375,0.015821865776372943
403.345,0.01582473587552079
403.34625,0.01582787413228541
403.3475,0.01583127280469317
403.34875,0.01583492404378009
403.35,0.01583881848159259
403.35125,0.01584294456018979
403.3525,0.01584728770064578
403.35375,0.01585182971405214
403.355,0.015856548657520408
403.35625,0.01586141939618482
403.3575,0.01586641383220322
403.35875,0.01587150237975785
403.36,0.015876655121054677
403.36125,0.01588184256531932
403.3625,0.01588703789779393
403.36375,0.0158922176037305
403.365,0.01589736283638407
403.36625,0.015902459091002928
403.3675,0.01590749768082186
403.36875,0.01591247488205341
403.37,0.01591739095287957
403.37125,0.01592224991944693
403.3725,0.015927058415863
403.37375,0.01593182389019356
403.375,0.01593655392346378


==> Data/SingleTruck/total.csv <==
,value,T
0,0.013305393288995045,400.001
1,0.013598285781023891,400.00300000000004
2,0.01381282195234894,400.004
3,0.01400326166492485,400.005
4,0.014192906236688896,400.006
5,0.014377068786196915,400.00800000000004
6,0.014516249462094878,400.009
7,0.014565256866129214,400.01
8,0.014676100017801435,400.01099999999997
9,0.01951684656652326,400.0125
10,0.019471542142000493,400.01375
11,0.01941249347825897,400.015
12,0.018935642453539025,400.01625
13,0.018223637002745954,400.0175
14,0.017537413654130644,400.01875
15,0.017003943327832085,400.02
16,0.016624057504849115,400.02125
17,0.01635077584851124,400.0225
18,0.016153842393080438,400.02375
19,0.016027992514251358,400.025
20,0.015974111879214423,400.02625
21,0.015990046603997547,400.0275
22,0.016079351992367596,400.02875
23,0.016237604378415062,400.03
24,0.016420555199008202,400.03125
25,0.01656315784258247,400.0325
26,0.016626563504511645,400.03375
27,0.01661054600759014,400.035
28,0.016537284686582096,400.03625
29,0.01643298296894639,400.0375
30,0.01631786948567073,400.03875
31,0.016204958016879885,400.04
32,0.016103291125735043,400.04125
33,0.016020283153469383,400.0425
34,0.015960877352204483,400.04375
35,0.015926331079856894,400.045
36,0.015916478973963092,400.04625
37,0.0159341661220388,400.0475
38,0.015985802975283674,400.04875
39,0.016074764909044574,400.05
40,0.01619279019613402,400.05125
41,0.016318670392028334,400.0525
42,0.016426465183144254,400.05375
43,0.016496461642745736,400.055
44,0.016522942894647365,400.05625
45,0.016518167932305698,400.0575
46,0.016510589175484806,400.05875
47,0.016530389655620314,400.06
48,0.016586631289554534,400.06125
49,0.016659874504952703,400.0625
50,0.016718330776390688,400.06375
51,0.016740289162669186,400.065
52,0.01672162132454956,400.06625
53,0.016669526727496914,400.0675
54,0.01659494381448523,400.06875
55,0.01650812499370416,400.07
56,0.016417101024763733,400.07125
57,0.01632754887398703,400.0725
58,0.016243052981079878,400.07375
59,0.016165503896123694,400.075
60,0.01609564010885118,400.07625
61,0.016033550500953602,400.0775
62,0.01597891266753764,400.07875
63,0.015930866472649904,400.08
64,0.01588772466356796,400.08125
65,0.015847536329698517,400.0825
66,0.0158110411839141,400.08375
67,0.0157858434469235,400.085
68,0.015786062418932417,400.08625
69,0.015823651035198484,400.0875
70,0.01589699228220965,400.08875
71,0.015987791485632653,400.09
72,0.016070400884244766,400.09125
73,0.016125763051018593,400.0925
74,0.016149306981311465,400.09375
75,0.01614912175791856,400.095
76,0.01613755207598743,400.09625
77,0.01612277794747758,400.0975
78,0.016106200328549477,400.09875
79,0.016085442867616543,400.1
80,0.016058315225252293,400.10125
81,0.016024549492329728,400.1025
82,0.015985405919349275,400.10375
83,0.01594261005896821,400.105
84,0.01589779369332665,400.10625
85,0.015852923222347045,400.1075
86,0.015811603813718683,400.10875
87,0.015780462146451974,400.11
88,0.015768977394737364,400.11125
89,0.01578612002203235,400.1125
90,0.015834458858263047,400.11375
91,0.015906162679544904,400.115
92,0.01598539673717296,400.11625
93,0.016055772716777522,400.1175
94,0.016106783299042148,400.11875
95,0.01613536242733464,400.12
96,0.016143630935971515,400.12125
97,0.016135795347273357,400.1225
98,0.01611608763781125,400.12375
99,0.01608804994682094,400.125
100,0.016054662742985216,400.12625
101,0.016018672680745888,400.1275
102,0.01598268693738982,400.12875
103,0.01594893790565473,400.13
104,0.01591893694544705,400.13125
105,0.015893295386233856,400.1325
106,0.015871836836842332,400.13375
107,0.015853916570191265,400.135
108,0.015838786038050286,400.13625
109,0.015825866240056125,400.1375
110,0.015814878927274897,400.13875
111,0.01580582892462786,400.14
112,0.01579887193545426,400.14125
113,0.01579419372909595,400.1425
114,0.01579212032117285,400.14375
115,0.01579357493685763,400.145
116,0.01580058167812217,400.14625
117,0.015816097883560684,400.1475
118,0.015842764918908236,400.14875
119,0.015881165972365666,400.15
120,0.0159288131519188,400.15125
121,0.015980611964871706,400.1525
122,0.016030448352497145,400.15375
123,0.016072912550491925,400.155
124,0.01610447078310968,400.15625
125,0.01612399454982125,400.1575
126,0.01613272920109117,400.15875
127,0.016133602290057107,400.16
128,0.01612988996899557,400.16125
129,0.016123836065717153,400.1625
130,0.0161160938759496,400.16375
131,0.016106215536321383,400.165
132,0.016093532150271924,400.16625
133,0.016077794680989316,400.1675
134,0.016059328445889854,400.16875
135,0.016038914891441495,400.17
136,0.016017604785037706,400.17125
137,0.01599654328900484,400.1725
138,0.015976813142106853,400.17375
139,0.015959295082011313,400.175
140,0.01594457093987163,400.17625
141,0.01593291139285414,400.1775
142,0.015924294757528015,400.17875
143,0.01591846621764836,400.18
144,0.015914953417372743,400.18125
145,0.01591304576094787,400.1825
146,0.015911849048684666,400.18375
147,0.015910350340285834,400.185
148,0.015907582868208543,400.18625
149,0.015902687528389307,400.1875
150,0.01589498761592446,400.18875
151,0.015883916564165056,400.19
152,0.015868955402208458,400.19125
153,0.01584950250949477,400.1925
154,0.01582493302292255,400.19375
155,0.01579507088597624,400.195
156,0.015761287093450812,400.19625
157,0.01572792852745917,400.1975
158,0.015702971993254287,400.19875
159,0.015696468593394117,400.2
160,0.01571645177550904,400.20125
161,0.01576427621039219,400.2025
162,0.01583267787814094,400.20375
163,0.015908194390032486,400.205
164,0.015976313232285006,400.20625
165,0.0160260944709912,400.2075
166,0.01605223992802965,400.20875
167,0.016054872553047096,400.21
168,0.016038500795611373,400.21125
169,0.01601103525424361,400.2125
170,0.015982249880639003,400.21375
171,0.01596075567126398,400.215
172,0.01595069746406412,400.21625
173,0.01595065326610546,400.2175
174,0.015954957292116892,400.21875
175,0.015956991425370052,400.22
176,0.015952363374124638,400.22125
177,0.015938079626779986,400.2225
178,0.015909222513013428,400.22375
179,0.01586004965265673,400.225
180,0.015798325235100774,400.22625
181,0.015773667543419127,400.2275
182,0.015868806920002306,400.22875
183,0.016098125936800992,400.23
184,0.01635940454080581,400.23125
185,0.016539170173084924,400.2325
186,0.016606645149557803,400.23375
187,0.016600205673524618,400.235
188,0.016573641529776768,400.23625
189,0.016564695473718298,400.2375
190,0.016587758106432655,400.23875
191,0.01663705298955497,400.24
192,0.016694906287155746,400.24125
193,0.01673984416856847,400.2425
194,0.0167536255532375,400.24375
195,0.016729000938423437,400.245
196,0.016672229540055462,400.24625
197,0.016598062984470106,400.2475
198,0.01652262176787191,400.24875
199,0.016460407917127974,400.25
200,0.01642439647051085,400.25125
201,0.01642250876571768,400.2525
202,0.01645141366733745,400.25375
203,0.01649496880326372,400.255
204,0.01653085373849553,400.25625
205,0.01654135517446577,400.2575
206,0.016519821722083453,400.25875
207,0.016469356246494413,400.26
208,0.016397465776204826,400.26125
209,0.01631163246974574,400.2625
210,0.01621767870486794,400.26375
211,0.01611995659433276,400.265
212,0.016021891875083474,400.26625
213,0.01592631978902031,400.2675
214,0.01583577659567695,400.26875
215,0.015752879006241508,400.27
216,0.015680521791576654,400.27125
217,0.015621513908863644,400.2725
218,0.015577715791866845,400.27375
219,0.015549238723212119,400.275
220,0.015534314399007803,400.27625
221,0.015529975496060609,400.2775
222,0.015533168732345195,400.27875
223,0.015541777365244373,400.28
224,0.015555171365878055,400.28125
225,0.015574031031559013,400.2825
226,0.015599316025284679,400.28375
227,0.01563072606350451,400.285
228,0.015665684222272033,400.28625
229,0.015699880921544514,400.2875
230,0.015729181778486246,400.28875
231,0.01575136871830481,400.29
232,0.01576640995050079,400.29125
233,0.015775368631175315,400.2925
234,0.015779011015685778,400.29375
235,0.01577704555764426,400.295
236,0.01576823147790844,400.29625
237,0.015751093408020216,400.2975
238,0.015724879660268084,400.29875
239,0.01569049385372662,400.3
240,0.015651033443383613,400.30125
241,0.015611196165065351,400.3025
242,0.015575177984997536,400.30375
243,0.015544421658206601,400.305
244,0.01551736421999237,400.30625
245,0.015491311000796523,400.3075
246,0.015464474643410121,400.30875
247,0.015436695710136722,400.31
248,0.015408996855618586,400.31125
249,0.015382895514447732,400.3125
250,0.0153600485466136,400.31375
251,0.015342270990609377,400.315
252,0.015331645293816063,400.31625
253,0.0153303500127286,400.3175
254,0.01533997547583023,400.31875
255,0.015360510543961883,400.32
256,0.015389620499361094,400.32125
257,0.015422850067901462,400.3225
258,0.015454806221319098,400.32375
259,0.015480689474125474,400.325
260,0.015497393576475088,400.32625
261,0.015503793200759272,400.3275
262,0.01550036739261529,400.32875
263,0.015488545660389883,400.33
264,0.015470111241712737,400.33125
265,0.015446799441794529,400.3325
266,0.015420117654955021,400.33375
267,0.015391312283842365,400.335
268,0.015361412547934333,400.33625
269,0.015331291318367544,400.3375
270,0.015301704196020931,400.33875
271,0.015273292911983377,400.34
272,0.015246577565900648,400.34125
273,0.01522201013256455,400.3425
274,0.015200137379029439,400.34375
275,0.01518183575816419,400.345
276,0.01516844365671867,400.34625
277,0.015161588899597301,400.3475
278,0.015162648464821342,400.34875
279,0.015172028604866283,400.35
280,0.015188644103205593,400.35125
281,0.015209871155337264,400.3525
282,0.015232031123240232,400.35375
283,0.015251179928531765,400.355
284,0.015264029022577605,400.35625
285,0.015268762713590149,400.3575
286,0.01526580269064675,400.35875
287,0.01525839011489146,400.36
288,0.01525260608566515,400.36125
289,0.01525627557239692,400.3625
290,0.015276544299297184,400.36375
291,0.015316881457580304,400.365
292,0.015375142155918354,400.36625
293,0.015444067727510918,400.3675
294,0.015514027247160169,400.36875
295,0.0155763189402141,400.37
296,0.015625310376717244,400.37125
297,0.015658823408408563,400.3725
298,0.015677236503132175,400.37375
299,0.015682189834947652,400.375
300,0.01567559445289575,400.37625
301,0.015659096433782518,400.3775
302,0.01563358389065879,400.37875
303,0.015598572508773379,400.38
304,0.015552855842226524,400.38125
305,0.015498170371310925,400.3825
306,0.01544384819822838,400.38375
307,0.015407212143179074,400.385
308,0.015406369691436744,400.38625
309,0.01544874414525729,400.3875
310,0.015524644275136319,400.38875
311,0.015611874753953115,400.39
312,0.015687242789481953,400.39125
313,0.01573583880650526,400.3925
314,0.01575368494987704,400.39375
315,0.01574554705455638,400.395
316,0.015721230332087832,400.39625
317,0.015692088780223747,400.3975
318,0.015668045724454654,400.39875
319,0.015655301842811078,400.4
320,0.01565532942641811,400.40125
321,0.015665168496678195,400.4025
322,0.01567844489850365,400.40375
323,0.015687017313794967,400.405
324,0.015682395620560775,400.40625
325,0.01565550462700538,400.4075
326,0.015597460352318689,400.40875
327,0.015511584242810489,400.41
328,0.01544677703306166,400.41125
329,0.015510791318471846,400.4125
330,0.01576382364041038,400.41375
331,0.016107749605524656,400.415
332,0.0163848156972578,400.41625
333,0.016521582969696844,400.4175
334,0.016536754966478853,400.41875
335,0.01648038228784992,400.42
336,0.016394299226282726,400.42125
337,0.01630334548637137,400.4225
338,0.016219072072246817,400.42375
339,0.01614510753314742,400.425
340,0.0160812273160748,400.42625
341,0.01602580046963117,400.4275
342,0.015976986511554513,400.42875
343,0.015933218663305906,400.43
344,0.015893358573674472,400.43125
345,0.015856711808675178,400.4325
346,0.015822997568526266,400.43375
347,0.015792331685657753,400.435
348,0.015765230414042604,400.43625
349,0.015742557036091627,400.4375
350,0.015725317177583697,400.43875
351,0.015714300367614367,400.44
352,0.01570971418277448,400.44125
353,0.01571099673426766,400.4425
354,0.01571692290017285,400.44375
355,0.01572591905531668,400.445
356,0.015736461105043315,400.44625
357,0.015747379134598147,400.4475
358,0.015757997104649226,400.44875
359,0.015768117066391425,400.45
360,0.015777908389894627,400.45125
361,0.015787758222220054,400.4525
362,0.015798130735773505,400.45375
363,0.01580944263852224,400.455
364,0.015821953709894875,400.45625
365,0.015835675255186955,400.4575
366,0.01585031951875252,400.45875
367,0.01586530463069239,400.46
368,0.0158798306755326,400.46125
369,0.015893013932708498,400.4625
370,0.015904036552888228,400.46375
371,0.015912282930379447,400.465
372,0.01591742351292261,400.46625
373,0.01591943744226842,400.4675
374,0.01591857860612154,400.46875
375,0.015915304042197688,400.47
376,0.015910181825833866,400.47125
377,0.015903800845226336,400.4725
378,0.015896694511064166,400.47375
379,0.015889288162806544,400.475
380,0.01588186905717824,400.47625
381,0.01587458368127196,400.4775
382,0.015867446331743022,400.47875
383,0.01586036616824116,400.48
384,0.015853176083345015,400.48125
385,0.01584566426870611,400.4825
386,0.015837606670713437,400.48375
387,0.015828793905182822,400.485
388,0.015819051893604566,400.48625
389,0.015808258447298655,400.4875
390,0.015796350595578025,400.48875
391,0.015783327016138098,400.49
392,0.015769243946667726,400.49125
393,0.015754206983926832,400.4925
394,0.015738360253236588,400.49375
395,0.015721872188851477,400.495
396,0.015704922523125806,400.49625
397,0.015687688295588267,400.4975
398,0.015670333476323517,400.49875
399,0.015653000846768142,400.5
400,0.01563580818894204,400.50125
401,0.015618848869736902,400.5025
402,0.015602195384360936,400.50375
403,0.015585905465507498,400.505
404,0.015570027829901238,400.50625
405,0.015554607461550752,400.5075
406,0.015539688301029475,400.50875
407,0.015525313801395851,400.51
408,0.015511523642122401,400.51125
409,0.015498349778081913,400.5125
410,0.015485811022675959,400.51375
411,0.015473908385632992,400.515
412,0.01546262161992798,400.51625
413,0.015451907409943922,400.5175
414,0.015441702216600975,400.51875
415,0.015431924811963002,400.52
416,0.015422483674873089,400.52125
417,0.015413284273000913,400.5225
418,0.015404238159173876,400.52375
419,0.015395268091644739,400.525
420,0.015386315218986637,400.52625
421,0.015377341242630085,400.5275
422,0.015368327263136751,400.52875
423,0.015359273663338327,400.53
424,0.01535019433111775,400.53125
425,0.015341110596517143,400.5325
426,0.01533204637082057,400.53375
427,0.01532302316634298,400.535
428,0.015314054344231815,400.53625
429,0.015305144501477503,400.5375
430,0.015296288687467128,400.53875
431,0.015287474576936027,400.54
432,0.01527868599069078,400.54125
433,0.015269905859906072,400.5425
434,0.01526112362485749,400.54375
435,0.015252335877191294,400.545
436,0.015243551002146439,400.54625
437,0.015234788781316214,400.5475
438,0.015226079687881595,400.54875
439,0.015217462601296949,400.55
440,0.015208980327582017,400.55125
441,0.015200674812486069,400.5525
442,0.015192582559680099,400.55375
443,0.015184730037850808,400.555
444,0.015177131879798614,400.55625
445,0.015169787821595046,400.5575
446,0.015162684876667245,400.55875
447,0.015155799593168916,400.56
448,0.015149102256373868,400.56125
449,0.01514256235376523,400.5625
450,0.015136155158126802,400.56375
451,0.01512986685236721,400.565
452,0.015123699212410115,400.56625
453,0.01511767241249987,400.5675
454,0.015111824582544064,400.56875
455,0.015106210310191291,400.57
456,0.015100895603656505,400.57125
457,0.015095951908038932,400.5725
458,0.015091447397658147,400.57375
459,0.015087441093637122,400.575
460,0.015083973867982079,400.57625
461,0.015081066501158737,400.5775
462,0.015078715685294107,400.57875
463,0.015076895184539765,400.58
464,0.01507556086995899,400.58125
465,0.015074655122341286,400.5825
466,0.01507411553272029,400.58375
467,0.015073881414206982,400.585
468,0.015073902397603253,400.58625
469,0.015074142445422005,400.5875
470,0.015074582274669315,400.58875
471,0.01507522018420134,400.59
472,0.015076068142040325,400.59125
473,0.015077146304686467,400.5925
474,0.015078475640104318,400.59375
475,0.015080072808572492,400.595
476,0.015081941893235869,400.59625
477,0.015084071305651633,400.5975
478,0.015086432857671438,400.59875
479,0.015088983091364033,400.6
480,0.015091665739639746,400.60125
481,0.01509441912903609,400.6025
482,0.015097181280734992,400.60375
483,0.01509989688019868,400.605
484,0.015102522311943782,400.60625
485,0.015105029041978574,400.6075
486,0.015107404678196655,400.60875
487,0.015109652620638538,400.61
488,0.015111787642810667,400.61125
489,0.015113832517224897,400.6125
490,0.015115809426044834,400.61375
491,0.015117738394899799,400.615
492,0.01511962911816648,400.61625
493,0.015121480210553385,400.6175
494,0.01512327868047562,400.61875
495,0.015125001788163605,400.62
496,0.015126620779042905,400.62125
497,0.015128106500544332,400.6225
498,0.015129435375893842,400.62375
499,0.015130592494826572,400.625
500,0.01513157647524722,400.62625
501,0.015132400198079269,400.6275
502,0.015133088932186234,400.62875
503,0.015133679667537408,400.63
504,0.01513421399918347,400.63125
505,0.01513473511030878,400.6325
506,0.015135281921225319,400.63375
507,0.015135885590691475,400.635
508,0.015136566627624972,400.63625
509,0.015137333687339175,400.6375
510,0.015138185123543658,400.63875
511,0.01513911077317303,400.64
512,0.015140094944747457,400.64125
513,0.015141122722024107,400.6425
514,0.015142180915562301,400.64375
515,0.015143262595864293,400.645
516,0.015144371310287003,400.64625
517,0.015145518832841156,400.6475
518,0.015146725817121532,400.64875
519,0.015148018788050046,400.65
520,0.015149425905899485,400.65125
521,0.01515097213383386,400.6525
522,0.015152674373901684,400.65375
523,0.015154535554270468,400.655
524,0.015156542569350454,400.65625
525,0.015158664471622365,400.6575
526,0.015160851793993615,400.65875
527,0.015163041748725029,400.66
528,0.015165161282917247,400.66125
529,0.015167133420944752,400.6625
530,0.015168885194390668,400.66375
531,0.015170352801362372,400.665
532,0.015171486869145602,400.66625
533,0.015172256281810327,400.6675
534,0.015172648608548077,400.66875
535,0.015172668268910046,400.67
536,0.015172333999359357,400.67125
537,0.015171672436025106,400.6725
538,0.015170712256098009,400.67375
539,0.015169480101012517,400.675
540,0.015167994036385106,400.67625
541,0.015166262142900408,400.6775
542,0.015164281246240724,400.67875
543,0.015162039956158361,400.68
544,0.015159519941183662,400.68125
545,0.01515670301924964,400.6825
546,0.015153574830061519,400.68375
547,0.015150130901317728,400.685
548,0.01514637860337643,400.68625
549,0.015142342123210322,400.6875
550,0.015138059118010389,400.68875
551,0.015133581685400988,400.69
552,0.015128968651008138,400.69125
553,0.015124281751234422,400.6925
554,0.015119579410801838,400.69375
555,0.015114907825170575,400.695
556,0.015110298570231079,400.69625
557,0.015105763543511008,400.6975
558,0.015101295292120188,400.69875
559,0.015096870538471424,400.7
560,0.015092453208738258,400.70125
561,0.01508800443342807,400.7025
562,0.015083487749777781,400.70375
563,0.01507887842036679,400.705
564,0.015074167785508276,400.70625
565,0.015069368624066158,400.7075
566,0.015064513402625454,400.70875
567,0.015059653222457874,400.71
568,0.015054851816888164,400.71125
569,0.0150501766173832,400.7125
570,0.01504569200545083,400.71375
571,0.01504144819327677,400.715
572,0.015037474760453482,400.71625
573,0.015033777019895297,400.7175
574,0.015030332637574343,400.71875
575,0.01502709598998516,400.72
576,0.015024003586921587,400.72125
577,0.015020983597723563,400.7225
578,0.015017968588239169,400.72375
579,0.015014905239255662,400.725
580,0.015011766815845292,400.72625
581,0.015008560212703645,400.7275
582,0.015005329739763195,400.72875
583,0.01500215649257131,400.73
584,0.014999151746518788,400.73125
585,0.014996446269648257,400.7325
586,0.014994175719288284,400.73375
587,0.01499246407639098,400.735
588,0.014991408007274583,400.73625
589,0.01499106363892378,400.7375
590,0.01499143786095245,400.73875
591,0.014992486279642012,400.74
592,0.014994116801383213,400.74125
593,0.014996198730886992,400.7425
594,0.014998576775144441,400.74375
595,0.015001085503279441,400.745
596,0.015003567908139994,400.74625
597,0.01500588788871345,400.7475
598,0.01500794454957992,400.74875
599,0.01500967973818219,400.75
600,0.015011080725477277,400.75125
601,0.015012176573100977,400.7525
602,0.015013029251081873,400.75375
603,0.015013718667002246,400.755
604,0.01501432344943483,400.75625
605,0.015014903386259042,400.7575
606,0.01501547958120749,400.75875
607,0.015016023124477392,400.76
608,0.015016453726978364,400.76125
609,0.015016643933237352,400.7625
610,0.015016440852553112,400.76375
611,0.015015690114883204,400.765
612,0.015014266257994392,400.76625
613,0.015012103401147274,400.7675
614,0.01500921568068202,400.76875
615,0.015005707639447032,400.77
616,0.015001775595596987,400.77125
617,0.014997690811607902,400.7725
618,0.014993774969132194,400.77375
619,0.014990366600121962,400.775
620,0.01498778501664317,400.77625
621,0.014986296913095021,400.7775
622,0.014986087978671032,400.77875
623,0.014987245376129357,400.78
624,0.014989750106159133,400.78125
625,0.014993479049943845,400.7825
626,0.014998217068732955,400.78375
627,0.015003677176382084,400.785
628,0.015009527692906692,400.78625
629,0.015015426827470098,400.7875
630,0.015021060799808904,400.78875
631,0.01502618110760089,400.79
632,0.015030640252859552,400.79125
633,0.015034413772190591,400.7925
634,0.015037608813969953,400.79375
635,0.015040451589486852,400.795
636,0.01504325119340926,400.79625
637,0.015046340036676013,400.7975
638,0.015049996004907258,400.79875
639,0.015054358653380989,400.8
640,0.015059366172171186,400.80125
641,0.015064726899007952,400.8025
642,0.01506994700826926,400.80375
643,0.015074406911219288,400.805
644,0.015077471733514093,400.80625
645,0.015078608261547728,400.8075
646,0.015077487969809565,400.80875
647,0.015074054902353563,400.81
648,0.015068557447715961,400.81125
649,0.01506153487774276,400.8125
650,0.015053771479989327,400.81375
651,0.015046218715750053,400.815
652,0.015039893874632473,400.81625
653,0.015035773636565242,400.8175
654,0.015034685493851193,400.81875
655,0.01503721064186757,400.82
656,0.015043601987557838,400.82125
657,0.015053723276359536,400.8225
658,0.01506702878119573,400.82375
659,0.015082598752543957,400.825
660,0.015099234049207726,400.82625
661,0.015115600831284992,400.8275
662,0.015130412166125456,400.82875
663,0.015142618141506439,400.83
664,0.015151603972826395,400.83125
665,0.01515738937285552,400.8325
666,0.015160832323208173,400.83375
667,0.015163735279083759,400.835
668,0.015168721567916429,400.83625
669,0.015178693327203036,400.8375
670,0.015195912165987705,400.83875
671,0.01522100939129016,400.84
672,0.015252472380420545,400.84125
673,0.015286918446794863,400.8425
674,0.015320059655197012,400.84375
675,0.015347842402584012,400.845
676,0.015367299167612118,400.84625
677,0.015376844627278358,400.8475
678,0.015376207067245582,400.84875
679,0.01536615014480876,400.85
680,0.015348298573734303,400.85125
681,0.015325145847762171,400.8525
682,0.015300215441074199,400.85375
683,0.015278217435548804,400.855
684,0.015264957620028418,400.85625
685,0.01526667334834379,400.8575
686,0.015288438491157907,400.85875
687,0.01533180052129751,400.86
688,0.015392983653553963,400.86125
689,0.015463321881683303,400.8625
690,0.01553205199289041,400.86375
691,0.015589739185469778,400.865
692,0.01563047425800212,400.86625
693,0.01565250947720414,400.8675
694,0.015658530571747337,400.86875
695,0.015656669219238382,400.87
696,0.01566096039786127,400.87125
697,0.015687548337961797,400.8725
698,0.015745378325130677,400.87375
699,0.015827580942757543,400.875
700,0.015913239771963548,400.87625
701,0.01598000751448685,400.8775
702,0.016015987622671774,400.87875
703,0.016021851552729307,400.88
704,0.01600543426019642,400.88125
705,0.015975562413768254,400.8825
706,0.01593879365769426,400.88375
707,0.01589896459995353,400.885
708,0.015857971334682055,400.88625
709,0.01581651938283981,400.8875
710,0.01577440988647665,400.88875
711,0.01573052033575943,400.89
712,0.015682931477354754,400.89125
713,0.01563005326412791,400.8925
714,0.015573847665756885,400.89375
715,0.01552464870629893,400.895
716,0.015502883537437012,400.89625
717,0.01553037994948582,400.8975
718,0.015612718678873717,400.89875
719,0.015730123268667476,400.9
720,0.015849130119564996,400.90125
721,0.015942515719533926,400.9025
722,0.015999330042807427,400.90375
723,0.01602233872369306,400.905
724,0.01602059203395311,400.90625
725,0.01600352181152975,400.9075
726,0.01597826270861263,400.90875
727,0.015949287357932617,400.91
728,0.015919043856490008,400.91125
729,0.015888758547687357,400.9125
730,0.015859068975017137,400.91375
731,0.01583042702119755,400.915
732,0.015803318655229336,400.91625
733,0.0157783515565578,400.9175
734,0.015756256639579226,400.91875
735,0.015737825469375393,400.92
736,0.01572378961677606,400.92125
737,0.01571464396932062,400.9225
738,0.015710429253764747,400.92375
739,0.015710534780957443,400.925
740,0.015713617488488305,400.92625
741,0.01571770760045232,400.9275
742,0.015720504170894024,400.92875
743,0.015719779719059503,400.93
744,0.015713781227869993,400.93125
745,0.015701531012855218,400.9325
746,0.0156829908748258,400.93375
747,0.015659091173736695,400.935
748,0.0156316318985184,400.93625
749,0.015603023646786252,400.9375
750,0.01557585832267674,400.93875
751,0.01555239343723417,400.94
752,0.015534137041718299,400.94125
753,0.015521696117046435,400.9425
754,0.015514882303097803,400.94375
755,0.015512949904377996,400.945
756,0.01551482451359089,400.94625
757,0.015519251428121349,400.9475
758,0.015524864302310466,400.94875
759,0.01553021680437547,400.95
760,0.015533838593727312,400.95125
761,0.015534375082845229,400.9525
762,0.015530794631408062,400.95375
763,0.015522680123066804,400.955
764,0.01551046409261946,400.95625
765,0.015495560107031734,400.9575
766,0.015480255054693358,400.95875
767,0.015467264512265969,400.96
768,0.015458985365525377,400.96125
769,0.015456701468268854,400.9625
770,0.015460118185647943,400.96375
771,0.015467455829615733,400.965
772,0.01547602246865918,400.96625
773,0.015482984435542475,400.9675
774,0.015485992203780607,400.96875
775,0.015483554209661483,400.97
776,0.015475109243140377,400.97125
777,0.015460910498195509,400.9725
778,0.01544181833578379,400.97375
779,0.015419078294705334,400.975
780,0.01539411696692858,400.97625
781,0.015368365946320822,400.9775
782,0.01534312081883958,400.97875
783,0.015319432589713269,400.98
784,0.01529804453038015,400.98125
785,0.015279367579640324,400.9825
786,0.015263496719396316,400.98375
787,0.015250257017432467,400.985
788,0.015239274910923722,400.98625
789,0.015230059557630021,400.9875
790,0.015222083278012903,400.98875
791,0.015214847369022797,400.99
792,0.015207927134398813,400.99125
793,0.015201007838481946,400.9925
794,0.015193914277708146,400.99375
795,0.015186657782197235,400.995
796,0.015179487581993093,400.99625
797,0.015172948072915205,400.9975
798,0.015167891770557015,400.99875
799,0.015165407545130318,401.0
800,0.015166618158228971,401.00125
801,0.015172360661625674,401.0025
802,0.015182840627417857,401.00375
803,0.01519741223923712,401.005
804,0.0152146048223546,401.00625
805,0.015232419592161088,401.0075
806,0.01524877741667457,401.00875
807,0.015261950599255102,401.01
808,0.015270832156775634,401.01125
809,0.01527500026203693,401.0125
810,0.015274616920104178,401.01375
811,0.01527026155105821,401.015
812,0.0152627666645988,401.01625
813,0.01525310488217186,401.0175
814,0.015242312240048567,401.01875
815,0.015231427925591729,401.02
816,0.01522141749472681,401.02125
817,0.015213084153459462,401.0225
818,0.015206989598827405,401.02375
819,0.015203419517330959,401.025
820,0.015202406119995463,401.02625
821,0.015203785430942312,401.0275
822,0.01520725301526462,401.02875
823,0.015212393175423873,401.03
824,0.015218688811982293,401.03125
825,0.015225529587210644,401.0325
826,0.015232239263300505,401.03375
827,0.015238124906585566,401.035
828,0.015242544336779008,401.03625
829,0.015244997344061862,401.0375
830,0.015245236387239824,401.03875
831,0.015243408576365242,401.04
832,0.015240193096971088,401.04125
833,0.0152368980858948,401.0425
834,0.015235390237395355,401.04375
835,0.015237768899319727,401.045
836,0.015245773455817714,401.04625
837,0.015260099093754486,401.0475
838,0.015279935631106209,401.04875
839,0.015303011585348043,401.05
840,0.015326167759516618,401.05125
841,0.015346214338849341,401.0525
842,0.015360689041297408,401.05375
843,0.015368251100934366,401.055
844,0.01536867069722312,401.05625
845,0.0153625386747211,401.0575
846,0.015350905872841488,401.05875
847,0.015334976148892576,401.06
848,0.01531592372791462,401.06125
849,0.01529482443866629,401.0625
850,0.015272660364326923,401.06375
851,0.015250361918497319,401.065
852,0.015228865880754961,401.06625
853,0.01520916956312104,401.0675
854,0.01519234550347754,401.06875
855,0.015179467004932069,401.07
856,0.015171409976251934,401.07125
857,0.015168576149946102,401.0725
858,0.015170654700946744,401.07375
859,0.01517656234613806,401.075
860,0.015184611553236752,401.07625
861,0.01519284995336785,401.0775
862,0.0151994485945498,401.07875
863,0.015203013893435539,401.08
864,0.015202763597154882,401.08125
865,0.01519856265849835,401.0825
866,0.015190860605061942,401.08375
867,0.015180557111040507,401.085
868,0.015168838665265564,401.08625
869,0.015156987122037169,401.0875
870,0.01514618494573421,401.08875
871,0.015137333958384212,401.09
872,0.015130922003120882,401.09125
873,0.015126965035065441,401.0925
874,0.015125042997246124,401.09375
875,0.015124418566355454,401.095
876,0.015124211608161926,401.09625
877,0.015123582694019753,401.0975
878,0.015121877367759653,401.09875
879,0.015118700204129714,401.1
880,0.015113928175301734,401.10125
881,0.015107682049666307,401.1025
882,0.01510028670252042,401.10375
883,0.015092250689673313,401.105
884,0.015084263384537154,401.10625
885,0.015077204135023234,401.1075
886,0.015072117693741675,401.10875
887,0.015070116360444726,401.11
888,0.015072177948993024,401.11125
889,0.015078877336756193,401.1125
890,0.015090152456193157,401.11375
891,0.015105221838215534,401.115
892,0.015122712845393451,401.11625
893,0.015140959857013421,401.1175
894,0.015158355027320738,401.11875
895,0.015173634299965013,401.12
896,0.015186036127647856,401.12125
897,0.015195324719893011,401.1225
898,0.015201719045976433,401.12375
899,0.015205772500484315,401.125
900,0.015208240066070161,401.12625
901,0.015209945216356317,401.1275
902,0.01521166467681187,401.12875
903,0.015214031508096002,401.13
904,0.015217471383635666,401.13125
905,0.01522217579890985,401.1325
906,0.015228115652683283,401.13375
907,0.015235079498442314,401.135
908,0.015242729457403644,401.13625
909,0.015250660492032487,401.1375
910,0.015258454913023821,401.13875
911,0.01526573002328143,401.14
912,0.01527217537123865,401.14125
913,0.015277574672457814,401.1425
914,0.015281820492475147,401.14375
915,0.0152849115229895,401.145
916,0.015286949537107561,401.14625
917,0.015288126338015556,401.1475
918,0.01528871131263644,401.14875
919,0.01528903264972114,401.15
920,0.015289453168934502,401.15125
921,0.015290332935489362,401.1525
922,0.015291983915028852,401.15375
923,0.015294616170760297,401.155
924,0.015298294683069813,401.15625
925,0.0153029174618622,401.1575
926,0.015308224388699384,401.15875
927,0.015313837633408272,401.16
928,0.015319324333401569,401.16125
929,0.015324262286621208,401.1625
930,0.015328300029132715,401.16375
931,0.015331195455425184,401.165
932,0.015332833366086651,401.16625
933,0.015333222984749114,401.1675
934,0.015332477113339522,401.16875
935,0.015330784603906121,401.17
936,0.015328374916468053,401.17125
937,0.015325485379659875,401.1725
938,0.015322331692822239,401.17375
939,0.015319086832723025,401.175
940,0.015315867589501896,401.17625
941,0.015312731677410658,401.1775
942,0.015309683599957576,401.17875
943,0.015306686289928819,401.18
944,0.015303677095968285,401.18125
945,0.015300587695981577,401.1825
946,0.015297356822786549,401.18375
947,0.015293948219676421,401.185
948,0.015290356641105441,401.18625
949,0.01528661420276652,401.1875
950,0.015282788916453812,401.18875
951,0.01527898001038164,401.19
952,0.015275310465830548,401.19125
953,0.015271914815650198,401.1925
954,0.015268927766289958,401.19375
955,0.015266468866364808,401.195
956,0.015264631450698316,401.19625
957,0.015263474112073325,401.1975
958,0.015263011136139653,401.19875
959,0.015263214166400842,401.2
960,0.015264014582442548,401.20125
961,0.015265311783414514,401.2025
962,0.015266984766052873,401.20375
963,0.015268907509776157,401.205
964,0.015270960280629362,401.20625
965,0.01527304460424566,401.2075
966,0.015275089372865038,401.20875
967,0.015277059222156195,401.21
968,0.015278954141318248,401.21125
969,0.015280806034721246,401.2125
970,0.015282673198390752,401.21375
971,0.015284630666259486,401.215
972,0.015286759026192483,401.21625
973,0.015289135038331065,401.2175
974,0.015291819804993601,401.21875
975,0.015294853523694633,401.22
976,0.015298250983407927,401.22125
977,0.01530200330496449,401.2225
978,0.015306080107911558,401.22375
979,0.01531043928668714,401.225
980,0.015315033515833956,401.22625
981,0.015319820910528047,401.2275
982,0.015324773809580009,401.22875
983,0.015329882899098295,401.23
984,0.015335164011964601,401.23125
985,0.015340654060454284,401.2325
986,0.015346411954097104,401.23375
987,0.015352509409469608,401.235
988,0.015359024646261953,401.23625
989,0.015366032276489656,401.2375
990,0.015373595351004831,401.23875
991,0.015381757583098257,401.24
992,0.015390537005995339,401.24125
993,0.015399924892863784,401.2425
994,0.01540988429446408,401.24375
995,0.01542035399875264,401.245
996,0.015431252213487108,401.24625
997,0.015442484585038984,401.2475
998,0.01545394947385611,401.24875
999,0.015465544774669491,401.25
1000,0.01547717388457284,401.25125
1001,0.015488749445903024,401.2525
1002,0.015500196087483785,401.25375
1003,0.015511449728639696,401.255
1004,0.0155224569586559,401.25625
1005,0.015533171612588513,401.2575
1006,0.015543551407711756,401.25875
1007,0.015553553002764852,401.26
1008,0.015563128950664489,401.26125
1009,0.015572224854988114,401.2625
1010,0.015580778274874573,401.26375
1011,0.01558872119558722,401.265
1012,0.015595980995845082,401.26625
1013,0.015602487453185461,401.2675
1014,0.015608176959668815,401.26875
1015,0.015612997723801939,401.27
1016,0.015616917412487939,401.27125
1017,0.015619924762833654,401.2725
1018,0.015622032002927146,401.27375
1019,0.015623276045372064,401.275
1020,0.015623715516729112,401.27625
1021,0.015623428150281664,401.2775
1022,0.015622504382625536,401.27875
1023,0.015621042641671795,401.28
1024,0.015619143485199391,401.28125
1025,0.015616902275930876,401.2825
1026,0.015614407818947084,401.28375
1027,0.015611735760578498,401.285
1028,0.015608949358671811,401.28625
1029,0.015606098901613318,401.2875
1030,0.015603222982969598,401.28875
1031,0.01560034958437067,401.29
1032,0.015597501755589155,401.29125
1033,0.015594696441449568,401.2925
1034,0.015591948385232545,401.29375
1035,0.015589271971452835,401.295
1036,0.015586680625908352,401.29625
1037,0.015584186617224337,401.2975
1038,0.015581800534850868,401.29875
1039,0.015579530133785357,401.3
1040,0.015577377794558015,401.30125
1041,0.015575339200511918,401.3025
1042,0.015573403192073666,401.30375
1043,0.01557154986734196,401.305
1044,0.015569750417957917,401.30625
1045,0.015567968997069437,401.3075
1046,0.01556616366982455,401.30875
1047,0.01556428797114278,401.31
1048,0.01556229418291145,401.31125
1049,0.015560136353394271,401.3125
1050,0.01555777357606557,401.31375
1051,0.015555170244640803,401.315
1052,0.015552303209575425,401.31625
1053,0.015549158648239698,401.3175
1054,0.015545735187770216,401.31875
1055,0.015542045379633026,401.32
1056,0.015538110864770206,401.32125
1057,0.01553396355963547,401.3225
1058,0.015529641216336276,401.32375
1059,0.015525184434788215,401.325
1060,0.015520633600094539,401.32625
1061,0.015516024114665032,401.3275
1062,0.015511385152703342,401.32875
1063,0.015506737575775642,401.33
1064,0.015502092407871391,401.33125
1065,0.015497451495908997,401.3325
1066,0.015492809758366557,401.33375
1067,0.015488154030790579,401.335
1068,0.015483468492142003,401.33625
1069,0.015478734754926221,401.3375
1070,0.01547393371030939,401.33875
1071,0.01546904690761155,401.34
1072,0.01546405971742519,401.34125
1073,0.015458958259296676,401.3425
1074,0.015453732388961488,401.34375
1075,0.015448373271905277,401.345
1076,0.015442872901553781,401.34625
1077,0.015437223859772628,401.3475
1078,0.015431416572521875,401.34875
1079,0.015425440301523142,401.35
1080,0.015419281966036152,401.35125
1081,0.01541292848988802,401.3525
1082,0.015406367059870342,401.35375
1083,0.015399589640038423,401.355
1084,0.015392596049013612,401.35625
1085,0.015385397440771168,401.3575
1086,0.015378020533113523,401.35875
1087,0.015370509181071624,401.36
1088,0.015362926133113996,401.36125
1089,0.01535535112099238,401.3625
1090,0.01534787809141208,401.36375
1091,0.015340608793940435,401.365
1092,0.015333647026827553,401.36625
1093,0.01532709030650402,401.3675
1094,0.01532102263810055,401.36875
1095,0.015315508967330724,401.37
1096,0.015310590954631555,401.37125
1097,0.01530628638993826,401.3725
1098,0.015302589457585928,401.37375
1099,0.01529947561687541,401.375
1100,0.015296904520021627,401.37625
1101,0.015294827959091263,401.3775
1102,0.015293192724868107,401.37875
1103,0.01529194696934301,401.38
1104,0.015291042548120845,401.38125
1105,0.015290437886967287,401.3825
1106,0.015290097836895436,401.38375
1107,0.01528999329703937,401.385
1108,0.015290098439124725,401.38625
1109,0.015290387873422295,401.3875
1110,0.015290834237545788,401.38875
1111,0.01529140269515,401.39
1112,0.015292051421411134,401.39125
1113,0.01529272726565482,401.3925
1114,0.01529337061941374,401.39375
1115,0.0152939164873927,401.395
1116,0.0152943010586593,401.39625
1117,0.015294469848579871,401.3975
1118,0.015294384953102121,401.39875
1119,0.015294033755268893,401.4
1120,0.015293433277291666,401.40125
1121,0.015292633659234936,401.4025
1122,0.015291715666952727,401.40375
1123,0.01529078651765374,401.405
1124,0.01528997043700456,401.40625
1125,0.01528939694632903,401.4075
1126,0.015289189726422615,401.40875
1127,0.015289453967190595,401.41
1128,0.015290269398297009,401.41125
1129,0.015291682990347197,401.4125
1130,0.015293708862039412,401.41375
1131,0.01529633102923697,401.415
1132,0.015299507757364961,401.41625
1133,0.01530318073748652,401.4175
1134,0.015307281784689757,401.41875
1135,0.015311742870762406,401.42
1136,0.015316500679504153,401.42125
1137,0.015321504075875103,401.4225
1138,0.015326716036794889,401.42375
1139,0.01533211397116285,401.425
1140,0.015337689134603849,401.42625
1141,0.015343440426666527,401.4275
1142,0.015349369080133813,401.42875
1143,0.015355470401789736,401.43
1144,0.01536172370715894,401.43125
1145,0.015368087883856834,401.4325
1146,0.015374491874967684,401.43375
1147,0.015380836901241361,401.435
1148,0.015386998691326054,401.43625
1149,0.015392837474656897,401.4375
1150,0.015398212507070524,401.43875
1151,0.015402998601443226,401.44
1152,0.015407104316480744,401.44125
1153,0.015410484484268494,401.4425
1154,0.015413149514340002,401.44375
1155,0.01541516572714024,401.445
1156,0.015416647900402891,401.44625
1157,0.015417745132603121,401.4475
1158,0.015418621526188909,401.44875
1159,0.015419435895368276,401.45
1160,0.015420320146552794,401.45125
1161,0.015421365301938932,401.4525
1162,0.015422610696454548,401.45375
1163,0.015424041466504872,401.455
1164,0.01542559251323509,401.45625
1165,0.015427157380707482,401.4575
1166,0.01542860249590942,401.45875
1167,0.015429784015978384,401.46
1168,0.01543056468591755,401.46125
1169,0.015430831759021373,401.4625
1170,0.015430512235154072,401.46375
1171,0.015429582561834427,401.465
1172,0.01542807300029277,401.46625
1173,0.015426063812362459,401.4675
1174,0.015423674485363815,401.46875
1175,0.015421045349266353,401.47
1176,0.015418314477856191,401.47125
1177,0.015415592774583053,401.4725
1178,0.015412937205845526,401.47375
1179,0.015410330362049779,401.475
1180,0.015407668241018092,401.47625
1181,0.0154047646132119,401.4775
1182,0.015401371560483646,401.47875
1183,0.015397217041679852,401.48
1184,0.015392053936748957,401.48125
1185,0.015385706798492748,401.4825
1186,0.015378112987615133,401.48375
1187,0.015369343792883579,401.485
1188,0.015359605740038909,401.48625
1189,0.015349220504176324,401.4875
1190,0.015338587032258436,401.48875
1191,0.015328133792440983,401.49
1192,0.015318268675301987,401.49125
1193,0.01530933271315602,401.4925
1194,0.015301565318607267,401.49375
1195,0.01529508276594146,401.495
1196,0.01528987048714648,401.49625
1197,0.015285788596636207,401.4975
1198,0.015282591368292034,401.49875
1199,0.01527995885907531,401.5
1200,0.015277539426235803,401.50125
1201,0.015274999604161572,401.5025
1202,0.015272078450333302,401.50375
1203,0.015268630190052784,401.505
1204,0.015264655999505154,401.50625
1205,0.01526031720474601,401.5075
1206,0.015255928488962527,401.50875
1207,0.015251933590633796,401.51
1208,0.0152488626855708,401.51125
1209,0.015247264758731956,401.5125
1210,0.015247609915026415,401.51375
1211,0.015250168974417614,401.515
1212,0.015254898055538136,401.51625
1213,0.015261369682064456,401.5175
1214,0.015268786575746098,401.51875
1215,0.015276090123097292,401.52
1216,0.015282137709811468,401.52125
1217,0.015285909533365281,401.5225
1218,0.015286687043276204,401.52375
1219,0.01528417889265705,401.525
1220,0.015278578198562254,401.52625
1221,0.015270547847394853,401.5275
1222,0.015261149026588185,401.52875
1223,0.015251718861841308,401.53
1224,0.015243704518855972,401.53125
1225,0.015238483232604764,401.5325
1226,0.015237185497269237,401.53375
1227,0.015240537864022295,401.535
1228,0.015248735093263868,401.53625
1229,0.015261352596082682,401.5375
1230,0.015277333085623488,401.53875
1231,0.015295071498551895,401.54
1232,0.015312589882179276,401.54125
1233,0.015327776737773958,401.5425
1234,0.015338613976537957,401.54375
1235,0.015343450070167885,401.545
1236,0.015341281245847176,401.54625
1237,0.015332289802823156,401.5475
1238,0.015318699969855562,401.54875
1239,0.015305588405225808,401.55
1240,0.015300660409752228,401.55125
1241,0.015312078466566462,401.5525
1242,0.01534476348550382,401.55375
1243,0.015397262580191163,401.555
1244,0.015461496310035176,401.55625
1245,0.015525790731421,401.5575
1246,0.015579228611227293,401.55875
1247,0.015614724830483439,401.56
1248,0.015629613135835975,401.56125
1249,0.015624304668880457,401.5625
1250,0.015600363439561461,401.56375
1251,0.015559301714094406,401.565
1252,0.015503293094713325,401.56625
1253,0.015438422912794503,401.5675
1254,0.015378814624527526,401.56875
1255,0.015346741714672008,401.57
1256,0.015363726551146623,401.57125
1257,0.015435838571815685,401.5725
1258,0.015546388817357712,401.57375
1259,0.015664362647252083,401.575
1260,0.015760806811877075,401.57625
1261,0.015819969542426923,401.5775
1262,0.015840439340817115,401.57875
1263,0.015829946230008968,401.58
1264,0.015799020999440232,401.58125
1265,0.015756601752739244,401.5825
1266,0.015709009116245388,401.58375
1267,0.01566303945463804,401.585
1268,0.015630475445058238,401.58625
1269,0.01562663003568954,401.5875
1270,0.01566038833030613,401.58875
1271,0.015724479534669336,401.59
1272,0.015796432240431587,401.59125
1273,0.01585075003343984,401.5925
1274,0.015871841316654724,401.59375
1275,0.01585800414953377,401.595
1276,0.01581700625918281,401.59625
1277,0.015759582500104327,401.5975
1278,0.015695116342016445,401.59875
1279,0.015630074381474776,401.6
1280,0.015568120704089517,401.60125
1281,0.015510831069483859,401.6025
1282,0.015458412171214504,401.60375
1283,0.01541025210883097,401.605
1284,0.015365325166793292,401.60625
1285,0.015322523700745449,401.6075
1286,0.015280951190925854,401.60875
1287,0.015240240387639934,401.61
1288,0.015200992454083184,401.61125
1289,0.015165420617610937,401.6125
1290,0.015137969738717491,401.61375
1291,0.015125228302909252,401.615
1292,0.015134047917012648,401.61625
1293,0.015167806158407729,401.6175
1294,0.01522295309198707,401.61875
1295,0.01528902967026486,401.62
1296,0.015352809115795164,401.62125
1297,0.01540357015446987,401.6225
1298,0.01543604488296213,401.62375
1299,0.015450196721333772,401.625
1300,0.015449224639087336,401.62625
1301,0.015437435699895766,401.6275
1302,0.015418858123847499,401.62875
1303,0.015396649029919612,401.63
1304,0.015373036107963686,401.63125
1305,0.01534950270406346,401.6325
1306,0.015327030249589318,401.63375
1307,0.015306297498787919,401.635
1308,0.015287805163028774,401.63625
1309,0.015271921687873401,401.6375
1310,0.015258864629817199,401.63875
1311,0.015248640900595715,401.64
1312,0.015240985590956643,401.64125
1313,0.015235335613781202,401.6425
1314,0.015230866736174171,401.64375
1315,0.015226601438737898,401.645
1316,0.015221557752031833,401.64625
1317,0.015214896977924223,401.6475
1318,0.015206033767988023,401.64875
1319,0.015194680636978406,401.65
1320,0.015180837147749888,401.65125
1321,0.015164736038379634,401.6525
1322,0.015146774568943427,401.65375
1323,0.01512744553558885,401.655
1324,0.015107279038982563,401.65625
1325,0.015086795200314652,401.6575
1326,0.015066470506872803,401.65875
1327,0.015046710049803376,401.66
1328,0.015027831835038237,401.66125
1329,0.01501005884925713,401.6625
1330,0.01499352026930527,401.66375
1331,0.014978262280301639,401.665
1332,0.014964265404866438,401.66625
1333,0.014951465910901105,401.6675
1334,0.014939778260053334,401.66875
1335,0.01492911405729377,401.67
1336,0.014919394813395055,401.67125
1337,0.014910557005584637,401.6725
1338,0.014902549411866176,401.67375
1339,0.014895324445337357,401.675
1340,0.014888826981748707,401.67625
1341,0.01488298330360128,401.6775
1342,0.014877692462940255,401.67875
1343,0.014872824354803136,401.68
1344,0.014868221002285707,401.68125
1345,0.014863705719073299,401.6825
1346,0.01485909494687241,401.68375
1347,0.014854214986524894,401.685
1348,0.014848915682393792,401.68625
1349,0.014843086061364062,401.6875
1350,0.014836661995910454,401.68875
1351,0.014829632568939214,401.69
1352,0.014822036483478556,401.69125
1353,0.014813955374027635,401.6925
1354,0.014805502647495642,401.69375
1355,0.014796809966068164,401.695
1356,0.014788015436418596,401.69625
1357,0.014779254801458386,401.6975
1358,0.014770656276241518,401.69875
1359,0.014762340411357126,401.7
1360,0.01475441991987448,401.70125
1361,0.01474700183180126,401.7025
1362,0.014740188222125418,401.70375
1363,0.014734071482588167,401.705
1364,0.014728731671073718,401.70625
1365,0.01472422869000756,401.7075
1366,0.014720597144946014,401.70875
1367,0.014717841334119904,401.71
1368,0.014715933682793952,401.71125
1369,0.0147148155591204,401.7125
1370,0.01471440328412945,401.71375
1371,0.014714593362649134,401.715
1372,0.014715270784584556,401.71625
1373,0.014716318115184616,401.7175
1374,0.014717622059158199,401.71875
1375,0.014719080527075327,401.72
1376,0.014720606737886551,401.72125
1377,0.014722131516510927,401.7225
1378,0.014723604713866417,401.72375
1379,0.014724994460644002,401.725
1380,0.014726285164385934,401.72625
1381,0.014727475010179457,401.7275
1382,0.014728574618834174,401.72875
1383,0.014729601502971118,401.73
1384,0.014730579718224304,401.73125
1385,0.01473153530998362,401.7325
1386,0.014732494926684108,401.73375
1387,0.014733483570650404,401.735
1388,0.014734523037940933,401.73625
1389,0.014735629978739376,401.7375
1390,0.014736816362325874,401.73875
1391,0.014738089664611886,401.74
1392,0.014739449615928117,401.74125
1393,0.014740893138150697,401.7425
1394,0.014742410407718351,401.74375
1395,0.014743988694673719,401.745
1396,0.01474561047670426,401.74625
1397,0.014747256055880894,401.7475
1398,0.014748903166237615,401.74875
1399,0.014750528090782386,401.75
1400,0.014752105433599524,401.75125
1401,0.014753611105953503,401.7525
1402,0.014755020195453734,401.75375
1403,0.014756309030729064,401.755
1404,0.014757455515046718,401.75625
1405,0.01475843918093507,401.7575
1406,0.014759241994484995,401.75875
1407,0.014759848119998241,401.76
1408,0.01476024434197795,401.76125
1409,0.014760421172562897,401.7625
1410,0.014760371315751742,401.76375
1411,0.014760090799465126,401.765
1412,0.01475957969156234,401.76625
1413,0.014758840432799944,401.7675
1414,0.014757878984885633,401.76875
1415,0.014756704888694265,401.77
1416,0.014755329511593175,401.77125
1417,0.014753769164600316,401.7725
1418,0.014752040447704617,401.77375
1419,0.014750164552022405,401.775
1420,0.014748163427763512,401.77625
1421,0.01474606155168861,401.7775
1422,0.01474388346425584,401.77875
1423,0.01474165503850808,401.78
1424,0.014739401307378427,401.78125
1425,0.014737145515907726,401.7825
1426,0.014734909158097435,401.78375
1427,0.014732710071271058,401.785
1428,0.014730562283693096,401.78625
1429,0.014728475500716869,401.7875
1430,0.014726453516638857,401.78875
1431,0.014724495803271806,401.79
1432,0.014722595426036239,401.79125
1433,0.014720741238015549,401.7925
1434,0.014718916757194686,401.79375
1435,0.014717101348704801,401.795
1436,0.014715271394789056,401.79625
1437,0.01471340047892033,401.7975
1438,0.014711460242540813,401.79875
1439,0.014709421843899362,401.8
1440,0.014707255873527676,401.80125
1441,0.014704933933211687,401.8025
1442,0.014702428468627087,401.80375
1443,0.01469971376704984,401.805
1444,0.014696765905425648,401.80625
1445,0.014693562840645939,401.8075
1446,0.014690085225484272,401.80875
1447,0.014686315654987158,401.81
1448,0.014682239186584697,401.81125
1449,0.014677843276178612,401.8125
1450,0.014673117916581432,401.81375
1451,0.014668055582532395,401.815
1452,0.014662651375476333,401.81625
1453,0.014656903191016105,401.8175
1454,0.014650811294799462,401.81875
1455,0.01464437897126142,401.82
1456,0.014637611308798105,401.82125
1457,0.014630516190541825,401.8225
1458,0.014623102412349532,401.82375
1459,0.014615381153222183,401.825
1460,0.01460736364115783,401.82625
1461,0.014599062026412455,401.8275
1462,0.01459048841384826,401.82875
1463,0.01458165451646979,401.83
1464,0.014572571564687952,401.83125
1465,0.01456325035347761,401.8325
1466,0.014553700743273276,401.83375
1467,0.014543933096452383,401.835
1468,0.01453395679146932,401.83625
1469,0.014523782330841567,401.8375
1470,0.01451342102321425,401.83875
1471,0.014502885347929649,401.84
1472,0.014492189031018121,401.84125
1473,0.014481349013336413,401.8425
1474,0.014470382631003911,401.84375
1475,0.01445931072211852,401.845
1476,0.014448154991793881,401.84625
1477,0.014436940197467694,401.8475
1478,0.014425692328008544,401.84875
1479,0.014414438669687026,401.85
1480,0.014403208426341269,401.85125
1481,0.014392031974258283,401.8525
1482,0.01438094089475097,401.85375
1483,0.01436996792508807,401.855
1484,0.014359146530003619,401.85625
1485,0.014348511043182804,401.8575
1486,0.014338095896331553,401.85875
1487,0.014327935762107124,401.86
1488,0.014318064721305309,401.86125
1489,0.01430851584956327,401.8625
1490,0.014299320811753367,401.86375
1491,0.01429050952481707,401.865
1492,0.014282109374157014,401.86625
1493,0.014274146036696573,401.8675
1494,0.014266641710634213,401.86875
1495,0.01425961665366237,401.87
1496,0.014253088550924347,401.87125
1497,0.014247072227423418,401.8725
1498,0.014241580877137226,401.87375
1499,0.014236624568663583,401.875
1500,0.014232211711449509,401.87625
1501,0.014228348259290933,401.8775
1502,0.014225037414612118,401.87875
1503,0.014222279603763195,401.88
1504,0.014220072572446563,401.88125
1505,0.014218410837041713,401.8825
1506,0.014217285830850954,401.88375
1507,0.014216685282469234,401.885
1508,0.014216594815857901,401.88625
1509,0.014216996204712708,401.8875
1510,0.014217869576480257,401.88875
1511,0.014219192012084159,401.89
1512,0.014220940370720882,401.89125
1513,0.01422308898969963,401.8925
1514,0.014225612588548561,401.89375
1515,0.014228485281608905,401.895
1516,0.014231681084932925,401.89625
1517,0.014235175522362213,401.8975
1518,0.014238943801439722,401.89875
1519,0.014242963396293804,401.9
1520,0.01424721241041998,401.90125
1521,0.014251670464672924,401.9025
1522,0.014256318657688536,401.90375
1523,0.014261139856196313,401.905
1524,0.014266118222426129,401.90625
1525,0.014271239088604504,401.9075
1526,0.014276488639106103,401.90875
1527,0.0142818545350633,401.91
1528,0.014287324450893476,401.91125
1529,0.014292886595960728,401.9125
1530,0.01429852831503489,401.91375
1531,0.014304236666994406,401.915
1532,0.014309998570715538,401.91625
1533,0.014315798570029879,401.9175
1534,0.014321620102720471,401.91875
1535,0.014327445560956945,401.92
1536,0.014333255081703368,401.92125
1537,0.014339027715537574,401.9225
1538,0.014344741308858575,401.92375
1539,0.014350372672733104,401.925
1540,0.014355898693780381,401.92625
1541,0.014361296572063845,401.9275
1542,0.014366544440068872,401.92875
1543,0.01437162187886172,401.93
1544,0.014376511666041166,401.93125
1545,0.014381198708043852,401.9325
1546,0.014385672186011677,401.93375
1547,0.014389924530795396,401.935
1548,0.014393952617011865,401.93625
1549,0.014397757219059157,401.9375
1550,0.014401342671401782,401.93875
1551,0.014404717346969815,401.94
1552,0.014407892589099114,401.94125
1553,0.014410882318764561,401.9425
1554,0.01441370349034993,401.94375
1555,0.014416373756418275,401.945
1556,0.014418913302911123,401.94625
1557,0.01442134276553902,401.9475
1558,0.014423683591614899,401.94875
1559,0.014425957474744308,401.95
1560,0.014428186079568889,401.95125
1561,0.014430391580301799,401.9525
1562,0.014432594582791357,401.95375
1563,0.014434815721937898,401.955
1564,0.014437074378733782,401.95625
1565,0.014439388413368318,401.9575
1566,0.014441774445149907,401.95875
1567,0.014444246667883819,401.96
1568,0.014446817701553663,401.96125
1569,0.014449497593586175,401.9625
1570,0.014452294290591026,401.96375
1571,0.014455213430004197,401.965
1572,0.014458258063622453,401.96625
1573,0.01446143039311273,401.9675
1574,0.01446472981848638,401.96875
1575,0.014468155939962254,401.97
1576,0.014471706823479605,401.97125
1577,0.01447538123409341,401.9725
1578,0.014479177812319615,401.97375
1579,0.014483096392356174,401.975
1580,0.014487137691542373,401.97625
1581,0.01449130341183019,401.9775
1582,0.014495597268962023,401.97875
1583,0.014500023536893829,401.98
1584,0.014504587240816501,401.98125
1585,0.014509294501103491,401.9825
1586,0.014514150691720254,401.98375
1587,0.01451916178158608,401.985
1588,0.014524331464073689,401.98625
1589,0.01452966474015921,401.9875
1590,0.014535163352035696,401.98875
1591,0.01454082859187195,401.99
1592,0.0145466612927242,401.99125
1593,0.014552660639938136,401.9925
1594,0.014558825995179074,401.99375
1595,0.014565155990673094,401.995
1596,0.014571650022893793,401.99625
1597,0.014578307317438102,401.9975
1598,0.01458512731779757,401.99875
1599,0.01459211030414833,402.0
1600,0.014599255992551683,402.00125
1601,0.01460656344085941,402.0025
1602,0.014614030614695772,402.00375
1603,0.01462165350238913,402.005
1604,0.014629425778226665,402.00625
1605,0.014637337715298179,402.0075
1606,0.014645375279018116,402.00875
1607,0.01465352177487925,402.01
1608,0.014661755363453932,402.01125
1609,0.014670050775029583,402.0125
1610,0.014678379680827944,402.01375
1611,0.014686710466343688,402.015
1612,0.014695010686213036,402.01625
1613,0.014703246824674195,402.0175
1614,0.014711386082298173,402.01875
1615,0.014719397030818093,402.02
1616,0.014727250827626197,402.02125
1617,0.014734921979775268,402.0225
1618,0.014742388862751086,402.02375
1619,0.014749633746137263,402.025
1620,0.014756643071904373,402.02625
1621,0.014763407311264158,402.0275
1622,0.014769919893644557,402.02875
1623,0.014776177534259192,402.03
1624,0.014782178739256392,402.03125
1625,0.014787923763106173,402.0325
1626,0.014793413706567074,402.03375
1627,0.01479865030003898,402.035
1628,0.014803635617569198,402.03625
1629,0.014808371983332937,402.0375
1630,0.014812862196356661,402.03875
1631,0.014817109938476862,402.04
1632,0.01482112006280229,402.04125
1633,0.014824899345167744,402.0425
1634,0.014828456419770712,402.04375
1635,0.014831802958311406,402.045
1636,0.014834952624962733,402.04625
1637,0.014837921860195067,402.0475
1638,0.014840729008601236,402.04875
1639,0.014843394007488013,402.05
1640,0.014845936403346542,402.05125
1641,0.014848376773726345,402.0525
1642,0.014850732634232457,402.05375
1643,0.014853019144650733,402.055
1644,0.014855248952878482,402.05625
1645,0.014857430186956762,402.0575
1646,0.014859567868723448,402.05875
1647,0.014861662380758752,402.06
1648,0.014863711834426698,402.06125
1649,0.014865713567197037,402.0625
1650,0.014867661967963056,402.06375
1651,0.014869554034909018,402.065
1652,0.014871387643747912,402.06625
1653,0.01487316334017044,402.0675
1654,0.014874884889457558,402.06875
1655,0.014876560378843799,402.07
1656,0.014878199489949813,402.07125
1657,0.014879815774718886,402.0725
1658,0.014881422723626091,402.07375
1659,0.01488303399226178,402.075
1660,0.014884661135463648,402.07625
1661,0.014886312389006898,402.0775
1662,0.014887991679740581,402.07875
1663,0.01488969659449912,402.08
1664,0.014891419960760675,402.08125
1665,0.014893148836940793,402.0825
1666,0.014894865651521016,402.08375
1667,0.014896549203986732,402.085
1668,0.01489817732379952,402.08625
1669,0.014899726649124928,402.0875
1670,0.014901177013933887,402.08875
1671,0.014902511181149443,402.09
1672,0.014903716520349851,402.09125
1673,0.01490478628424479,402.0925
1674,0.014905720496543652,402.09375
1675,0.014906524205541914,402.095
1676,0.014907208228471181,402.09625
1677,0.014907786998393418,402.0975
1678,0.014908278809812592,402.09875
1679,0.014908701573463327,402.1
1680,0.014909073187366326,402.10125
1681,0.014909409761800788,402.1025
1682,0.014909724631574757,402.10375
1683,0.014910026712316815,402.105
1684,0.01491032289017044,402.10625
1685,0.014910616538730805,402.1075
1686,0.014910909367798505,402.10875
1687,0.014911203682832429,402.11
1688,0.014911503316158845,402.11125
1689,0.014911815105019462,402.1125
1690,0.014912151229590203,402.11375
1691,0.014912529194177427,402.115
1692,0.014912972054754028,402.11625
1693,0.014913507989956628,402.1175
1694,0.01491416903578471,402.11875
1695,0.014914989085455138,402.12
1696,0.014916001452814605,402.12125
1697,0.014917236242109276,402.1225
1698,0.014918718595450185,402.12375
1699,0.01492046606078243,402.125
1700,0.014922487279152406,402.12625
1701,0.014924782579282977,402.1275
1702,0.014927341922111466,402.12875
1703,0.014930147799939451,402.13
1704,0.014933176146630756,402.13125
1705,0.01493639701707294,402.1325
1706,0.01493977946499579,402.13375
1707,0.014943290794918958,402.135
1708,0.014946900904019605,402.13625
1709,0.014950582178910026,402.1375
1710,0.014954313542193436,402.13875
1711,0.01495807748299411,402.14
1712,0.01496186283266934,402.14125
1713,0.01496566292745017,402.1425
1714,0.014969473902413748,402.14375
1715,0.014973292578719126,402.145
1716,0.014977115780152775,402.14625
1717,0.014980936207908491,402.1475
1718,0.014984741515794965,402.14875
1719,0.014988515071005406,402.15
1720,0.014992232730682778,402.15125
1721,0.014995867432302783,402.1525
1722,0.014999389239005524,402.15375
1723,0.01500276942038441,402.155
1724,0.015005983371395757,402.15625
1725,0.015009014639840385,402.1575
1726,0.01501185722376961,402.15875
1727,0.01501451772778877,402.16
1728,0.015017015788331367,402.16125
1729,0.015019383309315959,402.1625
1730,0.015021661745485962,402.16375
1731,0.015023899080806102,402.165
1732,0.015026145031850083,402.16625
1733,0.015028447724688651,402.1675
1734,0.015030848408705303,402.16875
1735,0.01503337872671924,402.17
1736,0.015036060011976105,402.17125
1737,0.015038900616411877,402.1725
1738,0.01504189815040831,402.17375
1739,0.015045040308948241,402.175
1740,0.015048308892358997,402.17625
1741,0.015051680876464585,402.1775
1742,0.015055133436744587,402.17875
1743,0.015058645258554488,402.18
1744,0.015062199773951127,402.18125
1745,0.015065785960301776,402.1825
1746,0.015069398333236825,402.18375
1747,0.01507303641079036,402.185
1748,0.015076702149268557,402.18625
1749,0.01508039816879854,402.1875
1750,0.015084123075364782,402.18875
1751,0.015087868937278048,402.19
1752,0.015091618193170982,402.19125
1753,0.015095342185214543,402.1925
1754,0.015099000231792796,402.19375
1755,0.015102541366553125,402.195
1756,0.015105906322332269,402.19625
1757,0.015109033668003194,402.1975
1758,0.015111862876136528,402.19875
1759,0.015114341329970056,402.2
1760,0.015116428355025528,402.20125
1761,0.01511809858458459,402.2025
1762,0.015119343860730355,402.20375
1763,0.015120172710544381,402.205
1764,0.015120607767161813,402.20625
1765,0.015120681497297155,402.2075
1766,0.015120431534487463,402.20875
1767,0.015119894219824107,402.21
1768,0.015119100075055096,402.21125
1769,0.015118070250798596,402.2125
1770,0.015116813096940405,402.21375
1771,0.01511532474002025,402.215
1772,0.015113589376246527,402.21625
1773,0.015111582680050207,402.2175
1774,0.015109274316712256,402.21875
1775,0.015106633039207487,402.22
1776,0.015103630828332763,402.22125
1777,0.015100245273842915,402.2225
1778,0.015096463041139062,402.22375
1779,0.015092281394877583,402.225
1780,0.015087707701118972,402.22625
1781,0.015082757817026551,402.2275
1782,0.015077454432370886,402.22875
1783,0.015071821795003007,402.23
1784,0.015065882433475944,402.23125
1785,0.015059652795940657,402.2325
1786,0.015053139388740573,402.23375
1787,0.015046336370088637,402.235
1788,0.015039224845610155,402.23625
1789,0.015031773793013233,402.2375
1790,0.01502394437421793,402.23875
1791,0.01501569349868703,402.24
1792,0.015006980909349226,402.24125
1793,0.014997774364501094,402.2425
1794,0.014988055805666171,402.24375
1795,0.01497782562496913,402.245
1796,0.014967103164802192,402.24625
1797,0.014955927544364903,402.2475
1798,0.014944353418156833,402.24875
1799,0.014932448403298666,402.25
1800,0.01492028529281435,402.25125
1801,0.014907936574153968,402.2525
1802,0.01489546970416656,402.25375
1803,0.014882941924173715,402.255
1804,0.014870398298047293,402.25625
1805,0.014857871595805506,402.2575
1806,0.014845382953519153,402.25875
1807,0.01483294485143861,402.26
1808,0.01482056489572561,402.26125
1809,0.014808250664405151,402.2625
1810,0.014796012356876997,402.26375
1811,0.014783867202812453,402.265
1812,0.014771841453234446,402.26625
1813,0.014759971116545829,402.2675
1814,0.014748301875516607,402.26875
1815,0.014736886359788681,402.27
1816,0.014725781984114034,402.27125
1817,0.014715045774849387,402.2725
1818,0.014704730412229238,402.27375
1819,0.01469487951395228,402.275
1820,0.014685524067122398,402.27625
1821,0.014676679877428248,402.2775
1822,0.014668346061820006,402.27875
1823,0.014660507302179214,402.28
1824,0.014653134999704328,402.28125
1825,0.014646192359582264,402.2825
1826,0.014639639477967094,402.28375
1827,0.014633438158736842,402.285
1828,0.014627558177573694,402.28625
1829,0.014621979847404506,402.2875
1830,0.014616697842391979,402.28875
1831,0.01461172032557813,402.29
1832,0.014607068472149726,402.29125
1833,0.014602772914879634,402.2925
1834,0.014598869566671653,402.29375
1835,0.014595394800783921,402.295
1836,0.0145923808100434,402.29625
1837,0.014589851816114868,402.2975
1838,0.014587821048393623,402.29875
1839,0.014586290031184675,402.3
1840,0.014585248930956305,402.30125
1841,0.014584678470043343,402.3025
1842,0.014584553026932744,402.30375
1843,0.014584844579546672,402.305
1844,0.0145855271157301,402.30625
1845,0.014586579995066074,402.3075
1846,0.014587991682758102,402.30875
1847,0.01458976183979353,402.31
1848,0.014591901739394942,402.31125
1849,0.014594433982166283,402.3125
1850,0.0145973898157114,402.31375
1851,0.014600805287383903,402.315
1852,0.014604718047240369,402.31625
1853,0.014609160506682964,402.3175
1854,0.014614156615940522,402.31875
1855,0.014619717277772927,402.32
1856,0.014625837659960797,402.32125
1857,0.014632495966097026,402.3225
1858,0.014639653901262694,402.32375
1859,0.014647259148608883,402.325
1860,0.014655248149305513,402.32625
1861,0.014663552176073038,402.3275
1862,0.014672100597189772,402.32875
1863,0.0146808272179142,402.33
1864,0.014689673547334765,402.33125
1865,0.014698591580218454,402.3325
1866,0.014707545148789972,402.33375
1867,0.014716509192172494,402.335
1868,0.014725467430092136,402.33625
1869,0.014734409396678898,402.3375
1870,0.014743325829884515,402.33875
1871,0.014752205174490725,402.34
1872,0.014761030029405599,402.34125
1873,0.014769774044325161,402.3425
1874,0.014778401855744226,402.34375
1875,0.014786868479389577,402.345
1876,0.014795123310254414,402.34625
1877,0.01480311161531159,402.3475
1878,0.014810780166520623,402.34875
1879,0.01481808265041475,402.35
1880,0.014824983286064937,402.35125
1881,0.014831461917707381,402.3525
1882,0.01483751643539864,402.35375
1883,0.014843162866299414,402.355
1884,0.014848435681511174,402.35625
1885,0.014853383851401485,402.3575
1886,0.014858065163988184,402.35875
1887,0.014862541933128439,402.36
1888,0.014866873910713998,402.36125
1889,0.014871111495133397,402.3625
1890,0.01487529250981752,402.36375
1891,0.014879438333146186,402.365
1892,0.014883552363898423,402.36625
1893,0.014887622877574147,402.3675
1894,0.014891624527335492,402.36875
1895,0.014895524404452897,402.37
1896,0.014899286498539372,402.37125
1897,0.014902877897422675,402.3725
1898,0.014906273280426447,402.37375
1899,0.014909459595432117,402.375
1900,0.014912436168722157,402.37625
1901,0.014915216831552218,402.3775
1902,0.014917825378553132,402.37875
1903,0.014920294469975493,402.38
1904,0.014922658220971791,402.38125
1905,0.014924948901007483,402.3825
1906,0.014927190983572043,402.38375
1907,0.014929397372070118,402.385
1908,0.014931568269064879,402.38625
1909,0.014933689027065234,402.3875
1910,0.014935733049999346,402.38875
1911,0.014937664125188597,402.39
1912,0.014939440958352071,402.39125
1913,0.014941021879791834,402.3925
1914,0.014942369394539084,402.39375
1915,0.014943453997349775,402.395
1916,0.014944256139389564,402.39625
1917,0.014944767327525418,402.3975
1918,0.014944989325840268,402.39875
1919,0.014944930528599912,402.4
1920,0.014944603209951177,402.40125
1921,0.014944018409172918,402.4025
1922,0.014943182278563625,402.40375
1923,0.014942091712705741,402.405
1924,0.014940733141161516,402.40625
1925,0.014939080645113982,402.4075
1926,0.014937097524518836,402.40875
1927,0.014934738710248486,402.41
1928,0.014931953500083323,402.41125
1929,0.014928690274335445,402.4125
1930,0.014924900401735056,402.41375
1931,0.014920541877317915,402.415
1932,0.014915582932682194,402.41625
1933,0.014910002884458654,402.4175
1934,0.014903792918115081,402.41875
1935,0.014896955818773126,402.42
1936,0.014889503870239802,402.42125
1937,0.01488145512684845,402.4225
1938,0.01487283350719519,402.42375
1939,0.01486366283411565,402.425
1940,0.0148539670769852,402.42625
1941,0.014843767773916827,402.4275
1942,0.014833084960012068,402.42875
1943,0.014821936300842525,402.43
1944,0.014810339002734438,402.43125
1945,0.014798312208710095,402.4325
1946,0.01478587884928797,402.43375
1947,0.01477306631365477,402.435
1948,0.014759910902419316,402.43625
1949,0.014746455592897752,402.4375
1950,0.014732751908975533,402.43875
1951,0.014718857935044044,402.44
1952,0.01470483791760784,402.44125
1953,0.014690757761964823,402.4425
1954,0.014676683772155117,402.44375
1955,0.014662678957355011,402.445
1956,0.01464880113551981,402.44625
1957,0.014635100165360704,402.4475
1958,0.01462161780503133,402.44875
1959,0.01460838731228676,402.45
1960,0.01459543459871969,402.45125
1961,0.01458278004759278,402.4525
1962,0.014570441076476794,402.45375
1963,0.014558434564492927,402.455
1964,0.01454678092004967,402.45625
1965,0.01453550404799114,402.4575
1966,0.014524634802897004,402.45875
1967,0.014514210301151726,402.46
1968,0.0145042738954673,402.46125
1969,0.014494873565119443,402.4625
1970,0.01448605932529095,402.46375
1971,0.014477881443674047,402.465
1972,0.014470386330667726,402.46625
1973,0.014463615974487736,402.4675
1974,0.01445760446682517,402.46875
1975,0.014452377956494039,402.47
1976,0.014447955380597328,402.47125
1977,0.014444348616364188,402.4725
1978,0.014441564214939568,402.47375
1979,0.014439606973992065,402.475
1980,0.014438480345465606,402.47625
1981,0.014438190461797968,402.4775
1982,0.014438746313798108,402.47875
1983,0.014440161982383312,402.48
1984,0.014442455398837074,402.48125
1985,0.014445648083246103,402.4825
1986,0.014449762776746476,402.48375
1987,0.01445482213005377,402.485
1988,0.01446084397498043,402.48625
1989,0.014467839169576897,402.4875
1990,0.014475809870403538,402.48875
1991,0.014484745245955836,402.49
1992,0.014494621837871376,402.49125
1993,0.01450540204096951,402.4925
1994,0.014517034483013851,402.49375
1995,0.014529457019706074,402.495
1996,0.014542596261831995,402.49625
1997,0.014556371399773551,402.4975
1998,0.0145706968749545,402.49875
1999,0.01458548393511236,402.5
2000,0.014600643535183398,402.50125
2001,0.014616086630222604,402.5025
2002,0.014631726326074415,402.50375
2003,0.014647476611028448,402.505
2004,0.014663251901737367,402.50625
2005,0.014678968154402103,402.5075
2006,0.01469453922811419,402.50875
2007,0.014709877013959415,402.51
2008,0.014724891719211708,402.51125
2009,0.014739490708570507,402.5125
2010,0.014753579978870474,402.51375
2011,0.014767064852701883,402.515
2012,0.014779853483869872,402.51625
2013,0.014791857759939386,402.5175
2014,0.01480299764231455,402.51875
2015,0.014813203424324458,402.52
2016,0.014822418305436328,402.52125
2017,0.014830601039049852,402.5225
2018,0.014837726252525642,402.52375
2019,0.014843785733408886,402.525
2020,0.01484878642565083,402.52625
2021,0.014852749944509181,402.5275
2022,0.014855708279723654,402.52875
2023,0.014857702821650063,402.53
2024,0.014858778842411548,402.53125
2025,0.014858983346978981,402.5325
2026,0.014858361488175972,402.53375
2027,0.014856954949708352,402.535
2028,0.014854800121705224,402.53625
2029,0.014851928426791762,402.5375
2030,0.014848364973791165,402.53875
2031,0.014844133066774831,402.54
2032,0.014839252486976977,402.54125
2033,0.014833743438289424,402.5425
2034,0.014827628154151267,402.54375
2035,0.014820931925309127,402.545
2036,0.014813684120093415,402.54625
2037,0.014805918599051105,402.5475
2038,0.014797673741359915,402.54875
2039,0.014788989564109468,402.55
2040,0.014779907790001155,402.55125
2041,0.014770468796769241,402.5525
2042,0.014760711188765485,402.55375
2043,0.014750669458317767,402.555
2044,0.014740373554840404,402.55625
2045,0.014729849548875499,402.5575
2046,0.014719120077222581,402.55875
2047,0.014708205564986596,402.56
2048,0.014697128457358594,402.56125
2049,0.014685912237823255,402.5625
2050,0.014674585851607594,402.56375
2051,0.014663184760136892,402.565
2052,0.014651751446697336,402.56625
2053,0.014640334937519992,402.5675
2054,0.01462899033652048,402.56875
2055,0.014617775898893239,402.57
2056,0.014606750682856287,402.57125
2057,0.014595969710612828,402.5725
2058,0.014585482131240236,402.57375
2059,0.014575326152013733,402.575
2060,0.014565527947402287,402.57625
2061,0.014556098598840009,402.5775
2062,0.014547034860357131,402.57875
2063,0.014538318964309523,402.58
2064,0.014529922422038464,402.58125
2065,0.014521807109002312,402.5825
2066,0.014513931800833805,402.58375
2067,0.014506253015756879,402.585
2068,0.014498732211768298,402.58625
2069,0.014491336726761898,402.5875
2070,0.014484042744711588,402.58875
2071,0.014476836271120723,402.59
2072,0.014469714045876162,402.59125
2073,0.014462680177939169,402.5925
2074,0.01445574685576563,402.59375
2075,0.014448930014622137,402.595
2076,0.01444224775748231,402.59625
2077,0.014435719283065708,402.5975
2078,0.01442936252586989,402.59875
2079,0.014423193643121836,402.6
2080,0.014417228132757113,402.60125
2081,0.014411480416820478,402.6025
2082,0.01440596604018437,402.60375
2083,0.014400700874579666,402.605
2084,0.01439570366558268,402.60625
2085,0.014390995675247164,402.6075
2086,0.014386599926271284,402.60875
2087,0.014382542037674688,402.61
2088,0.014378848216436063,402.61125
2089,0.014375544792543585,402.6125
2090,0.014372655739810846,402.61375
2091,0.014370201263127606,402.615
2092,0.014368196311981878,402.61625
2093,0.014366647499532174,402.6175
2094,0.014365553755513256,402.61875
2095,0.01436490494590954,402.62
2096,0.014364681338141587,402.62125
2097,0.01436485638529615,402.6225
2098,0.014365397490103453,402.62375
2099,0.014366269916914115,402.625
2100,0.014367439001973452,402.62625
2101,0.014368874707907075,402.6275
2102,0.01437055309608874,402.62875
2103,0.014372460093577738,402.63
2104,0.01437459046495341,402.63125
2105,0.014376949995758318,402.6325
2106,0.01437955093424232,402.63375
2107,0.014382412221041647,402.635
2108,0.014385553263799332,402.63625
2109,0.014388991089947577,402.6375
2110,0.014392737749874361,402.63875
2111,0.01439679515810774,402.64
2112,0.014401154701667652,402.64125
2113,0.014405796329344325,402.6425
2114,0.014410689356495232,402.64375
2115,0.014415794414560937,402.645
2116,0.014421065334388814,402.64625
2117,0.014426454039128631,402.6475
2118,0.014431912242901471,402.64875
2119,0.014437394818475136,402.65
2120,0.014442861187661868,402.65125
2121,0.014448277095694038,402.6525
2122,0.014453614549509062,402.65375
2123,0.014458849751419459,402.655
2124,0.014463962709688869,402.65625
2125,0.014468932657603495,402.6575
2126,0.014473739510473035,402.65875
2127,0.014478357281897518,402.66
2128,0.0144827552939434,402.66125
2129,0.014486898684691718,402.6625
2130,0.01449074634124579,402.66375
2131,0.014494256902792137,402.665
2132,0.014497388470223964,402.66625
2133,0.014500106403076477,402.6675
2134,0.014502384521096152,402.66875
2135,0.014504210666255051,402.67
2136,0.014505588929125145,402.67125
2137,0.014506540704685003,402.6725
2138,0.01450710373040898,402.67375
2139,0.014507330125353553,402.675
2140,0.014507281736606583,402.67625
2141,0.014507024297637698,402.6775
2142,0.014506621867972155,402.67875
2143,0.014506132972234437,402.68
2144,0.01450560324277517,402.68125
2145,0.01450506502754559,402.6825
2146,0.014504535770341036,402.68375
2147,0.014504018073354904,402.685
2148,0.01450350338187006,402.68625
2149,0.014502972872295758,402.6875
2150,0.014502403878871275,402.68875
2151,0.014501771971536783,402.69
2152,0.014501054608184209,402.69125
2153,0.01450023387688549,402.6925
2154,0.014499298653137961,402.69375
2155,0.01449824444604325,402.695
2156,0.014497073501726623,402.69625
2157,0.014495793213829579,402.6975
2158,0.014494413051233047,402.69875
2159,0.014492943057918603,402.7
2160,0.014491389069336204,402.70125
2161,0.014489751675286428,402.7025
2162,0.01448802374428754,402.70375
2163,0.014486191069019765,402.705
2164,0.014484233277551852,402.70625
2165,0.014482126941692146,402.7075
2166,0.014479852087779603,402.70875
2167,0.01447739422628589,402.71
2168,0.014474752939439462,402.71125
2169,0.014471943775099595,402.7125
2170,0.014469001199366987,402.71375
2171,0.014465979282600842,402.715
2172,0.014462948646737674,402.71625
2173,0.014459990276985005,402.7175
2174,0.014457191799965664,402.71875
2175,0.014454636370276948,402.72
2176,0.014452398796310634,402.72125
2177,0.014450538039325465,402.7225
2178,0.014449093202274435,402.72375
2179,0.014448083261995426,402.725
2180,0.014447507725998633,402.72625
2181,0.014447349164134718,402.7275
2182,0.01444757689912069,402.72875
2183,0.014448153607787824,402.73
2184,0.014449038080794667,402.73125
2185,0.014450190545237173,402.7325
2186,0.014451573772102808,402.73375
2187,0.01445315797883771,402.735
2188,0.014454919026532289,402.73625
2189,0.014456838250769972,402.7375
2190,0.01445890242159003,402.73875
2191,0.01446109725034654,402.74
2192,0.014463407070681219,402.74125
2193,0.014465809457298221,402.7425
2194,0.014468271209235299,402.74375
2195,0.014470746992885284,402.745
2196,0.014473178651755361,402.74625
2197,0.014475496624112894,402.7475
2198,0.014477625136682402,402.74875
2199,0.014479488430922494,402.75
2200,0.0144810182771368,402.75125
2201,0.014482162535696683,402.7525
2202,0.014482891857374542,402.75375
2203,0.01448320399788077,402.755
2204,0.014483125513200353,402.75625
2205,0.014482710353454447,402.7575
2206,0.014482033053248869,402.75875
2207,0.014481182189764937,402.76
2208,0.014480250055485337,402.76125
2209,0.01447932330983138,402.7625
2210,0.01447847485312017,402.76375
2211,0.014477757637022335,402.765
2212,0.014477202481251984,402.76625
2213,0.014476817057393166,402.7675
2214,0.014476590170403458,402.76875
2215,0.014476495618503837,402.77
2216,0.014476499514024561,402.77125
2217,0.01447656527941148,402.7725
2218,0.014476660776131713,402.77375
2219,0.014476762943797563,402.775
2220,0.014476860506001837,402.77625
2221,0.014476957755694894,402.7775
2222,0.014477073993609438,402.77875
2223,0.014477241589557257,402.78
2224,0.014477503871361905,402.78125
2225,0.014477909733754693,402.7825
2226,0.014478506721772791,402.78375
2227,0.014479335837703923,402.785
2228,0.014480423465318398,402.78625
2229,0.014481777063155942,402.7875
2230,0.014483382649301879,402.78875
2231,0.01448520463609122,402.79
2232,0.014487190363971222,402.79125
2233,0.01448927710626521,402.7925
2234,0.014491400616535557,402.79375
2235,0.014493506601559677,402.795
2236,0.014495558815613322,402.79625
2237,0.014497547515504468,402.7975
2238,0.014499492770753615,402.79875
2239,0.014501443934223411,402.8
2240,0.014503477166829495,402.80125
2241,0.014505684529211903,402.8025
2242,0.01450816623632403,402.80375
2243,0.014511018925168206,402.805
2244,0.01451432252739001,402.80625
2245,0.014518135119438903,402.8075
2246,0.014522485073762092,402.80875
2247,0.014527369906685968,402.81
2248,0.01453275936785959,402.81125
2249,0.014538598322563209,402.8125
2250,0.01454481562816023,402.81375
2251,0.014551331910422126,402.815
2252,0.014558066068252487,402.81625
2253,0.014564944749106717,402.8175
2254,0.014571907777618623,402.81875
2255,0.014578912447244411,402.82
2256,0.01458593875254954,402.82125
2257,0.014592989066285787,402.8225
2258,0.014600088709752107,402.82375
2259,0.014607282593786786,402.825
2260,0.014614629894093775,402.82625
2261,0.014622195901709002,402.8275
2262,0.014630042519607037,402.82875
2263,0.014638216894144518,402.83
2264,0.01464674151227186,402.83125
2265,0.014655605943741809,402.8325
2266,0.014664761745245648,402.83375
2267,0.01467412566466789,402.835
2268,0.014683584454836912,402.83625
2269,0.014693008883984272,402.8375
2270,0.014702268078987413,402.83875
2271,0.014711248946954317,402.84
2272,0.014719870032158827,402.84125
2273,0.01472809454647262,402.8425
2274,0.014735935701473805,402.84375
2275,0.014743457833406588,402.845
2276,0.014750766677113263,402.84625
2277,0.014757999360622023,402.8475
2278,0.014765304924417567,402.84875
2279,0.0147728279006296,402.85
2280,0.014780690707172285,402.85125
2281,0.014788978671868406,402.8525
2282,0.014797733623285306,402.85375
2283,0.01480695068127957,402.855
2284,0.014816580531725432,402.85625
2285,0.014826539170149266,402.8575
2286,0.014836717381264438,402.85875
2287,0.014846992712284849,402.86
2288,0.014857243208154148,402.86125
2289,0.014867357142804804,402.8625
2290,0.014877246401742006,402.86375
2291,0.014886853272831693,402.865
2292,0.014896161476337523,402.86625
2293,0.014905199212290242,402.8675
2294,0.014914041185699198,402.86875
2295,0.014922805494766465,402.87
2296,0.014931643763412456,402.87125
2297,0.014940724570607751,402.8725
2298,0.014950210420860604,402.87375
2299,0.014960231149739071,402.875
2300,0.014970856308756383,402.87625
2301,0.014982071652125664,402.8775
2302,0.014993769928544518,402.87875
2303,0.015005753833951207,402.88
2304,0.015017760293021067,402.88125
2305,0.015029494523462002,402.8825
2306,0.015040675463551667,402.88375
2307,0.015051079036232849,402.885
2308,0.01506057295984023,402.88625
2309,0.015069139194271785,402.8875
2310,0.015076877641565484,402.88875
2311,0.015083992767145891,402.89
2312,0.015090765123409214,402.89125
2313,0.015097510174895691,402.8925
2314,0.015104533327400612,402.89375
2315,0.015112088169865628,402.895
2316,0.0151203395924799,402.89625
2317,0.015129345346845813,402.8975
2318,0.015139048628293718,402.89875
2319,0.015149287068727126,402.9
2320,0.015159813571722944,402.90125
2321,0.01517032309145477,402.9025
2322,0.015180485008673543,402.90375
2323,0.015189975748972044,402.905
2324,0.015198514014714134,402.90625
2325,0.01520589279337663,402.9075
2326,0.01521200932263796,402.90875
2327,0.01521689105993225,402.91
2328,0.015220709105933993,402.91125
2329,0.01522377978331696,402.9125
2330,0.015226547262402907,402.91375
2331,0.015229539178906041,402.915
2332,0.015233293888027865,402.91625
2333,0.015238263561289316,402.9175
2334,0.015244702374722498,402.91875
2335,0.015252580744294355,402.92
2336,0.01526154613097767,402.92125
2337,0.015270958586154161,402.9225
2338,0.015279990124242374,402.92375
2339,0.015287772546349178,402.925
2340,0.015293548187661044,402.92625
2341,0.01529679983834702,402.9275
2342,0.015297335184064894,402.92875
2343,0.01529531858577349,402.93
2344,0.015291251930075342,402.93125
2345,0.015285902379992843,402.9325
2346,0.01528019648014508,402.93375
2347,0.015275081239297555,402.935
2348,0.015271374467880797,402.93625
2349,0.015269629189948139,402.9375
2350,0.01527003262650304,402.93875
2351,0.015272371494409675,402.94
2352,0.015276066268246865,402.94125
2353,0.015280268556373919,402.9425
2354,0.015283988196700113,402.94375
2355,0.015286222846776117,402.945
2356,0.015286067877172453,402.94625
2357,0.015282804181238655,402.9475
2358,0.01527597517589073,402.94875
2359,0.01526546279699433,402.95
2360,0.015251595330814176,402.95125
2361,0.015235285875136525,402.9525
2362,0.015218173616335703,402.95375
2363,0.015202638653408354,402.955
2364,0.015191514591561336,402.95625
2365,0.015187412753827087,402.9575
2366,0.015191824952158123,402.95875
2367,0.015204408558184335,402.96
2368,0.015222854045531356,402.96125
2369,0.01524343097833903,402.9625
2370,0.015261951013017364,402.96375
2371,0.015274730959852765,402.965
2372,0.015279249005648095,402.96625
2373,0.015274420419667938,402.9675
2374,0.015260611835545678,402.96875
2375,0.01523957219873773,402.97
2376,0.015214334509138496,402.97125
2377,0.015189043733091373,402.9725
2378,0.015168507927777899,402.97375
2379,0.015157304605909623,402.975
2380,0.015158474119672171,402.97625
2381,0.015172218547054504,402.9775
2382,0.015195372898081497,402.97875
2383,0.015222190252701419,402.98
2384,0.015246182908600605,402.98125
2385,0.015262050921913278,402.9825
2386,0.015266723853171179,402.98375
2387,0.015259184052985545,402.985
2388,0.015239515872575583,402.98625
2389,0.015208191973888943,402.9875
2390,0.0151669187808974,402.98875
2391,0.015121472586621183,402.99
2392,0.015084236918106717,402.99125
2393,0.015071845382104479,402.9925
2394,0.01509593942188572,402.99375
2395,0.015153275862449642,402.995
2396,0.015225574526799906,402.99625
2397,0.015290131999232435,402.9975
2398,0.015331104912481186,402.99875
2399,0.015343447936927412,403.0
2400,0.015330238223997726,403.00125
2401,0.015298044044403741,403.0025
2402,0.015253530137445941,403.00375
2403,0.015201947580957413,403.005
2404,0.015146880335173396,403.00625
2405,0.015090523147429011,403.0075
2406,0.015034101244562809,403.00875
2407,0.014978347598641879,403.01
2408,0.014924145183945466,403.01125
2409,0.014873424313301945,403.0125
2410,0.014830048045858902,403.01375
2411,0.014799781893695964,403.015
2412,0.014788403911561504,403.01625
2413,0.014798291167900846,403.0175
2414,0.014825678419941124,403.01875
2415,0.01486104670647381,403.02
2416,0.014892828569172413,403.02125
2417,0.014911907877989648,403.0225
2418,0.01491408990281799,403.02375
2419,0.014899815896202673,403.025
2420,0.014872314500730534,403.02625
2421,0.014835680927050648,403.0275
2422,0.014793654165041243,403.02875
2423,0.014749129182704018,403.03
2424,0.01470415661640757,403.03125
2425,0.014660162243079986,403.0325
2426,0.014618243563029957,403.03375
2427,0.01457950180264191,403.035
2428,0.014545384887123413,403.03625
2429,0.014517954798440083,403.0375
2430,0.014499892415763075,403.03875
2431,0.01449395136379162,403.04
2432,0.014501899422283247,403.04125
2433,0.014523333692698407,403.0425
2434,0.014555126090868141,403.04375
2435,0.01459202451734574,403.045
2436,0.014628133674017222,403.04625
2437,0.014658494971603611,403.0475
2438,0.014680057838476444,403.04875
2439,0.014691838662034466,403.05
2440,0.014694517099958861,403.05125
2441,0.014689824990892041,403.0525
2442,0.014680005387618659,403.05375
2443,0.014667444275164055,403.055
2444,0.014654449875859414,403.05625
2445,0.014643103250590195,403.0575
2446,0.014635109867689115,403.05875
2447,0.014631641878475432,403.06
2448,0.014633218776596355,403.06125
2449,0.014639687595969637,403.0625
2450,0.014650325150605948,403.06375
2451,0.01466404268088916,403.065
2452,0.014679620851923238,403.06625
2453,0.014695922466234489,403.0675
2454,0.014712028680320672,403.06875
2455,0.014727289822177097,403.07
2456,0.014741311834780368,403.07125
2457,0.014753901839861194,403.0725
2458,0.014765015065070093,403.07375
2459,0.014774714523512358,403.075
2460,0.014783153148069862,403.07625
2461,0.01479056512492306,403.0775
2462,0.014797255195330022,403.07875
2463,0.014803573670439434,403.08
2464,0.014809870893063891,403.08125
2465,0.014816441081978441,403.0825
2466,0.014823467424852934,403.08375
2467,0.014830989443877975,403.085
2468,0.014838901608486449,403.08625
2469,0.014846984625039705,403.0875
2470,0.014854957929815622,403.08875
2471,0.014862538870545599,403.09
2472,0.014869495213689377,403.09125
2473,0.014875683828926439,403.0925
2474,0.014881072892936893,403.09375
2475,0.014885746664361686,403.095
2476,0.014889895777227154,403.09625
2477,0.014893792897862003,403.0975
2478,0.014897758909653457,403.09875
2479,0.014902121821518052,403.1
2480,0.014907178496268875,403.10125
2481,0.014913159981893518,403.1025
2482,0.014920208278413841,403.10375
2483,0.014928362067053289,403.105
2484,0.014937551908694833,403.10625
2485,0.014947609381807262,403.1075
2486,0.014958276911230094,403.10875
2487,0.014969236646325315,403.11
2488,0.014980138038591618,403.11125
2489,0.014990634834800365,403.1125
2490,0.015000417606583974,403.11375
2491,0.01500923949071605,403.115
2492,0.015016935909830878,403.11625
2493,0.01502342941085043,403.1175
2494,0.015028728301287582,403.11875
2495,0.015032915029254617,403.12
2496,0.015036128465826566,403.12125
2497,0.01503854302343087,403.1225
2498,0.01504034770310903,403.12375
2499,0.015041725211600961,403.125
2500,0.015042837094927033,403.12625
2501,0.015043812665143753,403.1275
2502,0.015044743834145127,403.12875
2503,0.015045687340000075,403.13
2504,0.015046668960782958,403.13125
2505,0.015047692399193294,403.1325
2506,0.015048747599383185,403.13375
2507,0.015049820576107546,403.135
2508,0.015050899150684176,403.13625
2509,0.015051978062178948,403.1375
2510,0.015053060095104601,403.13875
2511,0.015054155955657246,403.14
2512,0.015055281276638317,403.14125
2513,0.01505645285221168,403.1425
2514,0.015057685123188023,403.14375
2515,0.015058985326965302,403.145
2516,0.015060352114382714,403.14625
2517,0.0150617721783673,403.1475
2518,0.015063221828990198,403.14875
2519,0.015064666940124332,403.15
2520,0.015066065863540246,403.15125
2521,0.015067372324332426,403.1525
2522,0.015068540797392034,403.15375
2523,0.015069528525669913,403.155
2524,0.015070300376115545,403.15625
2525,0.015070832184202024,403.1575
2526,0.015071112554775595,403.15875
2527,0.015071143267239809,403.16
2528,0.01507094054753647,403.16125
2529,0.015070533133681936,403.1625
2530,0.015069960892130299,403.16375
2531,0.015069272549883309,403.165
2532,0.015068521986986879,403.16625
2533,0.015067767703466189,403.1675
2534,0.015067067146063599,403.16875
2535,0.015066477278595206,403.17
2536,0.015066051739434495,403.17125
2537,0.015065838584636301,403.1725
2538,0.015065882282071584,403.17375
2539,0.015066221772205688,403.175
2540,0.015066891413318365,403.17625
2541,0.01506792234906454,403.1775
2542,0.015069342692840413,403.17875
2543,0.015071179118796548,403.18
2544,0.015073456212664005,403.18125
2545,0.015076198326677358,403.1825
2546,0.015079428466598236,403.18375
2547,0.01508316830930399,403.185
2548,0.015087436859285507,403.18625
2549,0.015092249910918525,403.1875
2550,0.01509761875020437,403.18875
2551,0.015103549430516729,403.19
2552,0.015110040228892943,403.19125
2553,0.015117083100484695,403.1925
2554,0.01512466095951574,403.19375
2555,0.01513274970251135,403.195
2556,0.015141316944049889,403.19625
2557,0.015150324345473348,403.1975
2558,0.015159728106911737,403.19875
2559,0.015169480934920355,403.2
2560,0.01517953409849478,403.20125
2561,0.015189838033357862,403.2025
2562,0.015200345762814836,403.20375
2563,0.015211012755253025,403.205
2564,0.015221799469065237,403.20625
2565,0.015232670084736121,403.2075
2566,0.015243595732650323,403.20875
2567,0.015254552054189942,403.21
2568,0.015265518762168953,403.21125
2569,0.015276481622360172,403.2125
2570,0.015287428169257655,403.21375
2571,0.015298349413364196,403.215
2572,0.015309236814356664,403.21625
2573,0.015320083468255797,403.2175
2574,0.015330880542768039,403.21875
2575,0.015341618354415464,403.22
2576,0.015352285109871674,403.22125
2577,0.015362866299013768,403.2225
2578,0.015373343848980465,403.22375
2579,0.01538369734553378,403.225
2580,0.01539390276707746,403.22625
2581,0.015403933826836726,403.2275
2582,0.015413762441208852,403.22875
2583,0.015423359114067621,403.23
2584,0.015432694506617184,403.23125
2585,0.01544174029770432,403.2325
2586,0.015450469142590458,403.23375
2587,0.015458856359462215,403.235
2588,0.015466880994934592,403.23625
2589,0.015474523232883345,403.2375
2590,0.015481768723822002,403.23875
2591,0.015488603570187349,403.24
2592,0.015495018014868613,403.24125
2593,0.015501002936794099,403.2425
2594,0.015506550427278389,403.24375
2595,0.015511653753288659,403.245
2596,0.015516305431321684,403.24625
2597,0.015520497693706463,403.2475
2598,0.015524221861034125,403.24875
2599,0.015527468409448386,403.25
2600,0.01553022702238686,403.25125
2601,0.015532485953103692,403.2525
2602,0.015534233067839144,403.25375
2603,0.015535455295556336,403.255
2604,0.015536139541057951,403.25625
2605,0.01553627151250541,403.2575
2606,0.015535837863097876,403.25875
2607,0.015534824608311766,403.26
2608,0.015533217834630922,403.26125
2609,0.015531004740088596,403.2625
2610,0.015528172757628005,403.26375
2611,0.015524710327627781,403.265
2612,0.015520607481484141,403.26625
2613,0.015515855757656844,403.2675
2614,0.015510448820260767,403.26875
2615,0.015504383005591713,403.27
2616,0.015497657781930988,403.27125
2617,0.015490275272751269,403.2725
2618,0.015482241673515253,403.27375
2619,0.01547356613475259,403.275
2620,0.015464262172335742,403.27625
2621,0.015454345606999974,403.2775
2622,0.01544383729006168,403.27875
2623,0.015432760461661994,403.28
2624,0.015421142476653979,403.28125
2625,0.01540901352497579,403.2825
2626,0.01539640899397337,403.28375
2627,0.015383366270130967,403.285
2628,0.015369926666938621,403.28625
2629,0.015356135871693533,403.2875
2630,0.015342041610050273,403.28875
2631,0.015327695346985455,403.29
2632,0.01531315064827014,403.29125
2633,0.01529846274819216,403.2925
2634,0.015283689069189196,403.29375
2635,0.01526888701617699,403.295
2636,0.015254114571630058,403.29625
2637,0.01523942905304095,403.2975
2638,0.015224887193730045,403.29875
2639,0.015210544673815093,403.3
2640,0.015196455576006001,403.30125
2641,0.01518267139519348,403.3025
2642,0.015169243781684067,403.30375
2643,0.015156220450175497,403.305
2644,0.015143647628147596,403.30625
2645,0.015131568748205548,403.3075
2646,0.015120024636972648,403.30875
2647,0.015109052488817058,403.31
2648,0.015098686311891964,403.31125
2649,0.015088955625261403,403.3125
2650,0.01507988600896641,403.31375
2651,0.015071498695584861,403.315
2652,0.015063809889739906,403.31625
2653,0.015056831992395683,403.3175
2654,0.01505057221742217,403.31875
2655,0.015045035004402357,403.32
2656,0.015040220076875497,403.32125
2657,0.015036124317854676,403.3225
2658,0.015032741019907871,403.32375
2659,0.015030060393374182,403.325
2660,0.015028070004485368,403.32625
2661,0.015026753668814554,403.3275
2662,0.01502609211650626,403.32875
2663,0.015026063266349338,403.33
2664,0.015026640955827304,403.33125
2665,0.015027796446725786,403.3325
2666,0.015029498061091301,403.33375
2667,0.015031711688305943,403.335
2668,0.015034402146122137,403.33625
2669,0.015037532463018304,403.3375
2670,0.01504106630195567,403.33875
2671,0.015044967598437129,403.34
2672,0.015049202028677705,403.34125
2673,0.015053736433237989,403.3425
2674,0.01505854037536456,403.34375
2675,0.015063586357632396,403.345
2676,0.015068849439752202,403.34625
2677,0.015074308084514444,403.3475
2678,0.015079944054523516,403.34875
2679,0.015085742630238696,403.35
2680,0.015091692459812279,403.35125
2681,0.015097785564138304,403.3525
2682,0.015104017137458134,403.35375
2683,0.015110384851259632,403.355
2684,0.015116888693910788,403.35625
2685,0.015123529886894081,403.3575
2686,0.015130310636001924,403.35875
2687,0.015137232475609566,403.36
2688,0.015144296852334583,403.36125
2689,0.015151503034749849,403.3625
2690,0.015158848069036352,403.36375
2691,0.0151663264937942,403.365
2692,0.015173930447499012,403.36625
2693,0.015181649046186269,403.3675
2694,0.015189468532684353,403.36875
2695,0.01519737313603479,403.37
2696,0.015205344700728813,403.37125
2697,0.015213363906699454,403.3725
2698,0.015221409620312659,403.37375
2699,0.015229459827085486,403.375


==> Data/SphereDrag.csv <==
Re,Drag
0.147028281,162.3119832
0.187554614,124.9764104
0.249158536,93.31466828
0.337780334,72.96341881
0.439715532,51.2289978
0.560917098,43.25736889
0.776010936,33.30715688
0.876458339,29.0026309
0.989907726,24.86906357
1.288641634,20.20734154
1.746991327,16.41946233
2.4664396,11.88844926
3.02117729,9.439701552
3.776526278,8.219740309
4.265362507,7.268348227
5.119777664,6.526662446
5.782485301,5.951471716
7.376348205,4.87318638
10,3.929378578
13.0177955,3.267309814
16.94629998,2.634517991
22.97383408,2.124281271
33.77803343,1.71286396
51.19777664,1.457491431
84.1608537,1.047209055
109.5588783,0.926000068
131.505141,0.831508023
197.3123118,0.735265305
236.8368844,0.680855722
284.278813,0.620852328
327.6562845,0.592863788
426.5362507,0.566136996
555.2561687,0.524242896
737.6348205,0.492970997
960.237925,0.470747454
1062.751479,0.449525767
1301.77955,0.435912174
1837.880122,0.397495504
2392.514759,0.391430285
2990.68674,0.385457613
4222.315298,0.391430285
5724.126872,0.391430285
7604.265448,0.42271086
8944.207175,0.42271086
13420.02435,0.42271086
18946.67649,0.449525767
30830.94128,0.470747454
48174.74042,0.492970997
68014.12558,0.470747454
83311.47927,0.463564514
100095.9838,0.506037736
105185.833,0.506792453
113545.7531,0.506792453
118090.888,0.509056604
131219.1916,0.509056604
142229.4064,0.512830189
155449.3958,0.512830189
169903.4623,0.509811321
186079.9308,0.509811321
204221.4163,0.508301887
214607.6848,0.508301887
228334.6726,0.509056604
245478.7417,0.503773585
257444.6789,0.498490566
268320.7001,0.494716981
277360.0678,0.488679245
293310.9946,0.478113208
299460.0394,0.470566038
311483.5973,0.461509434
319340.9393,0.450943396
326753.6033,0.430566038
336412.7103,0.411698113
341416.7157,0.383018868
344361.2922,0.352075472
347293.3387,0.331698113
353891.6337,0.310566038
354013.1074,0.277358491
352692.9417,0.238867925
356445.7954,0.214716981
355075.0126,0.18754717
357375.5972,0.162641509
359691.0877,0.137735849
361262.8007,0.115849057
367354.9287,0.097735849
375873.3164,0.079622642
399123.8554,0.072075472
421186.1708,0.066037736
438979.6235,0.062264151
457521.2106,0.059245283
491831.1094,0.062264151
527601.662,0.069056604
571880.0801,0.071320755
602198.7452,0.072830189
640692.2988,0.077358491
681646.4249,0.081886792
720752.2102,0.084150943
755814.7539,0.087924528
782838.7252,0.088679245
826021.3914,0.093207547
846739.3393,0.096226415
891622.9262,0.098490566
950587.1472,0.102264151
994768.3535,0.106415094
1188200.875,0.12545775
1711907.033,0.135483522
2960503.908,0.137582841
4625921.278,0.148577571
6940802.578,0.153217668
8853939.782,0.168025666

==> Data/SphereDrag.txt <==
Re,Drag
0.1063098307105303, 236.48408401898627
0.1289702407352588, 186.88114882683087
0.15951341129587684, 156.63477187847946
0.17912114352218936, 137.20823940401317
0.22154122125811826, 110.03568371733209
0.27400736591690256, 87.5975607194438
0.38798165280991215, 61.08611311306015
0.5388507993839952, 43.870493918457676
0.706237946904025, 35.182433753999156
0.9256217829079949, 28.008144929973387
1.3362081793357288, 20.8683839181556
1.8202869692140817, 15.895637688209108
2.6277280655179456, 11.166660762286307
3.443998368630053, 9.087960979720696
4.691683114474261, 6.97349476530584
6.904954786310685, 5.272841641637645
8.70683150110886, 4.322975235030045
11.63413946787963, 3.544220773692519
16.79479956454157, 2.6407375419200294
25.199887467276056, 2.02632575846424
35.681865549346675, 1.685920380417684
48.60861945106032, 1.4552556601365036
78.79587752793944, 1.10035683717332
130.22228592266316, 0.856855025516878
211.09382263574346, 0.7129107176119017
348.86495322084124, 0.5931478209856225
533.6699231206308, 0.5045165292019281
1402.3394347068872, 0.43548944735553446
2408.896728518301, 0.3928703025225195
3281.5869509825616, 0.4046026789540295
6971.988199291524, 0.3928703025225195
9316.027658125515, 0.41059960794156725
15396.166086603927, 0.43548944735553446
229297.57015602608, 0.5089945558072336
345219.36521569657, 0.3877769640819524
365312.98157106625, 0.1151812933222065
383424.37526098045, 0.07686303228480107
455404.6511177076, 0.06275184358873909
640225.6034047793, 0.0802402484232278
906234.6396103617, 0.10344988106794728
1189938.388601737, 0.13225306654838215
1621026.855273517, 0.14340012198405122
2124578.231030563, 0.13924190875671782
3511191.734215113, 0.14660007257465915
4971683.764101492, 0.14877294554492934
6643204.5106631, 0.15663477187847943
8376776.40068289, 0.16491205219845437


==> Data/WeightedPartition.txt <==
Weight MatVol MatSurf MatTotal VecVol VecSurf VecTotal Solve
#1000 6.5122e+00 5.8015e+00 1.2493e+01 1.0704e+00 4.2226e+00 4.9830e+00 4.1216e+01
#1500 6.6385e+00 4.3891e+00 1.1171e+01 9.9431e-01 3.2513e+00 4.0202e+00 3.6958e+01
#2000 6.6915e+00 3.3036e+00 1.0125e+01 1.1991e+00 2.8136e+00 3.4944e+00 3.7592e+01
#2500 6.9281e+00 2.9324e+00 9.9908e+00 1.2091e+00 2.4937e+00 3.2883e+00 3.9104e+01
#3000 7.1408e+00 2.9462e+00 1.0210e+01 1.1738e+00 2.7909e+00 3.2233e+00 3.2310e+01
#4000 7.6109e+00 2.2658e+00 1.0004e+01 1.2646e+00 2.3729e+00 2.8650e+00 3.2592e+01
#5000 6.9662e+00 7.5170e+00 1.4649e+01 9.8196e-01 5.3417e+00 6.1087e+00 4.3634e+01
#6000 8.9796e+00 2.0411e+00 1.1120e+01 1.4883e+00 2.3718e+00 2.9392e+00 3.6547e+01
#7000 9.1179e+00 1.8301e+00 1.1026e+01 1.3764e+00 2.2785e+00 2.7183e+00 3.7252e+01
#8000 9.5963e+00 1.6697e+00 1.1356e+01 1.5124e+00 2.3309e+00 2.7065e+00 3.7385e+01
#9000 1.0397e+01 1.5202e+00 1.2004e+01 1.6875e+00 2.3717e+00 2.7916e+00 4.0381e+01
#10000 1.0618e+01 1.5660e+00 1.2264e+01 1.6720e+00 2.4036e+00 2.8034e+00 4.0245e+01
#12000 1.1636e+01 1.4622e+00 1.3166e+01 1.7946e+00 2.4479e+00 2.8612e+00 4.3158e+01
#14000 1.2520e+01 1.3163e+00 1.3920e+01 2.1426e+00 2.7513e+00 3.1154e+00 4.7244e+01
#16000 1.3526e+01 1.3565e+00 1.4953e+01 2.1100e+00 2.7388e+00 3.0649e+00 5.0516e+01
#18000 1.4424e+01 1.2170e+00 1.5709e+01 2.2325e+00 2.7539e+00 3.1284e+00 5.2528e+01
#20000 1.5302e+01 1.1699e+00 1.6552e+01 2.4838e+00 2.9992e+00 3.3483e+00 5.8033e+01
#25000 1.7879e+01 1.1198e+00 1.9060e+01 2.8713e+00 3.3636e+00 3.6936e+00 6.4380e+01
1000 4.8230e+00 4.7786e+00 1.0128e+01 9.3312e-01 3.3601e+00 4.3123e+00 3.3801e+01
1500 5.0247e+00 3.6752e+00 9.1856e+00 9.1719e-01 2.5870e+00 3.5232e+00 3.1608e+01
2000 5.2079e+00 2.8906e+00 8.5018e+00 1.0875e+00 2.0903e+00 3.1949e+00 3.2192e+01
2500 5.7154e+00 2.6819e+00 8.8766e+00 1.1353e+00 1.8805e+00 3.0358e+00 3.4356e+01
3000 5.6700e+00 2.4669e+00 8.5662e+00 1.0737e+00 1.7752e+00 2.9006e+00 2.7436e+01
4000 6.0070e+00 1.9668e+00 8.3949e+00 1.1130e+00 1.3958e+00 2.5290e+00 2.7812e+01
5000 6.3826e+00 1.7488e+00 8.5964e+00 1.2755e+00 1.2638e+00 2.5604e+00 3.0245e+01
6000 7.1821e+00 1.7880e+00 9.3880e+00 1.3235e+00 1.2863e+00 2.6313e+00 3.1288e+01
7000 7.2207e+00 1.5531e+00 9.2232e+00 1.2615e+00 1.1216e+00 2.4134e+00 3.2138e+01
8000 7.6178e+00 1.4505e+00 9.4719e+00 1.3983e+00 1.0497e+00 2.5044e+00 3.2978e+01
9000 8.0015e+00 1.3211e+00 9.7763e+00 1.4549e+00 9.6412e-01 2.4410e+00 3.3962e+01
10000 8.3923e+00 1.3558e+00 1.0194e+01 1.5172e+00 9.9363e-01 2.5319e+00 3.7074e+01
12000 9.1501e+00 1.2701e+00 1.0874e+01 1.6725e+00 9.3293e-01 2.6286e+00 3.7260e+01
14000 9.9643e+00 1.1606e+00 1.1617e+01 1.9459e+00 8.4235e-01 2.8131e+00 4.0921e+01
16000 1.0735e+01 1.1090e+00 1.2314e+01 1.9794e+00 8.4968e-01 2.8724e+00 4.4027e+01
18000 1.1510e+01 1.0868e+00 1.3363e+01 2.0618e+00 7.7967e-01 2.8646e+00 4.5437e+01
20000 1.2296e+01 1.0198e+00 1.3803e+01 2.1595e+00 7.5600e-01 2.9390e+00 5.0169e+01
25000 1.4297e+01 9.6712e-01 1.5819e+01 2.6630e+00 7.1287e-01 3.4001e+00 5.5165e+01



==> Data/Wpart/FullRun/FinalWeight.txt <==
P Weight Elements
0 0.872632 0.221129
1 0.844783 0.0111549
2 0.931785 0.0137795
3 0.937708 0.260499
4 0.874724 0.0144357
5 0.989023 0.011811
6 0.897977 0.00590551
7 0.812927 0.42979
8 1 0.0144357
9 0.808397 0.00918635
10 0.991219 0.0216535
11 0.838515 0.00918635
12 0.993834 0.0104987
13 0.829612 0.0131234
14 0.928571 0.591207
15 0.995497 0.0150919
16 0.931495 0.00787402
17 0.875705 0.011811
18 0.956495 0.019685
19 0.864093 0.0104987
20 0.882403 0.0131234
21 0.988267 0.408136
22 0.827903 0.0295276
23 0.981923 0.011811
24 0.898275 0.0137795
25 0.78563 0.259843
26 0.941622 0.0144357
27 0.984025 0.011811
28 0.958886 0.0360892
29 0.911177 1
30 0.911177 1
31 0.911177 1
32 0.911177 1
33 0.911177 1
34 0.911177 1
35 0.911177 1
36 0.911177 1
37 0.911177 1
38 0.911177 1
39 0.911177 1
40 0.911177 1
41 0.911177 1
42 0.911177 1
43 0.911177 1
44 0.911177 1
45 0.911177 1
46 0.911177 1
47 0.911177 1


==> Data/Wpart/FullRun/InitialWeight.txt <==
P Weight Elements
0  0.529133 1
1  0.529842 1
2  0.997671 1
3  1 1
4  0.531028 1
5  0.529647 1
6  0.06322 1
7  0.06322 1
8  0.06322 1
9  0.06322 1
10 0.06322 1
11 0.06322 1
12 0.06322 1
13 0.06322 1
14 0.06322 1
15 0.06322 1
16 0.06322 1
17 0.06322 1
18 0.06322 1
19 0.06322 1
20 0.06322 1
21 0.06322 1
22 0.06322 1
23 0.06322 1
24 0.06322 1
25 0.06322 1
26 0.06322 1
27 0.06322 1
28 0.06322 1
29 0.06322 1
30 0.06322 1
31 0.06322 1
32 0.0631274 0.998536
33 0.0631274 0.998536
34 0.0631274 0.998536
35 0.0631274 0.998536
36 0.0631274 0.998536
37 0.0631274 0.998536
38 0.0631274 0.998536
39 0.0631274 0.998536
40 0.0631274 0.998536
41 0.0631274 0.998536
42 0.0631274 0.998536
43 0.0631274 0.998536
44 0.0631274 0.998536
45 0.0631274 0.998536
46 0.0631274 0.998536
47 0.0631274 0.998536


==> Data/Wpart/KNL/MatLevel4_Avg.txt <==
PWeight AWeight
2.136359999999999815e+00 2.284014999999999684e+00
6.810609999999998720e+00 7.015476999999999741e+00
7.473480000000000345e+00 7.803555000000000241e+00
5.901519999999998767e+00 6.000881000000000576e+00
7.397730000000000139e+00 7.444934000000000829e+00
7.321969999999998535e+00 7.507393000000000427e+00
7.037879999999999470e+00 7.349028000000001448e+00
7.265150000000000219e+00 7.544389000000000678e+00
7.094700000000001339e+00 7.524114999999999220e+00
6.943179999999999907e+00 7.149385999999999797e+00
6.507579999999999032e+00 6.609250999999998655e+00
7.625000000000000000e+00 7.796002000000001431e+00
6.962120000000000530e+00 7.042418999999999762e+00
1.984850000000000225e+00 2.010387999999999842e+00
7.852269999999999861e+00 8.058809000000000111e+00
7.416669999999998097e+00 7.640953000000000550e+00
2.212119999999999642e+00 2.255989999999999718e+00
6.204549999999999343e+00 6.394315999999999889e+00
7.928030000000001465e+00 8.110255000000000436e+00
7.643939999999998847e+00 7.841938000000000741e+00
7.928030000000001465e+00 8.180738999999999095e+00
7.246209999999999596e+00 7.575109999999999566e+00
6.659090000000000842e+00 6.976533000000000762e+00
7.094700000000001339e+00 7.387510999999999051e+00
6.962120000000000530e+00 7.385756999999999906e+00
2.212119999999999642e+00 2.236196000000000073e+00
7.037879999999999470e+00 7.109709999999999752e+00
7.625000000000000000e+00 7.714963000000000015e+00
7.625000000000000000e+00 7.663541000000000381e+00
6.356060000000000265e+00 6.518135000000000900e+00
1.984850000000000225e+00 2.148641000000000023e+00
7.037879999999999470e+00 7.264950999999999048e+00
7.625000000000000000e+00 8.025198999999998861e+00
7.340909999999999158e+00 7.655241999999999436e+00
7.625000000000000000e+00 8.099223999999999535e+00
8.003789999999998628e+00 8.295085000000000264e+00
7.568179999999999907e+00 7.803341999999998890e+00
8.003789999999998628e+00 8.132611000000000701e+00
6.734849999999999781e+00 6.902008999999999617e+00
2.136359999999999815e+00 2.179432999999999954e+00
6.962120000000000530e+00 7.163876000000000133e+00
7.625000000000000000e+00 7.825601999999998171e+00
2.212119999999999642e+00 2.256383000000000028e+00
6.583330000000001903e+00 6.957957999999999643e+00
8.079549999999999343e+00 8.308242000000001681e+00
7.416669999999998097e+00 7.601418000000000674e+00
8.382580000000002585e+00 8.688867000000000118e+00
6.867420000000000968e+00 7.190810000000000812e+00
6.734849999999999781e+00 6.870369000000001058e+00
7.113640000000001962e+00 7.352848999999999080e+00
7.625000000000000000e+00 7.845919999999999561e+00
7.170450000000000657e+00 7.485613000000000739e+00
6.583330000000001903e+00 6.705108000000000068e+00
8.003789999999998628e+00 8.178816999999998671e+00
6.886359999999998038e+00 6.989311000000000718e+00
2.136359999999999815e+00 2.159009999999999874e+00


==> Data/Wpart/KNL/MatLevel5_Avg.txt <==
PWeight AWeight
3.201139999999999475e+01 3.164298000000000144e+01
3.726520000000000010e+01 3.713824000000000325e+01
1.350000000000000000e+01 1.364527000000000179e+01
6.403790000000000759e+01 6.337015000000000242e+01
2.997350000000000136e+01 2.910260999999999854e+01
3.605299999999999727e+01 3.507291000000000025e+01
1.251519999999999833e+01 1.236979999999999968e+01
6.153410000000000224e+01 6.141839999999999833e+01
5.439020000000000721e+01 5.329975999999999203e+01
5.075760000000000360e+01 4.979448000000000008e+01
5.348109999999998365e+01 5.281563999999999481e+01
2.196969999999999867e+00 2.236571999999999782e+00
6.153790000000000049e+01 6.073530999999999125e+01
1.334849999999999781e+01 1.325732999999999961e+01
1.281820000000000093e+01 1.264003000000000121e+01
3.681060000000000798e+01 3.681166999999999945e+01
3.673479999999999990e+01 3.607286999999999466e+01
3.118560000000000088e+01 3.096818999999999988e+01
5.090910000000000935e+01 5.042684000000000566e+01
5.476890000000001635e+01 5.404442999999999842e+01
6.062500000000000000e+01 5.960494999999999521e+01
5.431439999999999202e+01 5.413363999999999265e+01
2.500000000000000000e+00 2.586030000000000051e+00
2.272729999999999695e+00 2.361155000000000115e+00
5.948860000000000525e+01 5.852424999999999500e+01
5.446589999999999065e+01 5.337506999999999380e+01
4.969700000000000273e+01 4.917227000000000459e+01
5.461739999999998929e+01 5.411605000000000842e+01
3.575000000000000000e+01 3.526968999999999710e+01
1.259090000000000131e+01 1.268192999999999948e+01
6.078029999999999688e+01 5.953954000000000235e+01
2.959469999999999601e+01 2.931398000000000437e+01
3.628030000000000399e+01 3.637279999999999802e+01
1.350000000000000000e+01 1.325142999999999915e+01
1.289389999999999858e+01 1.274146000000000001e+01
3.529549999999999699e+01 3.467166000000000281e+01
3.110979999999999990e+01 3.101773000000000025e+01
6.199239999999998929e+01 6.098096999999999923e+01
1.243940000000000090e+01 1.245530999999999899e+01
3.620450000000000301e+01 3.582060999999999495e+01
5.385979999999999279e+01 5.291827999999999577e+01
5.007580000000000808e+01 4.913142000000000564e+01
5.522350000000000136e+01 5.462748000000000559e+01
5.774620000000000175e+01 5.707598999999999023e+01
2.272729999999999695e+00 2.310279000000000416e+00
2.651520000000000543e+00 2.680983999999999590e+00
5.408710000000000662e+01 5.322842999999998881e+01
5.857950000000001012e+01 5.793599000000000387e+01
5.492049999999998988e+01 5.412278999999999485e+01
5.075760000000000360e+01 5.041063999999999368e+01
2.951889999999999503e+01 2.861976999999999904e+01
3.878030000000000399e+01 3.808388000000000062e+01
3.734089999999999065e+01 3.765490999999999389e+01
1.281820000000000093e+01 1.280683999999999934e+01
1.243940000000000090e+01 1.265741000000000049e+01
6.388639999999999475e+01 6.340904000000000451e+01
2.348479999999999457e+00 2.357726000000000433e+00
5.514770000000000039e+01 5.496700999999999482e+01
5.083330000000000126e+01 5.045680999999999727e+01
5.560229999999999961e+01 5.554304999999999382e+01
5.865529999999999688e+01 5.769302000000000419e+01
1.251519999999999833e+01 1.259062000000000126e+01
3.438639999999999475e+01 3.427313999999999794e+01
2.974619999999999465e+01 2.964014999999999844e+01
6.191670000000000584e+01 6.094550999999999874e+01
1.251519999999999833e+01 1.243970999999999982e+01
3.620450000000000301e+01 3.571432000000000073e+01
3.367799999999999727e+01 3.333749999999999858e+01
5.128789999999999338e+01 5.040359999999999729e+01
5.439020000000000721e+01 5.367826000000000164e+01
5.888260000000001071e+01 5.705079000000000633e+01
2.348479999999999457e+00 2.298801000000000094e+00
5.590529999999999688e+01 5.618364000000000402e+01
3.620450000000000301e+01 3.631911000000000200e+01
3.711360000000000525e+01 3.663414000000000215e+01
2.944319999999999737e+01 2.952885000000000559e+01
6.115910000000000224e+01 6.050490999999999531e+01
1.334849999999999781e+01 1.317543000000000042e+01
1.228790000000000227e+01 1.255021999999999949e+01
3.276890000000000924e+01 3.238512000000000768e+01
6.312879999999999825e+01 6.252156000000000802e+01
1.319699999999999918e+01 1.314108000000000231e+01
3.794700000000000273e+01 3.717350999999999317e+01
3.065530000000000399e+01 3.081410000000000338e+01
3.696210000000000662e+01 3.732876999999999867e+01
1.342420000000000258e+01 1.304531999999999847e+01
5.865529999999999688e+01 5.734609000000000378e+01
5.537500000000000000e+01 5.427233000000001084e+01
4.954549999999999699e+01 4.894794000000000267e+01
5.499620000000000175e+01 5.454391999999999996e+01
2.500000000000000000e+00 2.600852000000000608e+00
6.237120000000000175e+01 6.113033000000000072e+01
1.350000000000000000e+01 1.315147999999999762e+01
1.296969999999999956e+01 1.277613000000000021e+01
3.787119999999999465e+01 3.768456999999999368e+01
3.711360000000000525e+01 3.702661999999999409e+01
2.883709999999999951e+01 2.878710999999999487e+01
5.476890000000001635e+01 5.457072000000000855e+01
5.941290000000000049e+01 5.894705000000000439e+01
2.045449999999999768e+00 2.235224000000000100e+00
5.628410000000000935e+01 5.597368999999999772e+01
5.265149999999999864e+01 5.274670000000001124e+01
4.893939999999999202e+01 4.812632000000000687e+01
5.431439999999999202e+01 5.436505999999999261e+01
2.272729999999999695e+00 2.342368000000000006e+00
5.941290000000000049e+01 5.812722999999999729e+01
5.272350000000000136e+01 5.169297000000000253e+01
2.967049999999999699e+01 2.953840999999999894e+01
3.605299999999999727e+01 3.602200000000000557e+01
3.628030000000000399e+01 3.559454999999999814e+01
1.251519999999999833e+01 1.218180999999999869e+01
1.274240000000000173e+01 1.238551000000000002e+01
6.199239999999998929e+01 6.093317000000000405e+01
2.272729999999999695e+00 2.280891000000000002e+00
5.492049999999998988e+01 5.448516999999999655e+01
5.106060000000000798e+01 5.046143000000000001e+01
5.522350000000000136e+01 5.476766999999999541e+01
5.774620000000000175e+01 5.688807000000000613e+01
1.243940000000000090e+01 1.257908999999999899e+01
3.696210000000000662e+01 3.647209000000000145e+01
3.164020000000000010e+01 3.110526000000000479e+01
3.605299999999999727e+01 3.579766999999999655e+01
1.289389999999999858e+01 1.275155999999999956e+01
6.199239999999998929e+01 6.106629999999999825e+01
3.367799999999999727e+01 3.356843999999999539e+01
1.281820000000000093e+01 1.279245000000000054e+01
1.190909999999999869e+01 1.189769000000000077e+01
6.365910000000000224e+01 6.234320000000000306e+01
2.876139999999999830e+01 2.828732000000000113e+01
3.832580000000000808e+01 3.800730000000000075e+01
3.658330000000000126e+01 3.655163000000000295e+01
5.385979999999999279e+01 5.366522999999999399e+01
2.651520000000000543e+00 2.754912000000000027e+00
5.857950000000001012e+01 5.756553000000000253e+01
5.514770000000000039e+01 5.419692999999999472e+01
5.075760000000000360e+01 5.086896000000000129e+01
4.969700000000000273e+01 4.868908999999999310e+01
5.378410000000000935e+01 5.301648999999999745e+01
5.941290000000000049e+01 5.898448999999999387e+01
2.272729999999999695e+00 2.342056000000000360e+00
5.431439999999999202e+01 5.374582000000000193e+01
3.832580000000000808e+01 3.780366999999999678e+01
3.658330000000000126e+01 3.663076999999999828e+01
2.876139999999999830e+01 2.835065000000000168e+01
6.365910000000000224e+01 6.299834000000000600e+01
1.281820000000000093e+01 1.258844999999999992e+01
1.190909999999999869e+01 1.172757999999999967e+01
3.367799999999999727e+01 3.335568999999999562e+01
6.199239999999998929e+01 6.121108000000000260e+01
1.274240000000000173e+01 1.252850999999999893e+01
3.681060000000000798e+01 3.647579000000000349e+01
3.020080000000000808e+01 3.036811999999999756e+01
3.703789999999999338e+01 3.670337999999999568e+01
1.251519999999999833e+01 1.224744000000000099e+01
5.774620000000000175e+01 5.638841999999999643e+01
5.492049999999998988e+01 5.504641999999999769e+01
5.204549999999998988e+01 5.152767999999999660e+01
5.628410000000000935e+01 5.600808000000000675e+01
2.272729999999999695e+00 2.287738999999999745e+00
6.199239999999998929e+01 6.170774000000000115e+01
1.289389999999999858e+01 1.264768999999999899e+01
1.243940000000000090e+01 1.215022000000000091e+01
3.696210000000000662e+01 3.637431999999999732e+01
3.605299999999999727e+01 3.489974999999999739e+01
3.164020000000000010e+01 3.108130999999999489e+01
5.514770000000000039e+01 5.415901000000000209e+01
5.857950000000001012e+01 5.807934000000000196e+01
2.651520000000000543e+00 2.767878000000000505e+00
5.385979999999999279e+01 5.274040999999999713e+01
5.075760000000000360e+01 5.002211000000000496e+01
5.287879999999999825e+01 5.173111000000000104e+01
5.582950000000001012e+01 5.535326999999999487e+01
2.500000000000000000e+00 2.563870999999999789e+00
6.062500000000000000e+01 5.878782999999999959e+01
5.537500000000000000e+01 5.519670000000000698e+01
3.012500000000000000e+01 3.012946000000000168e+01
3.703789999999999338e+01 3.622964999999999947e+01
3.650760000000000360e+01 3.625050999999999846e+01
1.259090000000000131e+01 1.247381000000000029e+01
1.350000000000000000e+01 1.338910999999999873e+01
6.078029999999999688e+01 6.070057000000000613e+01
2.272729999999999695e+00 2.370797000000000487e+00
5.552649999999999864e+01 5.514051999999999509e+01
5.166670000000000584e+01 5.091722000000000037e+01
5.567799999999999727e+01 5.544351000000000340e+01
5.948860000000000525e+01 5.885506999999999067e+01
1.350000000000000000e+01 1.327850000000000286e+01
3.802269999999999328e+01 3.734288999999999703e+01
3.050380000000000535e+01 3.015072999999999936e+01
3.681060000000000798e+01 3.619102999999999781e+01
1.251519999999999833e+01 1.243491999999999820e+01
6.403790000000000759e+01 6.256249999999998579e+01
3.201139999999999475e+01 3.223310999999999638e+01
1.334849999999999781e+01 1.323360000000000092e+01
1.281820000000000093e+01 1.254812999999999867e+01
6.153790000000000049e+01 6.063573000000000235e+01
3.171589999999999776e+01 3.136260000000000403e+01
3.756819999999999737e+01 3.743250000000000455e+01
3.749239999999999640e+01 3.704630999999999830e+01
5.454170000000000584e+01 5.459438999999999709e+01
2.196969999999999867e+00 2.241024000000000349e+00
6.153410000000000224e+01 6.049448999999999899e+01
5.545080000000000098e+01 5.507800999999999192e+01
5.272729999999999961e+01 5.269841999999999871e+01
3.367799999999999727e+01 3.328797999999999746e+01
3.620450000000000301e+01 3.583871999999999503e+01
1.243940000000000090e+01 1.260467999999999833e+01
6.199239999999998929e+01 6.114096999999999582e+01
3.110979999999999990e+01 3.036820000000000164e+01
3.529549999999999699e+01 3.459625000000000483e+01
1.289389999999999858e+01 1.248048999999999964e+01
5.857950000000001012e+01 5.812839999999999918e+01
5.408710000000000662e+01 5.252530000000000143e+01
5.075760000000000360e+01 4.953617999999999455e+01
5.492049999999998988e+01 5.428318000000000154e+01
2.651520000000000543e+00 2.687828000000000106e+00
6.388639999999999475e+01 6.335773000000000366e+01
1.281820000000000093e+01 1.252924999999999933e+01
1.243940000000000090e+01 1.237612000000000201e+01
3.878030000000000399e+01 3.842846999999999724e+01
3.734089999999999065e+01 3.661664999999999281e+01
2.951889999999999503e+01 2.913766999999999641e+01
5.083330000000000126e+01 5.064910000000000423e+01
5.454170000000000584e+01 5.333386000000000138e+01
5.903410000000000224e+01 5.829989000000001909e+01
5.423860000000000525e+01 5.383896000000000015e+01
2.348479999999999457e+00 2.396158999999999484e+00
2.272729999999999695e+00 2.294019999999999726e+00
5.774620000000000175e+01 5.703791999999999973e+01
5.385979999999999279e+01 5.296795000000000897e+01
5.106060000000000798e+01 5.029215000000000657e+01
5.628410000000000935e+01 5.581322999999999723e+01
3.696210000000000662e+01 3.716062000000000154e+01
1.251519999999999833e+01 1.238848000000000127e+01
6.191670000000000584e+01 6.097110999999998882e+01
3.027649999999999864e+01 3.011636999999999631e+01
3.605299999999999727e+01 3.614128000000000185e+01
1.251519999999999833e+01 1.223498999999999981e+01
1.350000000000000000e+01 1.328139999999999965e+01
3.635609999999999076e+01 3.608677000000000135e+01
2.830680000000000263e+01 2.794282999999999717e+01
6.237120000000000175e+01 6.183945999999999543e+01
1.296969999999999956e+01 1.267796999999999841e+01
3.711360000000000525e+01 3.707993000000000450e+01
5.401139999999999475e+01 5.320370000000000488e+01
4.946969999999999601e+01 4.893503000000000469e+01
5.575379999999999825e+01 5.522211000000000780e+01
5.865529999999999688e+01 5.779319000000000273e+01
2.500000000000000000e+00 2.547584999999999766e+00
2.045449999999999768e+00 2.111114999999999853e+00
5.370829999999999416e+01 5.244406999999999641e+01
5.941290000000000049e+01 5.856592000000000553e+01
5.522350000000000136e+01 5.479618000000000677e+01
5.068180000000000263e+01 4.959106000000000591e+01
2.891290000000000049e+01 2.820219000000000165e+01
3.544700000000000273e+01 3.469771000000000072e+01
3.635609999999999076e+01 3.643918000000000035e+01
1.334849999999999781e+01 1.328403999999999918e+01
1.228790000000000227e+01 1.244240000000000101e+01
6.115910000000000224e+01 6.065635999999999228e+01
2.348479999999999457e+00 2.371634000000000242e+00
5.484470000000000312e+01 5.461068999999999818e+01
5.128789999999999338e+01 5.113600999999999175e+01
5.545080000000000098e+01 5.477980999999999767e+01
5.888260000000001071e+01 5.845887000000000455e+01
1.319699999999999918e+01 1.313055999999999912e+01
3.870450000000000301e+01 3.793212000000000472e+01
3.118560000000000088e+01 3.068534999999999968e+01
6.312879999999999825e+01 6.223713000000000051e+01
1.342420000000000258e+01 1.302091000000000065e+01
3.771969999999999601e+01 3.717710999999999899e+01
3.276890000000000924e+01 3.204596999999999696e+01


==> Data/Wpart/KNL/MatTest_lvl4.txt <==
PWeight AWeight A B C D
2.07143 2.40523 0.00128879 8 0.00179833 30
6.67857 7.03927 0.00111017 6 0.00792475 166
6.98214 7.41175 0.000252643 1 0.00926036 192
5.60714 5.81002 0.00101444 6 0.00644274 136
7.05357 7.3804 0.000315097 1 0.00915767 194
6.91071 7.17676 0.000252824 1 0.00895857 190
6.46429 6.7514 0.00101585 6 0.0076496 160
6.75 7.04828 0.0010146 6 0.00803189 168
6.76786 7.03698 0.000252302 1 0.00877968 186
7.19643 7.52975 0.000252573 1 0.00941188 198
6.53571 6.81043 0.00100903 6 0.00773218 162
7.55357 7.92504 0.000270154 1 0.00990165 208
6.25 6.4947 0.00100611 6 0.00732986 154
2.07143 2.11455 0.00124869 8 0.00146534 30
7.19643 7.55867 0.000279615 1 0.00942196 198
6.67857 7.11931 0.00101049 6 0.00812716 166
1.92857 1.98436 0.00124754 8 0.0012994 26
6.96429 7.35476 0.00100997 6 0.00842989 174
7.19643 7.52964 0.000254738 1 0.00940958 198
6.03571 6.28506 0.00107994 6 0.00698696 148
7.19643 7.56212 0.000278603 1 0.0094274 198
6.69643 7.07297 0.000253665 1 0.00882452 184
6.60714 6.98856 0.0010091 6 0.00796074 164
7.19643 7.60561 0.000254808 1 0.00950701 198
6.67857 7.07046 0.00108301 6 0.00799195 166
2.14286 2.25418 0.00134879 8 0.00154445 32
6.32143 6.578 0.00100665 6 0.00743623 156
6.83929 7.18821 0.000253626 1 0.00897246 188
7.48214 8.07921 0.000262636 1 0.0101071 206
5.89286 6.28686 0.0010069 6 0.0070623 144
2.14286 2.24361 0.00124778 8 0.00163191 32
7.25 7.68276 0.00101154 6 0.00884931 182
7.48214 7.83901 0.000271176 1 0.00979022 206
7.03571 7.37738 0.0010914 6 0.0083775 176
7.41071 7.69082 0.000255279 1 0.00961591 204
7.55357 8.05154 0.000253134 1 0.010081 208
7.17857 7.6501 0.00100898 6 0.00880995 180
7.55357 8.23079 0.000270625 1 0.0102936 208
6.39286 7.18385 0.00100544 6 0.00821505 158
2.07143 2.15094 0.00124996 8 0.00151078 30
6.60714 7.35785 0.00100932 6 0.0084345 164
7.19643 8.13912 0.000255289 1 0.0101913 198
2.14286 2.31478 0.00125814 8 0.00171288 32
6.25 6.81257 0.00107042 6 0.00767353 154
6.48214 7.10956 0.000283134 1 0.00884201 178
6.39286 6.86711 0.00108388 6 0.00773007 158
7.91071 8.26956 0.000258587 1 0.0103554 218
7.625 8.15611 0.000345708 1 0.0101227 210
7.03571 7.40105 0.00108454 6 0.00841473 176
6.89286 7.18689 0.00101275 6 0.00821165 172
6.55357 6.83134 0.000270675 1 0.00849737 180
6.69643 7.0898 0.000249746 1 0.00885004 184
6.60714 6.87059 0.00100658 6 0.00781184 164
7.19643 7.76217 0.000255119 1 0.00970766 198
6.17857 6.64965 0.00100789 6 0.00752696 152
1.92857 2.05472 0.00138936 8 0.00124789 26


==> Data/Wpart/KNL/MatTest_lvl5refined.txt <==
PWeight AWeight A B C D
30.25 29.1318 0.00128265 7 0.0359342 752
35.6719 34.0207 0.00109239 6 0.0423702 894
13.4219 12.6955 0.00126312 8 0.0149558 318
58.9219 54.7676 0.000528229 2 0.0694391 1502
28.0156 26.0155 0.000309043 1 0.0329265 714
35.9844 34.07 0.00108639 6 0.0424391 902
12.6406 11.9003 0.0012659 8 0.0139371 298
60.3906 56.2214 0.000986997 5 0.0708376 1530
52.7188 49.2556 0.000655713 3 0.0622699 1340
48.4375 46.5156 5.4566e-05 0 0.0593706 1240
54.125 51.1038 0.000678856 3 0.0646079 1376
2.57812 2.56924 5.2441e-05 0 0.00322984 66
59.7031 56.2448 0.000550359 2 0.0713042 1522
12.0938 11.1826 0.0012553 8 0.0130308 284
12.5625 11.6778 0.00126064 8 0.0136581 296
34.9688 32.8492 0.00108072 6 0.0408851 876
35.5156 32.9444 0.00107734 6 0.0410102 890
30.9062 28.4598 0.000311308 1 0.036047 788
48.4375 44.9286 6.5701e-05 0 0.0573321 1240
51.8594 47.9716 0.00065024 3 0.060635 1318
59.9219 55.969 0.000987628 5 0.0705146 1518
54.0469 50.5399 0.000675859 3 0.0638905 1374
2.5 2.42684 5.2581e-05 0 0.00304778 64
2.57812 2.48725 5.2421e-05 0 0.00312512 66
57.2656 53.9457 0.000976342 5 0.067941 1450
53.9688 51.3461 0.000651763 3 0.0649446 1372
47.8125 44.2767 5.4275e-05 0 0.0565106 1224
53.1094 49.6878 0.000666097 3 0.0628116 1350
35.5938 33.4842 0.00116517 6 0.041612 892
12.6406 12.3243 0.00125654 8 0.0144882 298
58.0625 54.2243 0.000535796 2 0.0687374 1480
29.2656 28.0551 0.000308271 1 0.035533 746
35.6719 33.6386 0.00107596 6 0.0418984 894
12.0938 11.3655 0.00126141 8 0.0132583 284
11.5469 10.8151 0.00124654 8 0.01257 270
36.6875 35.2189 0.00108943 6 0.0439038 920
28.9531 27.7437 0.000374424 1 0.035069 738
56.6562 53.312 0.000548485 2 0.0675593 1444
12.25 11.6052 0.00127142 8 0.0135546 288
34.8906 32.6288 0.00112423 6 0.0405601 874
52.7969 48.6101 0.000688107 3 0.0614128 1342
48.5938 44.6862 5.5398e-05 0 0.0570327 1244
52.3281 48.2055 0.000751173 3 0.0608329 1330
55.7031 51.9231 0.000989914 5 0.0653435 1410
2.26562 2.14329 5.6711e-05 0 0.00268142 58
2.5 2.36457 5.2701e-05 0 0.00296812 64
52.875 48.9102 0.000680841 3 0.0618035 1344
57.1875 53.1834 0.000982166 5 0.0669613 1448
54.4375 51.5145 0.000663972 3 0.0651474 1384
48.75 45.1867 5.4476e-05 0 0.0576729 1248
29.5781 28.108 0.000313393 1 0.0355955 754
36.8438 35.2789 0.00108744 6 0.0439825 924
35.0469 33.2834 0.0010821 6 0.0414386 878
12.6406 12.3712 0.00126089 8 0.0145437 298
12.5625 11.8929 0.00132584 8 0.0138677 296
60.0938 56.2743 0.000553005 2 0.0713392 1532
2.26562 2.21311 5.5157e-05 0 0.00277217 58
54.75 51.3201 0.00072372 3 0.0648394 1392
51.4844 48.7417 5.9537e-05 0 0.0622095 1318
53.3438 50.5087 0.000681823 3 0.0638446 1356
60 56.2767 0.00100407 5 0.0708912 1520
12.25 11.4784 0.00135436 8 0.0133096 288
36.5312 34.2618 0.00116201 6 0.0426085 916
29.0312 26.7636 0.000309905 1 0.0338814 740
62.75 58.2199 0.000560403 2 0.0738174 1600
11.8594 11.0193 0.00125192 8 0.0128256 278
35.9844 33.2803 0.00107991 6 0.0414368 902
34.7031 32.0605 0.0012261 7 0.0397322 866
50.8594 46.687 5.5037e-05 0 0.0595891 1302
54.9062 50.7259 0.000692949 3 0.0641111 1396
57.1094 54.0174 0.000981324 5 0.0680277 1446
2.26562 2.1387 5.6571e-05 0 0.00267568 58
53.8125 50.1575 0.000667911 3 0.0634099 1368
37 34.9466 0.00119922 6 0.0434461 928
36.5312 34.4749 0.00116991 6 0.0428728 916
29.1875 27.4051 0.000313764 1 0.0346971 744
61.1875 56.9143 0.000554519 2 0.0721554 1560
11.9375 11.3077 0.00126513 8 0.0131809 280
11.7812 11.2274 0.00127536 8 0.013068 276
34 31.9672 0.00123961 7 0.0395996 848
62.4375 59.4974 0.000569564 2 0.0754403 1592
12.9531 12.3499 0.00132187 8 0.0144556 306
35.5938 33.7957 0.00120293 6 0.0419722 892
28.25 26.225 0.000310767 1 0.0331925 720
36.9219 35.0421 0.00117121 6 0.0435962 926
12.9531 12.089 0.00136085 8 0.0140832 306
56.9531 52.5265 0.0010628 5 0.0660414 1442
51.9375 47.8105 0.000656013 3 0.0604234 1320
49.0625 45.0957 5.5137e-05 0 0.0575561 1256
53.3438 49.6353 0.000769535 3 0.0626411 1356
2.10938 2.01076 5.23e-05 0 0.00251652 54
61.2656 56.4923 0.000552264 2 0.0716184 1562
11.5469 10.7908 0.00126337 8 0.0125222 270
12.0156 11.9539 0.00150061 8 0.0137709 282
36.375 33.6901 0.00109958 6 0.0419406 912
35.2031 33.5878 0.00110956 6 0.0417999 882
29.3438 27.3649 0.000316159 1 0.0346433 748
51.9375 48.1032 0.000669775 3 0.0607836 1320
57.8906 54.2717 0.000985443 5 0.0683483 1466
2.1875 2.08733 5.622e-05 0 0.00261041 56
54.9062 51.2106 0.000666598 3 0.0647566 1396
47.7344 44.3416 5.4435e-05 0 0.0565934 1222
49.4531 46.8484 5.23e-05 0 0.059798 1266
53.4219 50.3066 0.000673002 3 0.0635953 1358
2.1875 2.14003 5.2852e-05 0 0.00268111 56
56.25 53.0972 0.00105676 5 0.0667766 1424
52.9531 49.5337 0.000766248 3 0.0625146 1346
29.9688 28.1334 0.000312661 1 0.0356287 764
36.2188 33.5717 0.00111647 6 0.0417725 908
37 34.5611 0.00110172 6 0.0430511 928
13.4219 12.5148 0.00133785 8 0.0146501 318
13.1094 12.258 0.00134654 8 0.0143134 310
61.9688 57.115 0.000527647 2 0.0724386 1580
2.5 2.37285 6.7135e-05 0 0.00296426 64
53.5781 50.0699 0.000655261 3 0.0633107 1362
51.25 47.2436 5.4155e-05 0 0.0603011 1312
53.1094 49.7607 0.000685722 3 0.0628851 1350
56.5625 52.8573 0.00105612 5 0.0664708 1432
12.3281 11.632 0.00134923 8 0.013511 290
36.6094 33.9073 0.00117884 6 0.0421388 918
28.6406 27.144 0.000334211 1 0.0343431 730
34.5781 32.7703 0.00116264 6 0.0407025 866
12.7969 12.0153 0.00127009 8 0.0140798 302
59.8594 56.2886 0.000544156 2 0.0713663 1526
33.7656 31.469 0.00123596 7 0.0389667 842
11.8594 11.2381 0.00125987 8 0.0130971 278
12.25 11.5714 0.00126246 8 0.0135204 288
60.6406 56.9366 0.000526525 2 0.0722118 1546
28.875 27.7717 0.000332086 1 0.0351472 736
35.0469 33.0909 0.00108787 6 0.0411868 878
34.2656 32.1474 0.00108463 6 0.0399847 858
54.0469 50.8313 0.000672241 3 0.0642664 1374
2.26562 2.15185 5.2471e-05 0 0.00269658 58
56.7969 52.359 0.000982256 5 0.0659081 1438
54.2031 49.9371 0.000670036 3 0.0631262 1378
47.6562 44.9609 5.2411e-05 0 0.0573866 1220
48.8281 45.3503 5.5177e-05 0 0.0578812 1250
53.8125 49.6066 0.000694813 3 0.0626792 1368
57.5 54.1162 0.00102025 5 0.0681149 1456
2.10938 2.03446 8.5768e-05 0 0.00251332 54
53.5 50.1353 0.000679908 3 0.0633695 1360
37 34.2874 0.00108982 6 0.0427134 928
35.9062 33.3106 0.00107784 6 0.0414775 900
29.5781 27.9366 0.000311078 1 0.0353788 754
60.3281 56.6986 0.00054199 2 0.0718922 1538
12.7188 11.7991 0.00125161 8 0.0138221 300
12.4062 11.5334 0.00126216 8 0.0134721 292
33.2969 31.2011 0.00123804 7 0.0386224 830
56.8125 53.1521 0.000517594 2 0.0673859 1448
11.7031 11.2035 0.00134777 8 0.0129651 274
36.2188 33.7626 0.00108512 6 0.0420476 908
28.0938 26.7415 0.000310697 1 0.0338524 716
35.3594 33.3805 0.00115599 6 0.0414886 886
12.25 11.8704 0.00132494 8 0.0138399 288
55.5469 52.1266 0.000983428 5 0.06561 1406
53.4219 49.8039 0.000710439 3 0.0629157 1358
50.625 47.2619 5.8976e-05 0 0.0603197 1296
53.6562 49.5368 0.000697379 3 0.0625874 1364
2.26562 2.13813 5.2592e-05 0 0.00267894 58
61.8125 56.9484 0.00052864 2 0.0722248 1576
12.4062 11.4622 0.00125133 8 0.013392 292
12.5625 11.5866 0.00124962 8 0.0135526 296
36.5312 33.6617 0.00115975 6 0.0418442 916
36.9219 34.3186 0.00119178 6 0.0426513 926
28.7969 26.7153 0.000313824 1 0.0338158 734
56 52.293 0.000717986 3 0.066088 1424
59.8438 55.4399 0.00102643 5 0.0697998 1516
2.10938 1.99569 5.5328e-05 0 0.00249423 54
54.6719 51.3214 0.000673133 3 0.0648916 1390
50.0781 46.9239 5.7131e-05 0 0.0598897 1282
51.0156 47.4032 5.6009e-05 0 0.0605032 1306
54.9062 51.7241 0.0006978 3 0.0653813 1396
2.57812 2.50872 7.6166e-05 0 0.0031288 66
60.3906 56.6429 0.000978948 5 0.0713841 1530
56.3125 53.527 0.00066761 3 0.0677149 1432
30.4375 28.7844 0.000329831 1 0.0364431 776
36.4531 35.2902 0.00108843 6 0.0439959 914
38.0938 35.2948 0.00108679 6 0.0440034 956
13.1875 12.6188 0.0012488 8 0.0148721 312
12.3281 11.523 0.00140676 8 0.0133143 290
59.625 54.9068 0.000583917 2 0.0695613 1520
2.65625 2.50413 5.8966e-05 0 0.00314014 68
55.6094 51.363 0.000722506 3 0.0648953 1414
51.6406 47.3943 5.9748e-05 0 0.060488 1322
53.9688 49.6575 0.000694121 3 0.0627449 1372
58.6719 54.7082 0.000986907 5 0.0689046 1486
12.0156 11.1732 0.00126402 8 0.0130101 282
37.2344 35.5878 0.00108615 6 0.0443785 934
30.2031 28.1254 0.000309965 1 0.0356211 770
37.3125 35.2468 0.00118433 6 0.0438445 936
12.7188 12.4866 0.00125073 8 0.0147014 300
60.0938 57.2789 0.00052009 2 0.0726556 1532
29.9375 28.5678 0.00139935 7 0.0350969 744
12.6406 11.8653 0.00126255 8 0.0138957 298
12.0156 11.2207 0.00134293 8 0.0129918 282
59.4688 56.2126 0.000519739 2 0.0712936 1516
29.8906 27.9553 0.000311389 1 0.0354024 762
36.2188 34.0121 0.00118219 6 0.0422693 908
35.75 35.3467 0.00109139 6 0.0440652 896
54.125 51.1051 0.000720392 3 0.064568 1376
2.57812 2.66329 8.1699e-05 0 0.00332074 66
57.8125 54.3304 0.000982967 5 0.0684258 1464
54.5938 50.4542 0.000677112 3 0.0637798 1388
50.3125 46.1475 5.2351e-05 0 0.0589025 1288
34 32.0432 0.00123827 7 0.039698 848
36.375 33.5299 0.00108606 6 0.0417495 912
12.0156 11.107 0.00125964 8 0.0129299 282
61.2656 56.948 0.0005288 2 0.0722241 1562
29.3438 27.1735 0.000309634 1 0.0344054 748
35.2031 33.073 0.00110625 6 0.0411456 882
11.5469 10.671 0.00126535 8 0.0123672 270
57.8906 54.3572 0.00098402 5 0.0684591 1466
51.9375 48.545 0.000655031 3 0.0613627 1320
47.7344 44.3262 5.4686e-05 0 0.0565734 1222
54.9062 51.5867 0.000687014 3 0.0652166 1396
2.1875 2.08302 5.2261e-05 0 0.00260887 56
61.1875 56.8828 0.000543434 2 0.0721262 1560
11.9375 11.0832 0.00126437 8 0.0128947 280
11.7812 11.3878 0.00138824 8 0.0131601 276
37 35.6257 0.00117245 6 0.0443405 928
36.5312 34.3995 0.00127269 6 0.0426738 916
29.1875 27.7333 0.000314666 1 0.0351155 744
50.8594 47.9453 5.2581e-05 0 0.0611991 1302
53.8125 51.0146 0.000766708 3 0.064406 1368
57.1094 52.6507 0.000986726 5 0.0662762 1446
54.9062 50.9877 0.000722928 3 0.0644155 1396
2.26562 2.15337 5.6199e-05 0 0.0026948 58
2.10938 2.00698 5.2231e-05 0 0.00251174 54
56.9531 52.6795 0.00108372 5 0.0662161 1442
51.9375 48.3174 0.000657377 3 0.0610697 1320
49.0625 44.9931 5.4215e-05 0 0.0574259 1256
53.3438 49.4868 0.000760073 3 0.0624609 1356
36.9219 34.1806 0.00110075 6 0.0425661 926
12.9531 12.0898 0.00126427 8 0.0141808 306
62.4375 58.8597 0.000623639 2 0.0745715 1592
28.25 26.2532 0.000309935 1 0.0332294 720
35.5938 33.2733 0.00109677 6 0.0414109 892
12.9531 12.4491 0.00136334 8 0.0145408 306
12.3281 11.5776 0.00125959 8 0.0135312 290
36.6094 34.7161 0.00109372 6 0.0432573 918
29.7344 28.5129 0.00031205 1 0.0361141 758
61.1875 57.1892 0.000543885 2 0.0725171 1560
11.9375 11.1545 0.00125525 8 0.012995 280
35.8281 33.6351 0.00108616 6 0.0418838 898
52.3281 49.3875 0.000715861 3 0.0623783 1330
49.4531 46.3343 5.9778e-05 0 0.0591338 1266
53.0312 49.9495 0.000688589 3 0.0631235 1348
58.5938 54.0106 0.000985944 5 0.0680144 1484
2.10938 2.02548 7.2808e-05 0 0.0025148 54
2.26562 2.21202 5.2411e-05 0 0.00277351 58
52.9531 48.6749 0.000674426 3 0.0615093 1346
58.4375 53.8893 0.00098405 5 0.0678613 1480
52.25 48.1698 0.000666337 3 0.0608721 1328
48.2031 44.1872 5.5538e-05 0 0.056395 1234
29.3438 27.6977 0.000309925 1 0.0350748 748
34.1094 31.5123 0.00107716 6 0.0391807 854
35.125 32.6659 0.00107394 6 0.0406579 880
12.0938 11.9852 0.00126319 8 0.0140482 284
12.4844 11.6227 0.0012466 8 0.0136018 294
61.8906 57.8493 0.000545258 2 0.073359 1578
2.42188 2.29525 5.5849e-05 0 0.0028764 62
55.4531 52.7461 0.000670847 3 0.066714 1410
48.2812 45.4123 5.5377e-05 0 0.0579603 1236
53.1094 49.4152 0.000658249 3 0.0624712 1350
55.0781 52.3976 0.000970559 5 0.065969 1394
12.4062 11.6583 0.00126305 8 0.0136308 292
36.8438 34.7953 0.00108505 6 0.0433671 924
30.2031 28.5725 0.000310827 1 0.0361914 770
61.6562 57.9606 0.000534954 2 0.0735116 1572
13.3438 12.3799 0.00125217 8 0.0145636 316
35.9844 33.8544 0.00108226 6 0.0421678 902
34 31.3774 0.00122504 7 0.0388606 848


==> Data/Wpart/SKX/MatLevel4_Avg.txt <==
PWeight AWeight
2.071429999999999882e+00 2.266582999999999792e+00
6.464290000000000092e+00 6.691134000000000803e+00
7.053569999999998785e+00 7.170058000000000042e+00
5.607140000000000235e+00 5.671827000000000396e+00
6.982139999999999347e+00 7.058861999999999526e+00
6.910709999999999908e+00 6.986329999999997931e+00
6.678569999999998785e+00 6.732219999999999871e+00
6.892860000000000653e+00 7.051783999999999608e+00
6.696430000000001215e+00 6.796262000000000469e+00
6.553569999999998785e+00 6.692807000000000173e+00
6.178569999999999673e+00 6.261967000000000283e+00
7.196430000000001215e+00 7.295429000000001274e+00
6.607139999999999347e+00 6.723228000000000648e+00
1.928570000000000118e+00 1.970378999999999881e+00
7.410709999999999908e+00 7.622230999999999312e+00
7.035709999999999908e+00 7.227181999999999107e+00
2.142859999999999765e+00 2.185880999999999741e+00
5.892859999999999765e+00 5.998199999999999754e+00
7.482139999999999347e+00 7.574758000000000102e+00
7.250000000000000000e+00 7.328723000000000987e+00
7.482139999999999347e+00 7.565447000000000699e+00
6.839290000000000092e+00 7.011573000000000278e+00
6.321430000000000327e+00 6.424663999999999930e+00
6.696430000000001215e+00 6.781308000000001002e+00
6.607139999999999347e+00 6.675072999999999368e+00
2.142859999999999765e+00 2.203640000000000043e+00
6.678569999999998785e+00 6.738662999999999847e+00
7.196430000000001215e+00 7.271232000000000362e+00
7.196430000000001215e+00 7.403668000000000582e+00
6.035710000000000797e+00 6.112218000000000373e+00
1.928570000000000118e+00 1.954196000000000044e+00
6.678569999999998785e+00 6.760383999999999283e+00
7.196430000000001215e+00 7.277748000000000772e+00
6.964290000000000092e+00 7.015779000000000210e+00
7.196430000000001215e+00 7.264172000000000295e+00
7.553569999999998785e+00 7.734098999999998725e+00
7.178569999999998785e+00 7.237961000000000311e+00
7.553569999999998785e+00 7.635417999999999594e+00
6.392859999999999765e+00 6.443627000000001104e+00
2.071429999999999882e+00 2.096543999999999741e+00
6.607139999999999347e+00 6.681544999999999845e+00
7.196430000000001215e+00 7.272497999999998797e+00
2.142859999999999765e+00 2.196992999999999974e+00
6.250000000000000000e+00 6.333338999999999608e+00
7.625000000000000000e+00 7.721065999999998652e+00
7.035709999999999908e+00 7.088579000000000185e+00
7.910709999999999908e+00 8.088539000000000811e+00
6.482139999999999347e+00 7.058185999999999183e+00
6.392859999999999765e+00 6.655173000000000449e+00
6.750000000000000000e+00 6.947274000000000171e+00
7.196430000000001215e+00 7.343940999999999164e+00
6.767860000000000653e+00 6.898412000000000432e+00
6.250000000000000000e+00 6.418997000000000064e+00
7.553569999999998785e+00 7.769770000000001176e+00
6.535709999999999908e+00 6.624857000000000440e+00
2.071429999999999882e+00 2.102198000000000011e+00


==> Data/Wpart/SKX/MatLevel5_Avg.txt <==
PWeight AWeight
3.023209999999999553e+01 3.013522000000000389e+01
3.517860000000001008e+01 3.495105999999999824e+01
1.278570000000000206e+01 1.267937999999999832e+01
6.039290000000001157e+01 5.983837000000001183e+01
2.826790000000000447e+01 2.805663000000000196e+01
3.403570000000000562e+01 3.374292000000000513e+01
1.185710000000000086e+01 1.175742999999999938e+01
5.805360000000000298e+01 5.763303000000000509e+01
5.130360000000000298e+01 5.078771000000000413e+01
4.785710000000000264e+01 4.723718000000000217e+01
5.044639999999998992e+01 4.996914999999999907e+01
2.071429999999999882e+00 2.139578999999999898e+00
5.803570000000000562e+01 5.747363000000000000e+01
1.264289999999999914e+01 1.250201999999999813e+01
1.214289999999999914e+01 1.200758999999999865e+01
3.475000000000000000e+01 3.451906999999999925e+01
3.467860000000001008e+01 3.434467000000000070e+01
2.941069999999999851e+01 2.931505999999999901e+01
4.800000000000000000e+01 4.737492999999999910e+01
5.166070000000000562e+01 5.106983999999999924e+01
5.719639999999999702e+01 5.662331000000000358e+01
5.123210000000000264e+01 5.058341000000000065e+01
2.357140000000000235e+00 2.390271000000000257e+00
2.142859999999999765e+00 2.187621000000000038e+00
5.612500000000000000e+01 5.551721999999999468e+01
5.137500000000000000e+01 5.068215000000000003e+01
4.685710000000000264e+01 4.607962999999999454e+01
5.151789999999999736e+01 5.076662000000000319e+01
3.375000000000000000e+01 3.331587000000000387e+01
1.192860000000000120e+01 1.175984000000000052e+01
5.732139999999999702e+01 5.651988999999999663e+01
2.791069999999999851e+01 2.761385000000000289e+01
3.425000000000000000e+01 3.376566000000000400e+01
1.278570000000000206e+01 1.268676000000000137e+01
1.221429999999999794e+01 1.224061000000000021e+01
3.332139999999998992e+01 3.313985999999999876e+01
2.933930000000000149e+01 2.913046999999999542e+01
5.846429999999999438e+01 5.792504000000000275e+01
1.178570000000000206e+01 1.180208999999999975e+01
3.417860000000001008e+01 3.395152000000000214e+01
5.080360000000001008e+01 5.032494000000000511e+01
4.721429999999999438e+01 4.665189000000000874e+01
5.208929999999999438e+01 5.157843000000000444e+01
5.448210000000000264e+01 5.403891999999999740e+01
2.142859999999999765e+00 2.189931000000000516e+00
2.500000000000000000e+00 2.552408999999999928e+00
5.101789999999999736e+01 5.052177999999999969e+01
5.526789999999999736e+01 5.482282999999999618e+01
5.180360000000000298e+01 5.121847000000000349e+01
4.785710000000000264e+01 4.719830999999999221e+01
2.783930000000000149e+01 2.765635999999999584e+01
3.660710000000000264e+01 3.624840999999999980e+01
3.525000000000000000e+01 3.485968000000000444e+01
1.214289999999999914e+01 1.203896999999999906e+01
1.178570000000000206e+01 1.171363000000000021e+01
6.025000000000000000e+01 5.955675999999999704e+01
2.214289999999999647e+00 2.346530000000000005e+00
5.201789999999999736e+01 5.270575999999998373e+01
4.792860000000001008e+01 4.762974999999999426e+01
5.244639999999999702e+01 5.226966000000000179e+01
5.533929999999999438e+01 5.520490999999999815e+01
1.185710000000000086e+01 1.181051000000000073e+01
3.246429999999999438e+01 3.234118999999999744e+01
2.805359999999999587e+01 2.797745999999999711e+01
5.839290000000001157e+01 5.807531999999999783e+01
1.185710000000000086e+01 1.179114000000000217e+01
3.417860000000001008e+01 3.399551999999999907e+01
3.180359999999999943e+01 3.165375000000000227e+01
4.835710000000000264e+01 4.821880999999999773e+01
5.130360000000000298e+01 5.125652999999999793e+01
5.555360000000000298e+01 5.557632000000000971e+01
2.214289999999999647e+00 2.284809000000000090e+00
5.273210000000000264e+01 5.265561999999999898e+01
3.417860000000001008e+01 3.418317000000000405e+01
3.503570000000000562e+01 3.506975000000000620e+01
2.776790000000000447e+01 2.782065000000000055e+01
5.767860000000000298e+01 5.782404000000000366e+01
1.264289999999999914e+01 1.260554999999999914e+01
1.164289999999999914e+01 1.162148999999999965e+01
3.094640000000000057e+01 3.089531000000000205e+01
5.953570000000000562e+01 5.932985999999999649e+01
1.250000000000000000e+01 1.244546999999999848e+01
3.582139999999998992e+01 3.573086999999999591e+01
2.891069999999999851e+01 2.883994000000000213e+01
3.489289999999999736e+01 3.478406999999999982e+01
1.271429999999999794e+01 1.266648000000000174e+01
5.533929999999999438e+01 5.526351999999999265e+01
5.223210000000000264e+01 5.202427000000000135e+01
4.671429999999999438e+01 4.640395999999999788e+01
5.187500000000000000e+01 5.171686999999999301e+01
2.357140000000000235e+00 2.410521999999999831e+00
5.882139999999999702e+01 5.857789000000000357e+01
1.278570000000000206e+01 1.272469999999999857e+01
1.228570000000000206e+01 1.221344000000000030e+01
3.575000000000000000e+01 3.559020999999999901e+01
3.503570000000000562e+01 3.526020999999999361e+01
2.719640000000000413e+01 2.710095000000000098e+01
5.166070000000000562e+01 5.151003000000000753e+01
5.605360000000000298e+01 5.610499000000000080e+01
1.928570000000000118e+00 1.984988999999999892e+00
5.308929999999999438e+01 5.278761000000000791e+01
4.964289999999999736e+01 4.926325999999999539e+01
4.614289999999999736e+01 4.602154000000000167e+01
5.123210000000000264e+01 5.117356999999999800e+01
2.142859999999999765e+00 2.212803000000000075e+00
5.605360000000000298e+01 5.610226000000000113e+01
4.973210000000000264e+01 4.967104999999999393e+01
2.798209999999999553e+01 2.799428000000000338e+01
3.403570000000000562e+01 3.396702000000000510e+01
3.425000000000000000e+01 3.417450999999999794e+01
1.185710000000000086e+01 1.183947000000000038e+01
1.207139999999999880e+01 1.205178000000000083e+01
5.846429999999999438e+01 5.830042000000000968e+01
2.142859999999999765e+00 2.205674000000000134e+00
5.180360000000000298e+01 5.171522999999999826e+01
4.814289999999999736e+01 4.798463999999999885e+01
5.208929999999999438e+01 5.216788000000000380e+01
5.448210000000000264e+01 5.442702000000000595e+01
1.178570000000000206e+01 1.174869000000000163e+01
3.489289999999999736e+01 3.480476000000000170e+01
2.983930000000000149e+01 2.977528000000000219e+01
3.403570000000000562e+01 3.392665999999999826e+01
1.221429999999999794e+01 1.215987999999999936e+01
5.846429999999999438e+01 5.817161000000000115e+01
3.180359999999999943e+01 3.167605999999999611e+01
1.214289999999999914e+01 1.209609000000000023e+01
1.128570000000000206e+01 1.124146999999999785e+01
6.003570000000000562e+01 5.971416999999998865e+01
2.712500000000000000e+01 2.704784000000000077e+01
3.617860000000001008e+01 3.604836000000000240e+01
3.453570000000000562e+01 3.444251000000000573e+01
5.080360000000001008e+01 5.050639999999999930e+01
2.500000000000000000e+00 2.555171999999999777e+00
5.526789999999999736e+01 5.519716000000001088e+01
5.201789999999999736e+01 5.189977999999999980e+01
4.785710000000000264e+01 4.772988000000000142e+01
4.685710000000000264e+01 4.687326000000000192e+01
5.073210000000000264e+01 5.087235000000000440e+01
5.605360000000000298e+01 5.612584000000000373e+01
2.142859999999999765e+00 2.211075999999999819e+00
5.123210000000000264e+01 5.116028999999998916e+01
3.617860000000001008e+01 3.615180999999999756e+01
3.453570000000000562e+01 3.451684999999999803e+01
2.712500000000000000e+01 2.714014999999999844e+01
6.003570000000000562e+01 5.995177999999999940e+01
1.214289999999999914e+01 1.211819999999999986e+01
1.128570000000000206e+01 1.125035000000000096e+01
3.180359999999999943e+01 3.175783999999999807e+01
5.846429999999999438e+01 5.827083000000000368e+01
1.207139999999999880e+01 1.202328999999999937e+01
3.475000000000000000e+01 3.467779999999999774e+01
2.848209999999999553e+01 2.845930000000000248e+01
3.496429999999999438e+01 3.493368999999999858e+01
1.185710000000000086e+01 1.181669999999999732e+01
5.448210000000000264e+01 5.441692000000000462e+01
5.180360000000000298e+01 5.176751000000000147e+01
4.907139999999998992e+01 4.896175999999999817e+01
5.308929999999999438e+01 5.283653000000000333e+01
2.142859999999999765e+00 2.207500000000000018e+00
5.846429999999999438e+01 5.819201999999999941e+01
1.221429999999999794e+01 1.215727999999999831e+01
1.178570000000000206e+01 1.171916000000000047e+01
3.489289999999999736e+01 3.471271000000000129e+01
3.403570000000000562e+01 3.388895999999999731e+01
2.983930000000000149e+01 2.969886000000000337e+01
5.201789999999999736e+01 5.172317000000000320e+01
5.526789999999999736e+01 5.512704000000000093e+01
2.500000000000000000e+00 2.552306999999999881e+00
5.080360000000001008e+01 5.046838999999999942e+01
4.785710000000000264e+01 4.746840999999999866e+01
4.985710000000000264e+01 4.974317999999999529e+01
5.266070000000000562e+01 5.266395999999999589e+01
2.357140000000000235e+00 2.430215000000000014e+00
5.719639999999999702e+01 5.746002999999999616e+01
5.223210000000000264e+01 5.213521000000000782e+01
2.841069999999999851e+01 2.842296999999999940e+01
3.496429999999999438e+01 3.496717999999999904e+01
3.446429999999999438e+01 3.452175000000000438e+01
1.192860000000000120e+01 1.189834999999999887e+01
1.278570000000000206e+01 1.274765999999999977e+01
5.732139999999999702e+01 5.716720999999999719e+01
2.142859999999999765e+00 2.215524999999999967e+00
5.237500000000000000e+01 5.225235999999998882e+01
4.871429999999999438e+01 4.847816000000000258e+01
5.251789999999999736e+01 5.250565000000000282e+01
5.612500000000000000e+01 5.589973999999999421e+01
1.278570000000000206e+01 1.268922999999999845e+01
3.589289999999999736e+01 3.565437000000000012e+01
2.876790000000000447e+01 2.860975000000000179e+01
3.475000000000000000e+01 3.451792999999999978e+01
1.185710000000000086e+01 1.176954999999999885e+01
6.039290000000001157e+01 5.997200999999999738e+01
3.023209999999999553e+01 3.005601000000000411e+01
1.264289999999999914e+01 1.254799000000000042e+01
1.214289999999999914e+01 1.206585999999999892e+01
5.803570000000000562e+01 5.768632999999999811e+01
2.991069999999999851e+01 2.984367000000000303e+01
3.546429999999999438e+01 3.531819000000000131e+01
3.539289999999999736e+01 3.513510999999999740e+01
5.144639999999999702e+01 5.105236000000000018e+01
2.071429999999999882e+00 2.127991999999999884e+00
5.805360000000000298e+01 5.765026999999999902e+01
5.230360000000000298e+01 5.184950999999999510e+01
4.971429999999999438e+01 4.913776000000000010e+01
3.180359999999999943e+01 3.178051999999999566e+01
3.417860000000001008e+01 3.411219999999999430e+01
1.178570000000000206e+01 1.173542999999999914e+01
5.846429999999999438e+01 5.824263000000000545e+01
2.933930000000000149e+01 2.926030000000000086e+01
3.332139999999998992e+01 3.319091000000000236e+01
1.221429999999999794e+01 1.216272999999999982e+01
5.526789999999999736e+01 5.517998000000001468e+01
5.101789999999999736e+01 5.078414999999999679e+01
4.785710000000000264e+01 4.756355000000000643e+01
5.180360000000000298e+01 5.164969999999999573e+01
2.500000000000000000e+00 2.555870000000000086e+00
6.025000000000000000e+01 6.019977999999999696e+01
1.214289999999999914e+01 1.206648999999999994e+01
1.178570000000000206e+01 1.172756000000000043e+01
3.660710000000000264e+01 3.652989999999999782e+01
3.525000000000000000e+01 3.507406999999999897e+01
2.783930000000000149e+01 2.775404000000000337e+01
4.792860000000001008e+01 4.753695000000000448e+01
5.144639999999999702e+01 5.113215999999999894e+01
5.569639999999999702e+01 5.541002000000001004e+01
5.116070000000000562e+01 5.079536999999999836e+01
2.214289999999999647e+00 2.266475000000000239e+00
2.142859999999999765e+00 2.203818000000000055e+00
5.448210000000000264e+01 5.419899000000000200e+01
5.080360000000001008e+01 5.045668000000000575e+01
4.814289999999999736e+01 4.768507000000000318e+01
5.308929999999999438e+01 5.273772000000000304e+01
3.489289999999999736e+01 3.466232000000000113e+01
1.185710000000000086e+01 1.180247000000000135e+01
5.839290000000001157e+01 5.826088000000000022e+01
2.855359999999999943e+01 2.842426999999999637e+01
3.403570000000000562e+01 3.380420999999999765e+01
1.185710000000000086e+01 1.179302000000000206e+01
1.278570000000000206e+01 1.295571000000000161e+01
3.432139999999998992e+01 3.434508999999999901e+01
2.669640000000000413e+01 2.671630000000000038e+01
5.882139999999999702e+01 5.869919000000000153e+01
1.228570000000000206e+01 1.227574999999999861e+01
3.503570000000000562e+01 3.496064999999999401e+01
5.094639999999998992e+01 5.075839999999999463e+01
4.664289999999999736e+01 4.634856999999999516e+01
5.258929999999999438e+01 5.235747999999999536e+01
5.533929999999999438e+01 5.524530000000000030e+01
2.357140000000000235e+00 2.411322000000000187e+00
1.928570000000000118e+00 1.999942999999999582e+00
5.066070000000000562e+01 5.043462999999999852e+01
5.605360000000000298e+01 5.589697999999999922e+01
5.208929999999999438e+01 5.185153999999999996e+01
4.778570000000000562e+01 4.755600000000000449e+01
2.726790000000000447e+01 2.717980999999999625e+01
3.346429999999999438e+01 3.355894999999999584e+01
3.432139999999998992e+01 3.416577999999999804e+01
1.264289999999999914e+01 1.256087000000000131e+01
1.164289999999999914e+01 1.156361000000000061e+01
5.767860000000000298e+01 5.728166999999999831e+01
2.214289999999999647e+00 2.272234000000000087e+00
5.173210000000000264e+01 5.138515999999999906e+01
4.835710000000000264e+01 4.792513999999999896e+01
5.230360000000000298e+01 5.196296000000000959e+01
5.555360000000000298e+01 5.525715000000000288e+01
1.250000000000000000e+01 1.238426000000000116e+01
3.653570000000000562e+01 3.623683000000000476e+01
2.941069999999999851e+01 2.927588000000000079e+01
5.953570000000000562e+01 5.909116999999999820e+01
1.271429999999999794e+01 1.259804000000000102e+01
3.560710000000000264e+01 3.533482999999999663e+01
3.094640000000000057e+01 3.081444000000000116e+01


==> Data/Wpart/SKX/MatTest_lvl4.txt <==
PWeight AWeight A B C D
2.17188 2.4972 0.00019336 8 0.000291813 30
7.23438 7.21786 0.000160769 6 0.00124157 166
7.625 7.55394 3.9555e-05 1 0.00142808 192
6.0625 6.02767 0.000155972 6 0.00101513 136
7.70312 7.63483 3.9332e-05 1 0.00144402 194
7.54688 7.49789 3.9794e-05 1 0.00141695 190
7 6.9479 0.000155819 6 0.00119407 160
7.3125 7.28498 0.000156315 6 0.00125906 168
7.39062 7.33417 3.9559e-05 1 0.00138538 186
7.85938 7.78668 4.0137e-05 1 0.00147271 198
7.07812 7.03672 0.000156265 6 0.00121088 162
8.25 8.18289 4.1467e-05 1 0.00154836 208
6.76562 6.70759 0.00015565 6 0.00114755 154
2.17188 2.18023 0.000193571 8 0.00023002 30
7.85938 7.80386 4.1081e-05 1 0.00147511 198
7.23438 7.18257 0.000158076 6 0.0012374 166
2.01562 2.02354 0.000193951 8 0.000199196 26
7.54688 7.49064 0.000156268 6 0.00129907 174
7.85938 7.78674 3.9802e-05 1 0.00147306 198
6.53125 6.49061 0.000156149 6 0.00110489 148
7.85938 7.79875 3.9553e-05 1 0.00147564 198
7.3125 7.26023 3.978e-05 1 0.00137079 184
7.15625 7.09918 0.000156307 6 0.00122297 164
7.85938 7.7901 3.9847e-05 1 0.00147367 198
7.23438 7.17853 0.000157323 6 0.00123737 166
2.25 2.25123 0.000194022 8 0.000243362 32
6.84375 6.80146 0.000156085 6 0.00116535 156
7.46875 7.40494 3.9408e-05 1 0.00139927 188
8.17188 8.11255 4.0143e-05 1 0.00153602 206
6.375 6.34222 0.000156097 6 0.00107611 144
2.25 2.25091 0.000193782 8 0.000243541 32
7.85938 7.7875 0.000156655 6 0.00135635 182
8.17188 8.10651 4.0415e-05 1 0.00153457 206
7.625 7.57203 0.000156939 6 0.00131421 176
8.09375 8.02634 3.9685e-05 1 0.00151973 204
8.25 8.18898 4.0175e-05 1 0.00155084 208
7.78125 7.72126 0.000157978 6 0.00134216 180
8.25 8.18342 4.0192e-05 1 0.00154974 208
6.92188 6.86182 0.000156222 6 0.00117694 158
2.17188 2.17601 0.000193972 8 0.000228799 30
7.15625 7.11518 0.000156617 6 0.00122577 164
7.85938 7.78681 3.9863e-05 1 0.00147301 198
2.25 2.26426 0.000193599 8 0.000246318 32
6.76562 6.74273 0.000156187 6 0.00115384 154
7.07812 7.05014 4.1224e-05 1 0.00132853 178
6.92188 6.87992 0.000156401 6 0.00118028 158
8.64062 8.57213 4.0545e-05 1 0.00162491 218
8.32812 8.2515 4.0081e-05 1 0.00156308 210
7.625 7.56416 0.000156566 6 0.00131305 176
7.46875 7.44143 0.000156878 6 0.00128889 172
7.15625 7.10904 3.9768e-05 1 0.00134143 180
7.3125 7.28428 3.9641e-05 1 0.0013756 184
7.15625 7.09837 0.000155843 6 0.00122328 164
7.85938 7.79257 4.0146e-05 1 0.00147385 198
6.6875 6.64024 0.000156232 6 0.00113388 152
2.01562 2.03154 0.000193854 8 0.000200847 26


==> Data/Wpart/SKX/MatTest_lvl4_refineTriangle.txt <==
PWeight AWeight A B C D
30.375 29.6094 0.000193078 8 0.00556888 752
181.531 175.799 0.000245962 6 0.0339644 4628
217 209.785 0.00013052 1 0.0406933 5552
182.625 176.118 0.000226753 6 0.0340456 4656
215.516 207.349 0.000121194 1 0.0402287 5514
213.484 204.765 0.000121407 1 0.0397257 5462
180.203 173.217 0.000224699 6 0.0334832 4594
177.859 172.013 0.00022568 6 0.0332478 4534
210.438 202.566 0.000121507 1 0.0392975 5384
214.5 206.408 0.000123824 1 0.0400429 5488
183.641 176.667 0.000230827 6 0.0341484 4682
220.594 212.084 0.000127777 1 0.0411436 5644
185.281 177.561 0.000228085 6 0.0343252 4724
34.8281 33.2627 0.000193539 8 0.00627934 866
217.703 209.862 0.000127286 1 0.0407117 5570
184.5 177.978 0.000226823 6 0.0344075 4704
34.125 32.778 0.000193082 8 0.00618548 848
185.984 179.08 0.000229041 6 0.0346197 4742
212.156 203.493 0.000124764 1 0.0394748 5428
182.625 175.398 0.000225614 6 0.0339067 4656
213.406 204.052 0.000125113 1 0.0395831 5460
213.016 205.47 0.000125414 1 0.0398589 5450
188.562 181.91 0.000233024 6 0.0351664 4808
215.75 207.473 0.000127447 1 0.0402466 5520
181.688 174.754 0.000228469 6 0.0337785 4632
33.8906 32.5314 0.000194048 8 0.00613652 842
179.812 172.608 0.000227944 6 0.0333614 4584
213.719 204.879 0.000124579 1 0.0397447 5468
214.5 207.06 0.00012551 1 0.0401682 5488
184.812 178.989 0.000230524 6 0.0346006 4712
33.4219 32.8635 0.00019315 8 0.00620205 830
177.312 171.132 0.000228764 6 0.0330733 4520
214.266 206.518 0.000127537 1 0.0400606 5482
185.906 179.026 0.000228338 6 0.0346099 4740
221.453 212.43 0.000131499 1 0.0412071 5666
223.953 216.634 0.000147462 1 0.0420093 5730
187 181.227 0.000230472 6 0.0350361 4768
221.297 213.322 0.000128572 1 0.0413837 5662
186.453 179.596 0.000231737 6 0.0347174 4754
30.0625 28.8766 0.000193451 8 0.0054259 744
182.859 175.753 0.000233484 6 0.0339679 4662
218.172 209.05 0.000127369 1 0.0405535 5582
34.125 33.021 0.000196054 8 0.00622979 848
182.625 177.064 0.000228101 6 0.0342284 4656
213.406 205.719 0.000125124 1 0.0399075 5460
184.5 178.007 0.00022991 6 0.03441 4704
217.703 209.287 0.000127588 1 0.0405994 5570
212.156 203.621 0.000124192 1 0.0395002 5428
185.984 178.28 0.000230486 6 0.0344627 4742
184.5 178.431 0.000225345 6 0.0344972 4704
214.266 206.368 0.000123122 1 0.0400359 5482
212.859 204.807 0.000124204 1 0.0397309 5446
181.922 175.068 0.000224404 6 0.0338436 4638
213.094 204.477 0.000122219 1 0.0396688 5452
187.312 179.684 0.000229464 6 0.0347368 4776
34.125 32.6344 0.000193262 8 0.00615735 848


==> Data/Wpart/SKX/MatTest_lvl5.txt <==
PWeight AWeight A B C D
2.04688 2.44735 0.00018282 7 0.000295206 30
2.07812 2.07182 0.000152878 6 0.000251798 34
1.54688 1.5503 0.000195411 8 0.0001074 14
2.4375 2.41083 6.0228e-05 2 0.000410664 56
0.984375 1.02232 3.5615e-05 1 0.000164069 22
2 1.9873 0.000152563 6 0.000235604 32
1.3125 1.31994 0.000193756 8 6.4059e-05 8
2.57812 2.53178 0.000129608 5 0.000364908 50
2.09375 2.07911 8.2612e-05 3 0.000323487 44
1.64062 1.6154 8.576e-06 0 0.00030695 42
2.48438 2.44349 8.3112e-05 3 0.000394159 54
0.078125 0.151497 8.199e-06 0 2.1392e-05 2
2.04688 2.03864 6.1381e-05 2 0.000336813 46
1.3125 1.32069 0.000193768 8 6.4194e-05 8
1.39062 1.39436 0.000193682 8 7.867e-05 10
1.92188 1.91768 0.000152439 6 0.00022213 30
1.45312 1.48293 0.000153395 6 0.000136257 18
1.0625 1.1044 3.4958e-05 1 0.000180757 24
1.71875 1.69305 8.3e-06 0 0.000322393 44
2.09375 2.07337 8.2902e-05 3 0.000322077 44
2.57812 2.54062 0.000129652 5 0.000366591 50
2.40625 2.37003 8.2506e-05 3 0.000380417 52
0.15625 0.224386 8.267e-06 0 3.5561e-05 4
0.078125 0.151282 8.249e-06 0 2.13e-05 2
2.73438 2.6787 0.000129673 5 0.000393541 54
2.17188 2.15413 8.2813e-05 3 0.00033794 46
1.79688 1.76468 8.329e-06 0 0.000336355 46
2.01562 2.00118 8.2813e-05 3 0.000308066 42
1.84375 1.85301 0.000152692 6 0.000209244 28
1.3125 1.32244 0.000194 8 6.4304e-05 8
2.59375 2.54003 5.9719e-05 2 0.00043641 60
0.984375 1.02526 3.5818e-05 1 0.00016444 22
2 1.98821 0.00015219 6 0.000236154 32
1.39062 1.40235 0.000193776 8 8.0136e-05 10
1.3125 1.32377 0.000193502 8 6.5062e-05 8
2.07812 2.07126 0.000153049 6 0.000251517 34
1.0625 1.102 3.6062e-05 1 0.000179184 24
2.59375 2.55523 5.9838e-05 2 0.000439259 60
1.39062 1.40386 0.000195515 8 7.8692e-05 10
2 1.98934 0.000152254 6 0.000236312 32
2.32812 2.29469 8.2683e-05 3 0.000365525 50
1.79688 1.77824 8.399e-06 0 0.000338933 46
2.01562 2.00211 8.2543e-05 3 0.000308517 42
2.34375 2.31321 0.000129561 5 0.000322263 44
0.15625 0.2252 8.407e-06 0 3.558e-05 4
0.078125 0.151559 8.282e-06 0 2.1321e-05 2
2.09375 2.08247 8.2447e-05 3 0.000324309 44
2.57812 2.53452 0.000129558 5 0.000365494 50
2.17188 2.15706 8.4692e-05 3 0.000336634 46
2.1875 2.13906 8.292e-06 0 0.000409517 56
1.45312 1.46859 3.6024e-05 1 0.000250826 34
2.15625 2.13732 0.000152508 6 0.000264962 36
1.84375 1.84301 0.000152658 6 0.000207326 28
1.23438 1.24718 0.000193698 8 4.9905e-05 6
1.39062 1.41059 0.000195336 8 8.0186e-05 10
2.125 2.10173 5.9923e-05 2 0.000350594 48
0.15625 0.224637 8.32e-06 0 3.5557e-05 4
2.64062 2.5888 8.3012e-05 3 0.000422642 58
2.10938 2.06925 8.234e-06 0 0.00039594 54
1.9375 1.92644 8.238e-05 3 0.000293899 40
2.65625 2.6044 0.00012951 5 0.000379191 52
1.3125 1.32164 0.000193887 8 6.4261e-05 8
2 1.99098 0.00015092 6 0.000237965 32
0.75 0.801776 3.5212e-05 1 0.000121394 16
2.59375 2.55007 6.1665e-05 2 0.000436425 60
1.46875 1.46812 0.00019386 8 9.2899e-05 12
1.76562 1.77381 0.000151381 6 0.000195087 26
2.04688 2.03529 0.000175828 7 0.000221712 30
1.875 1.84395 8.427e-06 0 0.00035174 48
2.25 2.23082 8.3556e-05 3 0.000352177 48
2.8125 2.76237 0.000129731 5 0.000409826 56
0.078125 0.15227 8.343e-06 0 2.1399e-05 2
2.09375 2.07279 8.273e-05 3 0.000322136 44
2.23438 2.22202 0.000152905 6 0.000281109 38
2 1.99277 0.000152642 6 0.000236593 32
1.0625 1.09504 3.5267e-05 1 0.000178621 24
2.35938 2.42454 8.0097e-05 2 0.000393473 54
1.3125 1.37835 0.000204986 8 6.4238e-05 8
1.39062 1.44919 0.000204582 8 7.848e-05 10
1.89062 1.89783 0.000175938 7 0.000194754 26
2.51562 2.47027 5.9749e-05 2 0.000422753 58
1.3125 1.32098 0.000193904 8 6.4114e-05 8
2.07812 2.06615 0.000152422 6 0.000251146 34
1.29688 1.32925 3.6226e-05 1 0.000223408 30
2 1.98979 0.000152316 6 0.000236337 32
1.46875 1.46661 0.00019354 8 9.2923e-05 12
2.8125 2.75602 0.000130046 5 0.000408271 56
2.32812 2.30411 8.2516e-05 3 0.000367532 50
1.48438 1.47233 8.393e-06 0 0.000279188 38
2.40625 2.36944 8.3043e-05 3 0.000379764 52
0.078125 0.150995 8.202e-06 0 2.1291e-05 2
2.4375 2.40802 6.0734e-05 2 0.00040961 56
1.3125 1.32879 0.000195326 8 6.4218e-05 8
1.3125 1.31967 0.000193584 8 6.4179e-05 8
1.76562 1.77028 0.000152816 6 0.000192962 26
1.84375 1.83736 0.000151227 6 0.000207653 28
0.984375 1.02764 3.4858e-05 1 0.000165865 22
2.01562 2.01163 8.4784e-05 3 0.000308136 42
2.42188 2.38499 0.000129545 5 0.000336301 46
0.15625 0.224289 8.305e-06 0 3.5504e-05 4
2.48438 2.45253 8.3081e-05 3 0.000395957 54
2.03125 1.98493 8.34e-06 0 0.000379364 52
1.64062 1.62005 8.228e-06 0 0.000308206 42
2.09375 2.08193 8.2608e-05 3 0.000324043 44
0.078125 0.152378 8.332e-06 0 2.1431e-05 2
2.34375 2.31189 0.000129386 5 0.000322181 44
2.40625 2.37308 8.2813e-05 3 0.000380705 52
1.14062 1.17943 3.5749e-05 1 0.000194622 26
2.07812 2.06231 0.000152225 6 0.000250594 34
1.92188 1.91895 0.00015263 6 0.000222187 30
1.39062 1.39493 0.000193806 8 7.8657e-05 10
1.46875 1.46733 0.000193515 8 9.3089e-05 12
2.28125 2.26071 6.064e-05 2 0.00038093 52
0.078125 0.151431 8.316e-06 0 2.1262e-05 2
2.25 2.23307 8.4586e-05 3 0.000351586 48
2.03125 1.98568 8.356e-06 0 0.000379494 52
2.25 2.239 8.2654e-05 3 0.000354676 48
2.5 2.45949 0.000129737 5 0.000350659 48
1.46875 1.46772 0.000193807 8 9.2873e-05 12
1.84375 1.84282 0.000152382 6 0.000207565 28
0.90625 0.947427 3.4781e-05 1 0.000150274 20
2 1.99514 0.000151524 6 0.000238175 32
1.39062 1.39515 0.000193804 8 7.8701e-05 10
2.75 2.69567 6.0873e-05 2 0.000465655 64
2.125 2.10886 0.000175648 7 0.000236263 32
1.39062 1.40924 0.000195021 8 8.0237e-05 10
1.3125 1.31983 0.000193575 8 6.422e-05 8
2.35938 2.32276 5.9791e-05 2 0.0003939 54
1.14062 1.17221 3.5891e-05 1 0.000193069 26
2 1.98898 0.000152156 6 0.000236339 32
1.76562 1.77671 0.000152286 6 0.000194747 26
2.40625 2.36536 8.2645e-05 3 0.000379366 52
0.078125 0.150995 8.244e-06 0 2.1249e-05 2
2.5 2.45825 0.000129579 5 0.000350575 48
2.17188 2.15889 8.2629e-05 3 0.000339053 46
1.5625 1.5447 8.315e-06 0 0.000293401 40
2.03125 1.99261 8.378e-06 0 0.000380827 52
2.32812 2.31399 8.4347e-05 3 0.00036763 50
2.73438 2.68199 0.000129768 5 0.000394089 54
2.32812 2.30334 8.2834e-05 3 0.000367064 50
1.92188 1.9114 0.000151239 6 0.000222103 30
1.92188 1.91139 0.000151226 6 0.000222114 30
0.828125 0.880697 3.6112e-05 1 0.000135909 18
2.125 2.1028 5.9722e-05 2 0.000351004 48
1.39062 1.40223 0.000193676 8 8.0212e-05 10
1.3125 1.32035 0.000193626 8 6.4269e-05 8
2.125 2.10259 0.000174393 7 0.000236293 32
2.51562 2.47282 6.0016e-05 2 0.000422984 58
1.39062 1.39431 0.000193763 8 7.8579e-05 10
2.07812 2.07402 0.000152531 6 0.000252574 34
1.29688 1.32005 3.6177e-05 1 0.000221661 30
2.23438 2.22065 0.000154362 6 0.000279384 38
1.46875 1.46725 0.000193657 8 9.2932e-05 12
2.57812 2.54341 0.000129466 5 0.000367323 50
1.9375 1.92877 8.289e-05 3 0.000293844 40
2.26562 2.20566 8.396e-06 0 0.000422422 58
2.48438 2.45104 8.3196e-05 3 0.000395551 54
0.15625 0.224863 8.274e-06 0 3.5647e-05 4
2.51562 2.47279 6.0409e-05 2 0.000422585 58
1.46875 1.46789 0.000193826 8 9.2887e-05 12
1.39062 1.39294 0.000193468 8 7.8606e-05 10
1.92188 1.92725 0.000152653 6 0.000223785 30
2.15625 2.13724 0.000152686 6 0.000264768 36
1.29688 1.31863 3.6055e-05 1 0.000221504 30
2.09375 2.07349 8.2669e-05 3 0.000322332 44
2.5 2.47509 0.000129349 5 0.000354094 48
0.15625 0.2252 8.308e-06 0 3.5679e-05 4
2.48438 2.43848 8.2696e-05 3 0.000393598 54
2.10938 2.0791 8.327e-06 0 0.000397771 54
2.10938 2.06066 8.279e-06 0 0.000394217 54
2.48438 2.4532 8.4361e-05 3 0.000394808 54
0.078125 0.151338 8.28e-06 0 2.128e-05 2
2.5 2.48503 0.000129552 5 0.000355834 48
2.32812 2.30933 8.5632e-05 3 0.000365436 50
1.29688 1.31971 3.6026e-05 1 0.000221744 30
2.07812 2.08749 0.000152509 6 0.000255227 34
2.23438 2.21133 0.00015262 6 0.000279305 38
1.46875 1.46705 0.000193589 8 9.2961e-05 12
1.23438 1.25581 0.000195308 8 4.9982e-05 6
2.59375 2.54347 5.9925e-05 2 0.000436875 60
0.078125 0.151579 8.332e-06 0 2.1275e-05 2
2.25 2.24553 8.3154e-05 3 0.000355452 48
2.10938 2.05675 8.261e-06 0 0.000393471 54
2.32812 2.31885 8.3044e-05 3 0.000369883 50
2.73438 2.67977 0.0001296 5 0.000393823 54
1.39062 1.39492 0.000193819 8 7.8643e-05 10
1.84375 1.84079 0.000152292 6 0.000207258 28
0.984375 1.0249 3.5944e-05 1 0.000164243 22
2.15625 2.16638 0.000152429 6 0.000270716 36
1.39062 1.39408 0.000193687 8 7.8609e-05 10
2.28125 2.24804 5.9632e-05 2 0.000379463 52
2.04688 2.03501 0.000175588 7 0.000221897 30
1.3125 1.32121 0.000193728 8 6.4335e-05 8
1.3125 1.31885 0.000193498 8 6.4104e-05 8
2.04688 2.04621 5.9717e-05 2 0.000339956 46
1.29688 1.31458 3.4925e-05 1 0.000221843 30
2.15625 2.14749 0.000154411 6 0.000265045 36
2.15625 2.14712 0.000152548 6 0.000266836 36
2.32812 2.29521 8.2925e-05 3 0.000365384 50
0.078125 0.151159 8.29e-06 0 2.1235e-05 2
2.57812 2.52974 0.000129486 5 0.000364633 50
2.09375 2.08303 8.3013e-05 3 0.000323852 44
2.03125 1.98464 8.269e-06 0 0.000379379 52
2.125 2.11224 0.000175314 7 0.000237257 32
1.6875 1.69136 0.000151237 6 0.000179126 24
1.39062 1.41391 0.000193632 8 8.2538e-05 10
2.51562 2.48157 6.1175e-05 2 0.000423534 58
0.984375 1.0237 3.5091e-05 1 0.000164861 22
2 1.98499 0.000151465 6 0.00023625 32
1.3125 1.3207 0.000193688 8 6.4276e-05 8
2.26562 2.25176 0.000129678 5 0.000310144 42
2.25 2.2316 8.433e-05 3 0.000351555 48
1.64062 1.62175 8.499e-06 0 0.000308267 42
2.17188 2.1568 8.3045e-05 3 0.000338229 46
2.35938 2.32308 5.9683e-05 2 0.000394069 54
1.39062 1.39524 0.000194008 8 7.8515e-05 10
1.39062 1.39329 0.000193587 8 7.8555e-05 10
2.07812 2.0721 0.000152396 6 0.000252334 34
1.92188 1.91706 0.000152482 6 0.000221965 30
0.90625 0.956509 3.6098e-05 1 0.000150731 20
2.26562 2.20576 8.211e-06 0 0.000422626 58
2.48438 2.45588 8.4014e-05 3 0.000395677 54
2.73438 2.67966 0.000129486 5 0.000393916 54
2.32812 2.30217 8.3751e-05 3 0.000365917 50
0.078125 0.159033 8.265e-06 0 2.2798e-05 2
0.078125 0.151093 8.204e-06 0 2.1308e-05 2
2.73438 2.68393 0.000130273 5 0.000393962 54
2.40625 2.3791 8.4707e-05 3 0.000379988 52
2.10938 2.06888 8.29e-06 0 0.000395811 54
2.25 2.22176 8.3057e-05 3 0.000350905 48
2.23438 2.2126 0.000152267 6 0.000279906 38
1.46875 1.4684 0.000193746 8 9.3067e-05 12
2.28125 2.25817 6.0323e-05 2 0.000380752 52
1.29688 1.31991 3.6223e-05 1 0.000221586 30
2.07812 2.06229 0.000152088 6 0.000250726 34
1.39062 1.39454 0.000193886 8 7.8501e-05 10
1.23438 1.24655 0.000193446 8 5.0035e-05 6
1.92188 1.92127 0.000151293 6 0.000223976 30
1.29688 1.3238 3.6495e-05 1 0.000222075 30
2.51562 2.47385 5.9936e-05 2 0.000423265 58
1.625 1.61361 0.000193677 8 0.000121499 16
2 1.998 0.000152308 6 0.000237949 32
1.85938 1.85507 8.2613e-05 3 0.000279727 38
1.79688 1.76544 8.3e-06 0 0.000336532 46
2.25 2.23093 8.2911e-05 3 0.000352842 48
2.42188 2.39396 0.000131096 5 0.000336501 46
0.078125 0.152209 8.376e-06 0 2.1354e-05 2
0.078125 0.151948 8.238e-06 0 2.1441e-05 2
2.09375 2.07667 8.2549e-05 3 0.000323075 44
2.8125 2.76213 0.000129363 5 0.000410147 56
1.9375 1.92159 8.1526e-05 3 0.000293807 40
1.64062 1.62109 8.33e-06 0 0.000308308 42
1.0625 1.10255 3.4823e-05 1 0.000180531 24
2 1.98533 0.00015081 6 0.000236972 32
2 2 0.00015405 6 0.000236598 32
1.39062 1.39423 0.000193739 8 7.8587e-05 10
1.39062 1.39327 0.000193569 8 7.857e-05 10
2.4375 2.40305 5.9741e-05 2 0.000409631 56
0.078125 0.151415 8.363e-06 0 2.1212e-05 2
2.32812 2.2963 8.28e-05 3 0.000365722 50
2.03125 1.98473 8.286e-06 0 0.000379379 52
2.25 2.23106 8.2973e-05 3 0.000352806 48
2.42188 2.39394 0.000130947 5 0.000336646 46
1.23438 1.24766 0.000193867 8 4.983e-05 6
2 1.99133 0.000152446 6 0.000236508 32
1.14062 1.16744 3.4949e-05 1 0.000193079 26
2.04688 2.03744 5.966e-05 2 0.0003383 46
1.39062 1.39402 0.000193686 8 7.8599e-05 10
2 1.99021 0.000152406 6 0.00023633 32
1.89062 1.88835 0.000175611 7 0.000193229 26


==> Data/Wpart/SKX/MatTest_lvl5refined.txt <==
PWeight AWeight A B C D
30.25 40.0862 0.000200856 7 0.00763364 752
35.6719 35.9529 0.000171481 6 0.00685519 894
13.4219 12.9998 0.000195082 8 0.00234562 318
58.9219 56.1881 9.2733e-05 2 0.0108887 1502
28.0156 26.7108 5.0627e-05 1 0.00516977 714
35.9844 34.2876 0.000170977 6 0.00653023 902
12.6406 12.0676 0.000196863 8 0.00216165 298
60.3906 57.487 0.000160239 5 0.0110751 1530
52.7188 50.2398 0.000112771 3 0.00970616 1340
48.4375 46.0013 8.439e-06 0 0.00898212 1240
54.125 51.5167 0.000108396 3 0.0099601 1376
2.57812 2.52556 8.321e-06 0 0.000485277 66
59.7031 56.8445 9.1e-05 2 0.0110188 1522
12.0938 11.5452 0.000195075 8 0.00206134 284
12.5625 11.9929 0.000194717 8 0.0021492 296
34.9688 33.2949 0.000170391 6 0.00633681 876
35.5156 33.8444 0.000170558 6 0.00644403 890
30.9062 29.4202 5.1492e-05 1 0.00569842 788
48.4375 46.0254 8.325e-06 0 0.00898694 1240
51.8594 49.3683 0.000108219 3 0.00954038 1318
59.9219 57.0644 0.000161221 5 0.0109915 1518
54.0469 51.3962 0.00010952 3 0.00993543 1374
2.5 2.45535 8.475e-06 0 0.000471402 64
2.57812 2.52314 8.453e-06 0 0.000484672 66
57.2656 54.6801 0.000158011 5 0.0105287 1450
53.9688 51.391 0.000108013 3 0.00993592 1372
47.8125 45.4608 8.253e-06 0 0.00887666 1224
53.1094 51.0141 0.000108159 3 0.0098621 1350
35.5938 35.2564 0.000170393 6 0.00672017 892
12.6406 12.5604 0.000197108 8 0.00225771 298
58.0625 55.7661 8.8091e-05 2 0.0108109 1480
29.2656 28.1932 5.1466e-05 1 0.00545864 746
35.6719 34.0265 0.000170306 6 0.00647987 894
12.0938 11.5436 0.000194976 8 0.00206111 284
11.5469 23.7085 0.000194606 8 0.00443902 270
36.6875 36.4464 0.000173699 6 0.00694943 920
28.9531 27.9136 5.1215e-05 1 0.00540425 738
56.6562 53.8768 9.0269e-05 2 0.0104395 1444
12.25 11.7047 0.000194748 8 0.00209284 288
34.8906 33.2394 0.00017108 6 0.00632528 874
52.7969 50.2127 0.000109715 3 0.00970392 1342
48.5938 46.0778 8.385e-06 0 0.00899712 1244
52.3281 49.765 0.000107733 3 0.0096184 1330
55.7031 52.9667 0.00015766 5 0.0101942 1410
2.26562 2.22646 8.43e-06 0 0.000426713 58
2.5 2.45044 8.212e-06 0 0.000470706 64
52.875 50.2736 0.00010947 3 0.00971606 1344
57.1875 54.3606 0.000158768 5 0.0104655 1448
54.4375 51.7625 0.000110251 3 0.0100063 1384
48.75 46.1975 8.323e-06 0 0.00902057 1248
29.5781 28.1704 5.1527e-05 1 0.00545413 754
36.8438 35.0781 0.000171806 6 0.00668389 924
35.0469 33.4255 0.00017175 6 0.00636098 878
12.6406 12.0594 0.000196613 8 0.00216029 298
12.5625 11.9851 0.000194521 8 0.00214787 296
60.0938 57.0613 8.9037e-05 2 0.0110631 1532
2.26562 2.22317 8.274e-06 0 0.000426225 58
54.75 52.0129 0.000110869 3 0.0100546 1392
51.4844 48.8314 8.359e-06 0 0.00953532 1318
53.3438 50.6532 0.000107424 3 0.00979231 1356
60 57.2854 0.000160316 5 0.0110356 1520
12.25 11.6811 0.000194994 8 0.00208797 288
36.5312 34.7385 0.000170854 6 0.00661849 916
29.0312 27.6099 5.0904e-05 1 0.00534522 740
62.75 59.6164 8.9882e-05 2 0.0115616 1600
11.8594 11.2941 0.00019482 8 0.00201251 278
35.9844 34.6668 0.000170523 6 0.00660479 902
34.7031 33.5349 0.000193953 7 0.00636015 866
50.8594 58.2988 8.357e-06 0 0.0113856 1302
54.9062 53.4796 0.00011287 3 0.0103393 1396
57.1094 54.5907 0.000156659 5 0.0105126 1446
2.26562 2.23232 8.445e-06 0 0.000427843 58
53.8125 52.9733 0.000109027 3 0.0102441 1368
37 35.2321 0.000174938 6 0.00671086 928
36.5312 34.7951 0.000172335 6 0.00662806 916
29.1875 27.8132 5.1759e-05 1 0.00538409 744
61.1875 58.1937 8.8129e-05 2 0.0112853 1560
11.9375 11.3771 0.000195049 8 0.00202851 280
11.7812 11.2453 0.000196296 8 0.00200151 276
34 32.3642 0.000194065 7 0.00613124 848
62.4375 59.3895 8.8647e-05 2 0.0115185 1592
12.9531 12.3413 0.000194797 8 0.00221721 306
35.5938 34.1591 0.000172881 6 0.00650321 892
28.25 27.0056 5.128e-05 1 0.00522672 720
36.9219 35.3102 0.000171768 6 0.00672931 926
12.9531 12.3475 0.000194844 8 0.00221837 306
56.9531 54.2079 0.000159037 5 0.0104354 1442
51.9375 49.3912 0.000109816 3 0.00954327 1320
49.0625 46.85 8.423e-06 0 0.009148 1256
53.3438 50.997 0.000109986 3 0.00985692 1356
2.10938 2.07669 8.42e-06 0 0.00039745 54
61.2656 58.201 8.9391e-05 2 0.0112855 1562
11.5469 11.0229 0.00019488 8 0.00195944 270
12.0156 11.4642 0.000196531 8 0.00204405 282
36.375 34.6191 0.000170823 6 0.00659518 912
35.2031 33.4685 0.000170282 6 0.00637085 882
29.3438 27.9572 5.1446e-05 1 0.00541255 748
51.9375 49.4899 0.000107198 3 0.00956517 1320
57.8906 55.4911 0.000157233 5 0.010688 1466
2.1875 2.15114 8.439e-06 0 0.000411983 56
54.9062 52.1513 0.000111596 3 0.0100809 1396
47.7344 45.1881 8.376e-06 0 0.00882324 1222
49.4531 50.9283 8.334e-06 0 0.00994516 1266
53.4219 51.9881 0.00010803 3 0.0100526 1358
2.1875 2.17322 8.298e-06 0 0.000416438 56
56.25 53.9527 0.000156859 5 0.0103877 1424
52.9531 50.6862 0.000108757 3 0.00979743 1346
29.9688 28.61 5.1462e-05 1 0.00554011 764
36.2188 34.846 0.000171935 6 0.00663841 908
37 35.329 0.000171485 6 0.00673326 928
13.4219 12.8058 0.000194707 8 0.00230808 318
13.1094 12.5229 0.000194648 8 0.00225285 310
61.9688 59.0064 8.9114e-05 2 0.0114432 1580
2.5 2.44311 8.338e-06 0 0.000469147 64
53.5781 51.0188 0.000108958 3 0.00986223 1362
51.25 48.6467 8.409e-06 0 0.00949917 1312
53.1094 50.5113 0.000108932 3 0.00976307 1350
56.5625 53.7554 0.00015634 5 0.0103497 1432
12.3281 11.7499 0.000194631 8 0.00210178 290
36.6094 34.7975 0.000172886 6 0.00662799 918
28.6406 27.2707 5.0207e-05 1 0.00527961 730
34.5781 32.8739 0.000170333 6 0.00625459 866
12.7969 12.2033 0.000194804 8 0.00219023 302
59.8594 56.8385 8.7919e-05 2 0.0110207 1526
33.7656 32.1121 0.000193651 7 0.00608238 842
11.8594 11.3064 0.000194646 8 0.00201509 278
12.25 11.677 0.000194706 8 0.00208747 288
60.6406 57.5595 8.8163e-05 2 0.0111613 1546
28.875 27.5659 5.0732e-05 1 0.00533678 736
35.0469 33.3489 0.00017199 6 0.00634576 878
34.2656 32.6297 0.000170904 6 0.00620628 858
54.0469 51.3746 0.000108942 3 0.00993178 1374
2.26562 2.23113 8.342e-06 0 0.000427712 58
56.7969 54.0191 0.000157469 5 0.0104001 1438
54.2031 51.56 0.000107317 3 0.00996964 1378
47.6562 45.2193 8.353e-06 0 0.00882937 1220
48.8281 53.2465 8.339e-06 0 0.0103982 1250
53.8125 51.4224 0.000113827 3 0.00993623 1368
57.5 54.8309 0.000157316 5 0.0105589 1456
2.10938 2.08025 8.374e-06 0 0.000398192 54
53.5 50.9712 0.000111058 3 0.00985083 1360
37 35.2707 0.000170413 6 0.00672294 928
35.9062 34.2909 0.000171965 6 0.00652989 900
29.5781 28.2119 5.1244e-05 1 0.00546252 754
60.3281 57.4446 8.8176e-05 2 0.0111389 1538
12.7188 12.14 0.000194867 8 0.0021778 300
12.4062 11.8456 0.000194816 8 0.0021203 292
33.2969 31.7266 0.000194276 7 0.0060064 830
56.8125 54.0861 8.735e-05 2 0.0104833 1448
11.7031 11.1833 0.000194907 8 0.00199078 274
36.2188 34.5035 0.000171068 6 0.00657234 908
28.0938 26.7728 5.0829e-05 1 0.00518168 716
35.3594 33.7119 0.000172726 6 0.00641598 886
12.25 11.6901 0.000194894 8 0.00208983 288
55.5469 52.9364 0.000157018 5 0.0101889 1406
53.4219 56.253 0.000109096 3 0.0108851 1358
50.625 48.3782 8.304e-06 0 0.0094468 1296
53.6562 51.0574 0.000111253 3 0.00986747 1364
2.26562 2.23705 8.347e-06 0 0.000428864 58
61.8125 58.7847 8.9047e-05 2 0.0113999 1576
12.4062 11.8466 0.000195002 8 0.00212032 292
12.5625 11.9902 0.000194854 8 0.00214853 296
36.5312 35.0048 0.000171912 6 0.00666947 916
36.9219 35.301 0.000171285 6 0.00672799 926
28.7969 27.5207 5.1476e-05 1 0.00532721 734
56 53.3631 0.000110837 3 0.0103185 1424
59.8438 57.0019 0.000157558 5 0.010983 1516
2.10938 2.08533 8.45e-06 0 0.00039911 54
54.6719 52.0661 0.000108783 3 0.0100671 1390
50.0781 47.636 8.308e-06 0 0.00930173 1282
51.0156 65.2148 8.222e-06 0 0.0127374 1306
54.9062 55.0475 0.000112473 3 0.0106461 1396
2.57812 2.56761 8.188e-06 0 0.000493628 66
60.3906 58.8104 0.000157685 5 0.0113363 1530
56.3125 54.426 0.000110518 3 0.0105266 1432
30.4375 29.3582 5.2262e-05 1 0.00568555 776
36.4531 34.9279 0.000172268 6 0.00665408 914
38.0938 36.4101 0.000171982 6 0.00694406 956
13.1875 12.6401 0.000196625 8 0.00227377 312
12.3281 11.7389 0.000194579 8 0.00209968 290
59.625 56.7883 8.7427e-05 2 0.0110114 1520
2.65625 2.61753 8.36e-06 0 0.000503214 68
55.6094 52.8697 0.000110012 3 0.0102229 1414
51.6406 48.9507 8.332e-06 0 0.00955865 1322
53.9688 51.3017 0.000109009 3 0.00991747 1372
58.6719 55.7423 0.000160018 5 0.0107343 1486
12.0156 11.4487 0.000194868 8 0.00204268 282
37.2344 35.3734 0.000172547 6 0.00674087 934
30.2031 28.7542 5.0863e-05 1 0.0055689 770
37.3125 35.4544 0.000173738 6 0.00675552 936
12.7188 12.1172 0.000194749 8 0.00217344 300
60.0938 57.0084 8.7708e-05 2 0.0110541 1532
29.9375 28.5137 0.000193276 7 0.00537948 744
12.6406 12.0373 0.000196284 8 0.00215631 298
12.0156 11.4565 0.000194647 8 0.00204442 282
59.4688 56.4091 8.6669e-05 2 0.010938 1516
29.8906 28.7597 5.1876e-05 1 0.00556896 762
36.2188 34.723 0.000171164 6 0.00661515 908
35.75 34.2626 0.000173347 6 0.00652299 896
54.125 51.679 0.00010933 3 0.00999089 1376
2.57812 2.52465 8.341e-06 0 0.000485079 66
57.8125 54.9552 0.000157281 5 0.0105832 1464
54.5938 51.8743 0.000110567 3 0.0100278 1388
50.3125 47.9126 8.417e-06 0 0.00935569 1288
34 34.9074 0.00019746 7 0.00662488 848
36.375 34.8734 0.000171274 6 0.00664443 912
12.0156 11.4791 0.000194924 8 0.00204856 282
61.2656 58.2512 9.7609e-05 2 0.0112871 1562
29.3438 27.9552 5.0952e-05 1 0.00541265 748
35.2031 33.4994 0.000171174 6 0.00637599 882
11.5469 11.0145 0.000196727 8 0.00195596 270
57.8906 55.0485 0.000157181 5 0.0106016 1466
51.9375 49.4127 0.000113355 3 0.00954393 1320
47.7344 45.9123 8.448e-06 0 0.0089647 1222
54.9062 52.8925 0.000109327 3 0.0102281 1396
2.1875 2.17209 8.374e-06 0 0.000416143 56
61.1875 58.2995 8.9028e-05 2 0.0113051 1560
11.9375 11.7242 0.000194856 8 0.00209653 280
11.7812 11.2438 0.000196755 8 0.00200074 276
37 35.6404 0.000172616 6 0.006793 928
36.5312 34.8918 0.000171246 6 0.00664805 916
29.1875 28.0339 5.1777e-05 1 0.0054272 744
50.8594 49.8085 8.288e-06 0 0.00972634 1302
53.8125 51.2372 0.000110096 3 0.00990378 1368
57.1094 54.3337 0.000158843 5 0.0104602 1446
54.9062 52.2146 0.000117159 3 0.0100877 1396
2.26562 2.22697 8.425e-06 0 0.000426816 58
2.10938 2.07302 8.388e-06 0 0.000396765 54
56.9531 54.2206 0.000163272 5 0.0104337 1442
51.9375 49.4283 0.000113305 3 0.00954703 1320
49.0625 46.5581 8.36e-06 0 0.00909101 1256
53.3438 50.7387 0.000117162 3 0.00979927 1356
36.9219 35.1553 0.000172607 6 0.0066982 926
12.9531 12.3428 0.000196524 8 0.00221577 306
62.4375 59.3523 9.7479e-05 2 0.0115024 1592
28.25 26.9 5.5776e-05 1 0.00520159 720
35.5938 33.8906 0.000176743 6 0.00644688 892
12.9531 12.3331 0.000194809 8 0.0022156 306
12.3281 12.0612 0.000194494 8 0.00216276 290
36.6094 35.2283 0.000176846 6 0.00670821 918
29.7344 28.5058 5.6537e-05 1 0.00551468 758
61.1875 58.397 9.556e-05 2 0.0113176 1560
11.9375 11.4356 0.000194643 8 0.00204035 280
35.8281 34.2333 0.000175753 6 0.00651484 898
52.3281 50.0131 0.000115308 3 0.00965932 1330
49.4531 47.6149 8.388e-06 0 0.00929753 1266
53.0312 50.6599 0.000116587 3 0.00978444 1348
58.5938 55.9627 0.000164334 5 0.0107731 1484
2.10938 2.08162 8.335e-06 0 0.000398499 54
2.26562 2.24984 9.914e-06 0 0.000429797 58
52.9531 50.6429 0.000116113 3 0.00978159 1346
58.4375 55.8352 0.000165362 5 0.0107471 1480
52.25 49.906 0.000113297 3 0.0096404 1328
48.2031 45.8998 9.396e-06 0 0.00896131 1234
29.3438 28.0774 5.5678e-05 1 0.0054318 748
34.1094 32.5725 0.000170651 6 0.00619535 854
35.125 33.5479 0.0001725 6 0.00638414 880
12.0938 11.5827 0.000194762 8 0.00206897 284
12.4844 11.9341 0.000194699 8 0.00213772 294
61.8906 58.9562 8.9507e-05 2 0.011433 1578
2.42188 2.38344 8.233e-06 0 0.000457589 62
55.4531 53.4397 0.000108272 3 0.0103361 1410
48.2812 45.9731 8.324e-06 0 0.00897671 1236
53.1094 50.6154 0.000108721 3 0.00978361 1350
55.0781 52.5598 0.000158526 5 0.0101138 1394
12.4062 11.8327 0.000194787 8 0.00211782 292
36.8438 35.1827 0.000171693 6 0.00670446 924
30.2031 28.831 5.0789e-05 1 0.00558398 770
61.6562 58.7469 8.94e-05 2 0.0113922 1572
13.3438 12.7385 0.000194699 8 0.00229493 316
35.9844 34.3447 0.000171263 6 0.0065411 902
34 32.4242 0.000193581 7 0.00614344 848


==> Data/computation.dat <==
Re, Drag
1, 31.18970
10, 4.467701319086745
100, 1.1163944905272727
1000,0.5004505753147532
10000, 0.4499686693204683
160000,0.498419362844659    
892857, 0.06

==> Data/quadratureData.dat <==
Level Drag Time OptimalTime  PercentError
0 0.96482272928 1 1            8.5
1 1.08325957264 1.2180937 1.00474863254712 2.19
2 1.07318586936 1.8552136093688 1.12031843361321  1.24
3 1.06885626576 4.56086616572477 2.73646308748215  0.83
